Uncertainty-Guided Live Measurement Sequencing for Fast SAR ADC Linearity Testing

This paper introduces a novel closed-loop testing methodology for efficient linearity testing of high-resolution Successive Approximation Register (SAR) Analog-to-Digital Converters (ADCs). Existing test strategies, including histogram-based approaches, sine wave testing, and model-driven reconstruction, often rely on dense data acquisition followed by offline post-processing, which increases overall test time and complexity. To overcome these limitations, we propose an adaptive approach that utilizes an iterative behavioral model refined by an Extended Kalman Filter (EKF) in real time, enabling direct estimation of capacitor mismatch parameters that determine INL behavior. Our algorithm dynamically selects measurement points based on current model uncertainty, maximizing information gain with respect to parameter confidence and narrowing sampling intervals as estimation progresses. By providing immediate feedback and adaptive targeting, the proposed method eliminates the need for large-scale data collection and post-measurement analysis. Experimental results demonstrate substantial reductions in total test time and computational overhead, highlighting the method's suitability for integration in production environments.

==> Plots/HistComparison/est_dnl.dat <==
0.000000 0.000000
1.000000 -0.000256
2.000000 -0.044320
3.000000 -0.000256
4.000000 -0.024682
5.000000 -0.000256
6.000000 -0.044320
7.000000 -0.000256
8.000000 0.003765
9.000000 -0.000256
10.000000 -0.044320
11.000000 -0.000256
12.000000 -0.024682
13.000000 -0.000256
14.000000 -0.044320
15.000000 -0.000256
16.000000 0.417752
17.000000 -0.000256
18.000000 -0.044320
19.000000 -0.000256
20.000000 -0.024681
21.000000 -0.000256
22.000000 -0.044320
23.000000 -0.000256
24.000000 0.003764
25.000000 -0.000256
26.000000 -0.044320
27.000000 -0.000256
28.000000 -0.024681
29.000000 -0.000257
30.000000 -0.044319
31.000000 -0.000257
32.000000 0.061374
33.000000 -0.000256
34.000000 -0.044320
35.000000 -0.000256
36.000000 -0.024682
37.000000 -0.000256
38.000000 -0.044320
39.000000 -0.000256
40.000000 0.003765
41.000000 -0.000256
42.000000 -0.044320
43.000000 -0.000256
44.000000 -0.024682
45.000000 -0.000256
46.000000 -0.044320
47.000000 -0.000256
48.000000 0.417752
49.000000 -0.000256
50.000000 -0.044320
51.000000 -0.000256
52.000000 -0.024681
53.000000 -0.000256
54.000000 -0.044320
55.000000 -0.000256
56.000000 0.003764
57.000000 -0.000256
58.000000 -0.044320
59.000000 -0.000256
60.000000 -0.024681
61.000000 -0.000256
62.000000 -0.044320
63.000000 -0.000256
64.000000 0.109793
65.000000 -0.000256
66.000000 -0.044320
67.000000 -0.000256
68.000000 -0.024681
69.000000 -0.000256
70.000000 -0.044320
71.000000 -0.000256
72.000000 0.003764
73.000000 -0.000256
74.000000 -0.044320
75.000000 -0.000256
76.000000 -0.024681
77.000000 -0.000256
78.000000 -0.044320
79.000000 -0.000256
80.000000 0.417752
81.000000 -0.000256
82.000000 -0.044320
83.000000 -0.000256
84.000000 -0.024682
85.000000 -0.000256
86.000000 -0.044320
87.000000 -0.000256
88.000000 0.003765
89.000000 -0.000256
90.000000 -0.044320
91.000000 -0.000256
92.000000 -0.024682
93.000000 -0.000256
94.000000 -0.044320
95.000000 -0.000256
96.000000 0.061373
97.000000 -0.000256
98.000000 -0.044320
99.000000 -0.000256
100.000000 -0.024681
101.000000 -0.000256
102.000000 -0.044320
103.000000 -0.000256
104.000000 0.003764
105.000000 -0.000256
106.000000 -0.044320
107.000000 -0.000256
108.000000 -0.024681
109.000000 -0.000256
110.000000 -0.044320
111.000000 -0.000256
112.000000 0.417752
113.000000 -0.000256
114.000000 -0.044320
115.000000 -0.000256
116.000000 -0.024682
117.000000 -0.000256
118.000000 -0.044320
119.000000 -0.000256
120.000000 0.003765
121.000000 -0.000256
122.000000 -0.044320
123.000000 -0.000256
124.000000 -0.024682
125.000000 -0.000256
126.000000 -0.044320
127.000000 -0.000256
128.000000 0.012424
129.000000 -0.000256
130.000000 -0.044320
131.000000 -0.000256
132.000000 -0.024682
133.000000 -0.000256
134.000000 -0.044320
135.000000 -0.000256
136.000000 0.003765
137.000000 -0.000257
138.000000 -0.044319
139.000000 -0.000257
140.000000 -0.024681
141.000000 -0.000256
142.000000 -0.044320
143.000000 -0.000256
144.000000 0.417752
145.000000 -0.000256
146.000000 -0.044320
147.000000 -0.000256
148.000000 -0.024682
149.000000 -0.000256
150.000000 -0.044320
151.000000 -0.000256
152.000000 0.003765
153.000000 -0.000256
154.000000 -0.044320
155.000000 -0.000256
156.000000 -0.024682
157.000000 -0.000256
158.000000 -0.044320
159.000000 -0.000256
160.000000 0.061374
161.000000 -0.000256
162.000000 -0.044320
163.000000 -0.000256
164.000000 -0.024682
165.000000 -0.000256
166.000000 -0.044320
167.000000 -0.000256
168.000000 0.003765
169.000000 -0.000256
170.000000 -0.044320
171.000000 -0.000256
172.000000 -0.024682
173.000000 -0.000256
174.000000 -0.044320
175.000000 -0.000256
176.000000 0.417752
177.000000 -0.000256
178.000000 -0.044320
179.000000 -0.000256
180.000000 -0.024681
181.000000 -0.000257
182.000000 -0.044319
183.000000 -0.000257
184.000000 0.003765
185.000000 -0.000256
186.000000 -0.044320
187.000000 -0.000256
188.000000 -0.024682
189.000000 -0.000256
190.000000 -0.044320
191.000000 -0.000256
192.000000 0.109794
193.000000 -0.000256
194.000000 -0.044320
195.000000 -0.000256
196.000000 -0.024682
197.000000 -0.000256
198.000000 -0.044320
199.000000 -0.000256
200.000000 0.003765
201.000000 -0.000256
202.000000 -0.044320
203.000000 -0.000256
204.000000 -0.024682
205.000000 -0.000256
206.000000 -0.044320
207.000000 -0.000256
208.000000 0.417752
209.000000 -0.000256
210.000000 -0.044320
211.000000 -0.000256
212.000000 -0.024681
213.000000 -0.000256
214.000000 -0.044320
215.000000 -0.000256
216.000000 0.003764
217.000000 -0.000256
218.000000 -0.044320
219.000000 -0.000256
220.000000 -0.024681
221.000000 -0.000256
222.000000 -0.044320
223.000000 -0.000256
224.000000 0.061373
225.000000 -0.000256
226.000000 -0.044320
227.000000 -0.000256
228.000000 -0.024681
229.000000 -0.000256
230.000000 -0.044320
231.000000 -0.000256
232.000000 0.003764
233.000000 -0.000256
234.000000 -0.044320
235.000000 -0.000256
236.000000 -0.024682
237.000000 -0.000256
238.000000 -0.044320
239.000000 -0.000256
240.000000 0.417753
241.000000 -0.000256
242.000000 -0.044320
243.000000 -0.000256
244.000000 -0.024682
245.000000 -0.000256
246.000000 -0.044320
247.000000 -0.000256
248.000000 0.003764
249.000000 -0.000256
250.000000 -0.044320
251.000000 -0.000256
252.000000 -0.024681
253.000000 -0.000256
254.000000 -0.044320
255.000000 -0.000256
256.000000 0.004561
257.000000 -0.000256
258.000000 -0.044320
259.000000 -0.000256
260.000000 -0.024682
261.000000 -0.000256
262.000000 -0.044320
263.000000 -0.000256
264.000000 0.003764
265.000000 -0.000256
266.000000 -0.044320
267.000000 -0.000256
268.000000 -0.024681
269.000000 -0.000256
270.000000 -0.044320
271.000000 -0.000256
272.000000 0.417752
273.000000 -0.000256
274.000000 -0.044320
275.000000 -0.000256
276.000000 -0.024682
277.000000 -0.000256
278.000000 -0.044320
279.000000 -0.000256
280.000000 0.003765
281.000000 -0.000256
282.000000 -0.044320
283.000000 -0.000256
284.000000 -0.024682
285.000000 -0.000256
286.000000 -0.044320
287.000000 -0.000256
288.000000 0.061374
289.000000 -0.000256
290.000000 -0.044320
291.000000 -0.000256
292.000000 -0.024682
293.000000 -0.000256
294.000000 -0.044320
295.000000 -0.000256
296.000000 0.003764
297.000000 -0.000256
298.000000 -0.044320
299.000000 -0.000256
300.000000 -0.024681
301.000000 -0.000256
302.000000 -0.044320
303.000000 -0.000256
304.000000 0.417752
305.000000 -0.000256
306.000000 -0.044320
307.000000 -0.000256
308.000000 -0.024682
309.000000 -0.000256
310.000000 -0.044320
311.000000 -0.000256
312.000000 0.003765
313.000000 -0.000256
314.000000 -0.044320
315.000000 -0.000256
316.000000 -0.024682
317.000000 -0.000256
318.000000 -0.044320
319.000000 -0.000256
320.000000 0.109794
321.000000 -0.000256
322.000000 -0.044320
323.000000 -0.000256
324.000000 -0.024682
325.000000 -0.000256
326.000000 -0.044320
327.000000 -0.000256
328.000000 0.003765
329.000000 -0.000256
330.000000 -0.044320
331.000000 -0.000256
332.000000 -0.024682
333.000000 -0.000256
334.000000 -0.044320
335.000000 -0.000256
336.000000 0.417752
337.000000 -0.000256
338.000000 -0.044320
339.000000 -0.000256
340.000000 -0.024681
341.000000 -0.000256
342.000000 -0.044320
343.000000 -0.000256
344.000000 0.003764
345.000000 -0.000256
346.000000 -0.044320
347.000000 -0.000256
348.000000 -0.024681
349.000000 -0.000257
350.000000 -0.044319
351.000000 -0.000257
352.000000 0.061374
353.000000 -0.000256
354.000000 -0.044320
355.000000 -0.000256
356.000000 -0.024682
357.000000 -0.000256
358.000000 -0.044320
359.000000 -0.000256
360.000000 0.003765
361.000000 -0.000256
362.000000 -0.044320
363.000000 -0.000256
364.000000 -0.024682
365.000000 -0.000256
366.000000 -0.044320
367.000000 -0.000256
368.000000 0.417752
369.000000 -0.000256
370.000000 -0.044320
371.000000 -0.000256
372.000000 -0.024681
373.000000 -0.000256
374.000000 -0.044320
375.000000 -0.000256
376.000000 0.003764
377.000000 -0.000256
378.000000 -0.044320
379.000000 -0.000256
380.000000 -0.024681
381.000000 -0.000256
382.000000 -0.044320
383.000000 -0.000256
384.000000 0.012423
385.000000 -0.000256
386.000000 -0.044320
387.000000 -0.000256
388.000000 -0.024681
389.000000 -0.000256
390.000000 -0.044320
391.000000 -0.000256
392.000000 0.003764
393.000000 -0.000256
394.000000 -0.044320
395.000000 -0.000256
396.000000 -0.024682
397.000000 -0.000256
398.000000 -0.044320
399.000000 -0.000256
400.000000 0.417753
401.000000 -0.000256
402.000000 -0.044320
403.000000 -0.000256
404.000000 -0.024682
405.000000 -0.000256
406.000000 -0.044320
407.000000 -0.000256
408.000000 0.003764
409.000000 -0.000256
410.000000 -0.044320
411.000000 -0.000256
412.000000 -0.024681
413.000000 -0.000256
414.000000 -0.044320
415.000000 -0.000256
416.000000 0.061373
417.000000 -0.000256
418.000000 -0.044320
419.000000 -0.000256
420.000000 -0.024681
421.000000 -0.000256
422.000000 -0.044320
423.000000 -0.000256
424.000000 0.003764
425.000000 -0.000256
426.000000 -0.044320
427.000000 -0.000256
428.000000 -0.024681
429.000000 -0.000256
430.000000 -0.044320
431.000000 -0.000256
432.000000 0.417752
433.000000 -0.000256
434.000000 -0.044320
435.000000 -0.000256
436.000000 -0.024682
437.000000 -0.000256
438.000000 -0.044320
439.000000 -0.000256
440.000000 0.003765
441.000000 -0.000257
442.000000 -0.044319
443.000000 -0.000257
444.000000 -0.024681
445.000000 -0.000256
446.000000 -0.044320
447.000000 -0.000256
448.000000 0.109794
449.000000 -0.000256
450.000000 -0.044320
451.000000 -0.000256
452.000000 -0.024682
453.000000 -0.000256
454.000000 -0.044320
455.000000 -0.000256
456.000000 0.003765
457.000000 -0.000257
458.000000 -0.044319
459.000000 -0.000257
460.000000 -0.024681
461.000000 -0.000256
462.000000 -0.044320
463.000000 -0.000256
464.000000 0.417752
465.000000 -0.000256
466.000000 -0.044320
467.000000 -0.000256
468.000000 -0.024682
469.000000 -0.000256
470.000000 -0.044320
471.000000 -0.000256
472.000000 0.003765
473.000000 -0.000256
474.000000 -0.044320
475.000000 -0.000256
476.000000 -0.024682
477.000000 -0.000256
478.000000 -0.044320
479.000000 -0.000256
480.000000 0.061374
481.000000 -0.000256
482.000000 -0.044320
483.000000 -0.000256
484.000000 -0.024682
485.000000 -0.000256
486.000000 -0.044320
487.000000 -0.000256
488.000000 0.003765
489.000000 -0.000256
490.000000 -0.044320
491.000000 -0.000256
492.000000 -0.024682
493.000000 -0.000256
494.000000 -0.044320
495.000000 -0.000256
496.000000 0.417752
497.000000 -0.000256
498.000000 -0.044320
499.000000 -0.000256
500.000000 -0.024682
501.000000 -0.000256
502.000000 -0.044320
503.000000 -0.000256
504.000000 0.003765
505.000000 -0.000256
506.000000 -0.044320
507.000000 -0.000256
508.000000 -0.024682
509.000000 -0.000256
510.000000 -0.044320
511.000000 -0.000256
512.000000 -0.226677
513.000000 -0.000256
514.000000 -0.044320
515.000000 -0.000256
516.000000 -0.024682
517.000000 -0.000256
518.000000 -0.044320
519.000000 -0.000256
520.000000 0.003765
521.000000 -0.000256
522.000000 -0.044320
523.000000 -0.000256
524.000000 -0.024682
525.000000 -0.000256
526.000000 -0.044320
527.000000 -0.000256
528.000000 0.417752
529.000000 -0.000256
530.000000 -0.044320
531.000000 -0.000256
532.000000 -0.024681
533.000000 -0.000256
534.000000 -0.044320
535.000000 -0.000256
536.000000 0.003764
537.000000 -0.000256
538.000000 -0.044320
539.000000 -0.000256
540.000000 -0.024681
541.000000 -0.000256
542.000000 -0.044320
543.000000 -0.000256
544.000000 0.061373
545.000000 -0.000256
546.000000 -0.044320
547.000000 -0.000256
548.000000 -0.024681
549.000000 -0.000256
550.000000 -0.044320
551.000000 -0.000256
552.000000 0.003764
553.000000 -0.000256
554.000000 -0.044320
555.000000 -0.000256
556.000000 -0.024682
557.000000 -0.000256
558.000000 -0.044320
559.000000 -0.000256
560.000000 0.417753
561.000000 -0.000256
562.000000 -0.044320
563.000000 -0.000256
564.000000 -0.024682
565.000000 -0.000256
566.000000 -0.044320
567.000000 -0.000256
568.000000 0.003764
569.000000 -0.000256
570.000000 -0.044320
571.000000 -0.000256
572.000000 -0.024681
573.000000 -0.000256
574.000000 -0.044320
575.000000 -0.000256
576.000000 0.109794
577.000000 -0.000257
578.000000 -0.044319
579.000000 -0.000257
580.000000 -0.024681
581.000000 -0.000256
582.000000 -0.044320
583.000000 -0.000256
584.000000 0.003764
585.000000 -0.000256
586.000000 -0.044320
587.000000 -0.000256
588.000000 -0.024681
589.000000 -0.000256
590.000000 -0.044320
591.000000 -0.000256
592.000000 0.417752
593.000000 -0.000256
594.000000 -0.044320
595.000000 -0.000256
596.000000 -0.024682
597.000000 -0.000256
598.000000 -0.044320
599.000000 -0.000256
600.000000 0.003765
601.000000 -0.000256
602.000000 -0.044320
603.000000 -0.000256
604.000000 -0.024682
605.000000 -0.000256
606.000000 -0.044320
607.000000 -0.000256
608.000000 0.061374
609.000000 -0.000256
610.000000 -0.044320
611.000000 -0.000256
612.000000 -0.024682
613.000000 -0.000256
614.000000 -0.044320
615.000000 -0.000256
616.000000 0.003764
617.000000 -0.000256
618.000000 -0.044320
619.000000 -0.000256
620.000000 -0.024681
621.000000 -0.000256
622.000000 -0.044320
623.000000 -0.000256
624.000000 0.417752
625.000000 -0.000256
626.000000 -0.044320
627.000000 -0.000256
628.000000 -0.024682
629.000000 -0.000256
630.000000 -0.044320
631.000000 -0.000256
632.000000 0.003765
633.000000 -0.000256
634.000000 -0.044320
635.000000 -0.000256
636.000000 -0.024682
637.000000 -0.000256
638.000000 -0.044320
639.000000 -0.000256
640.000000 0.012424
641.000000 -0.000256
642.000000 -0.044320
643.000000 -0.000256
644.000000 -0.024682
645.000000 -0.000256
646.000000 -0.044320
647.000000 -0.000256
648.000000 0.003765
649.000000 -0.000256
650.000000 -0.044320
651.000000 -0.000256
652.000000 -0.024682
653.000000 -0.000256
654.000000 -0.044320
655.000000 -0.000256
656.000000 0.417752
657.000000 -0.000256
658.000000 -0.044320
659.000000 -0.000256
660.000000 -0.024681
661.000000 -0.000256
662.000000 -0.044320
663.000000 -0.000256
664.000000 0.003764
665.000000 -0.000256
666.000000 -0.044320
667.000000 -0.000256
668.000000 -0.024682
669.000000 -0.000256
670.000000 -0.044320
671.000000 -0.000256
672.000000 0.061374
673.000000 -0.000256
674.000000 -0.044320
675.000000 -0.000256
676.000000 -0.024682
677.000000 -0.000256
678.000000 -0.044320
679.000000 -0.000256
680.000000 0.003765
681.000000 -0.000256
682.000000 -0.044320
683.000000 -0.000256
684.000000 -0.024682
685.000000 -0.000256
686.000000 -0.044320
687.000000 -0.000256
688.000000 0.417752
689.000000 -0.000256
690.000000 -0.044320
691.000000 -0.000256
692.000000 -0.024681
693.000000 -0.000256
694.000000 -0.044320
695.000000 -0.000256
696.000000 0.003764
697.000000 -0.000256
698.000000 -0.044320
699.000000 -0.000256
700.000000 -0.024682
701.000000 -0.000256
702.000000 -0.044320
703.000000 -0.000256
704.000000 0.109794
705.000000 -0.000256
706.000000 -0.044320
707.000000 -0.000256
708.000000 -0.024681
709.000000 -0.000256
710.000000 -0.044320
711.000000 -0.000256
712.000000 0.003764
713.000000 -0.000256
714.000000 -0.044320
715.000000 -0.000256
716.000000 -0.024682
717.000000 -0.000256
718.000000 -0.044320
719.000000 -0.000256
720.000000 0.417753
721.000000 -0.000256
722.000000 -0.044320
723.000000 -0.000256
724.000000 -0.024682
725.000000 -0.000256
726.000000 -0.044320
727.000000 -0.000256
728.000000 0.003764
729.000000 -0.000256
730.000000 -0.044320
731.000000 -0.000256
732.000000 -0.024681
733.000000 -0.000256
734.000000 -0.044320
735.000000 -0.000256
736.000000 0.061373
737.000000 -0.000256
738.000000 -0.044320
739.000000 -0.000256
740.000000 -0.024681
741.000000 -0.000256
742.000000 -0.044320
743.000000 -0.000256
744.000000 0.003764
745.000000 -0.000256
746.000000 -0.044320
747.000000 -0.000256
748.000000 -0.024681
749.000000 -0.000257
750.000000 -0.044319
751.000000 -0.000257
752.000000 0.417753
753.000000 -0.000256
754.000000 -0.044320
755.000000 -0.000256
756.000000 -0.024682
757.000000 -0.000256
758.000000 -0.044320
759.000000 -0.000256
760.000000 0.003765
761.000000 -0.000257
762.000000 -0.044319
763.000000 -0.000257
764.000000 -0.024681
765.000000 -0.000256
766.000000 -0.044320
767.000000 -0.000256
768.000000 0.004561
769.000000 -0.000256
770.000000 -0.044320
771.000000 -0.000256
772.000000 -0.024682
773.000000 -0.000256
774.000000 -0.044320
775.000000 -0.000256
776.000000 0.003765
777.000000 -0.000257
778.000000 -0.044319
779.000000 -0.000257
780.000000 -0.024681
781.000000 -0.000256
782.000000 -0.044320
783.000000 -0.000256
784.000000 0.417752
785.000000 -0.000256
786.000000 -0.044320
787.000000 -0.000256
788.000000 -0.024682
789.000000 -0.000256
790.000000 -0.044320
791.000000 -0.000256
792.000000 0.003765
793.000000 -0.000256
794.000000 -0.044320
795.000000 -0.000256
796.000000 -0.024682
797.000000 -0.000256
798.000000 -0.044320
799.000000 -0.000256
800.000000 0.061374
801.000000 -0.000256
802.000000 -0.044320
803.000000 -0.000256
804.000000 -0.024682
805.000000 -0.000256
806.000000 -0.044320
807.000000 -0.000256
808.000000 0.003765
809.000000 -0.000256
810.000000 -0.044320
811.000000 -0.000256
812.000000 -0.024682
813.000000 -0.000256
814.000000 -0.044320
815.000000 -0.000256
816.000000 0.417752
817.000000 -0.000256
818.000000 -0.044320
819.000000 -0.000256
820.000000 -0.024682
821.000000 -0.000256
822.000000 -0.044320
823.000000 -0.000256
824.000000 0.003765
825.000000 -0.000256
826.000000 -0.044320
827.000000 -0.000256
828.000000 -0.024682
829.000000 -0.000256
830.000000 -0.044320
831.000000 -0.000256
832.000000 0.109794
833.000000 -0.000256
834.000000 -0.044320
835.000000 -0.000256
836.000000 -0.024682
837.000000 -0.000256
838.000000 -0.044320
839.000000 -0.000256
840.000000 0.003765
841.000000 -0.000256
842.000000 -0.044320
843.000000 -0.000256
844.000000 -0.024682
845.000000 -0.000256
846.000000 -0.044320
847.000000 -0.000256
848.000000 0.417752
849.000000 -0.000256
850.000000 -0.044320
851.000000 -0.000256
852.000000 -0.024681
853.000000 -0.000256
854.000000 -0.044320
855.000000 -0.000256
856.000000 0.003764
857.000000 -0.000256
858.000000 -0.044320
859.000000 -0.000256
860.000000 -0.024681
861.000000 -0.000256
862.000000 -0.044320
863.000000 -0.000256
864.000000 0.061373
865.000000 -0.000256
866.000000 -0.044320
867.000000 -0.000256
868.000000 -0.024681
869.000000 -0.000256
870.000000 -0.044320
871.000000 -0.000256
872.000000 0.003764
873.000000 -0.000256
874.000000 -0.044320
875.000000 -0.000256
876.000000 -0.024682
877.000000 -0.000256
878.000000 -0.044320
879.000000 -0.000256
880.000000 0.417753
881.000000 -0.000257
882.000000 -0.044319
883.000000 -0.000257
884.000000 -0.024681
885.000000 -0.000256
886.000000 -0.044320
887.000000 -0.000256
888.000000 0.003764
889.000000 -0.000256
890.000000 -0.044320
891.000000 -0.000256
892.000000 -0.024681
893.000000 -0.000256
894.000000 -0.044320
895.000000 -0.000256
896.000000 0.012423
897.000000 -0.000256
898.000000 -0.044320
899.000000 -0.000256
900.000000 -0.024681
901.000000 -0.000256
902.000000 -0.044320
903.000000 -0.000256
904.000000 0.003764
905.000000 -0.000256
906.000000 -0.044320
907.000000 -0.000256
908.000000 -0.024681
909.000000 -0.000256
910.000000 -0.044320
911.000000 -0.000256
912.000000 0.417752
913.000000 -0.000256
914.000000 -0.044320
915.000000 -0.000256
916.000000 -0.024682
917.000000 -0.000256
918.000000 -0.044320
919.000000 -0.000256
920.000000 0.003765
921.000000 -0.000256
922.000000 -0.044320
923.000000 -0.000256
924.000000 -0.024682
925.000000 -0.000256
926.000000 -0.044320
927.000000 -0.000256
928.000000 0.061374
929.000000 -0.000257
930.000000 -0.044319
931.000000 -0.000257
932.000000 -0.024681
933.000000 -0.000256
934.000000 -0.044320
935.000000 -0.000256
936.000000 0.003764
937.000000 -0.000256
938.000000 -0.044320
939.000000 -0.000256
940.000000 -0.024681
941.000000 -0.000256
942.000000 -0.044320
943.000000 -0.000256
944.000000 0.417752
945.000000 -0.000256
946.000000 -0.044320
947.000000 -0.000256
948.000000 -0.024682
949.000000 -0.000256
950.000000 -0.044320
951.000000 -0.000256
952.000000 0.003765
953.000000 -0.000256
954.000000 -0.044320
955.000000 -0.000256
956.000000 -0.024682
957.000000 -0.000256
958.000000 -0.044320
959.000000 -0.000256
960.000000 0.109794
961.000000 -0.000256
962.000000 -0.044320
963.000000 -0.000256
964.000000 -0.024682
965.000000 -0.000256
966.000000 -0.044320
967.000000 -0.000256
968.000000 0.003765
969.000000 -0.000256
970.000000 -0.044320
971.000000 -0.000256
972.000000 -0.024682
973.000000 -0.000256
974.000000 -0.044320
975.000000 -0.000256
976.000000 0.417752
977.000000 -0.000256
978.000000 -0.044320
979.000000 -0.000256
980.000000 -0.024681
981.000000 -0.000256
982.000000 -0.044320
983.000000 -0.000256
984.000000 0.003764
985.000000 -0.000256
986.000000 -0.044320
987.000000 -0.000256
988.000000 -0.024682
989.000000 -0.000256
990.000000 -0.044320
991.000000 -0.000256
992.000000 0.061374
993.000000 -0.000256
994.000000 -0.044320
995.000000 -0.000256
996.000000 -0.024682
997.000000 -0.000256
998.000000 -0.044320
999.000000 -0.000256
1000.000000 0.003765
1001.000000 -0.000256
1002.000000 -0.044320
1003.000000 -0.000256
1004.000000 -0.024682
1005.000000 -0.000256
1006.000000 -0.044320
1007.000000 -0.000256
1008.000000 0.417752
1009.000000 -0.000256
1010.000000 -0.044320
1011.000000 -0.000256
1012.000000 -0.024681
1013.000000 -0.000256
1014.000000 -0.044320
1015.000000 -0.000256
1016.000000 0.003764
1017.000000 -0.000256
1018.000000 -0.044320
1019.000000 -0.000256
1020.000000 -0.024682
1021.000000 -0.000256
1022.000000 -0.044320
1023.000000 -0.000256
1024.000000 -0.426633
1025.000000 -0.000256
1026.000000 -0.044320
1027.000000 -0.000256
1028.000000 -0.024681
1029.000000 -0.000256
1030.000000 -0.044320
1031.000000 -0.000256
1032.000000 0.003764
1033.000000 -0.000256
1034.000000 -0.044320
1035.000000 -0.000256
1036.000000 -0.024682
1037.000000 -0.000256
1038.000000 -0.044320
1039.000000 -0.000256
1040.000000 0.417753
1041.000000 -0.000256
1042.000000 -0.044320
1043.000000 -0.000256
1044.000000 -0.024682
1045.000000 -0.000256
1046.000000 -0.044320
1047.000000 -0.000256
1048.000000 0.003764
1049.000000 -0.000256
1050.000000 -0.044320
1051.000000 -0.000256
1052.000000 -0.024681
1053.000000 -0.000256
1054.000000 -0.044320
1055.000000 -0.000256
1056.000000 0.061373
1057.000000 -0.000256
1058.000000 -0.044320
1059.000000 -0.000256
1060.000000 -0.024681
1061.000000 -0.000256
1062.000000 -0.044320
1063.000000 -0.000256
1064.000000 0.003764
1065.000000 -0.000256
1066.000000 -0.044320
1067.000000 -0.000256
1068.000000 -0.024681
1069.000000 -0.000256
1070.000000 -0.044320
1071.000000 -0.000256
1072.000000 0.417752
1073.000000 -0.000256
1074.000000 -0.044320
1075.000000 -0.000256
1076.000000 -0.024682
1077.000000 -0.000256
1078.000000 -0.044320
1079.000000 -0.000256
1080.000000 0.003765
1081.000000 -0.000256
1082.000000 -0.044320
1083.000000 -0.000256
1084.000000 -0.024682
1085.000000 -0.000256
1086.000000 -0.044320
1087.000000 -0.000256
1088.000000 0.109794
1089.000000 -0.000256
1090.000000 -0.044320
1091.000000 -0.000256
1092.000000 -0.024682
1093.000000 -0.000256
1094.000000 -0.044320
1095.000000 -0.000256
1096.000000 0.003765
1097.000000 -0.000257
1098.000000 -0.044319
1099.000000 -0.000257
1100.000000 -0.024681
1101.000000 -0.000256
1102.000000 -0.044320
1103.000000 -0.000256
1104.000000 0.417752
1105.000000 -0.000256
1106.000000 -0.044320
1107.000000 -0.000256
1108.000000 -0.024682
1109.000000 -0.000256
1110.000000 -0.044320
1111.000000 -0.000256
1112.000000 0.003765
1113.000000 -0.000256
1114.000000 -0.044320
1115.000000 -0.000256
1116.000000 -0.024682
1117.000000 -0.000256
1118.000000 -0.044320
1119.000000 -0.000256
1120.000000 0.061374
1121.000000 -0.000256
1122.000000 -0.044320
1123.000000 -0.000256
1124.000000 -0.024682
1125.000000 -0.000256
1126.000000 -0.044320
1127.000000 -0.000256
1128.000000 0.003765
1129.000000 -0.000256
1130.000000 -0.044320
1131.000000 -0.000256
1132.000000 -0.024682
1133.000000 -0.000256
1134.000000 -0.044320
1135.000000 -0.000256
1136.000000 0.417752
1137.000000 -0.000256
1138.000000 -0.044320
1139.000000 -0.000256
1140.000000 -0.024682
1141.000000 -0.000256
1142.000000 -0.044320
1143.000000 -0.000256
1144.000000 0.003765
1145.000000 -0.000256
1146.000000 -0.044320
1147.000000 -0.000256
1148.000000 -0.024682
1149.000000 -0.000256
1150.000000 -0.044320
1151.000000 -0.000256
1152.000000 0.012424
1153.000000 -0.000256
1154.000000 -0.044320
1155.000000 -0.000256
1156.000000 -0.024682
1157.000000 -0.000256
1158.000000 -0.044320
1159.000000 -0.000256
1160.000000 0.003765
1161.000000 -0.000256
1162.000000 -0.044320
1163.000000 -0.000256
1164.000000 -0.024682
1165.000000 -0.000256
1166.000000 -0.044320
1167.000000 -0.000256
1168.000000 0.417752
1169.000000 -0.000256
1170.000000 -0.044320
1171.000000 -0.000256
1172.000000 -0.024681
1173.000000 -0.000256
1174.000000 -0.044320
1175.000000 -0.000256
1176.000000 0.003764
1177.000000 -0.000256
1178.000000 -0.044320
1179.000000 -0.000256
1180.000000 -0.024681
1181.000000 -0.000256
1182.000000 -0.044320
1183.000000 -0.000256
1184.000000 0.061373
1185.000000 -0.000256
1186.000000 -0.044320
1187.000000 -0.000256
1188.000000 -0.024682
1189.000000 -0.000256
1190.000000 -0.044320
1191.000000 -0.000256
1192.000000 0.003765
1193.000000 -0.000256
1194.000000 -0.044320
1195.000000 -0.000256
1196.000000 -0.024682
1197.000000 -0.000256
1198.000000 -0.044320
1199.000000 -0.000256
1200.000000 0.417752
1201.000000 -0.000256
1202.000000 -0.044320
1203.000000 -0.000256
1204.000000 -0.024681
1205.000000 -0.000256
1206.000000 -0.044320
1207.000000 -0.000256
1208.000000 0.003764
1209.000000 -0.000256
1210.000000 -0.044320
1211.000000 -0.000256
1212.000000 -0.024681
1213.000000 -0.000256
1214.000000 -0.044320
1215.000000 -0.000256
1216.000000 0.109793
1217.000000 -0.000256
1218.000000 -0.044320
1219.000000 -0.000256
1220.000000 -0.024681
1221.000000 -0.000256
1222.000000 -0.044320
1223.000000 -0.000256
1224.000000 0.003764
1225.000000 -0.000256
1226.000000 -0.044320
1227.000000 -0.000256
1228.000000 -0.024681
1229.000000 -0.000256
1230.000000 -0.044320
1231.000000 -0.000256
1232.000000 0.417752
1233.000000 -0.000256
1234.000000 -0.044320
1235.000000 -0.000256
1236.000000 -0.024682
1237.000000 -0.000256
1238.000000 -0.044320
1239.000000 -0.000256
1240.000000 0.003765
1241.000000 -0.000256
1242.000000 -0.044320
1243.000000 -0.000256
1244.000000 -0.024682
1245.000000 -0.000256
1246.000000 -0.044320
1247.000000 -0.000256
1248.000000 0.061374
1249.000000 -0.000257
1250.000000 -0.044319
1251.000000 -0.000257
1252.000000 -0.024681
1253.000000 -0.000256
1254.000000 -0.044320
1255.000000 -0.000256
1256.000000 0.003764
1257.000000 -0.000256
1258.000000 -0.044320
1259.000000 -0.000256
1260.000000 -0.024681
1261.000000 -0.000256
1262.000000 -0.044320
1263.000000 -0.000256
1264.000000 0.417752
1265.000000 -0.000256
1266.000000 -0.044320
1267.000000 -0.000256
1268.000000 -0.024682
1269.000000 -0.000256
1270.000000 -0.044320
1271.000000 -0.000256
1272.000000 0.003765
1273.000000 -0.000256
1274.000000 -0.044320
1275.000000 -0.000256
1276.000000 -0.024682
1277.000000 -0.000256
1278.000000 -0.044320
1279.000000 -0.000256
1280.000000 0.004561
1281.000000 -0.000256
1282.000000 -0.044320
1283.000000 -0.000256
1284.000000 -0.024682
1285.000000 -0.000256
1286.000000 -0.044320
1287.000000 -0.000256
1288.000000 0.003765
1289.000000 -0.000256
1290.000000 -0.044320
1291.000000 -0.000256
1292.000000 -0.024682
1293.000000 -0.000256
1294.000000 -0.044320
1295.000000 -0.000256
1296.000000 0.417752
1297.000000 -0.000256
1298.000000 -0.044320
1299.000000 -0.000256
1300.000000 -0.024681
1301.000000 -0.000256
1302.000000 -0.044320
1303.000000 -0.000256
1304.000000 0.003764
1305.000000 -0.000256
1306.000000 -0.044320
1307.000000 -0.000256
1308.000000 -0.024682
1309.000000 -0.000256
1310.000000 -0.044320
1311.000000 -0.000256
1312.000000 0.061374
1313.000000 -0.000256
1314.000000 -0.044320
1315.000000 -0.000256
1316.000000 -0.024682
1317.000000 -0.000256
1318.000000 -0.044320
1319.000000 -0.000256
1320.000000 0.003765
1321.000000 -0.000256
1322.000000 -0.044320
1323.000000 -0.000256
1324.000000 -0.024682
1325.000000 -0.000256
1326.000000 -0.044320
1327.000000 -0.000256
1328.000000 0.417752
1329.000000 -0.000256
1330.000000 -0.044320
1331.000000 -0.000256
1332.000000 -0.024681
1333.000000 -0.000256
1334.000000 -0.044320
1335.000000 -0.000256
1336.000000 0.003764
1337.000000 -0.000256
1338.000000 -0.044320
1339.000000 -0.000256
1340.000000 -0.024682
1341.000000 -0.000256
1342.000000 -0.044320
1343.000000 -0.000256
1344.000000 0.109794
1345.000000 -0.000256
1346.000000 -0.044320
1347.000000 -0.000256
1348.000000 -0.024681
1349.000000 -0.000256
1350.000000 -0.044320
1351.000000 -0.000256
1352.000000 0.003764
1353.000000 -0.000256
1354.000000 -0.044320
1355.000000 -0.000256
1356.000000 -0.024682
1357.000000 -0.000256
1358.000000 -0.044320
1359.000000 -0.000256
1360.000000 0.417753
1361.000000 -0.000256
1362.000000 -0.044320
1363.000000 -0.000256
1364.000000 -0.024682
1365.000000 -0.000256
1366.000000 -0.044320
1367.000000 -0.000256
1368.000000 0.003764
1369.000000 -0.000256
1370.000000 -0.044320
1371.000000 -0.000256
1372.000000 -0.024681
1373.000000 -0.000256
1374.000000 -0.044320
1375.000000 -0.000256
1376.000000 0.061373
1377.000000 -0.000256
1378.000000 -0.044320
1379.000000 -0.000256
1380.000000 -0.024681
1381.000000 -0.000256
1382.000000 -0.044320
1383.000000 -0.000256
1384.000000 0.003764
1385.000000 -0.000256
1386.000000 -0.044320
1387.000000 -0.000256
1388.000000 -0.024681
1389.000000 -0.000257
1390.000000 -0.044319
1391.000000 -0.000257
1392.000000 0.417753
1393.000000 -0.000256
1394.000000 -0.044320
1395.000000 -0.000256
1396.000000 -0.024682
1397.000000 -0.000256
1398.000000 -0.044320
1399.000000 -0.000256
1400.000000 0.003765
1401.000000 -0.000257
1402.000000 -0.044319
1403.000000 -0.000257
1404.000000 -0.024681
1405.000000 -0.000256
1406.000000 -0.044320
1407.000000 -0.000256
1408.000000 0.012424
1409.000000 -0.000256
1410.000000 -0.044320
1411.000000 -0.000256
1412.000000 -0.024682
1413.000000 -0.000256
1414.000000 -0.044320
1415.000000 -0.000256
1416.000000 0.003764
1417.000000 -0.000256
1418.000000 -0.044320
1419.000000 -0.000256
1420.000000 -0.024681
1421.000000 -0.000256
1422.000000 -0.044320
1423.000000 -0.000256
1424.000000 0.417752
1425.000000 -0.000256
1426.000000 -0.044320
1427.000000 -0.000256
1428.000000 -0.024682
1429.000000 -0.000256
1430.000000 -0.044320
1431.000000 -0.000256
1432.000000 0.003765
1433.000000 -0.000256
1434.000000 -0.044320
1435.000000 -0.000256
1436.000000 -0.024682
1437.000000 -0.000256
1438.000000 -0.044320
1439.000000 -0.000256
1440.000000 0.061374
1441.000000 -0.000256
1442.000000 -0.044320
1443.000000 -0.000256
1444.000000 -0.024682
1445.000000 -0.000256
1446.000000 -0.044320
1447.000000 -0.000256
1448.000000 0.003765
1449.000000 -0.000257
1450.000000 -0.044319
1451.000000 -0.000257
1452.000000 -0.024681
1453.000000 -0.000256
1454.000000 -0.044320
1455.000000 -0.000256
1456.000000 0.417752
1457.000000 -0.000256
1458.000000 -0.044320
1459.000000 -0.000256
1460.000000 -0.024682
1461.000000 -0.000256
1462.000000 -0.044320
1463.000000 -0.000256
1464.000000 0.003765
1465.000000 -0.000256
1466.000000 -0.044320
1467.000000 -0.000256
1468.000000 -0.024682
1469.000000 -0.000256
1470.000000 -0.044320
1471.000000 -0.000256
1472.000000 0.109794
1473.000000 -0.000256
1474.000000 -0.044320
1475.000000 -0.000256
1476.000000 -0.024682
1477.000000 -0.000256
1478.000000 -0.044320
1479.000000 -0.000256
1480.000000 0.003765
1481.000000 -0.000256
1482.000000 -0.044320
1483.000000 -0.000256
1484.000000 -0.024682
1485.000000 -0.000256
1486.000000 -0.044320
1487.000000 -0.000256
1488.000000 0.417752
1489.000000 -0.000256
1490.000000 -0.044320
1491.000000 -0.000256
1492.000000 -0.024681
1493.000000 -0.000256
1494.000000 -0.044320
1495.000000 -0.000256
1496.000000 0.003764
1497.000000 -0.000256
1498.000000 -0.044320
1499.000000 -0.000256
1500.000000 -0.024681
1501.000000 -0.000257
1502.000000 -0.044319
1503.000000 -0.000257
1504.000000 0.061374
1505.000000 -0.000256
1506.000000 -0.044320
1507.000000 -0.000256
1508.000000 -0.024682
1509.000000 -0.000256
1510.000000 -0.044320
1511.000000 -0.000256
1512.000000 0.003765
1513.000000 -0.000256
1514.000000 -0.044320
1515.000000 -0.000256
1516.000000 -0.024682
1517.000000 -0.000256
1518.000000 -0.044320
1519.000000 -0.000256
1520.000000 0.417752
1521.000000 -0.000256
1522.000000 -0.044320
1523.000000 -0.000256
1524.000000 -0.024681
1525.000000 -0.000256
1526.000000 -0.044320
1527.000000 -0.000256
1528.000000 0.003764
1529.000000 -0.000256
1530.000000 -0.044320
1531.000000 -0.000256
1532.000000 -0.024681
1533.000000 -0.000256
1534.000000 -0.044320
1535.000000 -0.000256
1536.000000 -0.226678
1537.000000 -0.000256
1538.000000 -0.044320
1539.000000 -0.000256
1540.000000 -0.024681
1541.000000 -0.000256
1542.000000 -0.044320
1543.000000 -0.000256
1544.000000 0.003764
1545.000000 -0.000256
1546.000000 -0.044320
1547.000000 -0.000256
1548.000000 -0.024681
1549.000000 -0.000256
1550.000000 -0.044320
1551.000000 -0.000256
1552.000000 0.417752
1553.000000 -0.000256
1554.000000 -0.044320
1555.000000 -0.000256
1556.000000 -0.024682
1557.000000 -0.000256
1558.000000 -0.044320
1559.000000 -0.000256
1560.000000 0.003765
1561.000000 -0.000256
1562.000000 -0.044320
1563.000000 -0.000256
1564.000000 -0.024682
1565.000000 -0.000256
1566.000000 -0.044320
1567.000000 -0.000256
1568.000000 0.061374
1569.000000 -0.000257
1570.000000 -0.044319
1571.000000 -0.000257
1572.000000 -0.024681
1573.000000 -0.000256
1574.000000 -0.044320
1575.000000 -0.000256
1576.000000 0.003764
1577.000000 -0.000256
1578.000000 -0.044320
1579.000000 -0.000256
1580.000000 -0.024681
1581.000000 -0.000256
1582.000000 -0.044320
1583.000000 -0.000256
1584.000000 0.417752
1585.000000 -0.000256
1586.000000 -0.044320
1587.000000 -0.000256
1588.000000 -0.024682
1589.000000 -0.000256
1590.000000 -0.044320
1591.000000 -0.000256
1592.000000 0.003765
1593.000000 -0.000256
1594.000000 -0.044320
1595.000000 -0.000256
1596.000000 -0.024682
1597.000000 -0.000256
1598.000000 -0.044320
1599.000000 -0.000256
1600.000000 0.109794
1601.000000 -0.000256
1602.000000 -0.044320
1603.000000 -0.000256
1604.000000 -0.024682
1605.000000 -0.000256
1606.000000 -0.044320
1607.000000 -0.000256
1608.000000 0.003765
1609.000000 -0.000256
1610.000000 -0.044320
1611.000000 -0.000256
1612.000000 -0.024682
1613.000000 -0.000256
1614.000000 -0.044320
1615.000000 -0.000256
1616.000000 0.417752
1617.000000 -0.000256
1618.000000 -0.044320
1619.000000 -0.000256
1620.000000 -0.024681
1621.000000 -0.000256
1622.000000 -0.044320
1623.000000 -0.000256
1624.000000 0.003764
1625.000000 -0.000256
1626.000000 -0.044320
1627.000000 -0.000256
1628.000000 -0.024682
1629.000000 -0.000256
1630.000000 -0.044320
1631.000000 -0.000256
1632.000000 0.061374
1633.000000 -0.000256
1634.000000 -0.044320
1635.000000 -0.000256
1636.000000 -0.024682
1637.000000 -0.000256
1638.000000 -0.044320
1639.000000 -0.000256
1640.000000 0.003765
1641.000000 -0.000256
1642.000000 -0.044320
1643.000000 -0.000256
1644.000000 -0.024682
1645.000000 -0.000256
1646.000000 -0.044320
1647.000000 -0.000256
1648.000000 0.417752
1649.000000 -0.000256
1650.000000 -0.044320
1651.000000 -0.000256
1652.000000 -0.024681
1653.000000 -0.000256
1654.000000 -0.044320
1655.000000 -0.000256
1656.000000 0.003764
1657.000000 -0.000256
1658.000000 -0.044320
1659.000000 -0.000256
1660.000000 -0.024682
1661.000000 -0.000256
1662.000000 -0.044320
1663.000000 -0.000256
1664.000000 0.012424
1665.000000 -0.000256
1666.000000 -0.044320
1667.000000 -0.000256
1668.000000 -0.024681
1669.000000 -0.000257
1670.000000 -0.044319
1671.000000 -0.000257
1672.000000 0.003765
1673.000000 -0.000256
1674.000000 -0.044320
1675.000000 -0.000256
1676.000000 -0.024682
1677.000000 -0.000256
1678.000000 -0.044320
1679.000000 -0.000256
1680.000000 0.417753
1681.000000 -0.000257
1682.000000 -0.044319
1683.000000 -0.000257
1684.000000 -0.024681
1685.000000 -0.000256
1686.000000 -0.044320
1687.000000 -0.000256
1688.000000 0.003764
1689.000000 -0.000256
1690.000000 -0.044320
1691.000000 -0.000256
1692.000000 -0.024681
1693.000000 -0.000256
1694.000000 -0.044320
1695.000000 -0.000256
1696.000000 0.061373
1697.000000 -0.000256
1698.000000 -0.044320
1699.000000 -0.000256
1700.000000 -0.024681
1701.000000 -0.000256
1702.000000 -0.044320
1703.000000 -0.000256
1704.000000 0.003764
1705.000000 -0.000256
1706.000000 -0.044320
1707.000000 -0.000256
1708.000000 -0.024682
1709.000000 -0.000256
1710.000000 -0.044320
1711.000000 -0.000256
1712.000000 0.417753
1713.000000 -0.000256
1714.000000 -0.044320
1715.000000 -0.000256
1716.000000 -0.024682
1717.000000 -0.000256
1718.000000 -0.044320
1719.000000 -0.000256
1720.000000 0.003764
1721.000000 -0.000256
1722.000000 -0.044320
1723.000000 -0.000256
1724.000000 -0.024681
1725.000000 -0.000256
1726.000000 -0.044320
1727.000000 -0.000256
1728.000000 0.109794
1729.000000 -0.000256
1730.000000 -0.044320
1731.000000 -0.000256
1732.000000 -0.024682
1733.000000 -0.000256
1734.000000 -0.044320
1735.000000 -0.000256
1736.000000 0.003764
1737.000000 -0.000256
1738.000000 -0.044320
1739.000000 -0.000256
1740.000000 -0.024681
1741.000000 -0.000256
1742.000000 -0.044320
1743.000000 -0.000256
1744.000000 0.417752
1745.000000 -0.000256
1746.000000 -0.044320
1747.000000 -0.000256
1748.000000 -0.024682
1749.000000 -0.000256
1750.000000 -0.044320
1751.000000 -0.000256
1752.000000 0.003765
1753.000000 -0.000256
1754.000000 -0.044320
1755.000000 -0.000256
1756.000000 -0.024682
1757.000000 -0.000256
1758.000000 -0.044320
1759.000000 -0.000256
1760.000000 0.061374
1761.000000 -0.000256
1762.000000 -0.044320
1763.000000 -0.000256
1764.000000 -0.024682
1765.000000 -0.000256
1766.000000 -0.044320
1767.000000 -0.000256
1768.000000 0.003764
1769.000000 -0.000256
1770.000000 -0.044320
1771.000000 -0.000256
1772.000000 -0.024681
1773.000000 -0.000256
1774.000000 -0.044320
1775.000000 -0.000256
1776.000000 0.417752
1777.000000 -0.000256
1778.000000 -0.044320
1779.000000 -0.000256
1780.000000 -0.024682
1781.000000 -0.000256
1782.000000 -0.044320
1783.000000 -0.000256
1784.000000 0.003765
1785.000000 -0.000256
1786.000000 -0.044320
1787.000000 -0.000256
1788.000000 -0.024682
1789.000000 -0.000256
1790.000000 -0.044320
1791.000000 -0.000256
1792.000000 0.004561
1793.000000 -0.000256
1794.000000 -0.044320
1795.000000 -0.000256
1796.000000 -0.024682
1797.000000 -0.000256
1798.000000 -0.044320
1799.000000 -0.000256
1800.000000 0.003765
1801.000000 -0.000256
1802.000000 -0.044320
1803.000000 -0.000256
1804.000000 -0.024682
1805.000000 -0.000256
1806.000000 -0.044320
1807.000000 -0.000256
1808.000000 0.417752
1809.000000 -0.000256
1810.000000 -0.044320
1811.000000 -0.000256
1812.000000 -0.024681
1813.000000 -0.000256
1814.000000 -0.044320
1815.000000 -0.000256
1816.000000 0.003764
1817.000000 -0.000256
1818.000000 -0.044320
1819.000000 -0.000256
1820.000000 -0.024681
1821.000000 -0.000256
1822.000000 -0.044320
1823.000000 -0.000256
1824.000000 0.061373
1825.000000 -0.000256
1826.000000 -0.044320
1827.000000 -0.000256
1828.000000 -0.024682
1829.000000 -0.000256
1830.000000 -0.044320
1831.000000 -0.000256
1832.000000 0.003765
1833.000000 -0.000256
1834.000000 -0.044320
1835.000000 -0.000256
1836.000000 -0.024682
1837.000000 -0.000256
1838.000000 -0.044320
1839.000000 -0.000256
1840.000000 0.417752
1841.000000 -0.000256
1842.000000 -0.044320
1843.000000 -0.000256
1844.000000 -0.024681
1845.000000 -0.000256
1846.000000 -0.044320
1847.000000 -0.000256
1848.000000 0.003764
1849.000000 -0.000256
1850.000000 -0.044320
1851.000000 -0.000256
1852.000000 -0.024681
1853.000000 -0.000256
1854.000000 -0.044320
1855.000000 -0.000256
1856.000000 0.109793
1857.000000 -0.000256
1858.000000 -0.044320
1859.000000 -0.000256
1860.000000 -0.024681
1861.000000 -0.000256
1862.000000 -0.044320
1863.000000 -0.000256
1864.000000 0.003764
1865.000000 -0.000256
1866.000000 -0.044320
1867.000000 -0.000256
1868.000000 -0.024681
1869.000000 -0.000256
1870.000000 -0.044320
1871.000000 -0.000256
1872.000000 0.417752
1873.000000 -0.000256
1874.000000 -0.044320
1875.000000 -0.000256
1876.000000 -0.024682
1877.000000 -0.000256
1878.000000 -0.044320
1879.000000 -0.000256
1880.000000 0.003765
1881.000000 -0.000256
1882.000000 -0.044320
1883.000000 -0.000256
1884.000000 -0.024682
1885.000000 -0.000256
1886.000000 -0.044320
1887.000000 -0.000256
1888.000000 0.061373
1889.000000 -0.000256
1890.000000 -0.044320
1891.000000 -0.000256
1892.000000 -0.024681
1893.000000 -0.000256
1894.000000 -0.044320
1895.000000 -0.000256
1896.000000 0.003764
1897.000000 -0.000256
1898.000000 -0.044320
1899.000000 -0.000256
1900.000000 -0.024681
1901.000000 -0.000256
1902.000000 -0.044320
1903.000000 -0.000256
1904.000000 0.417752
1905.000000 -0.000256
1906.000000 -0.044320
1907.000000 -0.000256
1908.000000 -0.024682
1909.000000 -0.000256
1910.000000 -0.044320
1911.000000 -0.000256
1912.000000 0.003765
1913.000000 -0.000256
1914.000000 -0.044320
1915.000000 -0.000256
1916.000000 -0.024682
1917.000000 -0.000256
1918.000000 -0.044320
1919.000000 -0.000256
1920.000000 0.012424
1921.000000 -0.000256
1922.000000 -0.044320
1923.000000 -0.000256
1924.000000 -0.024682
1925.000000 -0.000256
1926.000000 -0.044320
1927.000000 -0.000256
1928.000000 0.003765
1929.000000 -0.000256
1930.000000 -0.044320
1931.000000 -0.000256
1932.000000 -0.024682
1933.000000 -0.000256
1934.000000 -0.044320
1935.000000 -0.000256
1936.000000 0.417752
1937.000000 -0.000256
1938.000000 -0.044320
1939.000000 -0.000256
1940.000000 -0.024682
1941.000000 -0.000256
1942.000000 -0.044320
1943.000000 -0.000256
1944.000000 0.003765
1945.000000 -0.000256
1946.000000 -0.044320
1947.000000 -0.000256
1948.000000 -0.024682
1949.000000 -0.000256
1950.000000 -0.044320
1951.000000 -0.000256
1952.000000 0.061374
1953.000000 -0.000256
1954.000000 -0.044320
1955.000000 -0.000256
1956.000000 -0.024682
1957.000000 -0.000256
1958.000000 -0.044320
1959.000000 -0.000256
1960.000000 0.003765
1961.000000 -0.000256
1962.000000 -0.044320
1963.000000 -0.000256
1964.000000 -0.024682
1965.000000 -0.000256
1966.000000 -0.044320
1967.000000 -0.000256
1968.000000 0.417752
1969.000000 -0.000256
1970.000000 -0.044320
1971.000000 -0.000256
1972.000000 -0.024681
1973.000000 -0.000257
1974.000000 -0.044319
1975.000000 -0.000257
1976.000000 0.003765
1977.000000 -0.000256
1978.000000 -0.044320
1979.000000 -0.000256
1980.000000 -0.024682
1981.000000 -0.000256
1982.000000 -0.044320
1983.000000 -0.000256
1984.000000 0.109794
1985.000000 -0.000256
1986.000000 -0.044320
1987.000000 -0.000256
1988.000000 -0.024681
1989.000000 -0.000257
1990.000000 -0.044319
1991.000000 -0.000257
1992.000000 0.003765
1993.000000 -0.000256
1994.000000 -0.044320
1995.000000 -0.000256
1996.000000 -0.024682
1997.000000 -0.000256
1998.000000 -0.044320
1999.000000 -0.000256
2000.000000 0.417753
2001.000000 -0.000257
2002.000000 -0.044319
2003.000000 -0.000257
2004.000000 -0.024681
2005.000000 -0.000256
2006.000000 -0.044320
2007.000000 -0.000256
2008.000000 0.003764
2009.000000 -0.000256
2010.000000 -0.044320
2011.000000 -0.000256
2012.000000 -0.024681
2013.000000 -0.000256
2014.000000 -0.044320
2015.000000 -0.000256
2016.000000 0.061373
2017.000000 -0.000256
2018.000000 -0.044320
2019.000000 -0.000256
2020.000000 -0.024681
2021.000000 -0.000256
2022.000000 -0.044320
2023.000000 -0.000256
2024.000000 0.003764
2025.000000 -0.000256
2026.000000 -0.044320
2027.000000 -0.000256
2028.000000 -0.024682
2029.000000 -0.000256
2030.000000 -0.044320
2031.000000 -0.000256
2032.000000 0.417753
2033.000000 -0.000256
2034.000000 -0.044320
2035.000000 -0.000256
2036.000000 -0.024682
2037.000000 -0.000256
2038.000000 -0.044320
2039.000000 -0.000256
2040.000000 0.003764
2041.000000 -0.000256
2042.000000 -0.044320
2043.000000 -0.000256
2044.000000 -0.024681
2045.000000 -0.000256
2046.000000 -0.044320
2047.000000 -0.807868
2048.000000 -1.000000
2049.000000 -0.000256
2050.000000 -0.044320
2051.000000 -0.000256
2052.000000 -0.024681
2053.000000 -0.000256
2054.000000 -0.044320
2055.000000 -0.000256
2056.000000 0.003764
2057.000000 -0.000256
2058.000000 -0.044320
2059.000000 -0.000256
2060.000000 -0.024682
2061.000000 -0.000256
2062.000000 -0.044320
2063.000000 -0.000256
2064.000000 0.417753
2065.000000 -0.000256
2066.000000 -0.044320
2067.000000 -0.000256
2068.000000 -0.024682
2069.000000 -0.000256
2070.000000 -0.044320
2071.000000 -0.000256
2072.000000 0.003764
2073.000000 -0.000256
2074.000000 -0.044320
2075.000000 -0.000256
2076.000000 -0.024681
2077.000000 -0.000256
2078.000000 -0.044320
2079.000000 -0.000256
2080.000000 0.061373
2081.000000 -0.000256
2082.000000 -0.044320
2083.000000 -0.000256
2084.000000 -0.024681
2085.000000 -0.000256
2086.000000 -0.044320
2087.000000 -0.000256
2088.000000 0.003764
2089.000000 -0.000256
2090.000000 -0.044320
2091.000000 -0.000256
2092.000000 -0.024681
2093.000000 -0.000257
2094.000000 -0.044319
2095.000000 -0.000257
2096.000000 0.417753
2097.000000 -0.000256
2098.000000 -0.044320
2099.000000 -0.000256
2100.000000 -0.024682
2101.000000 -0.000256
2102.000000 -0.044320
2103.000000 -0.000256
2104.000000 0.003765
2105.000000 -0.000257
2106.000000 -0.044319
2107.000000 -0.000257
2108.000000 -0.024681
2109.000000 -0.000256
2110.000000 -0.044320
2111.000000 -0.000256
2112.000000 0.109794
2113.000000 -0.000256
2114.000000 -0.044320
2115.000000 -0.000256
2116.000000 -0.024682
2117.000000 -0.000256
2118.000000 -0.044320
2119.000000 -0.000256
2120.000000 0.003765
2121.000000 -0.000257
2122.000000 -0.044319
2123.000000 -0.000257
2124.000000 -0.024681
2125.000000 -0.000256
2126.000000 -0.044320
2127.000000 -0.000256
2128.000000 0.417752
2129.000000 -0.000256
2130.000000 -0.044320
2131.000000 -0.000256
2132.000000 -0.024682
2133.000000 -0.000256
2134.000000 -0.044320
2135.000000 -0.000256
2136.000000 0.003765
2137.000000 -0.000256
2138.000000 -0.044320
2139.000000 -0.000256
2140.000000 -0.024682
2141.000000 -0.000256
2142.000000 -0.044320
2143.000000 -0.000256
2144.000000 0.061374
2145.000000 -0.000256
2146.000000 -0.044320
2147.000000 -0.000256
2148.000000 -0.024682
2149.000000 -0.000256
2150.000000 -0.044320
2151.000000 -0.000256
2152.000000 0.003765
2153.000000 -0.000256
2154.000000 -0.044320
2155.000000 -0.000256
2156.000000 -0.024682
2157.000000 -0.000256
2158.000000 -0.044320
2159.000000 -0.000256
2160.000000 0.417752
2161.000000 -0.000256
2162.000000 -0.044320
2163.000000 -0.000256
2164.000000 -0.024682
2165.000000 -0.000256
2166.000000 -0.044320
2167.000000 -0.000256
2168.000000 0.003765
2169.000000 -0.000256
2170.000000 -0.044320
2171.000000 -0.000256
2172.000000 -0.024682
2173.000000 -0.000256
2174.000000 -0.044320
2175.000000 -0.000256
2176.000000 0.012424
2177.000000 -0.000256
2178.000000 -0.044320
2179.000000 -0.000256
2180.000000 -0.024682
2181.000000 -0.000256
2182.000000 -0.044320
2183.000000 -0.000256
2184.000000 0.003765
2185.000000 -0.000256
2186.000000 -0.044320
2187.000000 -0.000256
2188.000000 -0.024682
2189.000000 -0.000256
2190.000000 -0.044320
2191.000000 -0.000256
2192.000000 0.417752
2193.000000 -0.000256
2194.000000 -0.044320
2195.000000 -0.000256
2196.000000 -0.024681
2197.000000 -0.000256
2198.000000 -0.044320
2199.000000 -0.000256
2200.000000 0.003764
2201.000000 -0.000256
2202.000000 -0.044320
2203.000000 -0.000256
2204.000000 -0.024681
2205.000000 -0.000256
2206.000000 -0.044320
2207.000000 -0.000256
2208.000000 0.061373
2209.000000 -0.000256
2210.000000 -0.044320
2211.000000 -0.000256
2212.000000 -0.024682
2213.000000 -0.000256
2214.000000 -0.044320
2215.000000 -0.000256
2216.000000 0.003765
2217.000000 -0.000256
2218.000000 -0.044320
2219.000000 -0.000256
2220.000000 -0.024682
2221.000000 -0.000256
2222.000000 -0.044320
2223.000000 -0.000256
2224.000000 0.417752
2225.000000 -0.000256
2226.000000 -0.044320
2227.000000 -0.000256
2228.000000 -0.024681
2229.000000 -0.000256
2230.000000 -0.044320
2231.000000 -0.000256
2232.000000 0.003764
2233.000000 -0.000256
2234.000000 -0.044320
2235.000000 -0.000256
2236.000000 -0.024681
2237.000000 -0.000256
2238.000000 -0.044320
2239.000000 -0.000256
2240.000000 0.109793
2241.000000 -0.000256
2242.000000 -0.044320
2243.000000 -0.000256
2244.000000 -0.024681
2245.000000 -0.000256
2246.000000 -0.044320
2247.000000 -0.000256
2248.000000 0.003764
2249.000000 -0.000256
2250.000000 -0.044320
2251.000000 -0.000256
2252.000000 -0.024681
2253.000000 -0.000256
2254.000000 -0.044320
2255.000000 -0.000256
2256.000000 0.417752
2257.000000 -0.000256
2258.000000 -0.044320
2259.000000 -0.000256
2260.000000 -0.024682
2261.000000 -0.000256
2262.000000 -0.044320
2263.000000 -0.000256
2264.000000 0.003765
2265.000000 -0.000256
2266.000000 -0.044320
2267.000000 -0.000256
2268.000000 -0.024682
2269.000000 -0.000256
2270.000000 -0.044320
2271.000000 -0.000256
2272.000000 0.061373
2273.000000 -0.000256
2274.000000 -0.044320
2275.000000 -0.000256
2276.000000 -0.024681
2277.000000 -0.000256
2278.000000 -0.044320
2279.000000 -0.000256
2280.000000 0.003764
2281.000000 -0.000256
2282.000000 -0.044320
2283.000000 -0.000256
2284.000000 -0.024681
2285.000000 -0.000256
2286.000000 -0.044320
2287.000000 -0.000256
2288.000000 0.417752
2289.000000 -0.000256
2290.000000 -0.044320
2291.000000 -0.000256
2292.000000 -0.024682
2293.000000 -0.000256
2294.000000 -0.044320
2295.000000 -0.000256
2296.000000 0.003765
2297.000000 -0.000256
2298.000000 -0.044320
2299.000000 -0.000256
2300.000000 -0.024682
2301.000000 -0.000256
2302.000000 -0.044320
2303.000000 -0.000256
2304.000000 0.004561
2305.000000 -0.000256
2306.000000 -0.044320
2307.000000 -0.000256
2308.000000 -0.024682
2309.000000 -0.000256
2310.000000 -0.044320
2311.000000 -0.000256
2312.000000 0.003765
2313.000000 -0.000256
2314.000000 -0.044320
2315.000000 -0.000256
2316.000000 -0.024682
2317.000000 -0.000256
2318.000000 -0.044320
2319.000000 -0.000256
2320.000000 0.417752
2321.000000 -0.000256
2322.000000 -0.044320
2323.000000 -0.000256
2324.000000 -0.024681
2325.000000 -0.000256
2326.000000 -0.044320
2327.000000 -0.000256
2328.000000 0.003764
2329.000000 -0.000256
2330.000000 -0.044320
2331.000000 -0.000256
2332.000000 -0.024682
2333.000000 -0.000256
2334.000000 -0.044320
2335.000000 -0.000256
2336.000000 0.061374
2337.000000 -0.000256
2338.000000 -0.044320
2339.000000 -0.000256
2340.000000 -0.024682
2341.000000 -0.000256
2342.000000 -0.044320
2343.000000 -0.000256
2344.000000 0.003765
2345.000000 -0.000256
2346.000000 -0.044320
2347.000000 -0.000256
2348.000000 -0.024682
2349.000000 -0.000256
2350.000000 -0.044320
2351.000000 -0.000256
2352.000000 0.417752
2353.000000 -0.000256
2354.000000 -0.044320
2355.000000 -0.000256
2356.000000 -0.024681
2357.000000 -0.000256
2358.000000 -0.044320
2359.000000 -0.000256
2360.000000 0.003764
2361.000000 -0.000256
2362.000000 -0.044320
2363.000000 -0.000256
2364.000000 -0.024682
2365.000000 -0.000256
2366.000000 -0.044320
2367.000000 -0.000256
2368.000000 0.109794
2369.000000 -0.000256
2370.000000 -0.044320
2371.000000 -0.000256
2372.000000 -0.024681
2373.000000 -0.000256
2374.000000 -0.044320
2375.000000 -0.000256
2376.000000 0.003764
2377.000000 -0.000256
2378.000000 -0.044320
2379.000000 -0.000256
2380.000000 -0.024682
2381.000000 -0.000256
2382.000000 -0.044320
2383.000000 -0.000256
2384.000000 0.417753
2385.000000 -0.000256
2386.000000 -0.044320
2387.000000 -0.000256
2388.000000 -0.024682
2389.000000 -0.000256
2390.000000 -0.044320
2391.000000 -0.000256
2392.000000 0.003764
2393.000000 -0.000256
2394.000000 -0.044320
2395.000000 -0.000256
2396.000000 -0.024681
2397.000000 -0.000256
2398.000000 -0.044320
2399.000000 -0.000256
2400.000000 0.061373
2401.000000 -0.000256
2402.000000 -0.044320
2403.000000 -0.000256
2404.000000 -0.024681
2405.000000 -0.000256
2406.000000 -0.044320
2407.000000 -0.000256
2408.000000 0.003764
2409.000000 -0.000256
2410.000000 -0.044320
2411.000000 -0.000256
2412.000000 -0.024681
2413.000000 -0.000257
2414.000000 -0.044319
2415.000000 -0.000257
2416.000000 0.417753
2417.000000 -0.000256
2418.000000 -0.044320
2419.000000 -0.000256
2420.000000 -0.024682
2421.000000 -0.000256
2422.000000 -0.044320
2423.000000 -0.000256
2424.000000 0.003765
2425.000000 -0.000257
2426.000000 -0.044319
2427.000000 -0.000257
2428.000000 -0.024681
2429.000000 -0.000256
2430.000000 -0.044320
2431.000000 -0.000256
2432.000000 0.012424
2433.000000 -0.000256
2434.000000 -0.044320
2435.000000 -0.000256
2436.000000 -0.024682
2437.000000 -0.000256
2438.000000 -0.044320
2439.000000 -0.000256
2440.000000 0.003764
2441.000000 -0.000256
2442.000000 -0.044320
2443.000000 -0.000256
2444.000000 -0.024681
2445.000000 -0.000256
2446.000000 -0.044320
2447.000000 -0.000256
2448.000000 0.417752
2449.000000 -0.000256
2450.000000 -0.044320
2451.000000 -0.000256
2452.000000 -0.024682
2453.000000 -0.000256
2454.000000 -0.044320
2455.000000 -0.000256
2456.000000 0.003765
2457.000000 -0.000256
2458.000000 -0.044320
2459.000000 -0.000256
2460.000000 -0.024682
2461.000000 -0.000256
2462.000000 -0.044320
2463.000000 -0.000256
2464.000000 0.061374
2465.000000 -0.000256
2466.000000 -0.044320
2467.000000 -0.000256
2468.000000 -0.024682
2469.000000 -0.000256
2470.000000 -0.044320
2471.000000 -0.000256
2472.000000 0.003764
2473.000000 -0.000256
2474.000000 -0.044320
2475.000000 -0.000256
2476.000000 -0.024681
2477.000000 -0.000256
2478.000000 -0.044320
2479.000000 -0.000256
2480.000000 0.417752
2481.000000 -0.000256
2482.000000 -0.044320
2483.000000 -0.000256
2484.000000 -0.024682
2485.000000 -0.000256
2486.000000 -0.044320
2487.000000 -0.000256
2488.000000 0.003765
2489.000000 -0.000256
2490.000000 -0.044320
2491.000000 -0.000256
2492.000000 -0.024682
2493.000000 -0.000256
2494.000000 -0.044320
2495.000000 -0.000256
2496.000000 0.109794
2497.000000 -0.000256
2498.000000 -0.044320
2499.000000 -0.000256
2500.000000 -0.024682
2501.000000 -0.000256
2502.000000 -0.044320
2503.000000 -0.000256
2504.000000 0.003765
2505.000000 -0.000256
2506.000000 -0.044320
2507.000000 -0.000256
2508.000000 -0.024682
2509.000000 -0.000256
2510.000000 -0.044320
2511.000000 -0.000256
2512.000000 0.417752
2513.000000 -0.000256
2514.000000 -0.044320
2515.000000 -0.000256
2516.000000 -0.024681
2517.000000 -0.000256
2518.000000 -0.044320
2519.000000 -0.000256
2520.000000 0.003764
2521.000000 -0.000256
2522.000000 -0.044320
2523.000000 -0.000256
2524.000000 -0.024681
2525.000000 -0.000257
2526.000000 -0.044319
2527.000000 -0.000257
2528.000000 0.061374
2529.000000 -0.000256
2530.000000 -0.044320
2531.000000 -0.000256
2532.000000 -0.024682
2533.000000 -0.000256
2534.000000 -0.044320
2535.000000 -0.000256
2536.000000 0.003765
2537.000000 -0.000256
2538.000000 -0.044320
2539.000000 -0.000256
2540.000000 -0.024682
2541.000000 -0.000256
2542.000000 -0.044320
2543.000000 -0.000256
2544.000000 0.417752
2545.000000 -0.000256
2546.000000 -0.044320
2547.000000 -0.000256
2548.000000 -0.024681
2549.000000 -0.000256
2550.000000 -0.044320
2551.000000 -0.000256
2552.000000 0.003764
2553.000000 -0.000256
2554.000000 -0.044320
2555.000000 -0.000256
2556.000000 -0.024681
2557.000000 -0.000256
2558.000000 -0.044320
2559.000000 -0.000256
2560.000000 -0.226678
2561.000000 -0.000256
2562.000000 -0.044320
2563.000000 -0.000256
2564.000000 -0.024681
2565.000000 -0.000256
2566.000000 -0.044320
2567.000000 -0.000256
2568.000000 0.003764
2569.000000 -0.000256
2570.000000 -0.044320
2571.000000 -0.000256
2572.000000 -0.024681
2573.000000 -0.000256
2574.000000 -0.044320
2575.000000 -0.000256
2576.000000 0.417752
2577.000000 -0.000256
2578.000000 -0.044320
2579.000000 -0.000256
2580.000000 -0.024682
2581.000000 -0.000256
2582.000000 -0.044320
2583.000000 -0.000256
2584.000000 0.003765
2585.000000 -0.000256
2586.000000 -0.044320
2587.000000 -0.000256
2588.000000 -0.024682
2589.000000 -0.000256
2590.000000 -0.044320
2591.000000 -0.000256
2592.000000 0.061374
2593.000000 -0.000257
2594.000000 -0.044319
2595.000000 -0.000257
2596.000000 -0.024681
2597.000000 -0.000256
2598.000000 -0.044320
2599.000000 -0.000256
2600.000000 0.003764
2601.000000 -0.000256
2602.000000 -0.044320
2603.000000 -0.000256
2604.000000 -0.024681
2605.000000 -0.000256
2606.000000 -0.044320
2607.000000 -0.000256
2608.000000 0.417752
2609.000000 -0.000256
2610.000000 -0.044320
2611.000000 -0.000256
2612.000000 -0.024682
2613.000000 -0.000256
2614.000000 -0.044320
2615.000000 -0.000256
2616.000000 0.003765
2617.000000 -0.000256
2618.000000 -0.044320
2619.000000 -0.000256
2620.000000 -0.024682
2621.000000 -0.000256
2622.000000 -0.044320
2623.000000 -0.000256
2624.000000 0.109794
2625.000000 -0.000256
2626.000000 -0.044320
2627.000000 -0.000256
2628.000000 -0.024682
2629.000000 -0.000256
2630.000000 -0.044320
2631.000000 -0.000256
2632.000000 0.003765
2633.000000 -0.000256
2634.000000 -0.044320
2635.000000 -0.000256
2636.000000 -0.024682
2637.000000 -0.000256
2638.000000 -0.044320
2639.000000 -0.000256
2640.000000 0.417752
2641.000000 -0.000256
2642.000000 -0.044320
2643.000000 -0.000256
2644.000000 -0.024681
2645.000000 -0.000257
2646.000000 -0.044319
2647.000000 -0.000257
2648.000000 0.003765
2649.000000 -0.000256
2650.000000 -0.044320
2651.000000 -0.000256
2652.000000 -0.024682
2653.000000 -0.000256
2654.000000 -0.044320
2655.000000 -0.000256
2656.000000 0.061374
2657.000000 -0.000256
2658.000000 -0.044320
2659.000000 -0.000256
2660.000000 -0.024682
2661.000000 -0.000256
2662.000000 -0.044320
2663.000000 -0.000256
2664.000000 0.003765
2665.000000 -0.000256
2666.000000 -0.044320
2667.000000 -0.000256
2668.000000 -0.024682
2669.000000 -0.000256
2670.000000 -0.044320
2671.000000 -0.000256
2672.000000 0.417752
2673.000000 -0.000256
2674.000000 -0.044320
2675.000000 -0.000256
2676.000000 -0.024681
2677.000000 -0.000256
2678.000000 -0.044320
2679.000000 -0.000256
2680.000000 0.003764
2681.000000 -0.000256
2682.000000 -0.044320
2683.000000 -0.000256
2684.000000 -0.024682
2685.000000 -0.000256
2686.000000 -0.044320
2687.000000 -0.000256
2688.000000 0.012424
2689.000000 -0.000256
2690.000000 -0.044320
2691.000000 -0.000256
2692.000000 -0.024681
2693.000000 -0.000257
2694.000000 -0.044319
2695.000000 -0.000257
2696.000000 0.003765
2697.000000 -0.000256
2698.000000 -0.044320
2699.000000 -0.000256
2700.000000 -0.024682
2701.000000 -0.000256
2702.000000 -0.044320
2703.000000 -0.000256
2704.000000 0.417753
2705.000000 -0.000257
2706.000000 -0.044319
2707.000000 -0.000257
2708.000000 -0.024681
2709.000000 -0.000256
2710.000000 -0.044320
2711.000000 -0.000256
2712.000000 0.003764
2713.000000 -0.000256
2714.000000 -0.044320
2715.000000 -0.000256
2716.000000 -0.024681
2717.000000 -0.000256
2718.000000 -0.044320
2719.000000 -0.000256
2720.000000 0.061373
2721.000000 -0.000256
2722.000000 -0.044320
2723.000000 -0.000256
2724.000000 -0.024681
2725.000000 -0.000256
2726.000000 -0.044320
2727.000000 -0.000256
2728.000000 0.003764
2729.000000 -0.000256
2730.000000 -0.044320
2731.000000 -0.000256
2732.000000 -0.024682
2733.000000 -0.000256
2734.000000 -0.044320
2735.000000 -0.000256
2736.000000 0.417753
2737.000000 -0.000256
2738.000000 -0.044320
2739.000000 -0.000256
2740.000000 -0.024682
2741.000000 -0.000256
2742.000000 -0.044320
2743.000000 -0.000256
2744.000000 0.003764
2745.000000 -0.000256
2746.000000 -0.044320
2747.000000 -0.000256
2748.000000 -0.024681
2749.000000 -0.000256
2750.000000 -0.044320
2751.000000 -0.000256
2752.000000 0.109794
2753.000000 -0.000256
2754.000000 -0.044320
2755.000000 -0.000256
2756.000000 -0.024682
2757.000000 -0.000256
2758.000000 -0.044320
2759.000000 -0.000256
2760.000000 0.003764
2761.000000 -0.000256
2762.000000 -0.044320
2763.000000 -0.000256
2764.000000 -0.024681
2765.000000 -0.000256
2766.000000 -0.044320
2767.000000 -0.000256
2768.000000 0.417752
2769.000000 -0.000256
2770.000000 -0.044320
2771.000000 -0.000256
2772.000000 -0.024682
2773.000000 -0.000256
2774.000000 -0.044320
2775.000000 -0.000256
2776.000000 0.003765
2777.000000 -0.000256
2778.000000 -0.044320
2779.000000 -0.000256
2780.000000 -0.024682
2781.000000 -0.000256
2782.000000 -0.044320
2783.000000 -0.000256
2784.000000 0.061374
2785.000000 -0.000256
2786.000000 -0.044320
2787.000000 -0.000256
2788.000000 -0.024682
2789.000000 -0.000256
2790.000000 -0.044320
2791.000000 -0.000256
2792.000000 0.003764
2793.000000 -0.000256
2794.000000 -0.044320
2795.000000 -0.000256
2796.000000 -0.024681
2797.000000 -0.000256
2798.000000 -0.044320
2799.000000 -0.000256
2800.000000 0.417752
2801.000000 -0.000256
2802.000000 -0.044320
2803.000000 -0.000256
2804.000000 -0.024682
2805.000000 -0.000256
2806.000000 -0.044320
2807.000000 -0.000256
2808.000000 0.003765
2809.000000 -0.000256
2810.000000 -0.044320
2811.000000 -0.000256
2812.000000 -0.024682
2813.000000 -0.000256
2814.000000 -0.044320
2815.000000 -0.000256
2816.000000 0.004561
2817.000000 -0.000256
2818.000000 -0.044320
2819.000000 -0.000256
2820.000000 -0.024682
2821.000000 -0.000256
2822.000000 -0.044320
2823.000000 -0.000256
2824.000000 0.003765
2825.000000 -0.000256
2826.000000 -0.044320
2827.000000 -0.000256
2828.000000 -0.024682
2829.000000 -0.000256
2830.000000 -0.044320
2831.000000 -0.000256
2832.000000 0.417752
2833.000000 -0.000256
2834.000000 -0.044320
2835.000000 -0.000256
2836.000000 -0.024681
2837.000000 -0.000256
2838.000000 -0.044320
2839.000000 -0.000256
2840.000000 0.003764
2841.000000 -0.000256
2842.000000 -0.044320
2843.000000 -0.000256
2844.000000 -0.024681
2845.000000 -0.000257
2846.000000 -0.044319
2847.000000 -0.000257
2848.000000 0.061374
2849.000000 -0.000256
2850.000000 -0.044320
2851.000000 -0.000256
2852.000000 -0.024682
2853.000000 -0.000256
2854.000000 -0.044320
2855.000000 -0.000256
2856.000000 0.003765
2857.000000 -0.000256
2858.000000 -0.044320
2859.000000 -0.000256
2860.000000 -0.024682
2861.000000 -0.000256
2862.000000 -0.044320
2863.000000 -0.000256
2864.000000 0.417752
2865.000000 -0.000256
2866.000000 -0.044320
2867.000000 -0.000256
2868.000000 -0.024681
2869.000000 -0.000256
2870.000000 -0.044320
2871.000000 -0.000256
2872.000000 0.003764
2873.000000 -0.000256
2874.000000 -0.044320
2875.000000 -0.000256
2876.000000 -0.024681
2877.000000 -0.000256
2878.000000 -0.044320
2879.000000 -0.000256
2880.000000 0.109793
2881.000000 -0.000256
2882.000000 -0.044320
2883.000000 -0.000256
2884.000000 -0.024681
2885.000000 -0.000256
2886.000000 -0.044320
2887.000000 -0.000256
2888.000000 0.003764
2889.000000 -0.000256
2890.000000 -0.044320
2891.000000 -0.000256
2892.000000 -0.024681
2893.000000 -0.000256
2894.000000 -0.044320
2895.000000 -0.000256
2896.000000 0.417752
2897.000000 -0.000256
2898.000000 -0.044320
2899.000000 -0.000256
2900.000000 -0.024682
2901.000000 -0.000256
2902.000000 -0.044320
2903.000000 -0.000256
2904.000000 0.003765
2905.000000 -0.000256
2906.000000 -0.044320
2907.000000 -0.000256
2908.000000 -0.024682
2909.000000 -0.000256
2910.000000 -0.044320
2911.000000 -0.000256
2912.000000 0.061373
2913.000000 -0.000256
2914.000000 -0.044320
2915.000000 -0.000256
2916.000000 -0.024681
2917.000000 -0.000256
2918.000000 -0.044320
2919.000000 -0.000256
2920.000000 0.003764
2921.000000 -0.000256
2922.000000 -0.044320
2923.000000 -0.000256
2924.000000 -0.024681
2925.000000 -0.000256
2926.000000 -0.044320
2927.000000 -0.000256
2928.000000 0.417752
2929.000000 -0.000256
2930.000000 -0.044320
2931.000000 -0.000256
2932.000000 -0.024682
2933.000000 -0.000256
2934.000000 -0.044320
2935.000000 -0.000256
2936.000000 0.003765
2937.000000 -0.000256
2938.000000 -0.044320
2939.000000 -0.000256
2940.000000 -0.024682
2941.000000 -0.000256
2942.000000 -0.044320
2943.000000 -0.000256
2944.000000 0.012424
2945.000000 -0.000256
2946.000000 -0.044320
2947.000000 -0.000256
2948.000000 -0.024682
2949.000000 -0.000256
2950.000000 -0.044320
2951.000000 -0.000256
2952.000000 0.003765
2953.000000 -0.000256
2954.000000 -0.044320
2955.000000 -0.000256
2956.000000 -0.024682
2957.000000 -0.000256
2958.000000 -0.044320
2959.000000 -0.000256
2960.000000 0.417752
2961.000000 -0.000256
2962.000000 -0.044320
2963.000000 -0.000256
2964.000000 -0.024682
2965.000000 -0.000256
2966.000000 -0.044320
2967.000000 -0.000256
2968.000000 0.003765
2969.000000 -0.000256
2970.000000 -0.044320
2971.000000 -0.000256
2972.000000 -0.024682
2973.000000 -0.000256
2974.000000 -0.044320
2975.000000 -0.000256
2976.000000 0.061374
2977.000000 -0.000256
2978.000000 -0.044320
2979.000000 -0.000256
2980.000000 -0.024682
2981.000000 -0.000256
2982.000000 -0.044320
2983.000000 -0.000256
2984.000000 0.003765
2985.000000 -0.000256
2986.000000 -0.044320
2987.000000 -0.000256
2988.000000 -0.024682
2989.000000 -0.000256
2990.000000 -0.044320
2991.000000 -0.000256
2992.000000 0.417752
2993.000000 -0.000256
2994.000000 -0.044320
2995.000000 -0.000256
2996.000000 -0.024681
2997.000000 -0.000257
2998.000000 -0.044319
2999.000000 -0.000257
3000.000000 0.003765
3001.000000 -0.000256
3002.000000 -0.044320
3003.000000 -0.000256
3004.000000 -0.024682
3005.000000 -0.000256
3006.000000 -0.044320
3007.000000 -0.000256
3008.000000 0.109794
3009.000000 -0.000256
3010.000000 -0.044320
3011.000000 -0.000256
3012.000000 -0.024682
3013.000000 -0.000256
3014.000000 -0.044320
3015.000000 -0.000256
3016.000000 0.003765
3017.000000 -0.000256
3018.000000 -0.044320
3019.000000 -0.000256
3020.000000 -0.024682
3021.000000 -0.000256
3022.000000 -0.044320
3023.000000 -0.000256
3024.000000 0.417752
3025.000000 -0.000256
3026.000000 -0.044320
3027.000000 -0.000256
3028.000000 -0.024681
3029.000000 -0.000256
3030.000000 -0.044320
3031.000000 -0.000256
3032.000000 0.003764
3033.000000 -0.000256
3034.000000 -0.044320
3035.000000 -0.000256
3036.000000 -0.024681
3037.000000 -0.000256
3038.000000 -0.044320
3039.000000 -0.000256
3040.000000 0.061373
3041.000000 -0.000256
3042.000000 -0.044320
3043.000000 -0.000256
3044.000000 -0.024681
3045.000000 -0.000256
3046.000000 -0.044320
3047.000000 -0.000256
3048.000000 0.003764
3049.000000 -0.000256
3050.000000 -0.044320
3051.000000 -0.000256
3052.000000 -0.024682
3053.000000 -0.000256
3054.000000 -0.044320
3055.000000 -0.000256
3056.000000 0.417753
3057.000000 -0.000256
3058.000000 -0.044320
3059.000000 -0.000256
3060.000000 -0.024682
3061.000000 -0.000256
3062.000000 -0.044320
3063.000000 -0.000256
3064.000000 0.003764
3065.000000 -0.000256
3066.000000 -0.044320
3067.000000 -0.000256
3068.000000 -0.024681
3069.000000 -0.000256
3070.000000 -0.044320
3071.000000 -0.000256
3072.000000 -0.426633
3073.000000 -0.000256
3074.000000 -0.044320
3075.000000 -0.000256
3076.000000 -0.024682
3077.000000 -0.000256
3078.000000 -0.044320
3079.000000 -0.000256
3080.000000 0.003764
3081.000000 -0.000256
3082.000000 -0.044320
3083.000000 -0.000256
3084.000000 -0.024681
3085.000000 -0.000256
3086.000000 -0.044320
3087.000000 -0.000256
3088.000000 0.417752
3089.000000 -0.000256
3090.000000 -0.044320
3091.000000 -0.000256
3092.000000 -0.024682
3093.000000 -0.000256
3094.000000 -0.044320
3095.000000 -0.000256
3096.000000 0.003765
3097.000000 -0.000256
3098.000000 -0.044320
3099.000000 -0.000256
3100.000000 -0.024682
3101.000000 -0.000256
3102.000000 -0.044320
3103.000000 -0.000256
3104.000000 0.061374
3105.000000 -0.000256
3106.000000 -0.044320
3107.000000 -0.000256
3108.000000 -0.024682
3109.000000 -0.000256
3110.000000 -0.044320
3111.000000 -0.000256
3112.000000 0.003764
3113.000000 -0.000256
3114.000000 -0.044320
3115.000000 -0.000256
3116.000000 -0.024681
3117.000000 -0.000256
3118.000000 -0.044320
3119.000000 -0.000256
3120.000000 0.417752
3121.000000 -0.000256
3122.000000 -0.044320
3123.000000 -0.000256
3124.000000 -0.024682
3125.000000 -0.000256
3126.000000 -0.044320
3127.000000 -0.000256
3128.000000 0.003765
3129.000000 -0.000256
3130.000000 -0.044320
3131.000000 -0.000256
3132.000000 -0.024682
3133.000000 -0.000256
3134.000000 -0.044320
3135.000000 -0.000256
3136.000000 0.109794
3137.000000 -0.000256
3138.000000 -0.044320
3139.000000 -0.000256
3140.000000 -0.024682
3141.000000 -0.000256
3142.000000 -0.044320
3143.000000 -0.000256
3144.000000 0.003765
3145.000000 -0.000256
3146.000000 -0.044320
3147.000000 -0.000256
3148.000000 -0.024682
3149.000000 -0.000256
3150.000000 -0.044320
3151.000000 -0.000256
3152.000000 0.417752
3153.000000 -0.000256
3154.000000 -0.044320
3155.000000 -0.000256
3156.000000 -0.024681
3157.000000 -0.000256
3158.000000 -0.044320
3159.000000 -0.000256
3160.000000 0.003764
3161.000000 -0.000256
3162.000000 -0.044320
3163.000000 -0.000256
3164.000000 -0.024681
3165.000000 -0.000257
3166.000000 -0.044319
3167.000000 -0.000257
3168.000000 0.061374
3169.000000 -0.000256
3170.000000 -0.044320
3171.000000 -0.000256
3172.000000 -0.024682
3173.000000 -0.000256
3174.000000 -0.044320
3175.000000 -0.000256
3176.000000 0.003765
3177.000000 -0.000256
3178.000000 -0.044320
3179.000000 -0.000256
3180.000000 -0.024682
3181.000000 -0.000256
3182.000000 -0.044320
3183.000000 -0.000256
3184.000000 0.417752
3185.000000 -0.000256
3186.000000 -0.044320
3187.000000 -0.000256
3188.000000 -0.024681
3189.000000 -0.000256
3190.000000 -0.044320
3191.000000 -0.000256
3192.000000 0.003764
3193.000000 -0.000256
3194.000000 -0.044320
3195.000000 -0.000256
3196.000000 -0.024681
3197.000000 -0.000256
3198.000000 -0.044320
3199.000000 -0.000256
3200.000000 0.012423
3201.000000 -0.000256
3202.000000 -0.044320
3203.000000 -0.000256
3204.000000 -0.024681
3205.000000 -0.000256
3206.000000 -0.044320
3207.000000 -0.000256
3208.000000 0.003764
3209.000000 -0.000256
3210.000000 -0.044320
3211.000000 -0.000256
3212.000000 -0.024681
3213.000000 -0.000257
3214.000000 -0.044319
3215.000000 -0.000257
3216.000000 0.417753
3217.000000 -0.000256
3218.000000 -0.044320
3219.000000 -0.000256
3220.000000 -0.024682
3221.000000 -0.000256
3222.000000 -0.044320
3223.000000 -0.000256
3224.000000 0.003764
3225.000000 -0.000256
3226.000000 -0.044320
3227.000000 -0.000256
3228.000000 -0.024681
3229.000000 -0.000256
3230.000000 -0.044320
3231.000000 -0.000256
3232.000000 0.061373
3233.000000 -0.000256
3234.000000 -0.044320
3235.000000 -0.000256
3236.000000 -0.024681
3237.000000 -0.000256
3238.000000 -0.044320
3239.000000 -0.000256
3240.000000 0.003764
3241.000000 -0.000256
3242.000000 -0.044320
3243.000000 -0.000256
3244.000000 -0.024681
3245.000000 -0.000256
3246.000000 -0.044320
3247.000000 -0.000256
3248.000000 0.417752
3249.000000 -0.000256
3250.000000 -0.044320
3251.000000 -0.000256
3252.000000 -0.024682
3253.000000 -0.000256
3254.000000 -0.044320
3255.000000 -0.000256
3256.000000 0.003765
3257.000000 -0.000256
3258.000000 -0.044320
3259.000000 -0.000256
3260.000000 -0.024682
3261.000000 -0.000256
3262.000000 -0.044320
3263.000000 -0.000256
3264.000000 0.109794
3265.000000 -0.000256
3266.000000 -0.044320
3267.000000 -0.000256
3268.000000 -0.024682
3269.000000 -0.000256
3270.000000 -0.044320
3271.000000 -0.000256
3272.000000 0.003765
3273.000000 -0.000256
3274.000000 -0.044320
3275.000000 -0.000256
3276.000000 -0.024682
3277.000000 -0.000256
3278.000000 -0.044320
3279.000000 -0.000256
3280.000000 0.417752
3281.000000 -0.000256
3282.000000 -0.044320
3283.000000 -0.000256
3284.000000 -0.024682
3285.000000 -0.000256
3286.000000 -0.044320
3287.000000 -0.000256
3288.000000 0.003765
3289.000000 -0.000256
3290.000000 -0.044320
3291.000000 -0.000256
3292.000000 -0.024682
3293.000000 -0.000256
3294.000000 -0.044320
3295.000000 -0.000256
3296.000000 0.061374
3297.000000 -0.000256
3298.000000 -0.044320
3299.000000 -0.000256
3300.000000 -0.024682
3301.000000 -0.000256
3302.000000 -0.044320
3303.000000 -0.000256
3304.000000 0.003765
3305.000000 -0.000256
3306.000000 -0.044320
3307.000000 -0.000256
3308.000000 -0.024682
3309.000000 -0.000256
3310.000000 -0.044320
3311.000000 -0.000256
3312.000000 0.417752
3313.000000 -0.000256
3314.000000 -0.044320
3315.000000 -0.000256
3316.000000 -0.024681
3317.000000 -0.000257
3318.000000 -0.044319
3319.000000 -0.000257
3320.000000 0.003765
3321.000000 -0.000256
3322.000000 -0.044320
3323.000000 -0.000256
3324.000000 -0.024682
3325.000000 -0.000256
3326.000000 -0.044320
3327.000000 -0.000256
3328.000000 0.004561
3329.000000 -0.000256
3330.000000 -0.044320
3331.000000 -0.000256
3332.000000 -0.024681
3333.000000 -0.000257
3334.000000 -0.044319
3335.000000 -0.000257
3336.000000 0.003765
3337.000000 -0.000256
3338.000000 -0.044320
3339.000000 -0.000256
3340.000000 -0.024682
3341.000000 -0.000256
3342.000000 -0.044320
3343.000000 -0.000256
3344.000000 0.417753
3345.000000 -0.000257
3346.000000 -0.044319
3347.000000 -0.000257
3348.000000 -0.024681
3349.000000 -0.000256
3350.000000 -0.044320
3351.000000 -0.000256
3352.000000 0.003764
3353.000000 -0.000256
3354.000000 -0.044320
3355.000000 -0.000256
3356.000000 -0.024681
3357.000000 -0.000256
3358.000000 -0.044320
3359.000000 -0.000256
3360.000000 0.061373
3361.000000 -0.000256
3362.000000 -0.044320
3363.000000 -0.000256
3364.000000 -0.024681
3365.000000 -0.000256
3366.000000 -0.044320
3367.000000 -0.000256
3368.000000 0.003764
3369.000000 -0.000256
3370.000000 -0.044320
3371.000000 -0.000256
3372.000000 -0.024682
3373.000000 -0.000256
3374.000000 -0.044320
3375.000000 -0.000256
3376.000000 0.417753
3377.000000 -0.000256
3378.000000 -0.044320
3379.000000 -0.000256
3380.000000 -0.024682
3381.000000 -0.000256
3382.000000 -0.044320
3383.000000 -0.000256
3384.000000 0.003764
3385.000000 -0.000256
3386.000000 -0.044320
3387.000000 -0.000256
3388.000000 -0.024681
3389.000000 -0.000256
3390.000000 -0.044320
3391.000000 -0.000256
3392.000000 0.109794
3393.000000 -0.000256
3394.000000 -0.044320
3395.000000 -0.000256
3396.000000 -0.024682
3397.000000 -0.000256
3398.000000 -0.044320
3399.000000 -0.000256
3400.000000 0.003764
3401.000000 -0.000256
3402.000000 -0.044320
3403.000000 -0.000256
3404.000000 -0.024681
3405.000000 -0.000256
3406.000000 -0.044320
3407.000000 -0.000256
3408.000000 0.417752
3409.000000 -0.000256
3410.000000 -0.044320
3411.000000 -0.000256
3412.000000 -0.024682
3413.000000 -0.000256
3414.000000 -0.044320
3415.000000 -0.000256
3416.000000 0.003765
3417.000000 -0.000256
3418.000000 -0.044320
3419.000000 -0.000256
3420.000000 -0.024682
3421.000000 -0.000256
3422.000000 -0.044320
3423.000000 -0.000256
3424.000000 0.061374
3425.000000 -0.000256
3426.000000 -0.044320
3427.000000 -0.000256
3428.000000 -0.024682
3429.000000 -0.000256
3430.000000 -0.044320
3431.000000 -0.000256
3432.000000 0.003764
3433.000000 -0.000256
3434.000000 -0.044320
3435.000000 -0.000256
3436.000000 -0.024681
3437.000000 -0.000256
3438.000000 -0.044320
3439.000000 -0.000256
3440.000000 0.417752
3441.000000 -0.000256
3442.000000 -0.044320
3443.000000 -0.000256
3444.000000 -0.024682
3445.000000 -0.000256
3446.000000 -0.044320
3447.000000 -0.000256
3448.000000 0.003765
3449.000000 -0.000256
3450.000000 -0.044320
3451.000000 -0.000256
3452.000000 -0.024682
3453.000000 -0.000256
3454.000000 -0.044320
3455.000000 -0.000256
3456.000000 0.012424
3457.000000 -0.000256
3458.000000 -0.044320
3459.000000 -0.000256
3460.000000 -0.024682
3461.000000 -0.000256
3462.000000 -0.044320
3463.000000 -0.000256
3464.000000 0.003765
3465.000000 -0.000256
3466.000000 -0.044320
3467.000000 -0.000256
3468.000000 -0.024682
3469.000000 -0.000256
3470.000000 -0.044320
3471.000000 -0.000256
3472.000000 0.417752
3473.000000 -0.000256
3474.000000 -0.044320
3475.000000 -0.000256
3476.000000 -0.024681
3477.000000 -0.000256
3478.000000 -0.044320
3479.000000 -0.000256
3480.000000 0.003764
3481.000000 -0.000256
3482.000000 -0.044320
3483.000000 -0.000256
3484.000000 -0.024682
3485.000000 -0.000256
3486.000000 -0.044320
3487.000000 -0.000256
3488.000000 0.061374
3489.000000 -0.000256
3490.000000 -0.044320
3491.000000 -0.000256
3492.000000 -0.024682
3493.000000 -0.000256
3494.000000 -0.044320
3495.000000 -0.000256
3496.000000 0.003765
3497.000000 -0.000256
3498.000000 -0.044320
3499.000000 -0.000256
3500.000000 -0.024682
3501.000000 -0.000256
3502.000000 -0.044320
3503.000000 -0.000256
3504.000000 0.417752
3505.000000 -0.000256
3506.000000 -0.044320
3507.000000 -0.000256
3508.000000 -0.024681
3509.000000 -0.000256
3510.000000 -0.044320
3511.000000 -0.000256
3512.000000 0.003764
3513.000000 -0.000256
3514.000000 -0.044320
3515.000000 -0.000256
3516.000000 -0.024681
3517.000000 -0.000257
3518.000000 -0.044319
3519.000000 -0.000257
3520.000000 0.109794
3521.000000 -0.000256
3522.000000 -0.044320
3523.000000 -0.000256
3524.000000 -0.024681
3525.000000 -0.000256
3526.000000 -0.044320
3527.000000 -0.000256
3528.000000 0.003764
3529.000000 -0.000256
3530.000000 -0.044320
3531.000000 -0.000256
3532.000000 -0.024682
3533.000000 -0.000256
3534.000000 -0.044320
3535.000000 -0.000256
3536.000000 0.417753
3537.000000 -0.000256
3538.000000 -0.044320
3539.000000 -0.000256
3540.000000 -0.024682
3541.000000 -0.000256
3542.000000 -0.044320
3543.000000 -0.000256
3544.000000 0.003764
3545.000000 -0.000256
3546.000000 -0.044320
3547.000000 -0.000256
3548.000000 -0.024681
3549.000000 -0.000256
3550.000000 -0.044320
3551.000000 -0.000256
3552.000000 0.061373
3553.000000 -0.000256
3554.000000 -0.044320
3555.000000 -0.000256
3556.000000 -0.024681
3557.000000 -0.000256
3558.000000 -0.044320
3559.000000 -0.000256
3560.000000 0.003764
3561.000000 -0.000256
3562.000000 -0.044320
3563.000000 -0.000256
3564.000000 -0.024681
3565.000000 -0.000256
3566.000000 -0.044320
3567.000000 -0.000256
3568.000000 0.417752
3569.000000 -0.000256
3570.000000 -0.044320
3571.000000 -0.000256
3572.000000 -0.024682
3573.000000 -0.000256
3574.000000 -0.044320
3575.000000 -0.000256
3576.000000 0.003765
3577.000000 -0.000256
3578.000000 -0.044320
3579.000000 -0.000256
3580.000000 -0.024682
3581.000000 -0.000256
3582.000000 -0.044320
3583.000000 -0.000256
3584.000000 -0.226677
3585.000000 -0.000256
3586.000000 -0.044320
3587.000000 -0.000256
3588.000000 -0.024682
3589.000000 -0.000256
3590.000000 -0.044320
3591.000000 -0.000256
3592.000000 0.003765
3593.000000 -0.000256
3594.000000 -0.044320
3595.000000 -0.000256
3596.000000 -0.024682
3597.000000 -0.000256
3598.000000 -0.044320
3599.000000 -0.000256
3600.000000 0.417752
3601.000000 -0.000256
3602.000000 -0.044320
3603.000000 -0.000256
3604.000000 -0.024682
3605.000000 -0.000256
3606.000000 -0.044320
3607.000000 -0.000256
3608.000000 0.003765
3609.000000 -0.000256
3610.000000 -0.044320
3611.000000 -0.000256
3612.000000 -0.024682
3613.000000 -0.000256
3614.000000 -0.044320
3615.000000 -0.000256
3616.000000 0.061374
3617.000000 -0.000256
3618.000000 -0.044320
3619.000000 -0.000256
3620.000000 -0.024682
3621.000000 -0.000256
3622.000000 -0.044320
3623.000000 -0.000256
3624.000000 0.003765
3625.000000 -0.000256
3626.000000 -0.044320
3627.000000 -0.000256
3628.000000 -0.024682
3629.000000 -0.000256
3630.000000 -0.044320
3631.000000 -0.000256
3632.000000 0.417752
3633.000000 -0.000256
3634.000000 -0.044320
3635.000000 -0.000256
3636.000000 -0.024681
3637.000000 -0.000257
3638.000000 -0.044319
3639.000000 -0.000257
3640.000000 0.003765
3641.000000 -0.000256
3642.000000 -0.044320
3643.000000 -0.000256
3644.000000 -0.024682
3645.000000 -0.000256
3646.000000 -0.044320
3647.000000 -0.000256
3648.000000 0.109794
3649.000000 -0.000256
3650.000000 -0.044320
3651.000000 -0.000256
3652.000000 -0.024681
3653.000000 -0.000257
3654.000000 -0.044319
3655.000000 -0.000257
3656.000000 0.003765
3657.000000 -0.000256
3658.000000 -0.044320
3659.000000 -0.000256
3660.000000 -0.024682
3661.000000 -0.000256
3662.000000 -0.044320
3663.000000 -0.000256
3664.000000 0.417752
3665.000000 -0.000256
3666.000000 -0.044320
3667.000000 -0.000256
3668.000000 -0.024681
3669.000000 -0.000256
3670.000000 -0.044320
3671.000000 -0.000256
3672.000000 0.003764
3673.000000 -0.000256
3674.000000 -0.044320
3675.000000 -0.000256
3676.000000 -0.024681
3677.000000 -0.000256
3678.000000 -0.044320
3679.000000 -0.000256
3680.000000 0.061373
3681.000000 -0.000256
3682.000000 -0.044320
3683.000000 -0.000256
3684.000000 -0.024681
3685.000000 -0.000256
3686.000000 -0.044320
3687.000000 -0.000256
3688.000000 0.003764
3689.000000 -0.000256
3690.000000 -0.044320
3691.000000 -0.000256
3692.000000 -0.024682
3693.000000 -0.000256
3694.000000 -0.044320
3695.000000 -0.000256
3696.000000 0.417753
3697.000000 -0.000256
3698.000000 -0.044320
3699.000000 -0.000256
3700.000000 -0.024682
3701.000000 -0.000256
3702.000000 -0.044320
3703.000000 -0.000256
3704.000000 0.003764
3705.000000 -0.000256
3706.000000 -0.044320
3707.000000 -0.000256
3708.000000 -0.024681
3709.000000 -0.000256
3710.000000 -0.044320
3711.000000 -0.000256
3712.000000 0.012423
3713.000000 -0.000256
3714.000000 -0.044320
3715.000000 -0.000256
3716.000000 -0.024681
3717.000000 -0.000256
3718.000000 -0.044320
3719.000000 -0.000256
3720.000000 0.003764
3721.000000 -0.000256
3722.000000 -0.044320
3723.000000 -0.000256
3724.000000 -0.024681
3725.000000 -0.000256
3726.000000 -0.044320
3727.000000 -0.000256
3728.000000 0.417752
3729.000000 -0.000256
3730.000000 -0.044320
3731.000000 -0.000256
3732.000000 -0.024682
3733.000000 -0.000256
3734.000000 -0.044320
3735.000000 -0.000256
3736.000000 0.003765
3737.000000 -0.000256
3738.000000 -0.044320
3739.000000 -0.000256
3740.000000 -0.024682
3741.000000 -0.000256
3742.000000 -0.044320
3743.000000 -0.000256
3744.000000 0.061374
3745.000000 -0.000257
3746.000000 -0.044319
3747.000000 -0.000257
3748.000000 -0.024681
3749.000000 -0.000256
3750.000000 -0.044320
3751.000000 -0.000256
3752.000000 0.003764
3753.000000 -0.000256
3754.000000 -0.044320
3755.000000 -0.000256
3756.000000 -0.024681
3757.000000 -0.000256
3758.000000 -0.044320
3759.000000 -0.000256
3760.000000 0.417752
3761.000000 -0.000256
3762.000000 -0.044320
3763.000000 -0.000256
3764.000000 -0.024682
3765.000000 -0.000256
3766.000000 -0.044320
3767.000000 -0.000256
3768.000000 0.003765
3769.000000 -0.000256
3770.000000 -0.044320
3771.000000 -0.000256
3772.000000 -0.024682
3773.000000 -0.000256
3774.000000 -0.044320
3775.000000 -0.000256
3776.000000 0.109794
3777.000000 -0.000256
3778.000000 -0.044320
3779.000000 -0.000256
3780.000000 -0.024682
3781.000000 -0.000256
3782.000000 -0.044320
3783.000000 -0.000256
3784.000000 0.003765
3785.000000 -0.000256
3786.000000 -0.044320
3787.000000 -0.000256
3788.000000 -0.024682
3789.000000 -0.000256
3790.000000 -0.044320
3791.000000 -0.000256
3792.000000 0.417752
3793.000000 -0.000256
3794.000000 -0.044320
3795.000000 -0.000256
3796.000000 -0.024681
3797.000000 -0.000256
3798.000000 -0.044320
3799.000000 -0.000256
3800.000000 0.003764
3801.000000 -0.000256
3802.000000 -0.044320
3803.000000 -0.000256
3804.000000 -0.024682
3805.000000 -0.000256
3806.000000 -0.044320
3807.000000 -0.000256
3808.000000 0.061374
3809.000000 -0.000256
3810.000000 -0.044320
3811.000000 -0.000256
3812.000000 -0.024682
3813.000000 -0.000256
3814.000000 -0.044320
3815.000000 -0.000256
3816.000000 0.003765
3817.000000 -0.000256
3818.000000 -0.044320
3819.000000 -0.000256
3820.000000 -0.024682
3821.000000 -0.000256
3822.000000 -0.044320
3823.000000 -0.000256
3824.000000 0.417752
3825.000000 -0.000256
3826.000000 -0.044320
3827.000000 -0.000256
3828.000000 -0.024681
3829.000000 -0.000256
3830.000000 -0.044320
3831.000000 -0.000256
3832.000000 0.003764
3833.000000 -0.000256
3834.000000 -0.044320
3835.000000 -0.000256
3836.000000 -0.024682
3837.000000 -0.000256
3838.000000 -0.044320
3839.000000 -0.000256
3840.000000 0.004561
3841.000000 -0.000256
3842.000000 -0.044320
3843.000000 -0.000256
3844.000000 -0.024681
3845.000000 -0.000256
3846.000000 -0.044320
3847.000000 -0.000256
3848.000000 0.003764
3849.000000 -0.000256
3850.000000 -0.044320
3851.000000 -0.000256
3852.000000 -0.024682
3853.000000 -0.000256
3854.000000 -0.044320
3855.000000 -0.000256
3856.000000 0.417753
3857.000000 -0.000256
3858.000000 -0.044320
3859.000000 -0.000256
3860.000000 -0.024682
3861.000000 -0.000256
3862.000000 -0.044320
3863.000000 -0.000256
3864.000000 0.003764
3865.000000 -0.000256
3866.000000 -0.044320
3867.000000 -0.000256
3868.000000 -0.024681
3869.000000 -0.000256
3870.000000 -0.044320
3871.000000 -0.000256
3872.000000 0.061373
3873.000000 -0.000256
3874.000000 -0.044320
3875.000000 -0.000256
3876.000000 -0.024681
3877.000000 -0.000256
3878.000000 -0.044320
3879.000000 -0.000256
3880.000000 0.003764
3881.000000 -0.000256
3882.000000 -0.044320
3883.000000 -0.000256
3884.000000 -0.024681
3885.000000 -0.000256
3886.000000 -0.044320
3887.000000 -0.000256
3888.000000 0.417752
3889.000000 -0.000256
3890.000000 -0.044320
3891.000000 -0.000256
3892.000000 -0.024682
3893.000000 -0.000256
3894.000000 -0.044320
3895.000000 -0.000256
3896.000000 0.003765
3897.000000 -0.000256
3898.000000 -0.044320
3899.000000 -0.000256
3900.000000 -0.024682
3901.000000 -0.000256
3902.000000 -0.044320
3903.000000 -0.000256
3904.000000 0.109794
3905.000000 -0.000256
3906.000000 -0.044320
3907.000000 -0.000256
3908.000000 -0.024682
3909.000000 -0.000256
3910.000000 -0.044320
3911.000000 -0.000256
3912.000000 0.003765
3913.000000 -0.000257
3914.000000 -0.044319
3915.000000 -0.000257
3916.000000 -0.024681
3917.000000 -0.000256
3918.000000 -0.044320
3919.000000 -0.000256
3920.000000 0.417752
3921.000000 -0.000256
3922.000000 -0.044320
3923.000000 -0.000256
3924.000000 -0.024682
3925.000000 -0.000256
3926.000000 -0.044320
3927.000000 -0.000256
3928.000000 0.003765
3929.000000 -0.000256
3930.000000 -0.044320
3931.000000 -0.000256
3932.000000 -0.024682
3933.000000 -0.000256
3934.000000 -0.044320
3935.000000 -0.000256
3936.000000 0.061374
3937.000000 -0.000256
3938.000000 -0.044320
3939.000000 -0.000256
3940.000000 -0.024682
3941.000000 -0.000256
3942.000000 -0.044320
3943.000000 -0.000256
3944.000000 0.003765
3945.000000 -0.000256
3946.000000 -0.044320
3947.000000 -0.000256
3948.000000 -0.024682
3949.000000 -0.000256
3950.000000 -0.044320
3951.000000 -0.000256
3952.000000 0.417752
3953.000000 -0.000256
3954.000000 -0.044320
3955.000000 -0.000256
3956.000000 -0.024681
3957.000000 -0.000257
3958.000000 -0.044319
3959.000000 -0.000257
3960.000000 0.003765
3961.000000 -0.000256
3962.000000 -0.044320
3963.000000 -0.000256
3964.000000 -0.024682
3965.000000 -0.000256
3966.000000 -0.044320
3967.000000 -0.000256
3968.000000 0.012424
3969.000000 -0.000256
3970.000000 -0.044320
3971.000000 -0.000256
3972.000000 -0.024682
3973.000000 -0.000256
3974.000000 -0.044320
3975.000000 -0.000256
3976.000000 0.003765
3977.000000 -0.000256
3978.000000 -0.044320
3979.000000 -0.000256
3980.000000 -0.024682
3981.000000 -0.000256
3982.000000 -0.044320
3983.000000 -0.000256
3984.000000 0.417752
3985.000000 -0.000256
3986.000000 -0.044320
3987.000000 -0.000256
3988.000000 -0.024681
3989.000000 -0.000256
3990.000000 -0.044320
3991.000000 -0.000256
3992.000000 0.003764
3993.000000 -0.000256
3994.000000 -0.044320
3995.000000 -0.000256
3996.000000 -0.024681
3997.000000 -0.000256
3998.000000 -0.044320
3999.000000 -0.000256
4000.000000 0.061373
4001.000000 -0.000256
4002.000000 -0.044320
4003.000000 -0.000256
4004.000000 -0.024682
4005.000000 -0.000256
4006.000000 -0.044320
4007.000000 -0.000256
4008.000000 0.003765
4009.000000 -0.000256
4010.000000 -0.044320
4011.000000 -0.000256
4012.000000 -0.024682
4013.000000 -0.000256
4014.000000 -0.044320
4015.000000 -0.000256
4016.000000 0.417752
4017.000000 -0.000256
4018.000000 -0.044320
4019.000000 -0.000256
4020.000000 -0.024681
4021.000000 -0.000256
4022.000000 -0.044320
4023.000000 -0.000256
4024.000000 0.003764
4025.000000 -0.000256
4026.000000 -0.044320
4027.000000 -0.000256
4028.000000 -0.024681
4029.000000 -0.000256
4030.000000 -0.044320
4031.000000 -0.000256
4032.000000 0.109793
4033.000000 -0.000256
4034.000000 -0.044320
4035.000000 -0.000256
4036.000000 -0.024681
4037.000000 -0.000256
4038.000000 -0.044320
4039.000000 -0.000256
4040.000000 0.003764
4041.000000 -0.000256
4042.000000 -0.044320
4043.000000 -0.000256
4044.000000 -0.024681
4045.000000 -0.000256
4046.000000 -0.044320
4047.000000 -0.000256
4048.000000 0.417752
4049.000000 -0.000256
4050.000000 -0.044320
4051.000000 -0.000256
4052.000000 -0.024682
4053.000000 -0.000256
4054.000000 -0.044320
4055.000000 -0.000256
4056.000000 0.003765
4057.000000 -0.000256
4058.000000 -0.044320
4059.000000 -0.000256
4060.000000 -0.024682
4061.000000 -0.000256
4062.000000 -0.044320
4063.000000 -0.000256
4064.000000 0.061374
4065.000000 -0.000257
4066.000000 -0.044319
4067.000000 -0.000257
4068.000000 -0.024681
4069.000000 -0.000256
4070.000000 -0.044320
4071.000000 -0.000256
4072.000000 0.003764
4073.000000 -0.000256
4074.000000 -0.044320
4075.000000 -0.000256
4076.000000 -0.024681
4077.000000 -0.000256
4078.000000 -0.044320
4079.000000 -0.000256
4080.000000 0.417752
4081.000000 -0.000256
4082.000000 -0.044320
4083.000000 -0.000256
4084.000000 -0.024682
4085.000000 -0.000256
4086.000000 -0.044320
4087.000000 -0.000256
4088.000000 0.003765
4089.000000 -0.000256
4090.000000 -0.044320
4091.000000 -0.000256
4092.000000 -0.024682
4093.000000 -0.000256
4094.000000 -0.044320
4095.000000 -0.000256


==> Plots/HistComparison/est_inl.dat <==
0.000000 0.000000
1.000000 -0.000256
2.000000 -0.044576
3.000000 -0.044832
4.000000 -0.069514
5.000000 -0.069770
6.000000 -0.114090
7.000000 -0.114346
8.000000 -0.110581
9.000000 -0.110837
10.000000 -0.155157
11.000000 -0.155413
12.000000 -0.180095
13.000000 -0.180351
14.000000 -0.224671
15.000000 -0.224927
16.000000 0.192825
17.000000 0.192569
18.000000 0.148249
19.000000 0.147993
20.000000 0.123312
21.000000 0.123056
22.000000 0.078736
23.000000 0.078480
24.000000 0.082244
25.000000 0.081988
26.000000 0.037668
27.000000 0.037412
28.000000 0.012731
29.000000 0.012474
30.000000 -0.031845
31.000000 -0.032102
32.000000 0.029272
33.000000 0.029016
34.000000 -0.015304
35.000000 -0.015560
36.000000 -0.040242
37.000000 -0.040498
38.000000 -0.084818
39.000000 -0.085074
40.000000 -0.081309
41.000000 -0.081565
42.000000 -0.125885
43.000000 -0.126141
44.000000 -0.150823
45.000000 -0.151079
46.000000 -0.195399
47.000000 -0.195655
48.000000 0.222097
49.000000 0.221841
50.000000 0.177521
51.000000 0.177265
52.000000 0.152584
53.000000 0.152328
54.000000 0.108008
55.000000 0.107752
56.000000 0.111516
57.000000 0.111260
58.000000 0.066940
59.000000 0.066684
60.000000 0.042003
61.000000 0.041747
62.000000 -0.002573
63.000000 -0.002829
64.000000 0.106964
65.000000 0.106708
66.000000 0.062388
67.000000 0.062132
68.000000 0.037451
69.000000 0.037195
70.000000 -0.007125
71.000000 -0.007381
72.000000 -0.003617
73.000000 -0.003873
74.000000 -0.048193
75.000000 -0.048449
76.000000 -0.073130
77.000000 -0.073386
78.000000 -0.117706
79.000000 -0.117962
80.000000 0.299790
81.000000 0.299534
82.000000 0.255214
83.000000 0.254958
84.000000 0.230276
85.000000 0.230020
86.000000 0.185700
87.000000 0.185444
88.000000 0.189209
89.000000 0.188953
90.000000 0.144633
91.000000 0.144377
92.000000 0.119695
93.000000 0.119439
94.000000 0.075119
95.000000 0.074863
96.000000 0.136236
97.000000 0.135980
98.000000 0.091660
99.000000 0.091404
100.000000 0.066723
101.000000 0.066467
102.000000 0.022147
103.000000 0.021891
104.000000 0.025655
105.000000 0.025399
106.000000 -0.018921
107.000000 -0.019177
108.000000 -0.043858
109.000000 -0.044114
110.000000 -0.088434
111.000000 -0.088690
112.000000 0.329062
113.000000 0.328806
114.000000 0.284486
115.000000 0.284230
116.000000 0.259548
117.000000 0.259292
118.000000 0.214972
119.000000 0.214716
120.000000 0.218481
121.000000 0.218225
122.000000 0.173905
123.000000 0.173649
124.000000 0.148967
125.000000 0.148711
126.000000 0.104391
127.000000 0.104135
128.000000 0.116559
129.000000 0.116303
130.000000 0.071983
131.000000 0.071727
132.000000 0.047045
133.000000 0.046789
134.000000 0.002469
135.000000 0.002213
136.000000 0.005978
137.000000 0.005721
138.000000 -0.038598
139.000000 -0.038855
140.000000 -0.063536
141.000000 -0.063792
142.000000 -0.108112
143.000000 -0.108368
144.000000 0.309384
145.000000 0.309128
146.000000 0.264808
147.000000 0.264552
148.000000 0.239870
149.000000 0.239614
150.000000 0.195294
151.000000 0.195038
152.000000 0.198803
153.000000 0.198547
154.000000 0.154227
155.000000 0.153971
156.000000 0.129289
157.000000 0.129033
158.000000 0.084713
159.000000 0.084457
160.000000 0.145831
161.000000 0.145575
162.000000 0.101255
163.000000 0.100999
164.000000 0.076317
165.000000 0.076061
166.000000 0.031741
167.000000 0.031485
168.000000 0.035250
169.000000 0.034994
170.000000 -0.009326
171.000000 -0.009582
172.000000 -0.034264
173.000000 -0.034520
174.000000 -0.078840
175.000000 -0.079096
176.000000 0.338656
177.000000 0.338400
178.000000 0.294080
179.000000 0.293824
180.000000 0.269143
181.000000 0.268886
182.000000 0.224567
183.000000 0.224310
184.000000 0.228075
185.000000 0.227819
186.000000 0.183499
187.000000 0.183243
188.000000 0.158561
189.000000 0.158305
190.000000 0.113985
191.000000 0.113729
192.000000 0.223523
193.000000 0.223267
194.000000 0.178947
195.000000 0.178691
196.000000 0.154009
197.000000 0.153753
198.000000 0.109433
199.000000 0.109177
200.000000 0.112942
201.000000 0.112686
202.000000 0.068366
203.000000 0.068110
204.000000 0.043428
205.000000 0.043172
206.000000 -0.001148
207.000000 -0.001404
208.000000 0.416348
209.000000 0.416092
210.000000 0.371772
211.000000 0.371516
212.000000 0.346835
213.000000 0.346579
214.000000 0.302259
215.000000 0.302003
216.000000 0.305767
217.000000 0.305511
218.000000 0.261191
219.000000 0.260935
220.000000 0.236254
221.000000 0.235998
222.000000 0.191678
223.000000 0.191422
224.000000 0.252795
225.000000 0.252539
226.000000 0.208219
227.000000 0.207963
228.000000 0.183282
229.000000 0.183026
230.000000 0.138706
231.000000 0.138450
232.000000 0.142214
233.000000 0.141958
234.000000 0.097638
235.000000 0.097382
236.000000 0.072700
237.000000 0.072444
238.000000 0.028124
239.000000 0.027868
240.000000 0.445621
241.000000 0.445365
242.000000 0.401045
243.000000 0.400789
244.000000 0.376107
245.000000 0.375851
246.000000 0.331531
247.000000 0.331275
248.000000 0.335039
249.000000 0.334783
250.000000 0.290463
251.000000 0.290207
252.000000 0.265526
253.000000 0.265270
254.000000 0.220950
255.000000 0.220694
256.000000 0.225255
257.000000 0.224999
258.000000 0.180679
259.000000 0.180423
260.000000 0.155741
261.000000 0.155485
262.000000 0.111165
263.000000 0.110909
264.000000 0.114673
265.000000 0.114417
266.000000 0.070097
267.000000 0.069841
268.000000 0.045160
269.000000 0.044904
270.000000 0.000584
271.000000 0.000328
272.000000 0.418080
273.000000 0.417824
274.000000 0.373504
275.000000 0.373248
276.000000 0.348566
277.000000 0.348310
278.000000 0.303990
279.000000 0.303734
280.000000 0.307499
281.000000 0.307243
282.000000 0.262923
283.000000 0.262667
284.000000 0.237985
285.000000 0.237729
286.000000 0.193409
287.000000 0.193153
288.000000 0.254527
289.000000 0.254271
290.000000 0.209951
291.000000 0.209695
292.000000 0.185013
293.000000 0.184757
294.000000 0.140437
295.000000 0.140181
296.000000 0.143945
297.000000 0.143689
298.000000 0.099369
299.000000 0.099113
300.000000 0.074432
301.000000 0.074176
302.000000 0.029856
303.000000 0.029600
304.000000 0.447352
305.000000 0.447096
306.000000 0.402776
307.000000 0.402520
308.000000 0.377838
309.000000 0.377582
310.000000 0.333262
311.000000 0.333006
312.000000 0.336771
313.000000 0.336515
314.000000 0.292195
315.000000 0.291939
316.000000 0.267257
317.000000 0.267001
318.000000 0.222681
319.000000 0.222425
320.000000 0.332219
321.000000 0.331963
322.000000 0.287643
323.000000 0.287387
324.000000 0.262705
325.000000 0.262449
326.000000 0.218129
327.000000 0.217873
328.000000 0.221638
329.000000 0.221382
330.000000 0.177062
331.000000 0.176806
332.000000 0.152124
333.000000 0.151868
334.000000 0.107548
335.000000 0.107292
336.000000 0.525044
337.000000 0.524788
338.000000 0.480468
339.000000 0.480212
340.000000 0.455531
341.000000 0.455275
342.000000 0.410955
343.000000 0.410699
344.000000 0.414463
345.000000 0.414207
346.000000 0.369887
347.000000 0.369631
348.000000 0.344950
349.000000 0.344693
350.000000 0.300374
351.000000 0.300117
352.000000 0.361491
353.000000 0.361235
354.000000 0.316915
355.000000 0.316659
356.000000 0.291977
357.000000 0.291721
358.000000 0.247401
359.000000 0.247145
360.000000 0.250910
361.000000 0.250654
362.000000 0.206334
363.000000 0.206078
364.000000 0.181396
365.000000 0.181140
366.000000 0.136820
367.000000 0.136564
368.000000 0.554316
369.000000 0.554060
370.000000 0.509740
371.000000 0.509484
372.000000 0.484803
373.000000 0.484547
374.000000 0.440227
375.000000 0.439971
376.000000 0.443735
377.000000 0.443479
378.000000 0.399159
379.000000 0.398903
380.000000 0.374222
381.000000 0.373966
382.000000 0.329646
383.000000 0.329390
384.000000 0.341813
385.000000 0.341557
386.000000 0.297237
387.000000 0.296981
388.000000 0.272300
389.000000 0.272044
390.000000 0.227724
391.000000 0.227468
392.000000 0.231232
393.000000 0.230976
394.000000 0.186656
395.000000 0.186400
396.000000 0.161718
397.000000 0.161462
398.000000 0.117142
399.000000 0.116886
400.000000 0.534639
401.000000 0.534383
402.000000 0.490063
403.000000 0.489807
404.000000 0.465125
405.000000 0.464869
406.000000 0.420549
407.000000 0.420293
408.000000 0.424057
409.000000 0.423801
410.000000 0.379481
411.000000 0.379225
412.000000 0.354544
413.000000 0.354288
414.000000 0.309968
415.000000 0.309712
416.000000 0.371085
417.000000 0.370829
418.000000 0.326509
419.000000 0.326253
420.000000 0.301572
421.000000 0.301316
422.000000 0.256996
423.000000 0.256740
424.000000 0.260504
425.000000 0.260248
426.000000 0.215928
427.000000 0.215672
428.000000 0.190991
429.000000 0.190735
430.000000 0.146415
431.000000 0.146159
432.000000 0.563911
433.000000 0.563655
434.000000 0.519335
435.000000 0.519079
436.000000 0.494397
437.000000 0.494141
438.000000 0.449821
439.000000 0.449565
440.000000 0.453330
441.000000 0.453073
442.000000 0.408754
443.000000 0.408497
444.000000 0.383816
445.000000 0.383560
446.000000 0.339240
447.000000 0.338984
448.000000 0.448778
449.000000 0.448522
450.000000 0.404202
451.000000 0.403946
452.000000 0.379264
453.000000 0.379008
454.000000 0.334688
455.000000 0.334432
456.000000 0.338197
457.000000 0.337940
458.000000 0.293621
459.000000 0.293364
460.000000 0.268683
461.000000 0.268427
462.000000 0.224107
463.000000 0.223851
464.000000 0.641603
465.000000 0.641347
466.000000 0.597027
467.000000 0.596771
468.000000 0.572089
469.000000 0.571833
470.000000 0.527513
471.000000 0.527257
472.000000 0.531022
473.000000 0.530766
474.000000 0.486446
475.000000 0.486190
476.000000 0.461508
477.000000 0.461252
478.000000 0.416932
479.000000 0.416676
480.000000 0.478050
481.000000 0.477794
482.000000 0.433474
483.000000 0.433218
484.000000 0.408536
485.000000 0.408280
486.000000 0.363960
487.000000 0.363704
488.000000 0.367469
489.000000 0.367213
490.000000 0.322893
491.000000 0.322637
492.000000 0.297955
493.000000 0.297699
494.000000 0.253379
495.000000 0.253123
496.000000 0.670875
497.000000 0.670619
498.000000 0.626299
499.000000 0.626043
500.000000 0.601361
501.000000 0.601105
502.000000 0.556785
503.000000 0.556529
504.000000 0.560294
505.000000 0.560038
506.000000 0.515718
507.000000 0.515462
508.000000 0.490780
509.000000 0.490524
510.000000 0.446204
511.000000 0.445948
512.000000 0.219271
513.000000 0.219015
514.000000 0.174695
515.000000 0.174439
516.000000 0.149757
517.000000 0.149501
518.000000 0.105181
519.000000 0.104925
520.000000 0.108690
521.000000 0.108434
522.000000 0.064114
523.000000 0.063858
524.000000 0.039176
525.000000 0.038920
526.000000 -0.005400
527.000000 -0.005656
528.000000 0.412096
529.000000 0.411840
530.000000 0.367520
531.000000 0.367264
532.000000 0.342583
533.000000 0.342327
534.000000 0.298007
535.000000 0.297751
536.000000 0.301515
537.000000 0.301259
538.000000 0.256939
539.000000 0.256683
540.000000 0.232002
541.000000 0.231746
542.000000 0.187426
543.000000 0.187170
544.000000 0.248543
545.000000 0.248287
546.000000 0.203967
547.000000 0.203711
548.000000 0.179030
549.000000 0.178774
550.000000 0.134454
551.000000 0.134198
552.000000 0.137962
553.000000 0.137706
554.000000 0.093386
555.000000 0.093130
556.000000 0.068448
557.000000 0.068192
558.000000 0.023872
559.000000 0.023616
560.000000 0.441369
561.000000 0.441113
562.000000 0.396793
563.000000 0.396537
564.000000 0.371855
565.000000 0.371599
566.000000 0.327279
567.000000 0.327023
568.000000 0.330787
569.000000 0.330531
570.000000 0.286211
571.000000 0.285955
572.000000 0.261274
573.000000 0.261018
574.000000 0.216698
575.000000 0.216442
576.000000 0.326236
577.000000 0.325979
578.000000 0.281660
579.000000 0.281403
580.000000 0.256722
581.000000 0.256466
582.000000 0.212146
583.000000 0.211890
584.000000 0.215654
585.000000 0.215398
586.000000 0.171078
587.000000 0.170822
588.000000 0.146141
589.000000 0.145885
590.000000 0.101565
591.000000 0.101309
592.000000 0.519061
593.000000 0.518805
594.000000 0.474485
595.000000 0.474229
596.000000 0.449547
597.000000 0.449291
598.000000 0.404971
599.000000 0.404715
600.000000 0.408480
601.000000 0.408224
602.000000 0.363904
603.000000 0.363648
604.000000 0.338966
605.000000 0.338710
606.000000 0.294390
607.000000 0.294134
608.000000 0.355508
609.000000 0.355252
610.000000 0.310932
611.000000 0.310676
612.000000 0.285994
613.000000 0.285738
614.000000 0.241418
615.000000 0.241162
616.000000 0.244926
617.000000 0.244670
618.000000 0.200350
619.000000 0.200094
620.000000 0.175413
621.000000 0.175157
622.000000 0.130837
623.000000 0.130581
624.000000 0.548333
625.000000 0.548077
626.000000 0.503757
627.000000 0.503501
628.000000 0.478819
629.000000 0.478563
630.000000 0.434243
631.000000 0.433987
632.000000 0.437752
633.000000 0.437496
634.000000 0.393176
635.000000 0.392920
636.000000 0.368238
637.000000 0.367982
638.000000 0.323662
639.000000 0.323406
640.000000 0.335830
641.000000 0.335574
642.000000 0.291254
643.000000 0.290998
644.000000 0.266316
645.000000 0.266060
646.000000 0.221740
647.000000 0.221484
648.000000 0.225249
649.000000 0.224993
650.000000 0.180673
651.000000 0.180417
652.000000 0.155735
653.000000 0.155479
654.000000 0.111159
655.000000 0.110903
656.000000 0.528655
657.000000 0.528399
658.000000 0.484079
659.000000 0.483823
660.000000 0.459142
661.000000 0.458886
662.000000 0.414566
663.000000 0.414310
664.000000 0.418074
665.000000 0.417818
666.000000 0.373498
667.000000 0.373242
668.000000 0.348560
669.000000 0.348304
670.000000 0.303984
671.000000 0.303728
672.000000 0.365102
673.000000 0.364846
674.000000 0.320526
675.000000 0.320270
676.000000 0.295588
677.000000 0.295332
678.000000 0.251012
679.000000 0.250756
680.000000 0.254521
681.000000 0.254265
682.000000 0.209945
683.000000 0.209689
684.000000 0.185007
685.000000 0.184751
686.000000 0.140431
687.000000 0.140175
688.000000 0.557927
689.000000 0.557671
690.000000 0.513351
691.000000 0.513095
692.000000 0.488414
693.000000 0.488158
694.000000 0.443838
695.000000 0.443582
696.000000 0.447346
697.000000 0.447090
698.000000 0.402770
699.000000 0.402514
700.000000 0.377832
701.000000 0.377576
702.000000 0.333256
703.000000 0.333000
704.000000 0.442794
705.000000 0.442538
706.000000 0.398218
707.000000 0.397962
708.000000 0.373281
709.000000 0.373025
710.000000 0.328705
711.000000 0.328449
712.000000 0.332213
713.000000 0.331957
714.000000 0.287637
715.000000 0.287381
716.000000 0.262699
717.000000 0.262443
718.000000 0.218123
719.000000 0.217867
720.000000 0.635620
721.000000 0.635364
722.000000 0.591044
723.000000 0.590788
724.000000 0.566106
725.000000 0.565850
726.000000 0.521530
727.000000 0.521274
728.000000 0.525038
729.000000 0.524782
730.000000 0.480462
731.000000 0.480206
732.000000 0.455525
733.000000 0.455269
734.000000 0.410949
735.000000 0.410693
736.000000 0.472066
737.000000 0.471810
738.000000 0.427490
739.000000 0.427234
740.000000 0.402553
741.000000 0.402297
742.000000 0.357977
743.000000 0.357721
744.000000 0.361485
745.000000 0.361229
746.000000 0.316909
747.000000 0.316653
748.000000 0.291972
749.000000 0.291715
750.000000 0.247396
751.000000 0.247139
752.000000 0.664892
753.000000 0.664636
754.000000 0.620316
755.000000 0.620060
756.000000 0.595378
757.000000 0.595122
758.000000 0.550802
759.000000 0.550546
760.000000 0.554311
761.000000 0.554054
762.000000 0.509735
763.000000 0.509478
764.000000 0.484797
765.000000 0.484541
766.000000 0.440221
767.000000 0.439965
768.000000 0.444526
769.000000 0.444270
770.000000 0.399950
771.000000 0.399694
772.000000 0.375012
773.000000 0.374756
774.000000 0.330436
775.000000 0.330180
776.000000 0.333945
777.000000 0.333688
778.000000 0.289369
779.000000 0.289112
780.000000 0.264431
781.000000 0.264175
782.000000 0.219855
783.000000 0.219599
784.000000 0.637351
785.000000 0.637095
786.000000 0.592775
787.000000 0.592519
788.000000 0.567837
789.000000 0.567581
790.000000 0.523261
791.000000 0.523005
792.000000 0.526770
793.000000 0.526514
794.000000 0.482194
795.000000 0.481938
796.000000 0.457256
797.000000 0.457000
798.000000 0.412680
799.000000 0.412424
800.000000 0.473798
801.000000 0.473542
802.000000 0.429222
803.000000 0.428966
804.000000 0.404284
805.000000 0.404028
806.000000 0.359708
807.000000 0.359452
808.000000 0.363217
809.000000 0.362961
810.000000 0.318641
811.000000 0.318385
812.000000 0.293703
813.000000 0.293447
814.000000 0.249127
815.000000 0.248871
816.000000 0.666623
817.000000 0.666367
818.000000 0.622047
819.000000 0.621791
820.000000 0.597109
821.000000 0.596853
822.000000 0.552533
823.000000 0.552277
824.000000 0.556042
825.000000 0.555786
826.000000 0.511466
827.000000 0.511210
828.000000 0.486528
829.000000 0.486272
830.000000 0.441952
831.000000 0.441696
832.000000 0.551490
833.000000 0.551234
834.000000 0.506914
835.000000 0.506658
836.000000 0.481976
837.000000 0.481720
838.000000 0.437400
839.000000 0.437144
840.000000 0.440909
841.000000 0.440653
842.000000 0.396333
843.000000 0.396077
844.000000 0.371395
845.000000 0.371139
846.000000 0.326819
847.000000 0.326563
848.000000 0.744315
849.000000 0.744059
850.000000 0.699739
851.000000 0.699483
852.000000 0.674802
853.000000 0.674546
854.000000 0.630226
855.000000 0.629970
856.000000 0.633734
857.000000 0.633478
858.000000 0.589158
859.000000 0.588902
860.000000 0.564221
861.000000 0.563965
862.000000 0.519645
863.000000 0.519389
864.000000 0.580762
865.000000 0.580506
866.000000 0.536186
867.000000 0.535930
868.000000 0.511249
869.000000 0.510993
870.000000 0.466673
871.000000 0.466417
872.000000 0.470181
873.000000 0.469925
874.000000 0.425605
875.000000 0.425349
876.000000 0.400667
877.000000 0.400411
878.000000 0.356091
879.000000 0.355835
880.000000 0.773588
881.000000 0.773331
882.000000 0.729012
883.000000 0.728755
884.000000 0.704074
885.000000 0.703818
886.000000 0.659498
887.000000 0.659242
888.000000 0.663006
889.000000 0.662750
890.000000 0.618430
891.000000 0.618174
892.000000 0.593493
893.000000 0.593237
894.000000 0.548917
895.000000 0.548661
896.000000 0.561084
897.000000 0.560828
898.000000 0.516508
899.000000 0.516252
900.000000 0.491571
901.000000 0.491315
902.000000 0.446995
903.000000 0.446739
904.000000 0.450503
905.000000 0.450247
906.000000 0.405927
907.000000 0.405671
908.000000 0.380990
909.000000 0.380734
910.000000 0.336414
911.000000 0.336158
912.000000 0.753910
913.000000 0.753654
914.000000 0.709334
915.000000 0.709078
916.000000 0.684396
917.000000 0.684140
918.000000 0.639820
919.000000 0.639564
920.000000 0.643329
921.000000 0.643073
922.000000 0.598753
923.000000 0.598497
924.000000 0.573815
925.000000 0.573559
926.000000 0.529239
927.000000 0.528983
928.000000 0.590357
929.000000 0.590100
930.000000 0.545781
931.000000 0.545524
932.000000 0.520843
933.000000 0.520587
934.000000 0.476267
935.000000 0.476011
936.000000 0.479775
937.000000 0.479519
938.000000 0.435199
939.000000 0.434943
940.000000 0.410262
941.000000 0.410006
942.000000 0.365686
943.000000 0.365430
944.000000 0.783182
945.000000 0.782926
946.000000 0.738606
947.000000 0.738350
948.000000 0.713668
949.000000 0.713412
950.000000 0.669092
951.000000 0.668836
952.000000 0.672601
953.000000 0.672345
954.000000 0.628025
955.000000 0.627769
956.000000 0.603087
957.000000 0.602831
958.000000 0.558511
959.000000 0.558255
960.000000 0.668049
961.000000 0.667793
962.000000 0.623473
963.000000 0.623217
964.000000 0.598535
965.000000 0.598279
966.000000 0.553959
967.000000 0.553703
968.000000 0.557468
969.000000 0.557212
970.000000 0.512892
971.000000 0.512636
972.000000 0.487954
973.000000 0.487698
974.000000 0.443378
975.000000 0.443122
976.000000 0.860874
977.000000 0.860618
978.000000 0.816298
979.000000 0.816042
980.000000 0.791361
981.000000 0.791105
982.000000 0.746785
983.000000 0.746529
984.000000 0.750293
985.000000 0.750037
986.000000 0.705717
987.000000 0.705461
988.000000 0.680779
989.000000 0.680523
990.000000 0.636203
991.000000 0.635947
992.000000 0.697321
993.000000 0.697065
994.000000 0.652745
995.000000 0.652489
996.000000 0.627807
997.000000 0.627551
998.000000 0.583231
999.000000 0.582975
1000.000000 0.586740
1001.000000 0.586484
1002.000000 0.542164
1003.000000 0.541908
1004.000000 0.517226
1005.000000 0.516970
1006.000000 0.472650
1007.000000 0.472394
1008.000000 0.890146
1009.000000 0.889890
1010.000000 0.845570
1011.000000 0.845314
1012.000000 0.820633
1013.000000 0.820377
1014.000000 0.776057
1015.000000 0.775801
1016.000000 0.779565
1017.000000 0.779309
1018.000000 0.734989
1019.000000 0.734733
1020.000000 0.710051
1021.000000 0.709795
1022.000000 0.665475
1023.000000 0.665219
1024.000000 0.238586
1025.000000 0.238330
1026.000000 0.194010
1027.000000 0.193754
1028.000000 0.169073
1029.000000 0.168817
1030.000000 0.124497
1031.000000 0.124241
1032.000000 0.128005
1033.000000 0.127749
1034.000000 0.083429
1035.000000 0.083173
1036.000000 0.058491
1037.000000 0.058235
1038.000000 0.013915
1039.000000 0.013659
1040.000000 0.431412
1041.000000 0.431156
1042.000000 0.386836
1043.000000 0.386580
1044.000000 0.361898
1045.000000 0.361642
1046.000000 0.317322
1047.000000 0.317066
1048.000000 0.320830
1049.000000 0.320574
1050.000000 0.276254
1051.000000 0.275998
1052.000000 0.251317
1053.000000 0.251061
1054.000000 0.206741
1055.000000 0.206485
1056.000000 0.267858
1057.000000 0.267602
1058.000000 0.223282
1059.000000 0.223026
1060.000000 0.198345
1061.000000 0.198089
1062.000000 0.153769
1063.000000 0.153513
1064.000000 0.157277
1065.000000 0.157021
1066.000000 0.112701
1067.000000 0.112445
1068.000000 0.087764
1069.000000 0.087508
1070.000000 0.043188
1071.000000 0.042932
1072.000000 0.460684
1073.000000 0.460428
1074.000000 0.416108
1075.000000 0.415852
1076.000000 0.391170
1077.000000 0.390914
1078.000000 0.346594
1079.000000 0.346338
1080.000000 0.350103
1081.000000 0.349847
1082.000000 0.305527
1083.000000 0.305271
1084.000000 0.280589
1085.000000 0.280333
1086.000000 0.236013
1087.000000 0.235757
1088.000000 0.345551
1089.000000 0.345295
1090.000000 0.300975
1091.000000 0.300719
1092.000000 0.276037
1093.000000 0.275781
1094.000000 0.231461
1095.000000 0.231205
1096.000000 0.234970
1097.000000 0.234713
1098.000000 0.190394
1099.000000 0.190137
1100.000000 0.165456
1101.000000 0.165200
1102.000000 0.120880
1103.000000 0.120624
1104.000000 0.538376
1105.000000 0.538120
1106.000000 0.493800
1107.000000 0.493544
1108.000000 0.468862
1109.000000 0.468606
1110.000000 0.424286
1111.000000 0.424030
1112.000000 0.427795
1113.000000 0.427539
1114.000000 0.383219
1115.000000 0.382963
1116.000000 0.358281
1117.000000 0.358025
1118.000000 0.313705
1119.000000 0.313449
1120.000000 0.374823
1121.000000 0.374567
1122.000000 0.330247
1123.000000 0.329991
1124.000000 0.305309
1125.000000 0.305053
1126.000000 0.260733
1127.000000 0.260477
1128.000000 0.264242
1129.000000 0.263986
1130.000000 0.219666
1131.000000 0.219410
1132.000000 0.194728
1133.000000 0.194472
1134.000000 0.150152
1135.000000 0.149896
1136.000000 0.567648
1137.000000 0.567392
1138.000000 0.523072
1139.000000 0.522816
1140.000000 0.498134
1141.000000 0.497878
1142.000000 0.453558
1143.000000 0.453302
1144.000000 0.457067
1145.000000 0.456811
1146.000000 0.412491
1147.000000 0.412235
1148.000000 0.387553
1149.000000 0.387297
1150.000000 0.342977
1151.000000 0.342721
1152.000000 0.355145
1153.000000 0.354889
1154.000000 0.310569
1155.000000 0.310313
1156.000000 0.285631
1157.000000 0.285375
1158.000000 0.241055
1159.000000 0.240799
1160.000000 0.244564
1161.000000 0.244308
1162.000000 0.199988
1163.000000 0.199732
1164.000000 0.175050
1165.000000 0.174794
1166.000000 0.130474
1167.000000 0.130218
1168.000000 0.547970
1169.000000 0.547714
1170.000000 0.503394
1171.000000 0.503138
1172.000000 0.478457
1173.000000 0.478201
1174.000000 0.433881
1175.000000 0.433625
1176.000000 0.437389
1177.000000 0.437133
1178.000000 0.392813
1179.000000 0.392557
1180.000000 0.367876
1181.000000 0.367620
1182.000000 0.323300
1183.000000 0.323044
1184.000000 0.384417
1185.000000 0.384161
1186.000000 0.339841
1187.000000 0.339585
1188.000000 0.314903
1189.000000 0.314647
1190.000000 0.270327
1191.000000 0.270071
1192.000000 0.273836
1193.000000 0.273580
1194.000000 0.229260
1195.000000 0.229004
1196.000000 0.204322
1197.000000 0.204066
1198.000000 0.159746
1199.000000 0.159490
1200.000000 0.577242
1201.000000 0.576986
1202.000000 0.532666
1203.000000 0.532410
1204.000000 0.507729
1205.000000 0.507473
1206.000000 0.463153
1207.000000 0.462897
1208.000000 0.466661
1209.000000 0.466405
1210.000000 0.422085
1211.000000 0.421829
1212.000000 0.397148
1213.000000 0.396892
1214.000000 0.352572
1215.000000 0.352316
1216.000000 0.462109
1217.000000 0.461853
1218.000000 0.417533
1219.000000 0.417277
1220.000000 0.392596
1221.000000 0.392340
1222.000000 0.348020
1223.000000 0.347764
1224.000000 0.351528
1225.000000 0.351272
1226.000000 0.306952
1227.000000 0.306696
1228.000000 0.282015
1229.000000 0.281759
1230.000000 0.237439
1231.000000 0.237183
1232.000000 0.654935
1233.000000 0.654679
1234.000000 0.610359
1235.000000 0.610103
1236.000000 0.585421
1237.000000 0.585165
1238.000000 0.540845
1239.000000 0.540589
1240.000000 0.544354
1241.000000 0.544098
1242.000000 0.499778
1243.000000 0.499522
1244.000000 0.474840
1245.000000 0.474584
1246.000000 0.430264
1247.000000 0.430008
1248.000000 0.491382
1249.000000 0.491125
1250.000000 0.446806
1251.000000 0.446549
1252.000000 0.421868
1253.000000 0.421612
1254.000000 0.377292
1255.000000 0.377036
1256.000000 0.380800
1257.000000 0.380544
1258.000000 0.336224
1259.000000 0.335968
1260.000000 0.311287
1261.000000 0.311031
1262.000000 0.266711
1263.000000 0.266455
1264.000000 0.684207
1265.000000 0.683951
1266.000000 0.639631
1267.000000 0.639375
1268.000000 0.614693
1269.000000 0.614437
1270.000000 0.570117
1271.000000 0.569861
1272.000000 0.573626
1273.000000 0.573370
1274.000000 0.529050
1275.000000 0.528794
1276.000000 0.504112
1277.000000 0.503856
1278.000000 0.459536
1279.000000 0.459280
1280.000000 0.463841
1281.000000 0.463585
1282.000000 0.419265
1283.000000 0.419009
1284.000000 0.394327
1285.000000 0.394071
1286.000000 0.349751
1287.000000 0.349495
1288.000000 0.353260
1289.000000 0.353004
1290.000000 0.308684
1291.000000 0.308428
1292.000000 0.283746
1293.000000 0.283490
1294.000000 0.239170
1295.000000 0.238914
1296.000000 0.656666
1297.000000 0.656410
1298.000000 0.612090
1299.000000 0.611834
1300.000000 0.587153
1301.000000 0.586897
1302.000000 0.542577
1303.000000 0.542321
1304.000000 0.546085
1305.000000 0.545829
1306.000000 0.501509
1307.000000 0.501253
1308.000000 0.476571
1309.000000 0.476315
1310.000000 0.431995
1311.000000 0.431739
1312.000000 0.493113
1313.000000 0.492857
1314.000000 0.448537
1315.000000 0.448281
1316.000000 0.423599
1317.000000 0.423343
1318.000000 0.379023
1319.000000 0.378767
1320.000000 0.382532
1321.000000 0.382276
1322.000000 0.337956
1323.000000 0.337700
1324.000000 0.313018
1325.000000 0.312762
1326.000000 0.268442
1327.000000 0.268186
1328.000000 0.685938
1329.000000 0.685682
1330.000000 0.641362
1331.000000 0.641106
1332.000000 0.616425
1333.000000 0.616169
1334.000000 0.571849
1335.000000 0.571593
1336.000000 0.575357
1337.000000 0.575101
1338.000000 0.530781
1339.000000 0.530525
1340.000000 0.505843
1341.000000 0.505587
1342.000000 0.461267
1343.000000 0.461011
1344.000000 0.570805
1345.000000 0.570549
1346.000000 0.526229
1347.000000 0.525973
1348.000000 0.501292
1349.000000 0.501036
1350.000000 0.456716
1351.000000 0.456460
1352.000000 0.460224
1353.000000 0.459968
1354.000000 0.415648
1355.000000 0.415392
1356.000000 0.390710
1357.000000 0.390454
1358.000000 0.346134
1359.000000 0.345878
1360.000000 0.763631
1361.000000 0.763375
1362.000000 0.719055
1363.000000 0.718799
1364.000000 0.694117
1365.000000 0.693861
1366.000000 0.649541
1367.000000 0.649285
1368.000000 0.653049
1369.000000 0.652793
1370.000000 0.608473
1371.000000 0.608217
1372.000000 0.583536
1373.000000 0.583280
1374.000000 0.538960
1375.000000 0.538704
1376.000000 0.600077
1377.000000 0.599821
1378.000000 0.555501
1379.000000 0.555245
1380.000000 0.530564
1381.000000 0.530308
1382.000000 0.485988
1383.000000 0.485732
1384.000000 0.489496
1385.000000 0.489240
1386.000000 0.444920
1387.000000 0.444664
1388.000000 0.419983
1389.000000 0.419726
1390.000000 0.375407
1391.000000 0.375150
1392.000000 0.792903
1393.000000 0.792647
1394.000000 0.748327
1395.000000 0.748071
1396.000000 0.723389
1397.000000 0.723133
1398.000000 0.678813
1399.000000 0.678557
1400.000000 0.682322
1401.000000 0.682065
1402.000000 0.637746
1403.000000 0.637489
1404.000000 0.612808
1405.000000 0.612552
1406.000000 0.568232
1407.000000 0.567976
1408.000000 0.580400
1409.000000 0.580144
1410.000000 0.535824
1411.000000 0.535568
1412.000000 0.510886
1413.000000 0.510630
1414.000000 0.466310
1415.000000 0.466054
1416.000000 0.469818
1417.000000 0.469562
1418.000000 0.425242
1419.000000 0.424986
1420.000000 0.400305
1421.000000 0.400049
1422.000000 0.355729
1423.000000 0.355473
1424.000000 0.773225
1425.000000 0.772969
1426.000000 0.728649
1427.000000 0.728393
1428.000000 0.703711
1429.000000 0.703455
1430.000000 0.659135
1431.000000 0.658879
1432.000000 0.662644
1433.000000 0.662388
1434.000000 0.618068
1435.000000 0.617812
1436.000000 0.593130
1437.000000 0.592874
1438.000000 0.548554
1439.000000 0.548298
1440.000000 0.609672
1441.000000 0.609416
1442.000000 0.565096
1443.000000 0.564840
1444.000000 0.540158
1445.000000 0.539902
1446.000000 0.495582
1447.000000 0.495326
1448.000000 0.499091
1449.000000 0.498834
1450.000000 0.454515
1451.000000 0.454258
1452.000000 0.429577
1453.000000 0.429321
1454.000000 0.385001
1455.000000 0.384745
1456.000000 0.802497
1457.000000 0.802241
1458.000000 0.757921
1459.000000 0.757665
1460.000000 0.732983
1461.000000 0.732727
1462.000000 0.688407
1463.000000 0.688151
1464.000000 0.691916
1465.000000 0.691660
1466.000000 0.647340
1467.000000 0.647084
1468.000000 0.622402
1469.000000 0.622146
1470.000000 0.577826
1471.000000 0.577570
1472.000000 0.687364
1473.000000 0.687108
1474.000000 0.642788
1475.000000 0.642532
1476.000000 0.617850
1477.000000 0.617594
1478.000000 0.573274
1479.000000 0.573018
1480.000000 0.576783
1481.000000 0.576527
1482.000000 0.532207
1483.000000 0.531951
1484.000000 0.507269
1485.000000 0.507013
1486.000000 0.462693
1487.000000 0.462437
1488.000000 0.880189
1489.000000 0.879933
1490.000000 0.835613
1491.000000 0.835357
1492.000000 0.810676
1493.000000 0.810420
1494.000000 0.766100
1495.000000 0.765844
1496.000000 0.769608
1497.000000 0.769352
1498.000000 0.725032
1499.000000 0.724776
1500.000000 0.700095
1501.000000 0.699838
1502.000000 0.655519
1503.000000 0.655262
1504.000000 0.716636
1505.000000 0.716380
1506.000000 0.672060
1507.000000 0.671804
1508.000000 0.647122
1509.000000 0.646866
1510.000000 0.602546
1511.000000 0.602290
1512.000000 0.606055
1513.000000 0.605799
1514.000000 0.561479
1515.000000 0.561223
1516.000000 0.536541
1517.000000 0.536285
1518.000000 0.491965
1519.000000 0.491709
1520.000000 0.909461
1521.000000 0.909205
1522.000000 0.864885
1523.000000 0.864629
1524.000000 0.839948
1525.000000 0.839692
1526.000000 0.795372
1527.000000 0.795116
1528.000000 0.798880
1529.000000 0.798624
1530.000000 0.754304
1531.000000 0.754048
1532.000000 0.729367
1533.000000 0.729111
1534.000000 0.684791
1535.000000 0.684535
1536.000000 0.457857
1537.000000 0.457601
1538.000000 0.413281
1539.000000 0.413025
1540.000000 0.388344
1541.000000 0.388088
1542.000000 0.343768
1543.000000 0.343512
1544.000000 0.347276
1545.000000 0.347020
1546.000000 0.302700
1547.000000 0.302444
1548.000000 0.277763
1549.000000 0.277507
1550.000000 0.233187
1551.000000 0.232931
1552.000000 0.650683
1553.000000 0.650427
1554.000000 0.606107
1555.000000 0.605851
1556.000000 0.581169
1557.000000 0.580913
1558.000000 0.536593
1559.000000 0.536337
1560.000000 0.540102
1561.000000 0.539846
1562.000000 0.495526
1563.000000 0.495270
1564.000000 0.470588
1565.000000 0.470332
1566.000000 0.426012
1567.000000 0.425756
1568.000000 0.487130
1569.000000 0.486873
1570.000000 0.442554
1571.000000 0.442297
1572.000000 0.417616
1573.000000 0.417360
1574.000000 0.373040
1575.000000 0.372784
1576.000000 0.376548
1577.000000 0.376292
1578.000000 0.331972
1579.000000 0.331716
1580.000000 0.307035
1581.000000 0.306779
1582.000000 0.262459
1583.000000 0.262203
1584.000000 0.679955
1585.000000 0.679699
1586.000000 0.635379
1587.000000 0.635123
1588.000000 0.610441
1589.000000 0.610185
1590.000000 0.565865
1591.000000 0.565609
1592.000000 0.569374
1593.000000 0.569118
1594.000000 0.524798
1595.000000 0.524542
1596.000000 0.499860
1597.000000 0.499604
1598.000000 0.455284
1599.000000 0.455028
1600.000000 0.564822
1601.000000 0.564566
1602.000000 0.520246
1603.000000 0.519990
1604.000000 0.495308
1605.000000 0.495052
1606.000000 0.450732
1607.000000 0.450476
1608.000000 0.454241
1609.000000 0.453985
1610.000000 0.409665
1611.000000 0.409409
1612.000000 0.384727
1613.000000 0.384471
1614.000000 0.340151
1615.000000 0.339895
1616.000000 0.757647
1617.000000 0.757391
1618.000000 0.713071
1619.000000 0.712815
1620.000000 0.688134
1621.000000 0.687878
1622.000000 0.643558
1623.000000 0.643302
1624.000000 0.647066
1625.000000 0.646810
1626.000000 0.602490
1627.000000 0.602234
1628.000000 0.577552
1629.000000 0.577296
1630.000000 0.532976
1631.000000 0.532720
1632.000000 0.594094
1633.000000 0.593838
1634.000000 0.549518
1635.000000 0.549262
1636.000000 0.524580
1637.000000 0.524324
1638.000000 0.480004
1639.000000 0.479748
1640.000000 0.483513
1641.000000 0.483257
1642.000000 0.438937
1643.000000 0.438681
1644.000000 0.413999
1645.000000 0.413743
1646.000000 0.369423
1647.000000 0.369167
1648.000000 0.786919
1649.000000 0.786663
1650.000000 0.742343
1651.000000 0.742087
1652.000000 0.717406
1653.000000 0.717150
1654.000000 0.672830
1655.000000 0.672574
1656.000000 0.676338
1657.000000 0.676082
1658.000000 0.631762
1659.000000 0.631506
1660.000000 0.606824
1661.000000 0.606568
1662.000000 0.562248
1663.000000 0.561992
1664.000000 0.574416
1665.000000 0.574160
1666.000000 0.529840
1667.000000 0.529584
1668.000000 0.504903
1669.000000 0.504646
1670.000000 0.460327
1671.000000 0.460070
1672.000000 0.463835
1673.000000 0.463579
1674.000000 0.419259
1675.000000 0.419003
1676.000000 0.394321
1677.000000 0.394065
1678.000000 0.349745
1679.000000 0.349489
1680.000000 0.767242
1681.000000 0.766985
1682.000000 0.722666
1683.000000 0.722409
1684.000000 0.697728
1685.000000 0.697472
1686.000000 0.653152
1687.000000 0.652896
1688.000000 0.656660
1689.000000 0.656404
1690.000000 0.612084
1691.000000 0.611828
1692.000000 0.587147
1693.000000 0.586891
1694.000000 0.542571
1695.000000 0.542315
1696.000000 0.603688
1697.000000 0.603432
1698.000000 0.559112
1699.000000 0.558856
1700.000000 0.534175
1701.000000 0.533919
1702.000000 0.489599
1703.000000 0.489343
1704.000000 0.493107
1705.000000 0.492851
1706.000000 0.448531
1707.000000 0.448275
1708.000000 0.423593
1709.000000 0.423337
1710.000000 0.379017
1711.000000 0.378761
1712.000000 0.796514
1713.000000 0.796258
1714.000000 0.751938
1715.000000 0.751682
1716.000000 0.727000
1717.000000 0.726744
1718.000000 0.682424
1719.000000 0.682168
1720.000000 0.685932
1721.000000 0.685676
1722.000000 0.641356
1723.000000 0.641100
1724.000000 0.616419
1725.000000 0.616163
1726.000000 0.571843
1727.000000 0.571587
1728.000000 0.681381
1729.000000 0.681125
1730.000000 0.636805
1731.000000 0.636549
1732.000000 0.611867
1733.000000 0.611611
1734.000000 0.567291
1735.000000 0.567035
1736.000000 0.570799
1737.000000 0.570543
1738.000000 0.526223
1739.000000 0.525967
1740.000000 0.501286
1741.000000 0.501030
1742.000000 0.456710
1743.000000 0.456454
1744.000000 0.874206
1745.000000 0.873950
1746.000000 0.829630
1747.000000 0.829374
1748.000000 0.804692
1749.000000 0.804436
1750.000000 0.760116
1751.000000 0.759860
1752.000000 0.763625
1753.000000 0.763369
1754.000000 0.719049
1755.000000 0.718793
1756.000000 0.694111
1757.000000 0.693855
1758.000000 0.649535
1759.000000 0.649279
1760.000000 0.710653
1761.000000 0.710397
1762.000000 0.666077
1763.000000 0.665821
1764.000000 0.641139
1765.000000 0.640883
1766.000000 0.596563
1767.000000 0.596307
1768.000000 0.600071
1769.000000 0.599815
1770.000000 0.555495
1771.000000 0.555239
1772.000000 0.530558
1773.000000 0.530302
1774.000000 0.485982
1775.000000 0.485726
1776.000000 0.903478
1777.000000 0.903222
1778.000000 0.858902
1779.000000 0.858646
1780.000000 0.833964
1781.000000 0.833708
1782.000000 0.789388
1783.000000 0.789132
1784.000000 0.792897
1785.000000 0.792641
1786.000000 0.748321
1787.000000 0.748065
1788.000000 0.723383
1789.000000 0.723127
1790.000000 0.678807
1791.000000 0.678551
1792.000000 0.683112
1793.000000 0.682856
1794.000000 0.638536
1795.000000 0.638280
1796.000000 0.613598
1797.000000 0.613342
1798.000000 0.569022
1799.000000 0.568766
1800.000000 0.572531
1801.000000 0.572275
1802.000000 0.527955
1803.000000 0.527699
1804.000000 0.503017
1805.000000 0.502761
1806.000000 0.458441
1807.000000 0.458185
1808.000000 0.875937
1809.000000 0.875681
1810.000000 0.831361
1811.000000 0.831105
1812.000000 0.806424
1813.000000 0.806168
1814.000000 0.761848
1815.000000 0.761592
1816.000000 0.765356
1817.000000 0.765100
1818.000000 0.720780
1819.000000 0.720524
1820.000000 0.695843
1821.000000 0.695587
1822.000000 0.651267
1823.000000 0.651011
1824.000000 0.712384
1825.000000 0.712128
1826.000000 0.667808
1827.000000 0.667552
1828.000000 0.642870
1829.000000 0.642614
1830.000000 0.598294
1831.000000 0.598038
1832.000000 0.601803
1833.000000 0.601547
1834.000000 0.557227
1835.000000 0.556971
1836.000000 0.532289
1837.000000 0.532033
1838.000000 0.487713
1839.000000 0.487457
1840.000000 0.905209
1841.000000 0.904953
1842.000000 0.860633
1843.000000 0.860377
1844.000000 0.835696
1845.000000 0.835440
1846.000000 0.791120
1847.000000 0.790864
1848.000000 0.794628
1849.000000 0.794372
1850.000000 0.750052
1851.000000 0.749796
1852.000000 0.725115
1853.000000 0.724859
1854.000000 0.680539
1855.000000 0.680283
1856.000000 0.790076
1857.000000 0.789820
1858.000000 0.745500
1859.000000 0.745244
1860.000000 0.720563
1861.000000 0.720307
1862.000000 0.675987
1863.000000 0.675731
1864.000000 0.679495
1865.000000 0.679239
1866.000000 0.634919
1867.000000 0.634663
1868.000000 0.609982
1869.000000 0.609726
1870.000000 0.565406
1871.000000 0.565150
1872.000000 0.982902
1873.000000 0.982646
1874.000000 0.938326
1875.000000 0.938070
1876.000000 0.913388
1877.000000 0.913132
1878.000000 0.868812
1879.000000 0.868556
1880.000000 0.872321
1881.000000 0.872065
1882.000000 0.827745
1883.000000 0.827489
1884.000000 0.802807
1885.000000 0.802551
1886.000000 0.758231
1887.000000 0.757975
1888.000000 0.819348
1889.000000 0.819092
1890.000000 0.774772
1891.000000 0.774516
1892.000000 0.749835
1893.000000 0.749579
1894.000000 0.705259
1895.000000 0.705003
1896.000000 0.708767
1897.000000 0.708511
1898.000000 0.664191
1899.000000 0.663935
1900.000000 0.639254
1901.000000 0.638998
1902.000000 0.594678
1903.000000 0.594422
1904.000000 1.012174
1905.000000 1.011918
1906.000000 0.967598
1907.000000 0.967342
1908.000000 0.942660
1909.000000 0.942404
1910.000000 0.898084
1911.000000 0.897828
1912.000000 0.901593
1913.000000 0.901337
1914.000000 0.857017
1915.000000 0.856761
1916.000000 0.832079
1917.000000 0.831823
1918.000000 0.787503
1919.000000 0.787247
1920.000000 0.799671
1921.000000 0.799415
1922.000000 0.755095
1923.000000 0.754839
1924.000000 0.730157
1925.000000 0.729901
1926.000000 0.685581
1927.000000 0.685325
1928.000000 0.689090
1929.000000 0.688834
1930.000000 0.644514
1931.000000 0.644258
1932.000000 0.619576
1933.000000 0.619320
1934.000000 0.575000
1935.000000 0.574744
1936.000000 0.992496
1937.000000 0.992240
1938.000000 0.947920
1939.000000 0.947664
1940.000000 0.922982
1941.000000 0.922726
1942.000000 0.878406
1943.000000 0.878150
1944.000000 0.881915
1945.000000 0.881659
1946.000000 0.837339
1947.000000 0.837083
1948.000000 0.812401
1949.000000 0.812145
1950.000000 0.767825
1951.000000 0.767569
1952.000000 0.828943
1953.000000 0.828687
1954.000000 0.784367
1955.000000 0.784111
1956.000000 0.759429
1957.000000 0.759173
1958.000000 0.714853
1959.000000 0.714597
1960.000000 0.718362
1961.000000 0.718106
1962.000000 0.673786
1963.000000 0.673530
1964.000000 0.648848
1965.000000 0.648592
1966.000000 0.604272
1967.000000 0.604016
1968.000000 1.021768
1969.000000 1.021512
1970.000000 0.977192
1971.000000 0.976936
1972.000000 0.952255
1973.000000 0.951998
1974.000000 0.907679
1975.000000 0.907422
1976.000000 0.911187
1977.000000 0.910931
1978.000000 0.866611
1979.000000 0.866355
1980.000000 0.841673
1981.000000 0.841417
1982.000000 0.797097
1983.000000 0.796841
1984.000000 0.906635
1985.000000 0.906379
1986.000000 0.862059
1987.000000 0.861803
1988.000000 0.837122
1989.000000 0.836865
1990.000000 0.792546
1991.000000 0.792289
1992.000000 0.796054
1993.000000 0.795798
1994.000000 0.751478
1995.000000 0.751222
1996.000000 0.726540
1997.000000 0.726284
1998.000000 0.681964
1999.000000 0.681708
2000.000000 1.099461
2001.000000 1.099204
2002.000000 1.054885
2003.000000 1.054628
2004.000000 1.029947
2005.000000 1.029691
2006.000000 0.985371
2007.000000 0.985115
2008.000000 0.988879
2009.000000 0.988623
2010.000000 0.944303
2011.000000 0.944047
2012.000000 0.919366
2013.000000 0.919110
2014.000000 0.874790
2015.000000 0.874534
2016.000000 0.935907
2017.000000 0.935651
2018.000000 0.891331
2019.000000 0.891075
2020.000000 0.866394
2021.000000 0.866138
2022.000000 0.821818
2023.000000 0.821562
2024.000000 0.825326
2025.000000 0.825070
2026.000000 0.780750
2027.000000 0.780494
2028.000000 0.755812
2029.000000 0.755556
2030.000000 0.711236
2031.000000 0.710980
2032.000000 1.128733
2033.000000 1.128477
2034.000000 1.084157
2035.000000 1.083901
2036.000000 1.059219
2037.000000 1.058963
2038.000000 1.014643
2039.000000 1.014387
2040.000000 1.018151
2041.000000 1.017895
2042.000000 0.973575
2043.000000 0.973319
2044.000000 0.948638
2045.000000 0.948382
2046.000000 0.904062
2047.000000 0.096194
2048.000000 -0.903806
2049.000000 -0.904062
2050.000000 -0.948382
2051.000000 -0.948638
2052.000000 -0.973319
2053.000000 -0.973575
2054.000000 -1.017895
2055.000000 -1.018151
2056.000000 -1.014387
2057.000000 -1.014643
2058.000000 -1.058963
2059.000000 -1.059219
2060.000000 -1.083901
2061.000000 -1.084157
2062.000000 -1.128477
2063.000000 -1.128733
2064.000000 -0.710980
2065.000000 -0.711236
2066.000000 -0.755556
2067.000000 -0.755812
2068.000000 -0.780494
2069.000000 -0.780750
2070.000000 -0.825070
2071.000000 -0.825326
2072.000000 -0.821562
2073.000000 -0.821818
2074.000000 -0.866138
2075.000000 -0.866394
2076.000000 -0.891075
2077.000000 -0.891331
2078.000000 -0.935651
2079.000000 -0.935907
2080.000000 -0.874534
2081.000000 -0.874790
2082.000000 -0.919110
2083.000000 -0.919366
2084.000000 -0.944047
2085.000000 -0.944303
2086.000000 -0.988623
2087.000000 -0.988879
2088.000000 -0.985115
2089.000000 -0.985371
2090.000000 -1.029691
2091.000000 -1.029947
2092.000000 -1.054628
2093.000000 -1.054885
2094.000000 -1.099204
2095.000000 -1.099461
2096.000000 -0.681708
2097.000000 -0.681964
2098.000000 -0.726284
2099.000000 -0.726540
2100.000000 -0.751222
2101.000000 -0.751478
2102.000000 -0.795798
2103.000000 -0.796054
2104.000000 -0.792289
2105.000000 -0.792546
2106.000000 -0.836865
2107.000000 -0.837122
2108.000000 -0.861803
2109.000000 -0.862059
2110.000000 -0.906379
2111.000000 -0.906635
2112.000000 -0.796841
2113.000000 -0.797097
2114.000000 -0.841417
2115.000000 -0.841673
2116.000000 -0.866355
2117.000000 -0.866611
2118.000000 -0.910931
2119.000000 -0.911187
2120.000000 -0.907422
2121.000000 -0.907679
2122.000000 -0.951998
2123.000000 -0.952255
2124.000000 -0.976936
2125.000000 -0.977192
2126.000000 -1.021512
2127.000000 -1.021768
2128.000000 -0.604016
2129.000000 -0.604272
2130.000000 -0.648592
2131.000000 -0.648848
2132.000000 -0.673530
2133.000000 -0.673786
2134.000000 -0.718106
2135.000000 -0.718362
2136.000000 -0.714597
2137.000000 -0.714853
2138.000000 -0.759173
2139.000000 -0.759429
2140.000000 -0.784111
2141.000000 -0.784367
2142.000000 -0.828687
2143.000000 -0.828943
2144.000000 -0.767569
2145.000000 -0.767825
2146.000000 -0.812145
2147.000000 -0.812401
2148.000000 -0.837083
2149.000000 -0.837339
2150.000000 -0.881659
2151.000000 -0.881915
2152.000000 -0.878150
2153.000000 -0.878406
2154.000000 -0.922726
2155.000000 -0.922982
2156.000000 -0.947664
2157.000000 -0.947920
2158.000000 -0.992240
2159.000000 -0.992496
2160.000000 -0.574744
2161.000000 -0.575000
2162.000000 -0.619320
2163.000000 -0.619576
2164.000000 -0.644258
2165.000000 -0.644514
2166.000000 -0.688834
2167.000000 -0.689090
2168.000000 -0.685325
2169.000000 -0.685581
2170.000000 -0.729901
2171.000000 -0.730157
2172.000000 -0.754839
2173.000000 -0.755095
2174.000000 -0.799415
2175.000000 -0.799671
2176.000000 -0.787247
2177.000000 -0.787503
2178.000000 -0.831823
2179.000000 -0.832079
2180.000000 -0.856761
2181.000000 -0.857017
2182.000000 -0.901337
2183.000000 -0.901593
2184.000000 -0.897828
2185.000000 -0.898084
2186.000000 -0.942404
2187.000000 -0.942660
2188.000000 -0.967342
2189.000000 -0.967598
2190.000000 -1.011918
2191.000000 -1.012174
2192.000000 -0.594422
2193.000000 -0.594678
2194.000000 -0.638998
2195.000000 -0.639254
2196.000000 -0.663935
2197.000000 -0.664191
2198.000000 -0.708511
2199.000000 -0.708767
2200.000000 -0.705003
2201.000000 -0.705259
2202.000000 -0.749579
2203.000000 -0.749835
2204.000000 -0.774516
2205.000000 -0.774772
2206.000000 -0.819092
2207.000000 -0.819348
2208.000000 -0.757975
2209.000000 -0.758231
2210.000000 -0.802551
2211.000000 -0.802807
2212.000000 -0.827489
2213.000000 -0.827745
2214.000000 -0.872065
2215.000000 -0.872321
2216.000000 -0.868556
2217.000000 -0.868812
2218.000000 -0.913132
2219.000000 -0.913388
2220.000000 -0.938070
2221.000000 -0.938326
2222.000000 -0.982646
2223.000000 -0.982902
2224.000000 -0.565150
2225.000000 -0.565406
2226.000000 -0.609726
2227.000000 -0.609982
2228.000000 -0.634663
2229.000000 -0.634919
2230.000000 -0.679239
2231.000000 -0.679495
2232.000000 -0.675731
2233.000000 -0.675987
2234.000000 -0.720307
2235.000000 -0.720563
2236.000000 -0.745244
2237.000000 -0.745500
2238.000000 -0.789820
2239.000000 -0.790076
2240.000000 -0.680283
2241.000000 -0.680539
2242.000000 -0.724859
2243.000000 -0.725115
2244.000000 -0.749796
2245.000000 -0.750052
2246.000000 -0.794372
2247.000000 -0.794628
2248.000000 -0.790864
2249.000000 -0.791120
2250.000000 -0.835440
2251.000000 -0.835696
2252.000000 -0.860377
2253.000000 -0.860633
2254.000000 -0.904953
2255.000000 -0.905209
2256.000000 -0.487457
2257.000000 -0.487713
2258.000000 -0.532033
2259.000000 -0.532289
2260.000000 -0.556971
2261.000000 -0.557227
2262.000000 -0.601547
2263.000000 -0.601803
2264.000000 -0.598038
2265.000000 -0.598294
2266.000000 -0.642614
2267.000000 -0.642870
2268.000000 -0.667552
2269.000000 -0.667808
2270.000000 -0.712128
2271.000000 -0.712384
2272.000000 -0.651011
2273.000000 -0.651267
2274.000000 -0.695587
2275.000000 -0.695843
2276.000000 -0.720524
2277.000000 -0.720780
2278.000000 -0.765100
2279.000000 -0.765356
2280.000000 -0.761592
2281.000000 -0.761848
2282.000000 -0.806168
2283.000000 -0.806424
2284.000000 -0.831105
2285.000000 -0.831361
2286.000000 -0.875681
2287.000000 -0.875937
2288.000000 -0.458185
2289.000000 -0.458441
2290.000000 -0.502761
2291.000000 -0.503017
2292.000000 -0.527699
2293.000000 -0.527955
2294.000000 -0.572275
2295.000000 -0.572531
2296.000000 -0.568766
2297.000000 -0.569022
2298.000000 -0.613342
2299.000000 -0.613598
2300.000000 -0.638280
2301.000000 -0.638536
2302.000000 -0.682856
2303.000000 -0.683112
2304.000000 -0.678551
2305.000000 -0.678807
2306.000000 -0.723127
2307.000000 -0.723383
2308.000000 -0.748065
2309.000000 -0.748321
2310.000000 -0.792641
2311.000000 -0.792897
2312.000000 -0.789132
2313.000000 -0.789388
2314.000000 -0.833708
2315.000000 -0.833964
2316.000000 -0.858646
2317.000000 -0.858902
2318.000000 -0.903222
2319.000000 -0.903478
2320.000000 -0.485726
2321.000000 -0.485982
2322.000000 -0.530302
2323.000000 -0.530558
2324.000000 -0.555239
2325.000000 -0.555495
2326.000000 -0.599815
2327.000000 -0.600071
2328.000000 -0.596307
2329.000000 -0.596563
2330.000000 -0.640883
2331.000000 -0.641139
2332.000000 -0.665821
2333.000000 -0.666077
2334.000000 -0.710397
2335.000000 -0.710653
2336.000000 -0.649279
2337.000000 -0.649535
2338.000000 -0.693855
2339.000000 -0.694111
2340.000000 -0.718793
2341.000000 -0.719049
2342.000000 -0.763369
2343.000000 -0.763625
2344.000000 -0.759860
2345.000000 -0.760116
2346.000000 -0.804436
2347.000000 -0.804692
2348.000000 -0.829374
2349.000000 -0.829630
2350.000000 -0.873950
2351.000000 -0.874206
2352.000000 -0.456454
2353.000000 -0.456710
2354.000000 -0.501030
2355.000000 -0.501286
2356.000000 -0.525967
2357.000000 -0.526223
2358.000000 -0.570543
2359.000000 -0.570799
2360.000000 -0.567035
2361.000000 -0.567291
2362.000000 -0.611611
2363.000000 -0.611867
2364.000000 -0.636549
2365.000000 -0.636805
2366.000000 -0.681125
2367.000000 -0.681381
2368.000000 -0.571587
2369.000000 -0.571843
2370.000000 -0.616163
2371.000000 -0.616419
2372.000000 -0.641100
2373.000000 -0.641356
2374.000000 -0.685676
2375.000000 -0.685932
2376.000000 -0.682168
2377.000000 -0.682424
2378.000000 -0.726744
2379.000000 -0.727000
2380.000000 -0.751682
2381.000000 -0.751938
2382.000000 -0.796258
2383.000000 -0.796514
2384.000000 -0.378761
2385.000000 -0.379017
2386.000000 -0.423337
2387.000000 -0.423593
2388.000000 -0.448275
2389.000000 -0.448531
2390.000000 -0.492851
2391.000000 -0.493107
2392.000000 -0.489343
2393.000000 -0.489599
2394.000000 -0.533919
2395.000000 -0.534175
2396.000000 -0.558856
2397.000000 -0.559112
2398.000000 -0.603432
2399.000000 -0.603688
2400.000000 -0.542315
2401.000000 -0.542571
2402.000000 -0.586891
2403.000000 -0.587147
2404.000000 -0.611828
2405.000000 -0.612084
2406.000000 -0.656404
2407.000000 -0.656660
2408.000000 -0.652896
2409.000000 -0.653152
2410.000000 -0.697472
2411.000000 -0.697728
2412.000000 -0.722409
2413.000000 -0.722666
2414.000000 -0.766985
2415.000000 -0.767242
2416.000000 -0.349489
2417.000000 -0.349745
2418.000000 -0.394065
2419.000000 -0.394321
2420.000000 -0.419003
2421.000000 -0.419259
2422.000000 -0.463579
2423.000000 -0.463835
2424.000000 -0.460070
2425.000000 -0.460327
2426.000000 -0.504646
2427.000000 -0.504903
2428.000000 -0.529584
2429.000000 -0.529840
2430.000000 -0.574160
2431.000000 -0.574416
2432.000000 -0.561992
2433.000000 -0.562248
2434.000000 -0.606568
2435.000000 -0.606824
2436.000000 -0.631506
2437.000000 -0.631762
2438.000000 -0.676082
2439.000000 -0.676338
2440.000000 -0.672574
2441.000000 -0.672830
2442.000000 -0.717150
2443.000000 -0.717406
2444.000000 -0.742087
2445.000000 -0.742343
2446.000000 -0.786663
2447.000000 -0.786919
2448.000000 -0.369167
2449.000000 -0.369423
2450.000000 -0.413743
2451.000000 -0.413999
2452.000000 -0.438681
2453.000000 -0.438937
2454.000000 -0.483257
2455.000000 -0.483513
2456.000000 -0.479748
2457.000000 -0.480004
2458.000000 -0.524324
2459.000000 -0.524580
2460.000000 -0.549262
2461.000000 -0.549518
2462.000000 -0.593838
2463.000000 -0.594094
2464.000000 -0.532720
2465.000000 -0.532976
2466.000000 -0.577296
2467.000000 -0.577552
2468.000000 -0.602234
2469.000000 -0.602490
2470.000000 -0.646810
2471.000000 -0.647066
2472.000000 -0.643302
2473.000000 -0.643558
2474.000000 -0.687878
2475.000000 -0.688134
2476.000000 -0.712815
2477.000000 -0.713071
2478.000000 -0.757391
2479.000000 -0.757647
2480.000000 -0.339895
2481.000000 -0.340151
2482.000000 -0.384471
2483.000000 -0.384727
2484.000000 -0.409409
2485.000000 -0.409665
2486.000000 -0.453985
2487.000000 -0.454241
2488.000000 -0.450476
2489.000000 -0.450732
2490.000000 -0.495052
2491.000000 -0.495308
2492.000000 -0.519990
2493.000000 -0.520246
2494.000000 -0.564566
2495.000000 -0.564822
2496.000000 -0.455028
2497.000000 -0.455284
2498.000000 -0.499604
2499.000000 -0.499860
2500.000000 -0.524542
2501.000000 -0.524798
2502.000000 -0.569118
2503.000000 -0.569374
2504.000000 -0.565609
2505.000000 -0.565865
2506.000000 -0.610185
2507.000000 -0.610441
2508.000000 -0.635123
2509.000000 -0.635379
2510.000000 -0.679699
2511.000000 -0.679955
2512.000000 -0.262203
2513.000000 -0.262459
2514.000000 -0.306779
2515.000000 -0.307035
2516.000000 -0.331716
2517.000000 -0.331972
2518.000000 -0.376292
2519.000000 -0.376548
2520.000000 -0.372784
2521.000000 -0.373040
2522.000000 -0.417360
2523.000000 -0.417616
2524.000000 -0.442297
2525.000000 -0.442554
2526.000000 -0.486873
2527.000000 -0.487130
2528.000000 -0.425756
2529.000000 -0.426012
2530.000000 -0.470332
2531.000000 -0.470588
2532.000000 -0.495270
2533.000000 -0.495526
2534.000000 -0.539846
2535.000000 -0.540102
2536.000000 -0.536337
2537.000000 -0.536593
2538.000000 -0.580913
2539.000000 -0.581169
2540.000000 -0.605851
2541.000000 -0.606107
2542.000000 -0.650427
2543.000000 -0.650683
2544.000000 -0.232931
2545.000000 -0.233187
2546.000000 -0.277507
2547.000000 -0.277763
2548.000000 -0.302444
2549.000000 -0.302700
2550.000000 -0.347020
2551.000000 -0.347276
2552.000000 -0.343512
2553.000000 -0.343768
2554.000000 -0.388088
2555.000000 -0.388344
2556.000000 -0.413025
2557.000000 -0.413281
2558.000000 -0.457601
2559.000000 -0.457857
2560.000000 -0.684535
2561.000000 -0.684791
2562.000000 -0.729111
2563.000000 -0.729367
2564.000000 -0.754048
2565.000000 -0.754304
2566.000000 -0.798624
2567.000000 -0.798880
2568.000000 -0.795116
2569.000000 -0.795372
2570.000000 -0.839692
2571.000000 -0.839948
2572.000000 -0.864629
2573.000000 -0.864885
2574.000000 -0.909205
2575.000000 -0.909461
2576.000000 -0.491709
2577.000000 -0.491965
2578.000000 -0.536285
2579.000000 -0.536541
2580.000000 -0.561223
2581.000000 -0.561479
2582.000000 -0.605799
2583.000000 -0.606055
2584.000000 -0.602290
2585.000000 -0.602546
2586.000000 -0.646866
2587.000000 -0.647122
2588.000000 -0.671804
2589.000000 -0.672060
2590.000000 -0.716380
2591.000000 -0.716636
2592.000000 -0.655262
2593.000000 -0.655519
2594.000000 -0.699838
2595.000000 -0.700095
2596.000000 -0.724776
2597.000000 -0.725032
2598.000000 -0.769352
2599.000000 -0.769608
2600.000000 -0.765844
2601.000000 -0.766100
2602.000000 -0.810420
2603.000000 -0.810676
2604.000000 -0.835357
2605.000000 -0.835613
2606.000000 -0.879933
2607.000000 -0.880189
2608.000000 -0.462437
2609.000000 -0.462693
2610.000000 -0.507013
2611.000000 -0.507269
2612.000000 -0.531951
2613.000000 -0.532207
2614.000000 -0.576527
2615.000000 -0.576783
2616.000000 -0.573018
2617.000000 -0.573274
2618.000000 -0.617594
2619.000000 -0.617850
2620.000000 -0.642532
2621.000000 -0.642788
2622.000000 -0.687108
2623.000000 -0.687364
2624.000000 -0.577570
2625.000000 -0.577826
2626.000000 -0.622146
2627.000000 -0.622402
2628.000000 -0.647084
2629.000000 -0.647340
2630.000000 -0.691660
2631.000000 -0.691916
2632.000000 -0.688151
2633.000000 -0.688407
2634.000000 -0.732727
2635.000000 -0.732983
2636.000000 -0.757665
2637.000000 -0.757921
2638.000000 -0.802241
2639.000000 -0.802497
2640.000000 -0.384745
2641.000000 -0.385001
2642.000000 -0.429321
2643.000000 -0.429577
2644.000000 -0.454258
2645.000000 -0.454515
2646.000000 -0.498834
2647.000000 -0.499091
2648.000000 -0.495326
2649.000000 -0.495582
2650.000000 -0.539902
2651.000000 -0.540158
2652.000000 -0.564840
2653.000000 -0.565096
2654.000000 -0.609416
2655.000000 -0.609672
2656.000000 -0.548298
2657.000000 -0.548554
2658.000000 -0.592874
2659.000000 -0.593130
2660.000000 -0.617812
2661.000000 -0.618068
2662.000000 -0.662388
2663.000000 -0.662644
2664.000000 -0.658879
2665.000000 -0.659135
2666.000000 -0.703455
2667.000000 -0.703711
2668.000000 -0.728393
2669.000000 -0.728649
2670.000000 -0.772969
2671.000000 -0.773225
2672.000000 -0.355473
2673.000000 -0.355729
2674.000000 -0.400049
2675.000000 -0.400305
2676.000000 -0.424986
2677.000000 -0.425242
2678.000000 -0.469562
2679.000000 -0.469818
2680.000000 -0.466054
2681.000000 -0.466310
2682.000000 -0.510630
2683.000000 -0.510886
2684.000000 -0.535568
2685.000000 -0.535824
2686.000000 -0.580144
2687.000000 -0.580400
2688.000000 -0.567976
2689.000000 -0.568232
2690.000000 -0.612552
2691.000000 -0.612808
2692.000000 -0.637489
2693.000000 -0.637746
2694.000000 -0.682065
2695.000000 -0.682322
2696.000000 -0.678557
2697.000000 -0.678813
2698.000000 -0.723133
2699.000000 -0.723389
2700.000000 -0.748071
2701.000000 -0.748327
2702.000000 -0.792647
2703.000000 -0.792903
2704.000000 -0.375150
2705.000000 -0.375407
2706.000000 -0.419726
2707.000000 -0.419983
2708.000000 -0.444664
2709.000000 -0.444920
2710.000000 -0.489240
2711.000000 -0.489496
2712.000000 -0.485732
2713.000000 -0.485988
2714.000000 -0.530308
2715.000000 -0.530564
2716.000000 -0.555245
2717.000000 -0.555501
2718.000000 -0.599821
2719.000000 -0.600077
2720.000000 -0.538704
2721.000000 -0.538960
2722.000000 -0.583280
2723.000000 -0.583536
2724.000000 -0.608217
2725.000000 -0.608473
2726.000000 -0.652793
2727.000000 -0.653049
2728.000000 -0.649285
2729.000000 -0.649541
2730.000000 -0.693861
2731.000000 -0.694117
2732.000000 -0.718799
2733.000000 -0.719055
2734.000000 -0.763375
2735.000000 -0.763631
2736.000000 -0.345878
2737.000000 -0.346134
2738.000000 -0.390454
2739.000000 -0.390710
2740.000000 -0.415392
2741.000000 -0.415648
2742.000000 -0.459968
2743.000000 -0.460224
2744.000000 -0.456460
2745.000000 -0.456716
2746.000000 -0.501036
2747.000000 -0.501292
2748.000000 -0.525973
2749.000000 -0.526229
2750.000000 -0.570549
2751.000000 -0.570805
2752.000000 -0.461011
2753.000000 -0.461267
2754.000000 -0.505587
2755.000000 -0.505843
2756.000000 -0.530525
2757.000000 -0.530781
2758.000000 -0.575101
2759.000000 -0.575357
2760.000000 -0.571593
2761.000000 -0.571849
2762.000000 -0.616169
2763.000000 -0.616425
2764.000000 -0.641106
2765.000000 -0.641362
2766.000000 -0.685682
2767.000000 -0.685938
2768.000000 -0.268186
2769.000000 -0.268442
2770.000000 -0.312762
2771.000000 -0.313018
2772.000000 -0.337700
2773.000000 -0.337956
2774.000000 -0.382276
2775.000000 -0.382532
2776.000000 -0.378767
2777.000000 -0.379023
2778.000000 -0.423343
2779.000000 -0.423599
2780.000000 -0.448281
2781.000000 -0.448537
2782.000000 -0.492857
2783.000000 -0.493113
2784.000000 -0.431739
2785.000000 -0.431995
2786.000000 -0.476315
2787.000000 -0.476571
2788.000000 -0.501253
2789.000000 -0.501509
2790.000000 -0.545829
2791.000000 -0.546085
2792.000000 -0.542321
2793.000000 -0.542577
2794.000000 -0.586897
2795.000000 -0.587153
2796.000000 -0.611834
2797.000000 -0.612090
2798.000000 -0.656410
2799.000000 -0.656666
2800.000000 -0.238914
2801.000000 -0.239170
2802.000000 -0.283490
2803.000000 -0.283746
2804.000000 -0.308428
2805.000000 -0.308684
2806.000000 -0.353004
2807.000000 -0.353260
2808.000000 -0.349495
2809.000000 -0.349751
2810.000000 -0.394071
2811.000000 -0.394327
2812.000000 -0.419009
2813.000000 -0.419265
2814.000000 -0.463585
2815.000000 -0.463841
2816.000000 -0.459280
2817.000000 -0.459536
2818.000000 -0.503856
2819.000000 -0.504112
2820.000000 -0.528794
2821.000000 -0.529050
2822.000000 -0.573370
2823.000000 -0.573626
2824.000000 -0.569861
2825.000000 -0.570117
2826.000000 -0.614437
2827.000000 -0.614693
2828.000000 -0.639375
2829.000000 -0.639631
2830.000000 -0.683951
2831.000000 -0.684207
2832.000000 -0.266455
2833.000000 -0.266711
2834.000000 -0.311031
2835.000000 -0.311287
2836.000000 -0.335968
2837.000000 -0.336224
2838.000000 -0.380544
2839.000000 -0.380800
2840.000000 -0.377036
2841.000000 -0.377292
2842.000000 -0.421612
2843.000000 -0.421868
2844.000000 -0.446549
2845.000000 -0.446806
2846.000000 -0.491125
2847.000000 -0.491382
2848.000000 -0.430008
2849.000000 -0.430264
2850.000000 -0.474584
2851.000000 -0.474840
2852.000000 -0.499522
2853.000000 -0.499778
2854.000000 -0.544098
2855.000000 -0.544354
2856.000000 -0.540589
2857.000000 -0.540845
2858.000000 -0.585165
2859.000000 -0.585421
2860.000000 -0.610103
2861.000000 -0.610359
2862.000000 -0.654679
2863.000000 -0.654935
2864.000000 -0.237183
2865.000000 -0.237439
2866.000000 -0.281759
2867.000000 -0.282015
2868.000000 -0.306696
2869.000000 -0.306952
2870.000000 -0.351272
2871.000000 -0.351528
2872.000000 -0.347764
2873.000000 -0.348020
2874.000000 -0.392340
2875.000000 -0.392596
2876.000000 -0.417277
2877.000000 -0.417533
2878.000000 -0.461853
2879.000000 -0.462109
2880.000000 -0.352316
2881.000000 -0.352572
2882.000000 -0.396892
2883.000000 -0.397148
2884.000000 -0.421829
2885.000000 -0.422085
2886.000000 -0.466405
2887.000000 -0.466661
2888.000000 -0.462897
2889.000000 -0.463153
2890.000000 -0.507473
2891.000000 -0.507729
2892.000000 -0.532410
2893.000000 -0.532666
2894.000000 -0.576986
2895.000000 -0.577242
2896.000000 -0.159490
2897.000000 -0.159746
2898.000000 -0.204066
2899.000000 -0.204322
2900.000000 -0.229004
2901.000000 -0.229260
2902.000000 -0.273580
2903.000000 -0.273836
2904.000000 -0.270071
2905.000000 -0.270327
2906.000000 -0.314647
2907.000000 -0.314903
2908.000000 -0.339585
2909.000000 -0.339841
2910.000000 -0.384161
2911.000000 -0.384417
2912.000000 -0.323044
2913.000000 -0.323300
2914.000000 -0.367620
2915.000000 -0.367876
2916.000000 -0.392557
2917.000000 -0.392813
2918.000000 -0.437133
2919.000000 -0.437389
2920.000000 -0.433625
2921.000000 -0.433881
2922.000000 -0.478201
2923.000000 -0.478457
2924.000000 -0.503138
2925.000000 -0.503394
2926.000000 -0.547714
2927.000000 -0.547970
2928.000000 -0.130218
2929.000000 -0.130474
2930.000000 -0.174794
2931.000000 -0.175050
2932.000000 -0.199732
2933.000000 -0.199988
2934.000000 -0.244308
2935.000000 -0.244564
2936.000000 -0.240799
2937.000000 -0.241055
2938.000000 -0.285375
2939.000000 -0.285631
2940.000000 -0.310313
2941.000000 -0.310569
2942.000000 -0.354889
2943.000000 -0.355145
2944.000000 -0.342721
2945.000000 -0.342977
2946.000000 -0.387297
2947.000000 -0.387553
2948.000000 -0.412235
2949.000000 -0.412491
2950.000000 -0.456811
2951.000000 -0.457067
2952.000000 -0.453302
2953.000000 -0.453558
2954.000000 -0.497878
2955.000000 -0.498134
2956.000000 -0.522816
2957.000000 -0.523072
2958.000000 -0.567392
2959.000000 -0.567648
2960.000000 -0.149896
2961.000000 -0.150152
2962.000000 -0.194472
2963.000000 -0.194728
2964.000000 -0.219410
2965.000000 -0.219666
2966.000000 -0.263986
2967.000000 -0.264242
2968.000000 -0.260477
2969.000000 -0.260733
2970.000000 -0.305053
2971.000000 -0.305309
2972.000000 -0.329991
2973.000000 -0.330247
2974.000000 -0.374567
2975.000000 -0.374823
2976.000000 -0.313449
2977.000000 -0.313705
2978.000000 -0.358025
2979.000000 -0.358281
2980.000000 -0.382963
2981.000000 -0.383219
2982.000000 -0.427539
2983.000000 -0.427795
2984.000000 -0.424030
2985.000000 -0.424286
2986.000000 -0.468606
2987.000000 -0.468862
2988.000000 -0.493544
2989.000000 -0.493800
2990.000000 -0.538120
2991.000000 -0.538376
2992.000000 -0.120624
2993.000000 -0.120880
2994.000000 -0.165200
2995.000000 -0.165456
2996.000000 -0.190137
2997.000000 -0.190394
2998.000000 -0.234713
2999.000000 -0.234970
3000.000000 -0.231205
3001.000000 -0.231461
3002.000000 -0.275781
3003.000000 -0.276037
3004.000000 -0.300719
3005.000000 -0.300975
3006.000000 -0.345295
3007.000000 -0.345551
3008.000000 -0.235757
3009.000000 -0.236013
3010.000000 -0.280333
3011.000000 -0.280589
3012.000000 -0.305271
3013.000000 -0.305527
3014.000000 -0.349847
3015.000000 -0.350103
3016.000000 -0.346338
3017.000000 -0.346594
3018.000000 -0.390914
3019.000000 -0.391170
3020.000000 -0.415852
3021.000000 -0.416108
3022.000000 -0.460428
3023.000000 -0.460684
3024.000000 -0.042932
3025.000000 -0.043188
3026.000000 -0.087508
3027.000000 -0.087764
3028.000000 -0.112445
3029.000000 -0.112701
3030.000000 -0.157021
3031.000000 -0.157277
3032.000000 -0.153513
3033.000000 -0.153769
3034.000000 -0.198089
3035.000000 -0.198345
3036.000000 -0.223026
3037.000000 -0.223282
3038.000000 -0.267602
3039.000000 -0.267858
3040.000000 -0.206485
3041.000000 -0.206741
3042.000000 -0.251061
3043.000000 -0.251317
3044.000000 -0.275998
3045.000000 -0.276254
3046.000000 -0.320574
3047.000000 -0.320830
3048.000000 -0.317066
3049.000000 -0.317322
3050.000000 -0.361642
3051.000000 -0.361898
3052.000000 -0.386580
3053.000000 -0.386836
3054.000000 -0.431156
3055.000000 -0.431412
3056.000000 -0.013659
3057.000000 -0.013915
3058.000000 -0.058235
3059.000000 -0.058491
3060.000000 -0.083173
3061.000000 -0.083429
3062.000000 -0.127749
3063.000000 -0.128005
3064.000000 -0.124241
3065.000000 -0.124497
3066.000000 -0.168817
3067.000000 -0.169073
3068.000000 -0.193754
3069.000000 -0.194010
3070.000000 -0.238330
3071.000000 -0.238586
3072.000000 -0.665219
3073.000000 -0.665475
3074.000000 -0.709795
3075.000000 -0.710051
3076.000000 -0.734733
3077.000000 -0.734989
3078.000000 -0.779309
3079.000000 -0.779565
3080.000000 -0.775801
3081.000000 -0.776057
3082.000000 -0.820377
3083.000000 -0.820633
3084.000000 -0.845314
3085.000000 -0.845570
3086.000000 -0.889890
3087.000000 -0.890146
3088.000000 -0.472394
3089.000000 -0.472650
3090.000000 -0.516970
3091.000000 -0.517226
3092.000000 -0.541908
3093.000000 -0.542164
3094.000000 -0.586484
3095.000000 -0.586740
3096.000000 -0.582975
3097.000000 -0.583231
3098.000000 -0.627551
3099.000000 -0.627807
3100.000000 -0.652489
3101.000000 -0.652745
3102.000000 -0.697065
3103.000000 -0.697321
3104.000000 -0.635947
3105.000000 -0.636203
3106.000000 -0.680523
3107.000000 -0.680779
3108.000000 -0.705461
3109.000000 -0.705717
3110.000000 -0.750037
3111.000000 -0.750293
3112.000000 -0.746529
3113.000000 -0.746785
3114.000000 -0.791105
3115.000000 -0.791361
3116.000000 -0.816042
3117.000000 -0.816298
3118.000000 -0.860618
3119.000000 -0.860874
3120.000000 -0.443122
3121.000000 -0.443378
3122.000000 -0.487698
3123.000000 -0.487954
3124.000000 -0.512636
3125.000000 -0.512892
3126.000000 -0.557212
3127.000000 -0.557468
3128.000000 -0.553703
3129.000000 -0.553959
3130.000000 -0.598279
3131.000000 -0.598535
3132.000000 -0.623217
3133.000000 -0.623473
3134.000000 -0.667793
3135.000000 -0.668049
3136.000000 -0.558255
3137.000000 -0.558511
3138.000000 -0.602831
3139.000000 -0.603087
3140.000000 -0.627769
3141.000000 -0.628025
3142.000000 -0.672345
3143.000000 -0.672601
3144.000000 -0.668836
3145.000000 -0.669092
3146.000000 -0.713412
3147.000000 -0.713668
3148.000000 -0.738350
3149.000000 -0.738606
3150.000000 -0.782926
3151.000000 -0.783182
3152.000000 -0.365430
3153.000000 -0.365686
3154.000000 -0.410006
3155.000000 -0.410262
3156.000000 -0.434943
3157.000000 -0.435199
3158.000000 -0.479519
3159.000000 -0.479775
3160.000000 -0.476011
3161.000000 -0.476267
3162.000000 -0.520587
3163.000000 -0.520843
3164.000000 -0.545524
3165.000000 -0.545781
3166.000000 -0.590100
3167.000000 -0.590357
3168.000000 -0.528983
3169.000000 -0.529239
3170.000000 -0.573559
3171.000000 -0.573815
3172.000000 -0.598497
3173.000000 -0.598753
3174.000000 -0.643073
3175.000000 -0.643329
3176.000000 -0.639564
3177.000000 -0.639820
3178.000000 -0.684140
3179.000000 -0.684396
3180.000000 -0.709078
3181.000000 -0.709334
3182.000000 -0.753654
3183.000000 -0.753910
3184.000000 -0.336158
3185.000000 -0.336414
3186.000000 -0.380734
3187.000000 -0.380990
3188.000000 -0.405671
3189.000000 -0.405927
3190.000000 -0.450247
3191.000000 -0.450503
3192.000000 -0.446739
3193.000000 -0.446995
3194.000000 -0.491315
3195.000000 -0.491571
3196.000000 -0.516252
3197.000000 -0.516508
3198.000000 -0.560828
3199.000000 -0.561084
3200.000000 -0.548661
3201.000000 -0.548917
3202.000000 -0.593237
3203.000000 -0.593493
3204.000000 -0.618174
3205.000000 -0.618430
3206.000000 -0.662750
3207.000000 -0.663006
3208.000000 -0.659242
3209.000000 -0.659498
3210.000000 -0.703818
3211.000000 -0.704074
3212.000000 -0.728755
3213.000000 -0.729012
3214.000000 -0.773331
3215.000000 -0.773588
3216.000000 -0.355835
3217.000000 -0.356091
3218.000000 -0.400411
3219.000000 -0.400667
3220.000000 -0.425349
3221.000000 -0.425605
3222.000000 -0.469925
3223.000000 -0.470181
3224.000000 -0.466417
3225.000000 -0.466673
3226.000000 -0.510993
3227.000000 -0.511249
3228.000000 -0.535930
3229.000000 -0.536186
3230.000000 -0.580506
3231.000000 -0.580762
3232.000000 -0.519389
3233.000000 -0.519645
3234.000000 -0.563965
3235.000000 -0.564221
3236.000000 -0.588902
3237.000000 -0.589158
3238.000000 -0.633478
3239.000000 -0.633734
3240.000000 -0.629970
3241.000000 -0.630226
3242.000000 -0.674546
3243.000000 -0.674802
3244.000000 -0.699483
3245.000000 -0.699739
3246.000000 -0.744059
3247.000000 -0.744315
3248.000000 -0.326563
3249.000000 -0.326819
3250.000000 -0.371139
3251.000000 -0.371395
3252.000000 -0.396077
3253.000000 -0.396333
3254.000000 -0.440653
3255.000000 -0.440909
3256.000000 -0.437144
3257.000000 -0.437400
3258.000000 -0.481720
3259.000000 -0.481976
3260.000000 -0.506658
3261.000000 -0.506914
3262.000000 -0.551234
3263.000000 -0.551490
3264.000000 -0.441696
3265.000000 -0.441952
3266.000000 -0.486272
3267.000000 -0.486528
3268.000000 -0.511210
3269.000000 -0.511466
3270.000000 -0.555786
3271.000000 -0.556042
3272.000000 -0.552277
3273.000000 -0.552533
3274.000000 -0.596853
3275.000000 -0.597109
3276.000000 -0.621791
3277.000000 -0.622047
3278.000000 -0.666367
3279.000000 -0.666623
3280.000000 -0.248871
3281.000000 -0.249127
3282.000000 -0.293447
3283.000000 -0.293703
3284.000000 -0.318385
3285.000000 -0.318641
3286.000000 -0.362961
3287.000000 -0.363217
3288.000000 -0.359452
3289.000000 -0.359708
3290.000000 -0.404028
3291.000000 -0.404284
3292.000000 -0.428966
3293.000000 -0.429222
3294.000000 -0.473542
3295.000000 -0.473798
3296.000000 -0.412424
3297.000000 -0.412680
3298.000000 -0.457000
3299.000000 -0.457256
3300.000000 -0.481938
3301.000000 -0.482194
3302.000000 -0.526514
3303.000000 -0.526770
3304.000000 -0.523005
3305.000000 -0.523261
3306.000000 -0.567581
3307.000000 -0.567837
3308.000000 -0.592519
3309.000000 -0.592775
3310.000000 -0.637095
3311.000000 -0.637351
3312.000000 -0.219599
3313.000000 -0.219855
3314.000000 -0.264175
3315.000000 -0.264431
3316.000000 -0.289112
3317.000000 -0.289369
3318.000000 -0.333688
3319.000000 -0.333945
3320.000000 -0.330180
3321.000000 -0.330436
3322.000000 -0.374756
3323.000000 -0.375012
3324.000000 -0.399694
3325.000000 -0.399950
3326.000000 -0.444270
3327.000000 -0.444526
3328.000000 -0.439965
3329.000000 -0.440221
3330.000000 -0.484541
3331.000000 -0.484797
3332.000000 -0.509478
3333.000000 -0.509735
3334.000000 -0.554054
3335.000000 -0.554311
3336.000000 -0.550546
3337.000000 -0.550802
3338.000000 -0.595122
3339.000000 -0.595378
3340.000000 -0.620060
3341.000000 -0.620316
3342.000000 -0.664636
3343.000000 -0.664892
3344.000000 -0.247139
3345.000000 -0.247396
3346.000000 -0.291715
3347.000000 -0.291972
3348.000000 -0.316653
3349.000000 -0.316909
3350.000000 -0.361229
3351.000000 -0.361485
3352.000000 -0.357721
3353.000000 -0.357977
3354.000000 -0.402297
3355.000000 -0.402553
3356.000000 -0.427234
3357.000000 -0.427490
3358.000000 -0.471810
3359.000000 -0.472066
3360.000000 -0.410693
3361.000000 -0.410949
3362.000000 -0.455269
3363.000000 -0.455525
3364.000000 -0.480206
3365.000000 -0.480462
3366.000000 -0.524782
3367.000000 -0.525038
3368.000000 -0.521274
3369.000000 -0.521530
3370.000000 -0.565850
3371.000000 -0.566106
3372.000000 -0.590788
3373.000000 -0.591044
3374.000000 -0.635364
3375.000000 -0.635620
3376.000000 -0.217867
3377.000000 -0.218123
3378.000000 -0.262443
3379.000000 -0.262699
3380.000000 -0.287381
3381.000000 -0.287637
3382.000000 -0.331957
3383.000000 -0.332213
3384.000000 -0.328449
3385.000000 -0.328705
3386.000000 -0.373025
3387.000000 -0.373281
3388.000000 -0.397962
3389.000000 -0.398218
3390.000000 -0.442538
3391.000000 -0.442794
3392.000000 -0.333000
3393.000000 -0.333256
3394.000000 -0.377576
3395.000000 -0.377832
3396.000000 -0.402514
3397.000000 -0.402770
3398.000000 -0.447090
3399.000000 -0.447346
3400.000000 -0.443582
3401.000000 -0.443838
3402.000000 -0.488158
3403.000000 -0.488414
3404.000000 -0.513095
3405.000000 -0.513351
3406.000000 -0.557671
3407.000000 -0.557927
3408.000000 -0.140175
3409.000000 -0.140431
3410.000000 -0.184751
3411.000000 -0.185007
3412.000000 -0.209689
3413.000000 -0.209945
3414.000000 -0.254265
3415.000000 -0.254521
3416.000000 -0.250756
3417.000000 -0.251012
3418.000000 -0.295332
3419.000000 -0.295588
3420.000000 -0.320270
3421.000000 -0.320526
3422.000000 -0.364846
3423.000000 -0.365102
3424.000000 -0.303728
3425.000000 -0.303984
3426.000000 -0.348304
3427.000000 -0.348560
3428.000000 -0.373242
3429.000000 -0.373498
3430.000000 -0.417818
3431.000000 -0.418074
3432.000000 -0.414310
3433.000000 -0.414566
3434.000000 -0.458886
3435.000000 -0.459142
3436.000000 -0.483823
3437.000000 -0.484079
3438.000000 -0.528399
3439.000000 -0.528655
3440.000000 -0.110903
3441.000000 -0.111159
3442.000000 -0.155479
3443.000000 -0.155735
3444.000000 -0.180417
3445.000000 -0.180673
3446.000000 -0.224993
3447.000000 -0.225249
3448.000000 -0.221484
3449.000000 -0.221740
3450.000000 -0.266060
3451.000000 -0.266316
3452.000000 -0.290998
3453.000000 -0.291254
3454.000000 -0.335574
3455.000000 -0.335830
3456.000000 -0.323406
3457.000000 -0.323662
3458.000000 -0.367982
3459.000000 -0.368238
3460.000000 -0.392920
3461.000000 -0.393176
3462.000000 -0.437496
3463.000000 -0.437752
3464.000000 -0.433987
3465.000000 -0.434243
3466.000000 -0.478563
3467.000000 -0.478819
3468.000000 -0.503501
3469.000000 -0.503757
3470.000000 -0.548077
3471.000000 -0.548333
3472.000000 -0.130581
3473.000000 -0.130837
3474.000000 -0.175157
3475.000000 -0.175413
3476.000000 -0.200094
3477.000000 -0.200350
3478.000000 -0.244670
3479.000000 -0.244926
3480.000000 -0.241162
3481.000000 -0.241418
3482.000000 -0.285738
3483.000000 -0.285994
3484.000000 -0.310676
3485.000000 -0.310932
3486.000000 -0.355252
3487.000000 -0.355508
3488.000000 -0.294134
3489.000000 -0.294390
3490.000000 -0.338710
3491.000000 -0.338966
3492.000000 -0.363648
3493.000000 -0.363904
3494.000000 -0.408224
3495.000000 -0.408480
3496.000000 -0.404715
3497.000000 -0.404971
3498.000000 -0.449291
3499.000000 -0.449547
3500.000000 -0.474229
3501.000000 -0.474485
3502.000000 -0.518805
3503.000000 -0.519061
3504.000000 -0.101309
3505.000000 -0.101565
3506.000000 -0.145885
3507.000000 -0.146141
3508.000000 -0.170822
3509.000000 -0.171078
3510.000000 -0.215398
3511.000000 -0.215654
3512.000000 -0.211890
3513.000000 -0.212146
3514.000000 -0.256466
3515.000000 -0.256722
3516.000000 -0.281403
3517.000000 -0.281660
3518.000000 -0.325979
3519.000000 -0.326236
3520.000000 -0.216442
3521.000000 -0.216698
3522.000000 -0.261018
3523.000000 -0.261274
3524.000000 -0.285955
3525.000000 -0.286211
3526.000000 -0.330531
3527.000000 -0.330787
3528.000000 -0.327023
3529.000000 -0.327279
3530.000000 -0.371599
3531.000000 -0.371855
3532.000000 -0.396537
3533.000000 -0.396793
3534.000000 -0.441113
3535.000000 -0.441369
3536.000000 -0.023616
3537.000000 -0.023872
3538.000000 -0.068192
3539.000000 -0.068448
3540.000000 -0.093130
3541.000000 -0.093386
3542.000000 -0.137706
3543.000000 -0.137962
3544.000000 -0.134198
3545.000000 -0.134454
3546.000000 -0.178774
3547.000000 -0.179030
3548.000000 -0.203711
3549.000000 -0.203967
3550.000000 -0.248287
3551.000000 -0.248543
3552.000000 -0.187170
3553.000000 -0.187426
3554.000000 -0.231746
3555.000000 -0.232002
3556.000000 -0.256683
3557.000000 -0.256939
3558.000000 -0.301259
3559.000000 -0.301515
3560.000000 -0.297751
3561.000000 -0.298007
3562.000000 -0.342327
3563.000000 -0.342583
3564.000000 -0.367264
3565.000000 -0.367520
3566.000000 -0.411840
3567.000000 -0.412096
3568.000000 0.005656
3569.000000 0.005400
3570.000000 -0.038920
3571.000000 -0.039176
3572.000000 -0.063858
3573.000000 -0.064114
3574.000000 -0.108434
3575.000000 -0.108690
3576.000000 -0.104925
3577.000000 -0.105181
3578.000000 -0.149501
3579.000000 -0.149757
3580.000000 -0.174439
3581.000000 -0.174695
3582.000000 -0.219015
3583.000000 -0.219271
3584.000000 -0.445948
3585.000000 -0.446204
3586.000000 -0.490524
3587.000000 -0.490780
3588.000000 -0.515462
3589.000000 -0.515718
3590.000000 -0.560038
3591.000000 -0.560294
3592.000000 -0.556529
3593.000000 -0.556785
3594.000000 -0.601105
3595.000000 -0.601361
3596.000000 -0.626043
3597.000000 -0.626299
3598.000000 -0.670619
3599.000000 -0.670875
3600.000000 -0.253123
3601.000000 -0.253379
3602.000000 -0.297699
3603.000000 -0.297955
3604.000000 -0.322637
3605.000000 -0.322893
3606.000000 -0.367213
3607.000000 -0.367469
3608.000000 -0.363704
3609.000000 -0.363960
3610.000000 -0.408280
3611.000000 -0.408536
3612.000000 -0.433218
3613.000000 -0.433474
3614.000000 -0.477794
3615.000000 -0.478050
3616.000000 -0.416676
3617.000000 -0.416932
3618.000000 -0.461252
3619.000000 -0.461508
3620.000000 -0.486190
3621.000000 -0.486446
3622.000000 -0.530766
3623.000000 -0.531022
3624.000000 -0.527257
3625.000000 -0.527513
3626.000000 -0.571833
3627.000000 -0.572089
3628.000000 -0.596771
3629.000000 -0.597027
3630.000000 -0.641347
3631.000000 -0.641603
3632.000000 -0.223851
3633.000000 -0.224107
3634.000000 -0.268427
3635.000000 -0.268683
3636.000000 -0.293364
3637.000000 -0.293621
3638.000000 -0.337940
3639.000000 -0.338197
3640.000000 -0.334432
3641.000000 -0.334688
3642.000000 -0.379008
3643.000000 -0.379264
3644.000000 -0.403946
3645.000000 -0.404202
3646.000000 -0.448522
3647.000000 -0.448778
3648.000000 -0.338984
3649.000000 -0.339240
3650.000000 -0.383560
3651.000000 -0.383816
3652.000000 -0.408497
3653.000000 -0.408754
3654.000000 -0.453073
3655.000000 -0.453330
3656.000000 -0.449565
3657.000000 -0.449821
3658.000000 -0.494141
3659.000000 -0.494397
3660.000000 -0.519079
3661.000000 -0.519335
3662.000000 -0.563655
3663.000000 -0.563911
3664.000000 -0.146159
3665.000000 -0.146415
3666.000000 -0.190735
3667.000000 -0.190991
3668.000000 -0.215672
3669.000000 -0.215928
3670.000000 -0.260248
3671.000000 -0.260504
3672.000000 -0.256740
3673.000000 -0.256996
3674.000000 -0.301316
3675.000000 -0.301572
3676.000000 -0.326253
3677.000000 -0.326509
3678.000000 -0.370829
3679.000000 -0.371085
3680.000000 -0.309712
3681.000000 -0.309968
3682.000000 -0.354288
3683.000000 -0.354544
3684.000000 -0.379225
3685.000000 -0.379481
3686.000000 -0.423801
3687.000000 -0.424057
3688.000000 -0.420293
3689.000000 -0.420549
3690.000000 -0.464869
3691.000000 -0.465125
3692.000000 -0.489807
3693.000000 -0.490063
3694.000000 -0.534383
3695.000000 -0.534639
3696.000000 -0.116886
3697.000000 -0.117142
3698.000000 -0.161462
3699.000000 -0.161718
3700.000000 -0.186400
3701.000000 -0.186656
3702.000000 -0.230976
3703.000000 -0.231232
3704.000000 -0.227468
3705.000000 -0.227724
3706.000000 -0.272044
3707.000000 -0.272300
3708.000000 -0.296981
3709.000000 -0.297237
3710.000000 -0.341557
3711.000000 -0.341813
3712.000000 -0.329390
3713.000000 -0.329646
3714.000000 -0.373966
3715.000000 -0.374222
3716.000000 -0.398903
3717.000000 -0.399159
3718.000000 -0.443479
3719.000000 -0.443735
3720.000000 -0.439971
3721.000000 -0.440227
3722.000000 -0.484547
3723.000000 -0.484803
3724.000000 -0.509484
3725.000000 -0.509740
3726.000000 -0.554060
3727.000000 -0.554316
3728.000000 -0.136564
3729.000000 -0.136820
3730.000000 -0.181140
3731.000000 -0.181396
3732.000000 -0.206078
3733.000000 -0.206334
3734.000000 -0.250654
3735.000000 -0.250910
3736.000000 -0.247145
3737.000000 -0.247401
3738.000000 -0.291721
3739.000000 -0.291977
3740.000000 -0.316659
3741.000000 -0.316915
3742.000000 -0.361235
3743.000000 -0.361491
3744.000000 -0.300117
3745.000000 -0.300374
3746.000000 -0.344693
3747.000000 -0.344950
3748.000000 -0.369631
3749.000000 -0.369887
3750.000000 -0.414207
3751.000000 -0.414463
3752.000000 -0.410699
3753.000000 -0.410955
3754.000000 -0.455275
3755.000000 -0.455531
3756.000000 -0.480212
3757.000000 -0.480468
3758.000000 -0.524788
3759.000000 -0.525044
3760.000000 -0.107292
3761.000000 -0.107548
3762.000000 -0.151868
3763.000000 -0.152124
3764.000000 -0.176806
3765.000000 -0.177062
3766.000000 -0.221382
3767.000000 -0.221638
3768.000000 -0.217873
3769.000000 -0.218129
3770.000000 -0.262449
3771.000000 -0.262705
3772.000000 -0.287387
3773.000000 -0.287643
3774.000000 -0.331963
3775.000000 -0.332219
3776.000000 -0.222425
3777.000000 -0.222681
3778.000000 -0.267001
3779.000000 -0.267257
3780.000000 -0.291939
3781.000000 -0.292195
3782.000000 -0.336515
3783.000000 -0.336771
3784.000000 -0.333006
3785.000000 -0.333262
3786.000000 -0.377582
3787.000000 -0.377838
3788.000000 -0.402520
3789.000000 -0.402776
3790.000000 -0.447096
3791.000000 -0.447352
3792.000000 -0.029600
3793.000000 -0.029856
3794.000000 -0.074176
3795.000000 -0.074432
3796.000000 -0.099113
3797.000000 -0.099369
3798.000000 -0.143689
3799.000000 -0.143945
3800.000000 -0.140181
3801.000000 -0.140437
3802.000000 -0.184757
3803.000000 -0.185013
3804.000000 -0.209695
3805.000000 -0.209951
3806.000000 -0.254271
3807.000000 -0.254527
3808.000000 -0.193153
3809.000000 -0.193409
3810.000000 -0.237729
3811.000000 -0.237985
3812.000000 -0.262667
3813.000000 -0.262923
3814.000000 -0.307243
3815.000000 -0.307499
3816.000000 -0.303734
3817.000000 -0.303990
3818.000000 -0.348310
3819.000000 -0.348566
3820.000000 -0.373248
3821.000000 -0.373504
3822.000000 -0.417824
3823.000000 -0.418080
3824.000000 -0.000328
3825.000000 -0.000584
3826.000000 -0.044904
3827.000000 -0.045160
3828.000000 -0.069841
3829.000000 -0.070097
3830.000000 -0.114417
3831.000000 -0.114673
3832.000000 -0.110909
3833.000000 -0.111165
3834.000000 -0.155485
3835.000000 -0.155741
3836.000000 -0.180423
3837.000000 -0.180679
3838.000000 -0.224999
3839.000000 -0.225255
3840.000000 -0.220694
3841.000000 -0.220950
3842.000000 -0.265270
3843.000000 -0.265526
3844.000000 -0.290207
3845.000000 -0.290463
3846.000000 -0.334783
3847.000000 -0.335039
3848.000000 -0.331275
3849.000000 -0.331531
3850.000000 -0.375851
3851.000000 -0.376107
3852.000000 -0.400789
3853.000000 -0.401045
3854.000000 -0.445365
3855.000000 -0.445621
3856.000000 -0.027868
3857.000000 -0.028124
3858.000000 -0.072444
3859.000000 -0.072700
3860.000000 -0.097382
3861.000000 -0.097638
3862.000000 -0.141958
3863.000000 -0.142214
3864.000000 -0.138450
3865.000000 -0.138706
3866.000000 -0.183026
3867.000000 -0.183282
3868.000000 -0.207963
3869.000000 -0.208219
3870.000000 -0.252539
3871.000000 -0.252795
3872.000000 -0.191422
3873.000000 -0.191678
3874.000000 -0.235998
3875.000000 -0.236254
3876.000000 -0.260935
3877.000000 -0.261191
3878.000000 -0.305511
3879.000000 -0.305767
3880.000000 -0.302003
3881.000000 -0.302259
3882.000000 -0.346579
3883.000000 -0.346835
3884.000000 -0.371516
3885.000000 -0.371772
3886.000000 -0.416092
3887.000000 -0.416348
3888.000000 0.001404
3889.000000 0.001148
3890.000000 -0.043172
3891.000000 -0.043428
3892.000000 -0.068110
3893.000000 -0.068366
3894.000000 -0.112686
3895.000000 -0.112942
3896.000000 -0.109177
3897.000000 -0.109433
3898.000000 -0.153753
3899.000000 -0.154009
3900.000000 -0.178691
3901.000000 -0.178947
3902.000000 -0.223267
3903.000000 -0.223523
3904.000000 -0.113729
3905.000000 -0.113985
3906.000000 -0.158305
3907.000000 -0.158561
3908.000000 -0.183243
3909.000000 -0.183499
3910.000000 -0.227819
3911.000000 -0.228075
3912.000000 -0.224310
3913.000000 -0.224567
3914.000000 -0.268886
3915.000000 -0.269143
3916.000000 -0.293824
3917.000000 -0.294080
3918.000000 -0.338400
3919.000000 -0.338656
3920.000000 0.079096
3921.000000 0.078840
3922.000000 0.034520
3923.000000 0.034264
3924.000000 0.009582
3925.000000 0.009326
3926.000000 -0.034994
3927.000000 -0.035250
3928.000000 -0.031485
3929.000000 -0.031741
3930.000000 -0.076061
3931.000000 -0.076317
3932.000000 -0.100999
3933.000000 -0.101255
3934.000000 -0.145575
3935.000000 -0.145831
3936.000000 -0.084457
3937.000000 -0.084713
3938.000000 -0.129033
3939.000000 -0.129289
3940.000000 -0.153971
3941.000000 -0.154227
3942.000000 -0.198547
3943.000000 -0.198803
3944.000000 -0.195038
3945.000000 -0.195294
3946.000000 -0.239614
3947.000000 -0.239870
3948.000000 -0.264552
3949.000000 -0.264808
3950.000000 -0.309128
3951.000000 -0.309384
3952.000000 0.108368
3953.000000 0.108112
3954.000000 0.063792
3955.000000 0.063536
3956.000000 0.038855
3957.000000 0.038598
3958.000000 -0.005721
3959.000000 -0.005978
3960.000000 -0.002213
3961.000000 -0.002469
3962.000000 -0.046789
3963.000000 -0.047045
3964.000000 -0.071727
3965.000000 -0.071983
3966.000000 -0.116303
3967.000000 -0.116559
3968.000000 -0.104135
3969.000000 -0.104391
3970.000000 -0.148711
3971.000000 -0.148967
3972.000000 -0.173649
3973.000000 -0.173905
3974.000000 -0.218225
3975.000000 -0.218481
3976.000000 -0.214716
3977.000000 -0.214972
3978.000000 -0.259292
3979.000000 -0.259548
3980.000000 -0.284230
3981.000000 -0.284486
3982.000000 -0.328806
3983.000000 -0.329062
3984.000000 0.088690
3985.000000 0.088434
3986.000000 0.044114
3987.000000 0.043858
3988.000000 0.019177
3989.000000 0.018921
3990.000000 -0.025399
3991.000000 -0.025655
3992.000000 -0.021891
3993.000000 -0.022147
3994.000000 -0.066467
3995.000000 -0.066723
3996.000000 -0.091404
3997.000000 -0.091660
3998.000000 -0.135980
3999.000000 -0.136236
4000.000000 -0.074863
4001.000000 -0.075119
4002.000000 -0.119439
4003.000000 -0.119695
4004.000000 -0.144377
4005.000000 -0.144633
4006.000000 -0.188953
4007.000000 -0.189209
4008.000000 -0.185444
4009.000000 -0.185700
4010.000000 -0.230020
4011.000000 -0.230276
4012.000000 -0.254958
4013.000000 -0.255214
4014.000000 -0.299534
4015.000000 -0.299790
4016.000000 0.117962
4017.000000 0.117706
4018.000000 0.073386
4019.000000 0.073130
4020.000000 0.048449
4021.000000 0.048193
4022.000000 0.003873
4023.000000 0.003617
4024.000000 0.007381
4025.000000 0.007125
4026.000000 -0.037195
4027.000000 -0.037451
4028.000000 -0.062132
4029.000000 -0.062388
4030.000000 -0.106708
4031.000000 -0.106964
4032.000000 0.002829
4033.000000 0.002573
4034.000000 -0.041747
4035.000000 -0.042003
4036.000000 -0.066684
4037.000000 -0.066940
4038.000000 -0.111260
4039.000000 -0.111516
4040.000000 -0.107752
4041.000000 -0.108008
4042.000000 -0.152328
4043.000000 -0.152584
4044.000000 -0.177265
4045.000000 -0.177521
4046.000000 -0.221841
4047.000000 -0.222097
4048.000000 0.195655
4049.000000 0.195399
4050.000000 0.151079
4051.000000 0.150823
4052.000000 0.126141
4053.000000 0.125885
4054.000000 0.081565
4055.000000 0.081309
4056.000000 0.085074
4057.000000 0.084818
4058.000000 0.040498
4059.000000 0.040242
4060.000000 0.015560
4061.000000 0.015304
4062.000000 -0.029016
4063.000000 -0.029272
4064.000000 0.032102
4065.000000 0.031845
4066.000000 -0.012474
4067.000000 -0.012731
4068.000000 -0.037412
4069.000000 -0.037668
4070.000000 -0.081988
4071.000000 -0.082244
4072.000000 -0.078480
4073.000000 -0.078736
4074.000000 -0.123056
4075.000000 -0.123312
4076.000000 -0.147993
4077.000000 -0.148249
4078.000000 -0.192569
4079.000000 -0.192825
4080.000000 0.224927
4081.000000 0.224671
4082.000000 0.180351
4083.000000 0.180095
4084.000000 0.155413
4085.000000 0.155157
4086.000000 0.110837
4087.000000 0.110581
4088.000000 0.114346
4089.000000 0.114090
4090.000000 0.069770
4091.000000 0.069514
4092.000000 0.044832
4093.000000 0.044576
4094.000000 0.000256
4095.000000 0.000000


==> Plots/HistComparison/hist_est_dnl.dat <==
0.000000 0.054688
1.000000 -0.140625
2.000000 0.054688
3.000000 -0.125000
4.000000 0.062500
5.000000 0.007812
6.000000 -0.070312
7.000000 -0.007812
8.000000 0.031250
9.000000 -0.085938
10.000000 0.000000
11.000000 -0.078125
12.000000 0.015625
13.000000 0.000000
14.000000 -0.031250
15.000000 0.578125
16.000000 -0.015625
17.000000 0.070312
18.000000 -0.046875
19.000000 -0.078125
20.000000 -0.015625
21.000000 -0.007812
22.000000 -0.039062
23.000000 0.031250
24.000000 -0.046875
25.000000 -0.078125
26.000000 0.015625
27.000000 -0.070312
28.000000 0.078125
29.000000 -0.132812
30.000000 0.054688
31.000000 -0.015625
32.000000 -0.031250
33.000000 -0.054688
34.000000 0.062500
35.000000 -0.054688
36.000000 -0.023438
37.000000 0.085938
38.000000 -0.031250
39.000000 -0.132812
40.000000 -0.078125
41.000000 0.000000
42.000000 0.156250
43.000000 -0.062500
44.000000 -0.093750
45.000000 0.023438
46.000000 -0.093750
47.000000 0.578125
48.000000 0.070312
49.000000 -0.007812
50.000000 0.023438
51.000000 -0.093750
52.000000 -0.054688
53.000000 0.007812
54.000000 -0.078125
55.000000 0.140625
56.000000 -0.156250
57.000000 0.007812
58.000000 0.031250
59.000000 -0.031250
60.000000 -0.085938
61.000000 -0.125000
62.000000 0.031250
63.000000 0.210938
64.000000 -0.007812
65.000000 0.031250
66.000000 -0.054688
67.000000 -0.093750
68.000000 -0.007812
69.000000 -0.062500
70.000000 -0.054688
71.000000 0.039062
72.000000 -0.117188
73.000000 -0.085938
74.000000 0.039062
75.000000 0.132812
76.000000 -0.062500
77.000000 0.000000
78.000000 -0.062500
79.000000 0.484375
80.000000 0.046875
81.000000 -0.140625
82.000000 0.015625
83.000000 0.148438
84.000000 -0.085938
85.000000 -0.031250
86.000000 0.062500
87.000000 -0.039062
88.000000 -0.031250
89.000000 0.039062
90.000000 -0.054688
91.000000 -0.039062
92.000000 -0.062500
93.000000 0.054688
94.000000 -0.031250
95.000000 -0.007812
96.000000 -0.039062
97.000000 -0.031250
98.000000 0.046875
99.000000 -0.125000
100.000000 0.109375
101.000000 -0.156250
102.000000 0.031250
103.000000 -0.015625
104.000000 -0.054688
105.000000 0.039062
106.000000 -0.015625
107.000000 0.015625
108.000000 -0.007812
109.000000 -0.046875
110.000000 -0.109375
111.000000 0.460938
112.000000 0.015625
113.000000 0.085938
114.000000 0.007812
115.000000 -0.078125
116.000000 -0.078125
117.000000 0.078125
118.000000 -0.023438
119.000000 -0.007812
120.000000 0.070312
121.000000 0.015625
122.000000 -0.117188
123.000000 0.015625
124.000000 -0.078125
125.000000 -0.062500
126.000000 0.140625
127.000000 0.046875
128.000000 -0.039062
129.000000 -0.007812
130.000000 -0.023438
131.000000 0.109375
132.000000 -0.140625
133.000000 -0.039062
134.000000 0.000000
135.000000 -0.117188
136.000000 0.015625
137.000000 -0.117188
138.000000 0.132812
139.000000 0.078125
140.000000 -0.140625
141.000000 -0.101562
142.000000 0.062500
143.000000 0.570312
144.000000 0.023438
145.000000 -0.046875
146.000000 -0.015625
147.000000 -0.125000
148.000000 -0.015625
149.000000 0.015625
150.000000 0.000000
151.000000 -0.101562
152.000000 -0.046875
153.000000 -0.007812
154.000000 -0.015625
155.000000 0.007812
156.000000 0.054688
157.000000 -0.046875
158.000000 0.015625
159.000000 0.015625
160.000000 0.070312
161.000000 -0.117188
162.000000 -0.132812
163.000000 -0.031250
164.000000 0.015625
165.000000 -0.031250
166.000000 -0.062500
167.000000 0.226562
168.000000 -0.085938
169.000000 -0.023438
170.000000 -0.054688
171.000000 0.031250
172.000000 -0.062500
173.000000 -0.046875
174.000000 0.093750
175.000000 0.429688
176.000000 -0.046875
177.000000 0.039062
178.000000 -0.140625
179.000000 0.015625
180.000000 0.062500
181.000000 -0.039062
182.000000 0.000000
183.000000 0.085938
184.000000 -0.039062
185.000000 -0.046875
186.000000 -0.101562
187.000000 0.078125
188.000000 -0.046875
189.000000 -0.101562
190.000000 -0.070312
191.000000 0.171875
192.000000 0.023438
193.000000 0.078125
194.000000 -0.148438
195.000000 -0.015625
196.000000 -0.031250
197.000000 -0.023438
198.000000 0.000000
199.000000 0.000000
200.000000 0.000000
201.000000 -0.062500
202.000000 -0.007812
203.000000 0.000000
204.000000 -0.015625
205.000000 -0.062500
206.000000 -0.078125
207.000000 0.679688
208.000000 -0.070312
209.000000 -0.062500
210.000000 0.000000
211.000000 0.007812
212.000000 0.015625
213.000000 -0.054688
214.000000 -0.125000
215.000000 0.140625
216.000000 -0.132812
217.000000 0.085938
218.000000 -0.031250
219.000000 -0.046875
220.000000 -0.093750
221.000000 0.007812
222.000000 0.085938
223.000000 0.054688
224.000000 -0.093750
225.000000 -0.046875
226.000000 0.000000
227.000000 0.054688
228.000000 -0.031250
229.000000 -0.062500
230.000000 0.007812
231.000000 -0.039062
232.000000 0.078125
233.000000 -0.101562
234.000000 -0.015625
235.000000 -0.156250
236.000000 -0.007812
237.000000 0.070312
238.000000 -0.164062
239.000000 0.625000
240.000000 0.023438
241.000000 0.140625
242.000000 -0.023438
243.000000 -0.140625
244.000000 0.023438
245.000000 -0.117188
246.000000 0.039062
247.000000 -0.039062
248.000000 -0.007812
249.000000 -0.109375
250.000000 0.125000
251.000000 -0.109375
252.000000 0.125000
253.000000 -0.015625
254.000000 -0.109375
255.000000 0.007812
256.000000 -0.039062
257.000000 -0.031250
258.000000 0.054688
259.000000 -0.007812
260.000000 -0.085938
261.000000 0.031250
262.000000 -0.203125
263.000000 0.156250
264.000000 -0.046875
265.000000 0.101562
266.000000 -0.023438
267.000000 -0.203125
268.000000 0.164062
269.000000 -0.101562
270.000000 -0.093750
271.000000 0.750000
272.000000 -0.148438
273.000000 -0.101562
274.000000 -0.023438
275.000000 0.054688
276.000000 0.078125
277.000000 -0.140625
278.000000 -0.023438
279.000000 0.015625
280.000000 -0.093750
281.000000 -0.093750
282.000000 0.031250
283.000000 0.062500
284.000000 -0.054688
285.000000 0.023438
286.000000 -0.039062
287.000000 0.078125
288.000000 -0.015625
289.000000 0.031250
290.000000 -0.039062
291.000000 -0.062500
292.000000 -0.054688
293.000000 -0.039062
294.000000 0.000000
295.000000 -0.054688
296.000000 0.054688
297.000000 -0.109375
298.000000 0.023438
299.000000 -0.046875
300.000000 0.070312
301.000000 -0.023438
302.000000 -0.054688
303.000000 0.531250
304.000000 -0.101562
305.000000 -0.023438
306.000000 -0.062500
307.000000 0.093750
308.000000 0.000000
309.000000 -0.007812
310.000000 -0.046875
311.000000 -0.039062
312.000000 -0.015625
313.000000 0.000000
314.000000 0.023438
315.000000 0.015625
316.000000 -0.093750
317.000000 -0.023438
318.000000 -0.046875
319.000000 0.125000
320.000000 -0.015625
321.000000 -0.093750
322.000000 -0.046875
323.000000 0.007812
324.000000 0.015625
325.000000 -0.007812
326.000000 0.007812
327.000000 0.085938
328.000000 -0.164062
329.000000 -0.085938
330.000000 0.000000
331.000000 0.039062
332.000000 0.062500
333.000000 -0.031250
334.000000 0.046875
335.000000 0.523438
336.000000 -0.007812
337.000000 -0.070312
338.000000 -0.039062
339.000000 0.039062
340.000000 -0.125000
341.000000 -0.031250
342.000000 -0.078125
343.000000 -0.039062
344.000000 0.164062
345.000000 0.023438
346.000000 0.007812
347.000000 -0.046875
348.000000 -0.234375
349.000000 0.085938
350.000000 -0.085938
351.000000 0.296875
352.000000 -0.187500
353.000000 0.007812
354.000000 -0.093750
355.000000 -0.015625
356.000000 -0.039062
357.000000 0.140625
358.000000 -0.062500
359.000000 0.039062
360.000000 -0.015625
361.000000 -0.101562
362.000000 -0.046875
363.000000 -0.015625
364.000000 -0.046875
365.000000 -0.023438
366.000000 0.062500
367.000000 0.492188
368.000000 -0.101562
369.000000 -0.023438
370.000000 -0.125000
371.000000 0.109375
372.000000 0.085938
373.000000 0.007812
374.000000 -0.085938
375.000000 0.023438
376.000000 -0.132812
377.000000 -0.023438
378.000000 -0.015625
379.000000 0.101562
380.000000 -0.125000
381.000000 -0.039062
382.000000 -0.031250
383.000000 0.203125
384.000000 -0.070312
385.000000 0.117188
386.000000 -0.023438
387.000000 -0.156250
388.000000 0.023438
389.000000 0.023438
390.000000 -0.140625
391.000000 0.023438
392.000000 -0.015625
393.000000 -0.007812
394.000000 -0.070312
395.000000 0.023438
396.000000 0.015625
397.000000 -0.007812
398.000000 0.000000
399.000000 0.539062
400.000000 -0.054688
401.000000 0.062500
402.000000 -0.085938
403.000000 -0.078125
404.000000 0.023438
405.000000 -0.062500
406.000000 -0.007812
407.000000 -0.007812
408.000000 -0.046875
409.000000 -0.046875
410.000000 0.000000
411.000000 -0.039062
412.000000 0.031250
413.000000 -0.062500
414.000000 -0.023438
415.000000 0.031250
416.000000 0.054688
417.000000 -0.109375
418.000000 0.140625
419.000000 -0.101562
420.000000 -0.031250
421.000000 0.101562
422.000000 -0.218750
423.000000 0.031250
424.000000 0.039062
425.000000 0.007812
426.000000 -0.070312
427.000000 0.015625
428.000000 -0.101562
429.000000 0.070312
430.000000 -0.085938
431.000000 0.601562
432.000000 -0.039062
433.000000 -0.085938
434.000000 -0.046875
435.000000 0.054688
436.000000 -0.109375
437.000000 0.117188
438.000000 0.023438
439.000000 -0.125000
440.000000 -0.039062
441.000000 -0.039062
442.000000 0.078125
443.000000 -0.007812
444.000000 -0.117188
445.000000 -0.007812
446.000000 -0.031250
447.000000 0.171875
448.000000 -0.054688
449.000000 0.000000
450.000000 0.000000
451.000000 0.007812
452.000000 -0.039062
453.000000 0.054688
454.000000 -0.156250
455.000000 -0.007812
456.000000 0.007812
457.000000 -0.039062
458.000000 -0.093750
459.000000 -0.031250
460.000000 0.062500
461.000000 -0.007812
462.000000 -0.164062
463.000000 0.734375
464.000000 0.023438
465.000000 -0.156250
466.000000 0.046875
467.000000 0.000000
468.000000 -0.070312
469.000000 -0.078125
470.000000 -0.015625
471.000000 0.171875
472.000000 -0.125000
473.000000 0.015625
474.000000 -0.062500
475.000000 0.054688
476.000000 -0.070312
477.000000 -0.164062
478.000000 0.062500
479.000000 0.171875
480.000000 0.031250
481.000000 -0.179688
482.000000 0.054688
483.000000 -0.132812
484.000000 -0.023438
485.000000 -0.015625
486.000000 0.000000
487.000000 0.070312
488.000000 -0.015625
489.000000 -0.007812
490.000000 0.000000
491.000000 -0.125000
492.000000 -0.023438
493.000000 -0.046875
494.000000 0.070312
495.000000 0.507812
496.000000 0.000000
497.000000 0.023438
498.000000 -0.093750
499.000000 0.039062
500.000000 -0.156250
501.000000 -0.031250
502.000000 0.054688
503.000000 0.015625
504.000000 0.007812
505.000000 -0.093750
506.000000 0.117188
507.000000 -0.078125
508.000000 0.054688
509.000000 -0.062500
510.000000 -0.007812
511.000000 -0.218750
512.000000 -0.062500
513.000000 -0.078125
514.000000 0.039062
515.000000 0.023438
516.000000 -0.046875
517.000000 0.062500
518.000000 0.000000
519.000000 -0.031250
520.000000 -0.070312
521.000000 0.031250
522.000000 -0.132812
523.000000 -0.039062
524.000000 -0.085938
525.000000 0.164062
526.000000 -0.148438
527.000000 0.546875
528.000000 0.031250
529.000000 -0.125000
530.000000 0.031250
531.000000 -0.007812
532.000000 -0.015625
533.000000 -0.062500
534.000000 0.054688
535.000000 -0.171875
536.000000 -0.078125
537.000000 0.078125
538.000000 0.000000
539.000000 0.093750
540.000000 0.015625
541.000000 -0.054688
542.000000 -0.062500
543.000000 0.015625
544.000000 -0.085938
545.000000 0.078125
546.000000 -0.046875
547.000000 -0.046875
548.000000 0.046875
549.000000 -0.062500
550.000000 0.085938
551.000000 -0.156250
552.000000 -0.054688
553.000000 0.148438
554.000000 -0.109375
555.000000 -0.046875
556.000000 -0.023438
557.000000 -0.039062
558.000000 0.093750
559.000000 0.539062
560.000000 -0.093750
561.000000 0.132812
562.000000 -0.117188
563.000000 0.046875
564.000000 -0.093750
565.000000 -0.171875
566.000000 -0.125000
567.000000 0.226562
568.000000 -0.046875
569.000000 0.101562
570.000000 0.007812
571.000000 -0.093750
572.000000 -0.015625
573.000000 -0.054688
574.000000 -0.085938
575.000000 0.179688
576.000000 0.007812
577.000000 -0.007812
578.000000 -0.179688
579.000000 0.078125
580.000000 0.015625
581.000000 -0.031250
582.000000 0.093750
583.000000 -0.078125
584.000000 -0.078125
585.000000 0.023438
586.000000 -0.109375
587.000000 0.132812
588.000000 -0.015625
589.000000 -0.109375
590.000000 -0.054688
591.000000 0.578125
592.000000 -0.062500
593.000000 -0.039062
594.000000 0.062500
595.000000 -0.070312
596.000000 0.007812
597.000000 -0.117188
598.000000 0.023438
599.000000 0.031250
600.000000 -0.062500
601.000000 0.000000
602.000000 -0.109375
603.000000 0.218750
604.000000 -0.015625
605.000000 -0.070312
606.000000 -0.101562
607.000000 0.171875
608.000000 0.031250
609.000000 -0.187500
610.000000 0.078125
611.000000 -0.062500
612.000000 -0.125000
613.000000 -0.039062
614.000000 0.023438
615.000000 0.109375
616.000000 -0.093750
617.000000 -0.070312
618.000000 -0.117188
619.000000 0.179688
620.000000 -0.070312
621.000000 -0.062500
622.000000 0.070312
623.000000 0.523438
624.000000 -0.093750
625.000000 -0.039062
626.000000 0.070312
627.000000 -0.093750
628.000000 0.062500
629.000000 -0.046875
630.000000 -0.101562
631.000000 -0.007812
632.000000 0.078125
633.000000 -0.023438
634.000000 -0.078125
635.000000 -0.054688
636.000000 0.023438
637.000000 0.039062
638.000000 -0.085938
639.000000 0.031250
640.000000 0.093750
641.000000 -0.132812
642.000000 0.164062
643.000000 -0.117188
644.000000 -0.062500
645.000000 -0.078125
646.000000 0.039062
647.000000 -0.015625
648.000000 0.070312
649.000000 -0.023438
650.000000 -0.078125
651.000000 -0.015625
652.000000 -0.132812
653.000000 0.054688
654.000000 0.109375
655.000000 0.421875
656.000000 -0.031250
657.000000 -0.031250
658.000000 0.007812
659.000000 -0.117188
660.000000 0.164062
661.000000 -0.046875
662.000000 -0.148438
663.000000 0.078125
664.000000 0.046875
665.000000 -0.132812
666.000000 0.031250
667.000000 -0.093750
668.000000 0.015625
669.000000 -0.015625
670.000000 -0.085938
671.000000 0.164062
672.000000 0.007812
673.000000 -0.140625
674.000000 -0.023438
675.000000 0.085938
676.000000 0.000000
677.000000 -0.046875
678.000000 -0.132812
679.000000 0.078125
680.000000 -0.007812
681.000000 -0.070312
682.000000 -0.031250
683.000000 0.007812
684.000000 0.039062
685.000000 -0.007812
686.000000 0.000000
687.000000 0.437500
688.000000 0.000000
689.000000 -0.015625
690.000000 0.007812
691.000000 0.039062
692.000000 -0.023438
693.000000 -0.054688
694.000000 0.015625
695.000000 -0.093750
696.000000 0.046875
697.000000 -0.117188
698.000000 0.007812
699.000000 -0.031250
700.000000 -0.093750
701.000000 0.031250
702.000000 -0.078125
703.000000 0.171875
704.000000 0.000000
705.000000 0.031250
706.000000 -0.078125
707.000000 -0.070312
708.000000 -0.023438
709.000000 0.046875
710.000000 -0.078125
711.000000 0.156250
712.000000 -0.054688
713.000000 -0.054688
714.000000 -0.031250
715.000000 -0.070312
716.000000 -0.039062
717.000000 0.070312
718.000000 -0.054688
719.000000 0.476562
720.000000 0.039062
721.000000 -0.070312
722.000000 -0.039062
723.000000 -0.078125
724.000000 0.015625
725.000000 0.007812
726.000000 -0.007812
727.000000 -0.125000
728.000000 0.031250
729.000000 0.046875
730.000000 -0.023438
731.000000 0.046875
732.000000 -0.125000
733.000000 0.132812
734.000000 -0.062500
735.000000 0.101562
736.000000 -0.046875
737.000000 -0.070312
738.000000 -0.054688
739.000000 -0.015625
740.000000 -0.007812
741.000000 -0.039062
742.000000 0.093750
743.000000 -0.023438
744.000000 0.023438
745.000000 -0.007812
746.000000 -0.039062
747.000000 -0.148438
748.000000 -0.187500
749.000000 0.210938
750.000000 -0.078125
751.000000 0.562500
752.000000 0.117188
753.000000 0.007812
754.000000 -0.062500
755.000000 -0.007812
756.000000 -0.062500
757.000000 0.070312
758.000000 -0.125000
759.000000 -0.015625
760.000000 -0.070312
761.000000 0.007812
762.000000 -0.070312
763.000000 0.070312
764.000000 -0.101562
765.000000 -0.023438
766.000000 0.007812
767.000000 -0.054688
768.000000 -0.085938
769.000000 0.140625
770.000000 -0.007812
771.000000 -0.093750
772.000000 0.070312
773.000000 -0.085938
774.000000 -0.070312
775.000000 0.054688
776.000000 0.000000
777.000000 -0.109375
778.000000 -0.015625
779.000000 -0.007812
780.000000 -0.031250
781.000000 0.007812
782.000000 0.000000
783.000000 0.523438
784.000000 0.039062
785.000000 -0.140625
786.000000 -0.085938
787.000000 0.054688
788.000000 0.000000
789.000000 -0.117188
790.000000 0.015625
791.000000 0.125000
792.000000 -0.007812
793.000000 -0.117188
794.000000 0.000000
795.000000 0.023438
796.000000 -0.132812
797.000000 0.156250
798.000000 -0.140625
799.000000 0.179688
800.000000 -0.140625
801.000000 -0.023438
802.000000 -0.015625
803.000000 0.140625
804.000000 -0.140625
805.000000 0.039062
806.000000 -0.093750
807.000000 -0.203125
808.000000 0.148438
809.000000 0.023438
810.000000 0.062500
811.000000 -0.062500
812.000000 -0.023438
813.000000 -0.039062
814.000000 -0.085938
815.000000 0.546875
816.000000 -0.031250
817.000000 0.078125
818.000000 -0.101562
819.000000 0.078125
820.000000 0.000000
821.000000 -0.039062
822.000000 0.023438
823.000000 -0.046875
824.000000 -0.054688
825.000000 -0.078125
826.000000 -0.046875
827.000000 0.000000
828.000000 -0.109375
829.000000 0.085938
830.000000 0.007812
831.000000 0.109375
832.000000 -0.054688
833.000000 0.054688
834.000000 -0.078125
835.000000 -0.039062
836.000000 -0.007812
837.000000 -0.039062
838.000000 0.007812
839.000000 0.046875
840.000000 -0.062500
841.000000 -0.046875
842.000000 -0.039062
843.000000 -0.031250
844.000000 -0.046875
845.000000 0.023438
846.000000 0.054688
847.000000 0.492188
848.000000 -0.054688
849.000000 -0.078125
850.000000 -0.054688
851.000000 0.093750
852.000000 -0.156250
853.000000 0.085938
854.000000 0.078125
855.000000 -0.085938
856.000000 -0.125000
857.000000 0.023438
858.000000 0.054688
859.000000 -0.046875
860.000000 -0.039062
861.000000 -0.007812
862.000000 0.007812
863.000000 -0.101562
864.000000 0.218750
865.000000 -0.093750
866.000000 0.015625
867.000000 -0.070312
868.000000 0.015625
869.000000 0.078125
870.000000 -0.015625
871.000000 0.031250
872.000000 -0.179688
873.000000 -0.062500
874.000000 0.023438
875.000000 -0.179688
876.000000 0.101562
877.000000 -0.101562
878.000000 0.046875
879.000000 0.718750
880.000000 -0.078125
881.000000 -0.015625
882.000000 -0.148438
883.000000 0.031250
884.000000 -0.046875
885.000000 0.078125
886.000000 -0.078125
887.000000 -0.054688
888.000000 0.078125
889.000000 -0.031250
890.000000 -0.164062
891.000000 0.054688
892.000000 0.000000
893.000000 0.125000
894.000000 -0.007812
895.000000 -0.007812
896.000000 0.000000
897.000000 -0.015625
898.000000 -0.117188
899.000000 0.101562
900.000000 -0.015625
901.000000 -0.085938
902.000000 0.156250
903.000000 -0.046875
904.000000 -0.218750
905.000000 -0.015625
906.000000 0.000000
907.000000 -0.007812
908.000000 0.054688
909.000000 -0.109375
910.000000 0.015625
911.000000 0.429688
912.000000 0.062500
913.000000 -0.031250
914.000000 -0.078125
915.000000 -0.046875
916.000000 0.046875
917.000000 -0.078125
918.000000 0.101562
919.000000 -0.101562
920.000000 -0.109375
921.000000 0.000000
922.000000 0.031250
923.000000 0.015625
924.000000 0.054688
925.000000 0.015625
926.000000 -0.078125
927.000000 0.101562
928.000000 -0.039062
929.000000 -0.117188
930.000000 0.007812
931.000000 -0.062500
932.000000 -0.031250
933.000000 0.132812
934.000000 -0.062500
935.000000 -0.023438
936.000000 0.023438
937.000000 -0.070312
938.000000 0.101562
939.000000 -0.265625
940.000000 0.046875
941.000000 -0.046875
942.000000 -0.062500
943.000000 0.617188
944.000000 0.148438
945.000000 -0.156250
946.000000 0.000000
947.000000 -0.007812
948.000000 -0.117188
949.000000 -0.015625
950.000000 -0.007812
951.000000 0.046875
952.000000 -0.171875
953.000000 0.062500
954.000000 0.156250
955.000000 -0.109375
956.000000 -0.125000
957.000000 0.078125
958.000000 -0.023438
959.000000 0.125000
960.000000 -0.062500
961.000000 0.093750
962.000000 -0.039062
963.000000 -0.140625
964.000000 0.000000
965.000000 -0.101562
966.000000 0.015625
967.000000 -0.078125
968.000000 0.148438
969.000000 0.000000
970.000000 -0.078125
971.000000 -0.085938
972.000000 0.062500
973.000000 0.031250
974.000000 -0.007812
975.000000 0.398438
976.000000 -0.007812
977.000000 0.023438
978.000000 -0.046875
979.000000 0.132812
980.000000 -0.078125
981.000000 -0.039062
982.000000 0.070312
983.000000 -0.046875
984.000000 -0.070312
985.000000 -0.054688
986.000000 -0.031250
987.000000 0.000000
988.000000 0.031250
989.000000 -0.031250
990.000000 -0.250000
991.000000 0.257812
992.000000 0.031250
993.000000 -0.046875
994.000000 -0.117188
995.000000 -0.031250
996.000000 -0.093750
997.000000 0.046875
998.000000 0.062500
999.000000 0.031250
1000.000000 -0.031250
1001.000000 -0.070312
1002.000000 -0.148438
1003.000000 0.132812
1004.000000 -0.195312
1005.000000 0.117188
1006.000000 -0.031250
1007.000000 0.609375
1008.000000 0.093750
1009.000000 -0.054688
1010.000000 -0.296875
1011.000000 0.046875
1012.000000 0.031250
1013.000000 -0.015625
1014.000000 0.046875
1015.000000 -0.046875
1016.000000 -0.054688
1017.000000 0.015625
1018.000000 -0.015625
1019.000000 0.007812
1020.000000 -0.023438
1021.000000 -0.070312
1022.000000 -0.039062
1023.000000 -0.460938
1024.000000 0.132812
1025.000000 -0.046875
1026.000000 -0.031250
1027.000000 0.046875
1028.000000 -0.179688
1029.000000 -0.007812
1030.000000 -0.054688
1031.000000 0.117188
1032.000000 -0.109375
1033.000000 0.046875
1034.000000 -0.039062
1035.000000 0.046875
1036.000000 0.007812
1037.000000 -0.023438
1038.000000 -0.023438
1039.000000 0.437500
1040.000000 -0.007812
1041.000000 0.015625
1042.000000 -0.085938
1043.000000 0.039062
1044.000000 0.078125
1045.000000 -0.156250
1046.000000 -0.015625
1047.000000 0.070312
1048.000000 -0.078125
1049.000000 -0.039062
1050.000000 -0.054688
1051.000000 0.054688
1052.000000 0.000000
1053.000000 0.046875
1054.000000 -0.125000
1055.000000 -0.015625
1056.000000 0.085938
1057.000000 0.039062
1058.000000 -0.156250
1059.000000 -0.046875
1060.000000 0.023438
1061.000000 0.070312
1062.000000 -0.156250
1063.000000 -0.007812
1064.000000 0.070312
1065.000000 -0.171875
1066.000000 0.007812
1067.000000 0.093750
1068.000000 0.000000
1069.000000 0.000000
1070.000000 -0.101562
1071.000000 0.632812
1072.000000 -0.070312
1073.000000 -0.023438
1074.000000 -0.031250
1075.000000 -0.015625
1076.000000 0.031250
1077.000000 -0.148438
1078.000000 -0.031250
1079.000000 0.023438
1080.000000 -0.007812
1081.000000 0.039062
1082.000000 -0.039062
1083.000000 -0.015625
1084.000000 -0.015625
1085.000000 0.039062
1086.000000 0.054688
1087.000000 -0.039062
1088.000000 -0.062500
1089.000000 0.000000
1090.000000 -0.039062
1091.000000 0.007812
1092.000000 0.031250
1093.000000 -0.054688
1094.000000 -0.062500
1095.000000 -0.062500
1096.000000 0.085938
1097.000000 0.070312
1098.000000 -0.093750
1099.000000 -0.093750
1100.000000 -0.039062
1101.000000 0.078125
1102.000000 0.007812
1103.000000 0.523438
1104.000000 -0.093750
1105.000000 -0.117188
1106.000000 -0.015625
1107.000000 -0.031250
1108.000000 0.093750
1109.000000 -0.046875
1110.000000 0.070312
1111.000000 -0.070312
1112.000000 0.031250
1113.000000 -0.023438
1114.000000 0.031250
1115.000000 -0.179688
1116.000000 0.054688
1117.000000 0.109375
1118.000000 -0.093750
1119.000000 0.015625
1120.000000 0.015625
1121.000000 -0.039062
1122.000000 -0.046875
1123.000000 -0.117188
1124.000000 0.125000
1125.000000 0.031250
1126.000000 -0.085938
1127.000000 -0.062500
1128.000000 0.023438
1129.000000 -0.117188
1130.000000 0.023438
1131.000000 -0.023438
1132.000000 -0.085938
1133.000000 -0.070312
1134.000000 0.093750
1135.000000 0.750000
1136.000000 -0.093750
1137.000000 -0.085938
1138.000000 -0.132812
1139.000000 -0.015625
1140.000000 0.031250
1141.000000 0.007812
1142.000000 -0.023438
1143.000000 0.054688
1144.000000 -0.109375
1145.000000 0.179688
1146.000000 -0.234375
1147.000000 -0.039062
1148.000000 0.171875
1149.000000 -0.054688
1150.000000 0.000000
1151.000000 -0.039062
1152.000000 -0.015625
1153.000000 0.031250
1154.000000 -0.031250
1155.000000 -0.085938
1156.000000 -0.023438
1157.000000 0.007812
1158.000000 0.015625
1159.000000 -0.031250
1160.000000 -0.179688
1161.000000 0.062500
1162.000000 0.132812
1163.000000 -0.085938
1164.000000 -0.078125
1165.000000 0.039062
1166.000000 -0.023438
1167.000000 0.585938
1168.000000 -0.171875
1169.000000 0.062500
1170.000000 -0.078125
1171.000000 0.062500
1172.000000 0.031250
1173.000000 0.015625
1174.000000 -0.117188
1175.000000 0.023438
1176.000000 0.070312
1177.000000 -0.132812
1178.000000 -0.054688
1179.000000 0.062500
1180.000000 0.062500
1181.000000 -0.023438
1182.000000 -0.187500
1183.000000 -0.039062
1184.000000 0.078125
1185.000000 0.023438
1186.000000 -0.054688
1187.000000 0.031250
1188.000000 -0.054688
1189.000000 -0.062500
1190.000000 -0.164062
1191.000000 0.187500
1192.000000 -0.132812
1193.000000 0.070312
1194.000000 -0.007812
1195.000000 -0.015625
1196.000000 -0.054688
1197.000000 0.093750
1198.000000 -0.015625
1199.000000 0.453125
1200.000000 0.023438
1201.000000 -0.062500
1202.000000 0.000000
1203.000000 -0.109375
1204.000000 -0.117188
1205.000000 0.164062
1206.000000 0.000000
1207.000000 0.031250
1208.000000 -0.148438
1209.000000 -0.015625
1210.000000 0.101562
1211.000000 -0.062500
1212.000000 -0.039062
1213.000000 -0.101562
1214.000000 0.007812
1215.000000 0.296875
1216.000000 -0.093750
1217.000000 0.039062
1218.000000 -0.039062
1219.000000 -0.007812
1220.000000 -0.109375
1221.000000 0.007812
1222.000000 -0.007812
1223.000000 -0.062500
1224.000000 -0.023438
1225.000000 0.007812
1226.000000 -0.093750
1227.000000 -0.062500
1228.000000 0.046875
1229.000000 0.000000
1230.000000 -0.039062
1231.000000 0.554688
1232.000000 0.023438
1233.000000 -0.171875
1234.000000 -0.085938
1235.000000 0.093750
1236.000000 0.132812
1237.000000 -0.117188
1238.000000 0.031250
1239.000000 -0.031250
1240.000000 -0.093750
1241.000000 -0.085938
1242.000000 0.070312
1243.000000 0.007812
1244.000000 -0.046875
1245.000000 -0.023438
1246.000000 0.054688
1247.000000 -0.054688
1248.000000 -0.046875
1249.000000 0.054688
1250.000000 -0.062500
1251.000000 -0.007812
1252.000000 -0.023438
1253.000000 0.101562
1254.000000 -0.078125
1255.000000 -0.007812
1256.000000 0.062500
1257.000000 -0.218750
1258.000000 0.000000
1259.000000 -0.015625
1260.000000 -0.062500
1261.000000 -0.023438
1262.000000 0.031250
1263.000000 0.570312
1264.000000 -0.054688
1265.000000 -0.023438
1266.000000 0.070312
1267.000000 -0.093750
1268.000000 -0.015625
1269.000000 0.046875
1270.000000 -0.093750
1271.000000 0.179688
1272.000000 -0.117188
1273.000000 -0.054688
1274.000000 -0.062500
1275.000000 -0.109375
1276.000000 0.023438
1277.000000 0.062500
1278.000000 -0.078125
1279.000000 -0.046875
1280.000000 0.164062
1281.000000 -0.007812
1282.000000 -0.062500
1283.000000 -0.039062
1284.000000 -0.109375
1285.000000 -0.039062
1286.000000 0.007812
1287.000000 -0.015625
1288.000000 0.046875
1289.000000 -0.007812
1290.000000 -0.007812
1291.000000 -0.132812
1292.000000 0.007812
1293.000000 0.054688
1294.000000 0.000000
1295.000000 0.445312
1296.000000 -0.023438
1297.000000 0.023438
1298.000000 -0.148438
1299.000000 0.195312
1300.000000 -0.023438
1301.000000 0.000000
1302.000000 -0.054688
1303.000000 -0.023438
1304.000000 -0.070312
1305.000000 0.140625
1306.000000 -0.195312
1307.000000 0.031250
1308.000000 0.007812
1309.000000 -0.007812
1310.000000 0.007812
1311.000000 0.031250
1312.000000 0.015625
1313.000000 -0.046875
1314.000000 -0.093750
1315.000000 -0.085938
1316.000000 -0.031250
1317.000000 0.148438
1318.000000 0.062500
1319.000000 0.046875
1320.000000 -0.195312
1321.000000 -0.101562
1322.000000 -0.109375
1323.000000 0.046875
1324.000000 0.023438
1325.000000 -0.023438
1326.000000 -0.101562
1327.000000 0.484375
1328.000000 -0.015625
1329.000000 0.000000
1330.000000 0.117188
1331.000000 -0.101562
1332.000000 -0.078125
1333.000000 0.085938
1334.000000 -0.031250
1335.000000 0.039062
1336.000000 0.054688
1337.000000 -0.140625
1338.000000 -0.023438
1339.000000 -0.015625
1340.000000 -0.062500
1341.000000 0.023438
1342.000000 -0.109375
1343.000000 0.171875
1344.000000 0.015625
1345.000000 -0.031250
1346.000000 -0.085938
1347.000000 0.132812
1348.000000 -0.046875
1349.000000 -0.070312
1350.000000 0.054688
1351.000000 -0.070312
1352.000000 -0.031250
1353.000000 -0.054688
1354.000000 -0.023438
1355.000000 0.132812
1356.000000 -0.023438
1357.000000 -0.085938
1358.000000 0.015625
1359.000000 0.429688
1360.000000 0.031250
1361.000000 0.046875
1362.000000 0.007812
1363.000000 -0.093750
1364.000000 -0.117188
1365.000000 0.031250
1366.000000 0.007812
1367.000000 -0.007812
1368.000000 0.085938
1369.000000 -0.210938
1370.000000 -0.015625
1371.000000 -0.007812
1372.000000 -0.007812
1373.000000 0.140625
1374.000000 -0.125000
1375.000000 -0.054688
1376.000000 0.062500
1377.000000 -0.070312
1378.000000 0.000000
1379.000000 0.070312
1380.000000 -0.156250
1381.000000 -0.007812
1382.000000 0.039062
1383.000000 0.039062
1384.000000 -0.132812
1385.000000 0.148438
1386.000000 -0.062500
1387.000000 0.031250
1388.000000 -0.125000
1389.000000 0.031250
1390.000000 -0.062500
1391.000000 0.703125
1392.000000 -0.070312
1393.000000 -0.101562
1394.000000 -0.015625
1395.000000 -0.125000
1396.000000 0.039062
1397.000000 -0.046875
1398.000000 -0.007812
1399.000000 0.015625
1400.000000 0.039062
1401.000000 -0.015625
1402.000000 -0.039062
1403.000000 -0.039062
1404.000000 0.007812
1405.000000 -0.007812
1406.000000 -0.023438
1407.000000 0.085938
1408.000000 0.062500
1409.000000 -0.023438
1410.000000 -0.015625
1411.000000 -0.093750
1412.000000 -0.257812
1413.000000 0.101562
1414.000000 0.062500
1415.000000 0.023438
1416.000000 0.031250
1417.000000 -0.062500
1418.000000 -0.093750
1419.000000 -0.085938
1420.000000 -0.062500
1421.000000 -0.109375
1422.000000 0.000000
1423.000000 0.601562
1424.000000 0.195312
1425.000000 -0.179688
1426.000000 -0.015625
1427.000000 0.039062
1428.000000 -0.007812
1429.000000 -0.085938
1430.000000 -0.039062
1431.000000 0.007812
1432.000000 -0.054688
1433.000000 0.140625
1434.000000 0.015625
1435.000000 -0.085938
1436.000000 -0.031250
1437.000000 -0.023438
1438.000000 -0.015625
1439.000000 0.054688
1440.000000 -0.140625
1441.000000 0.007812
1442.000000 -0.054688
1443.000000 -0.007812
1444.000000 0.023438
1445.000000 -0.007812
1446.000000 -0.078125
1447.000000 0.070312
1448.000000 -0.039062
1449.000000 -0.062500
1450.000000 0.164062
1451.000000 -0.054688
1452.000000 -0.023438
1453.000000 -0.109375
1454.000000 -0.015625
1455.000000 0.507812
1456.000000 0.031250
1457.000000 0.023438
1458.000000 -0.085938
1459.000000 -0.078125
1460.000000 0.000000
1461.000000 -0.023438
1462.000000 0.062500
1463.000000 0.039062
1464.000000 -0.085938
1465.000000 -0.070312
1466.000000 -0.062500
1467.000000 -0.039062
1468.000000 -0.031250
1469.000000 0.046875
1470.000000 0.000000
1471.000000 0.117188
1472.000000 -0.039062
1473.000000 0.093750
1474.000000 -0.031250
1475.000000 -0.085938
1476.000000 -0.093750
1477.000000 -0.023438
1478.000000 0.093750
1479.000000 -0.085938
1480.000000 0.078125
1481.000000 0.007812
1482.000000 -0.046875
1483.000000 -0.046875
1484.000000 -0.031250
1485.000000 0.062500
1486.000000 -0.140625
1487.000000 0.539062
1488.000000 -0.062500
1489.000000 -0.062500
1490.000000 0.015625
1491.000000 0.070312
1492.000000 -0.062500
1493.000000 -0.062500
1494.000000 -0.007812
1495.000000 -0.031250
1496.000000 0.054688
1497.000000 -0.070312
1498.000000 0.062500
1499.000000 -0.031250
1500.000000 -0.101562
1501.000000 0.031250
1502.000000 -0.062500
1503.000000 0.015625
1504.000000 0.085938
1505.000000 0.000000
1506.000000 0.000000
1507.000000 -0.085938
1508.000000 -0.093750
1509.000000 0.000000
1510.000000 0.039062
1511.000000 -0.039062
1512.000000 0.054688
1513.000000 -0.187500
1514.000000 0.031250
1515.000000 0.015625
1516.000000 -0.031250
1517.000000 -0.039062
1518.000000 0.039062
1519.000000 0.578125
1520.000000 -0.062500
1521.000000 0.070312
1522.000000 -0.179688
1523.000000 0.000000
1524.000000 0.007812
1525.000000 -0.039062
1526.000000 0.125000
1527.000000 -0.015625
1528.000000 -0.101562
1529.000000 -0.140625
1530.000000 0.023438
1531.000000 -0.109375
1532.000000 -0.046875
1533.000000 0.085938
1534.000000 0.039062
1535.000000 -0.093750
1536.000000 -0.148438
1537.000000 -0.007812
1538.000000 0.078125
1539.000000 -0.046875
1540.000000 0.007812
1541.000000 -0.054688
1542.000000 -0.039062
1543.000000 0.039062
1544.000000 -0.062500
1545.000000 -0.132812
1546.000000 -0.125000
1547.000000 0.093750
1548.000000 -0.031250
1549.000000 0.093750
1550.000000 -0.062500
1551.000000 0.398438
1552.000000 0.015625
1553.000000 0.039062
1554.000000 -0.046875
1555.000000 0.039062
1556.000000 -0.039062
1557.000000 -0.054688
1558.000000 -0.062500
1559.000000 0.093750
1560.000000 0.039062
1561.000000 -0.093750
1562.000000 -0.132812
1563.000000 0.070312
1564.000000 -0.085938
1565.000000 -0.054688
1566.000000 0.070312
1567.000000 0.093750
1568.000000 -0.085938
1569.000000 0.007812
1570.000000 0.148438
1571.000000 -0.070312
1572.000000 -0.062500
1573.000000 -0.078125
1574.000000 -0.078125
1575.000000 0.007812
1576.000000 0.156250
1577.000000 -0.062500
1578.000000 -0.054688
1579.000000 0.031250
1580.000000 -0.078125
1581.000000 0.015625
1582.000000 -0.031250
1583.000000 0.390625
1584.000000 -0.015625
1585.000000 0.046875
1586.000000 -0.109375
1587.000000 0.062500
1588.000000 0.015625
1589.000000 0.062500
1590.000000 -0.054688
1591.000000 0.015625
1592.000000 -0.109375
1593.000000 -0.007812
1594.000000 0.062500
1595.000000 -0.156250
1596.000000 0.078125
1597.000000 -0.062500
1598.000000 0.070312
1599.000000 0.070312
1600.000000 -0.101562
1601.000000 -0.007812
1602.000000 0.023438
1603.000000 -0.265625
1604.000000 0.023438
1605.000000 0.015625
1606.000000 0.148438
1607.000000 -0.101562
1608.000000 -0.023438
1609.000000 -0.023438
1610.000000 0.023438
1611.000000 -0.039062
1612.000000 0.070312
1613.000000 -0.085938
1614.000000 -0.039062
1615.000000 0.718750
1616.000000 -0.023438
1617.000000 -0.031250
1618.000000 -0.093750
1619.000000 -0.101562
1620.000000 0.101562
1621.000000 -0.054688
1622.000000 0.007812
1623.000000 -0.132812
1624.000000 -0.007812
1625.000000 0.093750
1626.000000 -0.015625
1627.000000 -0.054688
1628.000000 0.015625
1629.000000 -0.078125
1630.000000 0.039062
1631.000000 0.070312
1632.000000 -0.054688
1633.000000 -0.023438
1634.000000 -0.101562
1635.000000 -0.031250
1636.000000 -0.023438
1637.000000 -0.085938
1638.000000 -0.039062
1639.000000 0.023438
1640.000000 -0.031250
1641.000000 0.015625
1642.000000 -0.125000
1643.000000 0.093750
1644.000000 0.093750
1645.000000 -0.007812
1646.000000 0.000000
1647.000000 0.523438
1648.000000 0.000000
1649.000000 -0.054688
1650.000000 -0.054688
1651.000000 -0.101562
1652.000000 -0.132812
1653.000000 0.085938
1654.000000 0.070312
1655.000000 0.007812
1656.000000 0.023438
1657.000000 0.000000
1658.000000 -0.125000
1659.000000 -0.085938
1660.000000 -0.046875
1661.000000 0.062500
1662.000000 -0.007812
1663.000000 0.062500
1664.000000 -0.085938
1665.000000 0.000000
1666.000000 0.078125
1667.000000 0.015625
1668.000000 -0.101562
1669.000000 0.039062
1670.000000 -0.031250
1671.000000 0.015625
1672.000000 -0.148438
1673.000000 -0.015625
1674.000000 0.031250
1675.000000 -0.101562
1676.000000 0.046875
1677.000000 -0.039062
1678.000000 -0.062500
1679.000000 0.679688
1680.000000 -0.132812
1681.000000 -0.062500
1682.000000 0.000000
1683.000000 0.046875
1684.000000 0.000000
1685.000000 -0.007812
1686.000000 0.007812
1687.000000 -0.109375
1688.000000 0.007812
1689.000000 0.062500
1690.000000 0.015625
1691.000000 -0.007812
1692.000000 -0.046875
1693.000000 0.023438
1694.000000 -0.171875
1695.000000 0.023438
1696.000000 0.007812
1697.000000 -0.007812
1698.000000 -0.015625
1699.000000 -0.101562
1700.000000 0.039062
1701.000000 0.007812
1702.000000 -0.117188
1703.000000 0.093750
1704.000000 -0.046875
1705.000000 0.125000
1706.000000 -0.117188
1707.000000 -0.054688
1708.000000 -0.007812
1709.000000 -0.046875
1710.000000 0.039062
1711.000000 0.625000
1712.000000 -0.148438
1713.000000 -0.039062
1714.000000 -0.070312
1715.000000 0.046875
1716.000000 0.000000
1717.000000 0.015625
1718.000000 -0.070312
1719.000000 0.000000
1720.000000 0.015625
1721.000000 0.015625
1722.000000 -0.007812
1723.000000 -0.007812
1724.000000 -0.078125
1725.000000 -0.054688
1726.000000 -0.101562
1727.000000 0.210938
1728.000000 0.039062
1729.000000 -0.031250
1730.000000 -0.125000
1731.000000 0.085938
1732.000000 0.000000
1733.000000 -0.039062
1734.000000 -0.132812
1735.000000 0.054688
1736.000000 0.007812
1737.000000 0.070312
1738.000000 -0.007812
1739.000000 -0.101562
1740.000000 0.093750
1741.000000 -0.132812
1742.000000 0.007812
1743.000000 0.382812
1744.000000 0.070312
1745.000000 0.015625
1746.000000 -0.140625
1747.000000 -0.023438
1748.000000 0.023438
1749.000000 -0.039062
1750.000000 0.023438
1751.000000 0.046875
1752.000000 -0.085938
1753.000000 -0.125000
1754.000000 0.007812
1755.000000 0.117188
1756.000000 -0.046875
1757.000000 -0.054688
1758.000000 0.000000
1759.000000 0.023438
1760.000000 -0.039062
1761.000000 0.000000
1762.000000 -0.015625
1763.000000 0.093750
1764.000000 -0.054688
1765.000000 -0.031250
1766.000000 -0.085938
1767.000000 0.062500
1768.000000 -0.039062
1769.000000 -0.054688
1770.000000 -0.023438
1771.000000 -0.054688
1772.000000 -0.101562
1773.000000 0.000000
1774.000000 0.085938
1775.000000 0.421875
1776.000000 0.000000
1777.000000 -0.054688
1778.000000 -0.023438
1779.000000 0.039062
1780.000000 0.085938
1781.000000 0.023438
1782.000000 -0.070312
1783.000000 -0.101562
1784.000000 -0.031250
1785.000000 0.046875
1786.000000 -0.023438
1787.000000 0.023438
1788.000000 0.031250
1789.000000 -0.078125
1790.000000 0.023438
1791.000000 -0.046875
1792.000000 0.046875
1793.000000 -0.031250
1794.000000 -0.078125
1795.000000 -0.257812
1796.000000 0.039062
1797.000000 0.140625
1798.000000 -0.164062
1799.000000 0.046875
1800.000000 -0.109375
1801.000000 0.210938
1802.000000 0.039062
1803.000000 -0.039062
1804.000000 -0.062500
1805.000000 0.007812
1806.000000 0.031250
1807.000000 0.429688
1808.000000 -0.046875
1809.000000 0.046875
1810.000000 -0.070312
1811.000000 -0.085938
1812.000000 0.000000
1813.000000 0.140625
1814.000000 -0.046875
1815.000000 -0.054688
1816.000000 0.031250
1817.000000 -0.015625
1818.000000 -0.031250
1819.000000 -0.054688
1820.000000 -0.093750
1821.000000 0.039062
1822.000000 -0.078125
1823.000000 0.078125
1824.000000 -0.109375
1825.000000 -0.015625
1826.000000 0.031250
1827.000000 0.109375
1828.000000 -0.093750
1829.000000 -0.046875
1830.000000 0.054688
1831.000000 -0.039062
1832.000000 -0.031250
1833.000000 0.000000
1834.000000 -0.031250
1835.000000 -0.007812
1836.000000 -0.031250
1837.000000 -0.031250
1838.000000 0.007812
1839.000000 0.585938
1840.000000 -0.179688
1841.000000 0.015625
1842.000000 0.093750
1843.000000 -0.015625
1844.000000 -0.046875
1845.000000 -0.218750
1846.000000 0.078125
1847.000000 0.000000
1848.000000 -0.062500
1849.000000 0.031250
1850.000000 -0.085938
1851.000000 0.000000
1852.000000 0.125000
1853.000000 -0.093750
1854.000000 -0.031250
1855.000000 0.085938
1856.000000 0.031250
1857.000000 -0.085938
1858.000000 -0.039062
1859.000000 -0.023438
1860.000000 0.101562
1861.000000 -0.117188
1862.000000 0.015625
1863.000000 -0.031250
1864.000000 -0.023438
1865.000000 0.031250
1866.000000 -0.093750
1867.000000 -0.007812
1868.000000 0.000000
1869.000000 0.007812
1870.000000 -0.039062
1871.000000 0.546875
1872.000000 -0.007812
1873.000000 -0.015625
1874.000000 -0.031250
1875.000000 -0.070312
1876.000000 0.132812
1877.000000 -0.117188
1878.000000 0.070312
1879.000000 -0.046875
1880.000000 -0.125000
1881.000000 0.000000
1882.000000 0.046875
1883.000000 -0.054688
1884.000000 -0.093750
1885.000000 -0.062500
1886.000000 0.164062
1887.000000 0.031250
1888.000000 -0.062500
1889.000000 -0.117188
1890.000000 0.125000
1891.000000 0.031250
1892.000000 -0.078125
1893.000000 -0.109375
1894.000000 -0.046875
1895.000000 0.054688
1896.000000 0.046875
1897.000000 -0.109375
1898.000000 -0.046875
1899.000000 -0.015625
1900.000000 0.031250
1901.000000 -0.015625
1902.000000 -0.031250
1903.000000 0.562500
1904.000000 0.031250
1905.000000 -0.125000
1906.000000 -0.039062
1907.000000 0.062500
1908.000000 -0.015625
1909.000000 -0.031250
1910.000000 0.054688
1911.000000 0.007812
1912.000000 -0.078125
1913.000000 -0.109375
1914.000000 0.148438
1915.000000 -0.156250
1916.000000 0.007812
1917.000000 -0.062500
1918.000000 0.023438
1919.000000 0.031250
1920.000000 0.054688
1921.000000 -0.148438
1922.000000 0.000000
1923.000000 -0.070312
1924.000000 -0.023438
1925.000000 0.101562
1926.000000 0.015625
1927.000000 -0.046875
1928.000000 -0.039062
1929.000000 0.007812
1930.000000 -0.101562
1931.000000 0.125000
1932.000000 -0.125000
1933.000000 0.046875
1934.000000 -0.007812
1935.000000 0.578125
1936.000000 0.039062
1937.000000 -0.093750
1938.000000 -0.101562
1939.000000 0.054688
1940.000000 -0.156250
1941.000000 0.101562
1942.000000 -0.093750
1943.000000 -0.125000
1944.000000 -0.015625
1945.000000 0.023438
1946.000000 -0.046875
1947.000000 0.031250
1948.000000 0.023438
1949.000000 0.015625
1950.000000 0.015625
1951.000000 0.085938
1952.000000 -0.085938
1953.000000 0.125000
1954.000000 -0.046875
1955.000000 -0.195312
1956.000000 -0.148438
1957.000000 0.156250
1958.000000 -0.031250
1959.000000 -0.031250
1960.000000 -0.023438
1961.000000 -0.023438
1962.000000 -0.062500
1963.000000 0.109375
1964.000000 0.007812
1965.000000 -0.007812
1966.000000 -0.195312
1967.000000 0.531250
1968.000000 0.000000
1969.000000 -0.078125
1970.000000 0.070312
1971.000000 0.015625
1972.000000 -0.046875
1973.000000 -0.023438
1974.000000 -0.031250
1975.000000 0.039062
1976.000000 0.039062
1977.000000 0.015625
1978.000000 -0.054688
1979.000000 -0.007812
1980.000000 -0.148438
1981.000000 0.046875
1982.000000 -0.031250
1983.000000 0.171875
1984.000000 -0.062500
1985.000000 -0.039062
1986.000000 0.000000
1987.000000 -0.070312
1988.000000 -0.093750
1989.000000 0.070312
1990.000000 -0.093750
1991.000000 -0.023438
1992.000000 -0.031250
1993.000000 0.000000
1994.000000 -0.015625
1995.000000 0.117188
1996.000000 -0.109375
1997.000000 0.054688
1998.000000 -0.015625
1999.000000 0.445312
2000.000000 0.062500
2001.000000 -0.039062
2002.000000 0.000000
2003.000000 0.015625
2004.000000 -0.132812
2005.000000 0.031250
2006.000000 0.031250
2007.000000 -0.085938
2008.000000 0.023438
2009.000000 -0.039062
2010.000000 0.046875
2011.000000 0.023438
2012.000000 -0.093750
2013.000000 -0.046875
2014.000000 -0.109375
2015.000000 0.132812
2016.000000 -0.039062
2017.000000 -0.148438
2018.000000 0.062500
2019.000000 0.007812
2020.000000 0.054688
2021.000000 -0.070312
2022.000000 -0.054688
2023.000000 0.125000
2024.000000 -0.046875
2025.000000 -0.078125
2026.000000 -0.062500
2027.000000 -0.156250
2028.000000 0.039062
2029.000000 0.039062
2030.000000 -0.046875
2031.000000 0.625000
2032.000000 -0.023438
2033.000000 -0.054688
2034.000000 -0.023438
2035.000000 0.015625
2036.000000 0.039062
2037.000000 -0.125000
2038.000000 0.085938
2039.000000 -0.101562
2040.000000 -0.070312
2041.000000 0.101562
2042.000000 0.000000
2043.000000 -0.132812
2044.000000 -0.039062
2045.000000 -0.031250
2046.000000 -0.750000
2047.000000 -1.000000
2048.000000 -0.195312
2049.000000 0.117188
2050.000000 0.039062
2051.000000 -0.117188
2052.000000 0.070312
2053.000000 -0.046875
2054.000000 0.062500
2055.000000 -0.101562
2056.000000 0.015625
2057.000000 -0.156250
2058.000000 0.000000
2059.000000 0.023438
2060.000000 0.023438
2061.000000 -0.054688
2062.000000 0.109375
2063.000000 0.492188
2064.000000 -0.031250
2065.000000 -0.062500
2066.000000 -0.031250
2067.000000 0.039062
2068.000000 -0.070312
2069.000000 0.023438
2070.000000 0.054688
2071.000000 -0.140625
2072.000000 -0.125000
2073.000000 0.085938
2074.000000 0.031250
2075.000000 -0.085938
2076.000000 -0.023438
2077.000000 -0.093750
2078.000000 0.125000
2079.000000 -0.015625
2080.000000 -0.023438
2081.000000 0.015625
2082.000000 0.093750
2083.000000 -0.007812
2084.000000 -0.171875
2085.000000 0.070312
2086.000000 0.000000
2087.000000 -0.023438
2088.000000 -0.085938
2089.000000 0.031250
2090.000000 -0.109375
2091.000000 -0.007812
2092.000000 -0.070312
2093.000000 0.000000
2094.000000 -0.078125
2095.000000 0.617188
2096.000000 0.015625
2097.000000 -0.031250
2098.000000 0.101562
2099.000000 -0.109375
2100.000000 0.062500
2101.000000 -0.203125
2102.000000 0.046875
2103.000000 -0.054688
2104.000000 0.007812
2105.000000 0.031250
2106.000000 -0.164062
2107.000000 0.054688
2108.000000 0.039062
2109.000000 0.031250
2110.000000 0.015625
2111.000000 0.093750
2112.000000 -0.078125
2113.000000 0.062500
2114.000000 -0.125000
2115.000000 -0.093750
2116.000000 0.015625
2117.000000 0.000000
2118.000000 -0.187500
2119.000000 0.039062
2120.000000 0.195312
2121.000000 -0.062500
2122.000000 -0.023438
2123.000000 -0.078125
2124.000000 0.039062
2125.000000 -0.046875
2126.000000 -0.101562
2127.000000 0.625000
2128.000000 0.054688
2129.000000 -0.015625
2130.000000 -0.054688
2131.000000 -0.148438
2132.000000 0.039062
2133.000000 0.054688
2134.000000 -0.117188
2135.000000 -0.085938
2136.000000 0.101562
2137.000000 -0.046875
2138.000000 -0.015625
2139.000000 0.062500
2140.000000 -0.140625
2141.000000 -0.031250
2142.000000 -0.007812
2143.000000 0.078125
2144.000000 -0.039062
2145.000000 -0.078125
2146.000000 -0.015625
2147.000000 0.054688
2148.000000 -0.046875
2149.000000 -0.046875
2150.000000 0.046875
2151.000000 -0.046875
2152.000000 -0.062500
2153.000000 0.078125
2154.000000 0.078125
2155.000000 -0.093750
2156.000000 -0.078125
2157.000000 -0.062500
2158.000000 0.070312
2159.000000 0.523438
2160.000000 -0.015625
2161.000000 0.015625
2162.000000 -0.179688
2163.000000 0.039062
2164.000000 0.046875
2165.000000 -0.093750
2166.000000 0.039062
2167.000000 0.031250
2168.000000 0.015625
2169.000000 -0.085938
2170.000000 -0.070312
2171.000000 0.023438
2172.000000 -0.023438
2173.000000 0.007812
2174.000000 -0.085938
2175.000000 0.242188
2176.000000 -0.070312
2177.000000 -0.117188
2178.000000 0.070312
2179.000000 -0.101562
2180.000000 -0.015625
2181.000000 0.078125
2182.000000 -0.046875
2183.000000 -0.070312
2184.000000 -0.070312
2185.000000 0.171875
2186.000000 -0.179688
2187.000000 -0.078125
2188.000000 0.015625
2189.000000 0.070312
2190.000000 -0.039062
2191.000000 0.429688
2192.000000 0.156250
2193.000000 -0.164062
2194.000000 -0.023438
2195.000000 0.015625
2196.000000 0.031250
2197.000000 -0.085938
2198.000000 0.039062
2199.000000 -0.031250
2200.000000 0.031250
2201.000000 -0.101562
2202.000000 -0.015625
2203.000000 -0.093750
2204.000000 -0.070312
2205.000000 0.093750
2206.000000 0.007812
2207.000000 0.109375
2208.000000 -0.179688
2209.000000 0.117188
2210.000000 -0.039062
2211.000000 -0.062500
2212.000000 -0.015625
2213.000000 0.007812
2214.000000 0.031250
2215.000000 0.031250
2216.000000 -0.218750
2217.000000 0.046875
2218.000000 -0.062500
2219.000000 0.046875
2220.000000 -0.015625
2221.000000 -0.007812
2222.000000 -0.023438
2223.000000 0.664062
2224.000000 -0.046875
2225.000000 0.023438
2226.000000 -0.140625
2227.000000 -0.023438
2228.000000 -0.039062
2229.000000 -0.070312
2230.000000 -0.085938
2231.000000 0.148438
2232.000000 -0.054688
2233.000000 -0.085938
2234.000000 0.140625
2235.000000 -0.007812
2236.000000 -0.210938
2237.000000 0.085938
2238.000000 0.054688
2239.000000 0.117188
2240.000000 -0.015625
2241.000000 -0.078125
2242.000000 -0.085938
2243.000000 0.125000
2244.000000 -0.093750
2245.000000 -0.085938
2246.000000 0.015625
2247.000000 -0.054688
2248.000000 0.000000
2249.000000 -0.132812
2250.000000 0.078125
2251.000000 0.007812
2252.000000 -0.054688
2253.000000 0.023438
2254.000000 0.046875
2255.000000 0.546875
2256.000000 -0.031250
2257.000000 0.007812
2258.000000 -0.062500
2259.000000 -0.031250
2260.000000 -0.117188
2261.000000 0.039062
2262.000000 -0.023438
2263.000000 0.031250
2264.000000 -0.007812
2265.000000 -0.164062
2266.000000 0.046875
2267.000000 0.187500
2268.000000 -0.132812
2269.000000 -0.101562
2270.000000 -0.039062
2271.000000 0.031250
2272.000000 0.039062
2273.000000 -0.062500
2274.000000 0.031250
2275.000000 -0.023438
2276.000000 -0.031250
2277.000000 -0.070312
2278.000000 -0.062500
2279.000000 0.023438
2280.000000 0.007812
2281.000000 0.023438
2282.000000 -0.039062
2283.000000 -0.023438
2284.000000 -0.039062
2285.000000 -0.046875
2286.000000 -0.007812
2287.000000 0.664062
2288.000000 -0.187500
2289.000000 0.093750
2290.000000 -0.109375
2291.000000 0.039062
2292.000000 -0.125000
2293.000000 0.101562
2294.000000 -0.039062
2295.000000 -0.015625
2296.000000 -0.046875
2297.000000 -0.039062
2298.000000 0.031250
2299.000000 -0.101562
2300.000000 0.046875
2301.000000 0.148438
2302.000000 -0.242188
2303.000000 0.070312
2304.000000 -0.078125
2305.000000 -0.015625
2306.000000 -0.015625
2307.000000 0.054688
2308.000000 -0.078125
2309.000000 -0.062500
2310.000000 -0.015625
2311.000000 -0.085938
2312.000000 0.023438
2313.000000 -0.007812
2314.000000 -0.015625
2315.000000 0.031250
2316.000000 -0.046875
2317.000000 0.062500
2318.000000 -0.078125
2319.000000 0.578125
2320.000000 0.000000
2321.000000 -0.062500
2322.000000 0.000000
2323.000000 -0.031250
2324.000000 0.078125
2325.000000 0.054688
2326.000000 -0.132812
2327.000000 -0.054688
2328.000000 -0.078125
2329.000000 0.054688
2330.000000 0.000000
2331.000000 -0.070312
2332.000000 0.125000
2333.000000 -0.156250
2334.000000 0.054688
2335.000000 -0.085938
2336.000000 -0.031250
2337.000000 0.031250
2338.000000 0.109375
2339.000000 -0.148438
2340.000000 0.031250
2341.000000 -0.156250
2342.000000 -0.109375
2343.000000 0.054688
2344.000000 0.179688
2345.000000 0.031250
2346.000000 -0.062500
2347.000000 -0.007812
2348.000000 -0.218750
2349.000000 0.109375
2350.000000 0.023438
2351.000000 0.445312
2352.000000 0.015625
2353.000000 -0.054688
2354.000000 0.031250
2355.000000 0.046875
2356.000000 -0.015625
2357.000000 -0.070312
2358.000000 -0.046875
2359.000000 -0.078125
2360.000000 0.148438
2361.000000 -0.132812
2362.000000 -0.070312
2363.000000 0.085938
2364.000000 -0.101562
2365.000000 0.031250
2366.000000 -0.085938
2367.000000 0.140625
2368.000000 0.101562
2369.000000 -0.148438
2370.000000 -0.046875
2371.000000 0.031250
2372.000000 0.000000
2373.000000 0.070312
2374.000000 -0.117188
2375.000000 -0.093750
2376.000000 -0.039062
2377.000000 -0.039062
2378.000000 0.039062
2379.000000 0.046875
2380.000000 -0.031250
2381.000000 -0.109375
2382.000000 0.117188
2383.000000 0.585938
2384.000000 0.015625
2385.000000 0.023438
2386.000000 -0.179688
2387.000000 0.023438
2388.000000 -0.015625
2389.000000 -0.046875
2390.000000 -0.031250
2391.000000 0.015625
2392.000000 0.046875
2393.000000 -0.109375
2394.000000 -0.015625
2395.000000 0.039062
2396.000000 -0.054688
2397.000000 -0.023438
2398.000000 -0.031250
2399.000000 0.000000
2400.000000 -0.117188
2401.000000 0.070312
2402.000000 -0.015625
2403.000000 -0.007812
2404.000000 -0.015625
2405.000000 0.046875
2406.000000 -0.070312
2407.000000 -0.031250
2408.000000 0.023438
2409.000000 0.023438
2410.000000 -0.039062
2411.000000 0.023438
2412.000000 -0.046875
2413.000000 -0.046875
2414.000000 -0.007812
2415.000000 0.453125
2416.000000 0.039062
2417.000000 0.078125
2418.000000 -0.093750
2419.000000 -0.031250
2420.000000 -0.109375
2421.000000 0.046875
2422.000000 -0.070312
2423.000000 -0.031250
2424.000000 -0.156250
2425.000000 0.093750
2426.000000 0.046875
2427.000000 0.007812
2428.000000 -0.046875
2429.000000 -0.031250
2430.000000 -0.039062
2431.000000 0.171875
2432.000000 -0.054688
2433.000000 0.031250
2434.000000 -0.046875
2435.000000 -0.054688
2436.000000 0.078125
2437.000000 -0.101562
2438.000000 -0.140625
2439.000000 -0.031250
2440.000000 0.031250
2441.000000 0.031250
2442.000000 0.117188
2443.000000 -0.171875
2444.000000 0.046875
2445.000000 -0.039062
2446.000000 0.054688
2447.000000 0.539062
2448.000000 0.023438
2449.000000 -0.164062
2450.000000 -0.031250
2451.000000 -0.078125
2452.000000 -0.093750
2453.000000 -0.015625
2454.000000 0.062500
2455.000000 0.000000
2456.000000 -0.031250
2457.000000 -0.054688
2458.000000 0.140625
2459.000000 -0.117188
2460.000000 -0.023438
2461.000000 -0.031250
2462.000000 0.023438
2463.000000 0.039062
2464.000000 -0.085938
2465.000000 0.031250
2466.000000 0.070312
2467.000000 -0.179688
2468.000000 0.078125
2469.000000 -0.046875
2470.000000 -0.007812
2471.000000 -0.015625
2472.000000 0.054688
2473.000000 -0.039062
2474.000000 -0.039062
2475.000000 0.101562
2476.000000 -0.171875
2477.000000 -0.023438
2478.000000 -0.085938
2479.000000 0.578125
2480.000000 -0.015625
2481.000000 0.039062
2482.000000 -0.062500
2483.000000 0.078125
2484.000000 -0.062500
2485.000000 -0.085938
2486.000000 0.046875
2487.000000 0.007812
2488.000000 -0.054688
2489.000000 -0.039062
2490.000000 0.031250
2491.000000 -0.007812
2492.000000 -0.078125
2493.000000 -0.007812
2494.000000 0.054688
2495.000000 0.070312
2496.000000 -0.054688
2497.000000 0.039062
2498.000000 -0.023438
2499.000000 -0.117188
2500.000000 0.062500
2501.000000 -0.109375
2502.000000 -0.046875
2503.000000 -0.156250
2504.000000 0.234375
2505.000000 -0.054688
2506.000000 0.000000
2507.000000 -0.140625
2508.000000 0.062500
2509.000000 -0.046875
2510.000000 -0.039062
2511.000000 0.632812
2512.000000 0.046875
2513.000000 -0.015625
2514.000000 -0.039062
2515.000000 -0.070312
2516.000000 -0.070312
2517.000000 -0.015625
2518.000000 0.070312
2519.000000 -0.046875
2520.000000 -0.062500
2521.000000 -0.101562
2522.000000 -0.054688
2523.000000 0.054688
2524.000000 0.000000
2525.000000 -0.023438
2526.000000 -0.046875
2527.000000 -0.046875
2528.000000 0.187500
2529.000000 -0.156250
2530.000000 0.023438
2531.000000 -0.039062
2532.000000 0.015625
2533.000000 0.015625
2534.000000 -0.015625
2535.000000 -0.070312
2536.000000 -0.023438
2537.000000 0.085938
2538.000000 0.000000
2539.000000 -0.085938
2540.000000 0.015625
2541.000000 -0.078125
2542.000000 0.023438
2543.000000 0.507812
2544.000000 -0.039062
2545.000000 0.031250
2546.000000 -0.070312
2547.000000 -0.062500
2548.000000 -0.007812
2549.000000 -0.031250
2550.000000 0.054688
2551.000000 -0.093750
2552.000000 0.000000
2553.000000 -0.046875
2554.000000 -0.007812
2555.000000 0.078125
2556.000000 0.054688
2557.000000 -0.132812
2558.000000 -0.078125
2559.000000 -0.234375
2560.000000 0.023438
2561.000000 -0.109375
2562.000000 0.023438
2563.000000 0.007812
2564.000000 -0.015625
2565.000000 0.070312
2566.000000 -0.007812
2567.000000 -0.101562
2568.000000 -0.054688
2569.000000 0.117188
2570.000000 -0.164062
2571.000000 0.039062
2572.000000 -0.125000
2573.000000 0.031250
2574.000000 0.054688
2575.000000 0.546875
2576.000000 0.039062
2577.000000 -0.046875
2578.000000 -0.078125
2579.000000 0.031250
2580.000000 0.078125
2581.000000 -0.109375
2582.000000 -0.015625
2583.000000 0.117188
2584.000000 -0.164062
2585.000000 0.007812
2586.000000 -0.031250
2587.000000 -0.054688
2588.000000 -0.085938
2589.000000 -0.062500
2590.000000 -0.039062
2591.000000 0.281250
2592.000000 -0.156250
2593.000000 -0.046875
2594.000000 0.070312
2595.000000 -0.101562
2596.000000 -0.109375
2597.000000 0.015625
2598.000000 0.093750
2599.000000 0.023438
2600.000000 0.046875
2601.000000 -0.125000
2602.000000 -0.031250
2603.000000 -0.015625
2604.000000 -0.070312
2605.000000 -0.015625
2606.000000 -0.078125
2607.000000 0.609375
2608.000000 0.039062
2609.000000 -0.062500
2610.000000 0.125000
2611.000000 -0.101562
2612.000000 -0.101562
2613.000000 -0.085938
2614.000000 0.093750
2615.000000 -0.062500
2616.000000 0.031250
2617.000000 -0.023438
2618.000000 0.007812
2619.000000 0.000000
2620.000000 -0.054688
2621.000000 -0.039062
2622.000000 0.109375
2623.000000 -0.039062
2624.000000 0.015625
2625.000000 0.046875
2626.000000 -0.101562
2627.000000 -0.031250
2628.000000 -0.039062
2629.000000 -0.070312
2630.000000 -0.031250
2631.000000 -0.031250
2632.000000 0.117188
2633.000000 -0.148438
2634.000000 0.109375
2635.000000 0.039062
2636.000000 -0.156250
2637.000000 0.046875
2638.000000 0.070312
2639.000000 0.351562
2640.000000 0.062500
2641.000000 -0.007812
2642.000000 0.015625
2643.000000 -0.132812
2644.000000 -0.007812
2645.000000 -0.085938
2646.000000 0.015625
2647.000000 -0.031250
2648.000000 0.125000
2649.000000 -0.046875
2650.000000 -0.015625
2651.000000 0.078125
2652.000000 -0.046875
2653.000000 -0.070312
2654.000000 -0.132812
2655.000000 0.148438
2656.000000 -0.023438
2657.000000 -0.023438
2658.000000 -0.078125
2659.000000 0.085938
2660.000000 -0.125000
2661.000000 -0.054688
2662.000000 0.117188
2663.000000 0.132812
2664.000000 -0.195312
2665.000000 -0.101562
2666.000000 0.054688
2667.000000 -0.125000
2668.000000 0.062500
2669.000000 -0.015625
2670.000000 0.109375
2671.000000 0.343750
2672.000000 0.007812
2673.000000 0.007812
2674.000000 -0.070312
2675.000000 -0.070312
2676.000000 0.031250
2677.000000 0.109375
2678.000000 -0.046875
2679.000000 0.015625
2680.000000 -0.203125
2681.000000 0.054688
2682.000000 0.039062
2683.000000 -0.007812
2684.000000 0.000000
2685.000000 0.023438
2686.000000 -0.023438
2687.000000 0.101562
2688.000000 -0.031250
2689.000000 -0.023438
2690.000000 -0.007812
2691.000000 -0.109375
2692.000000 0.023438
2693.000000 -0.031250
2694.000000 -0.125000
2695.000000 0.007812
2696.000000 0.101562
2697.000000 -0.007812
2698.000000 -0.156250
2699.000000 0.046875
2700.000000 -0.148438
2701.000000 0.054688
2702.000000 -0.031250
2703.000000 0.515625
2704.000000 0.031250
2705.000000 -0.070312
2706.000000 0.007812
2707.000000 -0.015625
2708.000000 -0.046875
2709.000000 0.015625
2710.000000 0.046875
2711.000000 -0.085938
2712.000000 -0.007812
2713.000000 0.046875
2714.000000 -0.062500
2715.000000 -0.015625
2716.000000 0.031250
2717.000000 -0.007812
2718.000000 -0.109375
2719.000000 0.062500
2720.000000 -0.070312
2721.000000 0.023438
2722.000000 -0.039062
2723.000000 0.000000
2724.000000 -0.101562
2725.000000 0.117188
2726.000000 -0.093750
2727.000000 0.046875
2728.000000 0.093750
2729.000000 -0.015625
2730.000000 -0.164062
2731.000000 -0.007812
2732.000000 -0.054688
2733.000000 0.023438
2734.000000 -0.046875
2735.000000 0.523438
2736.000000 0.031250
2737.000000 -0.093750
2738.000000 0.093750
2739.000000 0.054688
2740.000000 -0.101562
2741.000000 -0.093750
2742.000000 -0.101562
2743.000000 0.125000
2744.000000 -0.062500
2745.000000 0.015625
2746.000000 0.023438
2747.000000 -0.078125
2748.000000 -0.070312
2749.000000 -0.062500
2750.000000 0.023438
2751.000000 0.132812
2752.000000 0.000000
2753.000000 -0.101562
2754.000000 0.070312
2755.000000 -0.062500
2756.000000 -0.078125
2757.000000 0.031250
2758.000000 -0.031250
2759.000000 -0.046875
2760.000000 0.046875
2761.000000 0.023438
2762.000000 -0.039062
2763.000000 0.046875
2764.000000 -0.179688
2765.000000 0.046875
2766.000000 -0.070312
2767.000000 0.585938
2768.000000 0.023438
2769.000000 0.000000
2770.000000 -0.054688
2771.000000 -0.031250
2772.000000 -0.062500
2773.000000 0.140625
2774.000000 -0.148438
2775.000000 -0.007812
2776.000000 0.054688
2777.000000 -0.054688
2778.000000 0.062500
2779.000000 -0.062500
2780.000000 -0.117188
2781.000000 0.000000
2782.000000 -0.179688
2783.000000 0.171875
2784.000000 0.046875
2785.000000 -0.140625
2786.000000 0.101562
2787.000000 -0.078125
2788.000000 0.046875
2789.000000 -0.039062
2790.000000 -0.085938
2791.000000 0.015625
2792.000000 -0.007812
2793.000000 -0.093750
2794.000000 -0.046875
2795.000000 0.109375
2796.000000 -0.101562
2797.000000 0.093750
2798.000000 -0.046875
2799.000000 0.609375
2800.000000 -0.046875
2801.000000 -0.046875
2802.000000 -0.039062
2803.000000 0.039062
2804.000000 -0.171875
2805.000000 0.140625
2806.000000 -0.007812
2807.000000 -0.015625
2808.000000 -0.031250
2809.000000 0.000000
2810.000000 -0.039062
2811.000000 -0.171875
2812.000000 -0.054688
2813.000000 -0.031250
2814.000000 0.039062
2815.000000 0.109375
2816.000000 -0.085938
2817.000000 -0.023438
2818.000000 0.070312
2819.000000 -0.046875
2820.000000 -0.054688
2821.000000 -0.015625
2822.000000 -0.070312
2823.000000 0.023438
2824.000000 0.007812
2825.000000 -0.015625
2826.000000 0.000000
2827.000000 0.054688
2828.000000 -0.101562
2829.000000 -0.023438
2830.000000 -0.054688
2831.000000 0.507812
2832.000000 -0.054688
2833.000000 0.000000
2834.000000 0.031250
2835.000000 -0.062500
2836.000000 -0.101562
2837.000000 0.179688
2838.000000 -0.093750
2839.000000 -0.054688
2840.000000 0.054688
2841.000000 0.007812
2842.000000 -0.007812
2843.000000 -0.070312
2844.000000 -0.007812
2845.000000 -0.023438
2846.000000 -0.031250
2847.000000 0.101562
2848.000000 -0.007812
2849.000000 -0.085938
2850.000000 -0.046875
2851.000000 -0.054688
2852.000000 -0.140625
2853.000000 0.031250
2854.000000 0.085938
2855.000000 -0.015625
2856.000000 -0.007812
2857.000000 0.039062
2858.000000 -0.039062
2859.000000 -0.085938
2860.000000 -0.039062
2861.000000 0.000000
2862.000000 0.031250
2863.000000 0.445312
2864.000000 0.148438
2865.000000 -0.039062
2866.000000 -0.101562
2867.000000 0.015625
2868.000000 0.007812
2869.000000 -0.039062
2870.000000 -0.078125
2871.000000 0.023438
2872.000000 -0.078125
2873.000000 -0.007812
2874.000000 -0.039062
2875.000000 0.046875
2876.000000 -0.101562
2877.000000 0.031250
2878.000000 -0.015625
2879.000000 0.179688
2880.000000 -0.125000
2881.000000 0.046875
2882.000000 -0.007812
2883.000000 0.015625
2884.000000 -0.117188
2885.000000 -0.031250
2886.000000 0.242188
2887.000000 -0.070312
2888.000000 -0.054688
2889.000000 -0.062500
2890.000000 -0.101562
2891.000000 -0.007812
2892.000000 -0.023438
2893.000000 0.062500
2894.000000 -0.117188
2895.000000 0.546875
2896.000000 0.015625
2897.000000 -0.046875
2898.000000 0.054688
2899.000000 -0.054688
2900.000000 0.023438
2901.000000 -0.039062
2902.000000 -0.046875
2903.000000 0.007812
2904.000000 0.007812
2905.000000 0.031250
2906.000000 -0.148438
2907.000000 -0.023438
2908.000000 -0.054688
2909.000000 -0.046875
2910.000000 0.140625
2911.000000 0.093750
2912.000000 0.031250
2913.000000 -0.171875
2914.000000 -0.078125
2915.000000 0.000000
2916.000000 -0.039062
2917.000000 0.007812
2918.000000 0.023438
2919.000000 0.039062
2920.000000 -0.085938
2921.000000 -0.031250
2922.000000 -0.101562
2923.000000 0.031250
2924.000000 0.023438
2925.000000 0.007812
2926.000000 -0.023438
2927.000000 0.593750
2928.000000 -0.054688
2929.000000 -0.164062
2930.000000 0.031250
2931.000000 0.093750
2932.000000 -0.125000
2933.000000 -0.046875
2934.000000 0.031250
2935.000000 -0.031250
2936.000000 0.015625
2937.000000 -0.085938
2938.000000 0.054688
2939.000000 0.148438
2940.000000 -0.242188
2941.000000 -0.031250
2942.000000 0.062500
2943.000000 0.031250
2944.000000 -0.148438
2945.000000 0.078125
2946.000000 -0.023438
2947.000000 -0.015625
2948.000000 -0.039062
2949.000000 -0.039062
2950.000000 0.000000
2951.000000 0.007812
2952.000000 0.085938
2953.000000 0.031250
2954.000000 -0.046875
2955.000000 0.031250
2956.000000 -0.085938
2957.000000 -0.187500
2958.000000 -0.039062
2959.000000 0.742188
2960.000000 0.039062
2961.000000 -0.179688
2962.000000 0.046875
2963.000000 -0.085938
2964.000000 -0.117188
2965.000000 0.062500
2966.000000 -0.062500
2967.000000 0.031250
2968.000000 -0.046875
2969.000000 0.046875
2970.000000 0.101562
2971.000000 -0.007812
2972.000000 -0.140625
2973.000000 -0.046875
2974.000000 -0.109375
2975.000000 0.093750
2976.000000 0.109375
2977.000000 -0.070312
2978.000000 0.031250
2979.000000 -0.039062
2980.000000 -0.085938
2981.000000 -0.078125
2982.000000 -0.007812
2983.000000 -0.023438
2984.000000 -0.078125
2985.000000 0.203125
2986.000000 -0.046875
2987.000000 -0.085938
2988.000000 -0.046875
2989.000000 -0.023438
2990.000000 -0.148438
2991.000000 0.703125
2992.000000 -0.039062
2993.000000 -0.015625
2994.000000 -0.085938
2995.000000 0.000000
2996.000000 -0.054688
2997.000000 0.054688
2998.000000 -0.101562
2999.000000 0.109375
3000.000000 -0.062500
3001.000000 0.070312
3002.000000 -0.140625
3003.000000 0.070312
3004.000000 -0.171875
3005.000000 0.078125
3006.000000 -0.109375
3007.000000 0.226562
3008.000000 0.023438
3009.000000 -0.156250
3010.000000 0.109375
3011.000000 0.007812
3012.000000 0.039062
3013.000000 -0.007812
3014.000000 -0.195312
3015.000000 0.078125
3016.000000 -0.046875
3017.000000 -0.015625
3018.000000 -0.015625
3019.000000 -0.054688
3020.000000 -0.062500
3021.000000 -0.031250
3022.000000 0.000000
3023.000000 0.492188
3024.000000 -0.007812
3025.000000 0.062500
3026.000000 -0.039062
3027.000000 0.007812
3028.000000 -0.062500
3029.000000 -0.125000
3030.000000 0.039062
3031.000000 0.054688
3032.000000 -0.078125
3033.000000 0.054688
3034.000000 0.031250
3035.000000 -0.093750
3036.000000 0.039062
3037.000000 -0.218750
3038.000000 0.023438
3039.000000 0.007812
3040.000000 0.109375
3041.000000 0.093750
3042.000000 -0.101562
3043.000000 -0.015625
3044.000000 0.007812
3045.000000 0.054688
3046.000000 -0.132812
3047.000000 -0.062500
3048.000000 0.031250
3049.000000 -0.062500
3050.000000 0.007812
3051.000000 -0.054688
3052.000000 0.007812
3053.000000 -0.125000
3054.000000 -0.007812
3055.000000 0.656250
3056.000000 -0.070312
3057.000000 0.000000
3058.000000 -0.070312
3059.000000 -0.031250
3060.000000 0.015625
3061.000000 0.023438
3062.000000 0.031250
3063.000000 0.046875
3064.000000 -0.031250
3065.000000 -0.117188
3066.000000 -0.109375
3067.000000 0.085938
3068.000000 -0.015625
3069.000000 -0.101562
3070.000000 0.000000
3071.000000 -0.437500
3072.000000 0.046875
3073.000000 -0.015625
3074.000000 -0.054688
3075.000000 0.054688
3076.000000 0.070312
3077.000000 -0.148438
3078.000000 -0.085938
3079.000000 0.148438
3080.000000 -0.039062
3081.000000 -0.179688
3082.000000 -0.039062
3083.000000 0.054688
3084.000000 0.085938
3085.000000 -0.109375
3086.000000 -0.085938
3087.000000 0.585938
3088.000000 -0.007812
3089.000000 0.031250
3090.000000 -0.015625
3091.000000 -0.148438
3092.000000 0.132812
3093.000000 -0.171875
3094.000000 0.156250
3095.000000 -0.054688
3096.000000 -0.101562
3097.000000 -0.125000
3098.000000 -0.070312
3099.000000 0.085938
3100.000000 0.132812
3101.000000 0.054688
3102.000000 -0.156250
3103.000000 0.046875
3104.000000 0.007812
3105.000000 -0.023438
3106.000000 0.046875
3107.000000 -0.156250
3108.000000 0.023438
3109.000000 0.039062
3110.000000 -0.062500
3111.000000 0.031250
3112.000000 -0.132812
3113.000000 -0.085938
3114.000000 0.093750
3115.000000 -0.085938
3116.000000 -0.031250
3117.000000 0.000000
3118.000000 -0.117188
3119.000000 0.765625
3120.000000 -0.054688
3121.000000 -0.054688
3122.000000 -0.093750
3123.000000 0.054688
3124.000000 0.140625
3125.000000 -0.054688
3126.000000 -0.140625
3127.000000 0.039062
3128.000000 -0.093750
3129.000000 0.007812
3130.000000 -0.117188
3131.000000 0.078125
3132.000000 -0.007812
3133.000000 0.085938
3134.000000 -0.078125
3135.000000 0.171875
3136.000000 -0.093750
3137.000000 -0.023438
3138.000000 0.062500
3139.000000 -0.148438
3140.000000 -0.054688
3141.000000 -0.023438
3142.000000 0.023438
3143.000000 0.007812
3144.000000 -0.062500
3145.000000 -0.046875
3146.000000 0.062500
3147.000000 -0.039062
3148.000000 0.015625
3149.000000 -0.070312
3150.000000 -0.070312
3151.000000 0.757812
3152.000000 -0.203125
3153.000000 0.039062
3154.000000 -0.070312
3155.000000 -0.054688
3156.000000 -0.039062
3157.000000 0.000000
3158.000000 -0.187500
3159.000000 0.117188
3160.000000 0.046875
3161.000000 -0.039062
3162.000000 -0.007812
3163.000000 -0.023438
3164.000000 -0.039062
3165.000000 -0.015625
3166.000000 -0.140625
3167.000000 0.304688
3168.000000 -0.195312
3169.000000 0.046875
3170.000000 0.039062
3171.000000 -0.023438
3172.000000 -0.117188
3173.000000 0.046875
3174.000000 -0.046875
3175.000000 0.031250
3176.000000 -0.125000
3177.000000 -0.007812
3178.000000 -0.054688
3179.000000 0.031250
3180.000000 -0.101562
3181.000000 0.093750
3182.000000 0.039062
3183.000000 0.460938
3184.000000 0.117188
3185.000000 -0.085938
3186.000000 0.070312
3187.000000 -0.085938
3188.000000 -0.101562
3189.000000 -0.078125
3190.000000 0.062500
3191.000000 0.054688
3192.000000 -0.085938
3193.000000 -0.023438
3194.000000 0.023438
3195.000000 0.070312
3196.000000 -0.085938
3197.000000 -0.109375
3198.000000 0.039062
3199.000000 0.023438
3200.000000 -0.039062
3201.000000 -0.023438
3202.000000 0.148438
3203.000000 -0.015625
3204.000000 -0.039062
3205.000000 -0.031250
3206.000000 0.031250
3207.000000 -0.070312
3208.000000 -0.101562
3209.000000 0.023438
3210.000000 -0.203125
3211.000000 0.109375
3212.000000 0.007812
3213.000000 0.078125
3214.000000 -0.148438
3215.000000 0.507812
3216.000000 0.007812
3217.000000 -0.085938
3218.000000 0.093750
3219.000000 -0.187500
3220.000000 0.125000
3221.000000 0.070312
3222.000000 -0.039062
3223.000000 -0.171875
3224.000000 0.085938
3225.000000 -0.148438
3226.000000 0.031250
3227.000000 0.031250
3228.000000 -0.070312
3229.000000 0.015625
3230.000000 0.062500
3231.000000 0.085938
3232.000000 -0.078125
3233.000000 -0.078125
3234.000000 -0.007812
3235.000000 0.007812
3236.000000 -0.093750
3237.000000 0.078125
3238.000000 -0.101562
3239.000000 -0.054688
3240.000000 0.125000
3241.000000 -0.109375
3242.000000 -0.023438
3243.000000 0.046875
3244.000000 -0.015625
3245.000000 -0.078125
3246.000000 -0.078125
3247.000000 0.640625
3248.000000 -0.125000
3249.000000 0.031250
3250.000000 -0.015625
3251.000000 -0.023438
3252.000000 -0.046875
3253.000000 0.023438
3254.000000 0.156250
3255.000000 -0.085938
3256.000000 -0.093750
3257.000000 -0.164062
3258.000000 0.054688
3259.000000 0.031250
3260.000000 -0.078125
3261.000000 0.015625
3262.000000 0.023438
3263.000000 -0.031250
3264.000000 0.109375
3265.000000 -0.031250
3266.000000 -0.031250
3267.000000 -0.039062
3268.000000 -0.054688
3269.000000 0.000000
3270.000000 0.046875
3271.000000 -0.125000
3272.000000 0.078125
3273.000000 0.039062
3274.000000 0.078125
3275.000000 -0.140625
3276.000000 -0.007812
3277.000000 -0.015625
3278.000000 -0.046875
3279.000000 0.515625
3280.000000 -0.054688
3281.000000 0.078125
3282.000000 -0.054688
3283.000000 0.007812
3284.000000 -0.125000
3285.000000 0.046875
3286.000000 0.070312
3287.000000 0.023438
3288.000000 -0.023438
3289.000000 -0.085938
3290.000000 0.039062
3291.000000 -0.078125
3292.000000 -0.101562
3293.000000 -0.054688
3294.000000 0.023438
3295.000000 0.023438
3296.000000 -0.015625
3297.000000 -0.117188
3298.000000 0.007812
3299.000000 0.031250
3300.000000 0.023438
3301.000000 -0.078125
3302.000000 0.023438
3303.000000 0.039062
3304.000000 0.000000
3305.000000 -0.187500
3306.000000 0.046875
3307.000000 0.039062
3308.000000 -0.085938
3309.000000 -0.062500
3310.000000 0.132812
3311.000000 0.539062
3312.000000 -0.140625
3313.000000 0.046875
3314.000000 0.023438
3315.000000 -0.039062
3316.000000 -0.070312
3317.000000 0.046875
3318.000000 -0.132812
3319.000000 -0.046875
3320.000000 0.078125
3321.000000 -0.015625
3322.000000 0.054688
3323.000000 -0.132812
3324.000000 -0.031250
3325.000000 0.070312
3326.000000 -0.125000
3327.000000 0.148438
3328.000000 -0.093750
3329.000000 -0.039062
3330.000000 -0.015625
3331.000000 0.023438
3332.000000 -0.101562
3333.000000 0.039062
3334.000000 -0.031250
3335.000000 -0.015625
3336.000000 0.015625
3337.000000 -0.054688
3338.000000 -0.007812
3339.000000 0.101562
3340.000000 -0.132812
3341.000000 -0.031250
3342.000000 0.023438
3343.000000 0.570312
3344.000000 -0.062500
3345.000000 -0.101562
3346.000000 0.203125
3347.000000 -0.078125
3348.000000 -0.085938
3349.000000 -0.117188
3350.000000 0.046875
3351.000000 0.015625
3352.000000 -0.015625
3353.000000 -0.140625
3354.000000 -0.078125
3355.000000 0.062500
3356.000000 -0.054688
3357.000000 0.007812
3358.000000 0.015625
3359.000000 0.046875
3360.000000 0.023438
3361.000000 -0.039062
3362.000000 -0.015625
3363.000000 -0.046875
3364.000000 -0.015625
3365.000000 -0.039062
3366.000000 0.132812
3367.000000 -0.054688
3368.000000 -0.085938
3369.000000 -0.195312
3370.000000 0.140625
3371.000000 0.000000
3372.000000 -0.062500
3373.000000 0.015625
3374.000000 -0.109375
3375.000000 0.679688
3376.000000 -0.078125
3377.000000 0.031250
3378.000000 -0.070312
3379.000000 0.031250
3380.000000 -0.031250
3381.000000 -0.156250
3382.000000 0.171875
3383.000000 0.023438
3384.000000 -0.132812
3385.000000 -0.046875
3386.000000 0.000000
3387.000000 -0.039062
3388.000000 -0.015625
3389.000000 0.062500
3390.000000 -0.007812
3391.000000 0.015625
3392.000000 0.000000
3393.000000 -0.046875
3394.000000 -0.023438
3395.000000 0.125000
3396.000000 -0.078125
3397.000000 -0.023438
3398.000000 0.031250
3399.000000 0.007812
3400.000000 -0.125000
3401.000000 -0.070312
3402.000000 0.085938
3403.000000 -0.054688
3404.000000 -0.125000
3405.000000 -0.015625
3406.000000 0.039062
3407.000000 0.429688
3408.000000 0.070312
3409.000000 0.015625
3410.000000 0.039062
3411.000000 -0.031250
3412.000000 -0.117188
3413.000000 -0.109375
3414.000000 0.054688
3415.000000 -0.070312
3416.000000 0.101562
3417.000000 0.000000
3418.000000 0.070312
3419.000000 0.015625
3420.000000 -0.070312
3421.000000 -0.093750
3422.000000 -0.007812
3423.000000 0.039062
3424.000000 -0.109375
3425.000000 -0.031250
3426.000000 0.039062
3427.000000 0.046875
3428.000000 0.007812
3429.000000 -0.039062
3430.000000 -0.062500
3431.000000 0.015625
3432.000000 -0.039062
3433.000000 0.070312
3434.000000 -0.062500
3435.000000 -0.078125
3436.000000 -0.031250
3437.000000 -0.054688
3438.000000 -0.132812
3439.000000 0.734375
3440.000000 0.046875
3441.000000 -0.078125
3442.000000 -0.054688
3443.000000 -0.085938
3444.000000 0.054688
3445.000000 -0.085938
3446.000000 -0.007812
3447.000000 0.101562
3448.000000 -0.046875
3449.000000 -0.140625
3450.000000 0.085938
3451.000000 0.039062
3452.000000 -0.218750
3453.000000 0.015625
3454.000000 0.093750
3455.000000 0.054688
3456.000000 -0.039062
3457.000000 -0.007812
3458.000000 0.007812
3459.000000 -0.070312
3460.000000 -0.093750
3461.000000 0.062500
3462.000000 -0.015625
3463.000000 -0.046875
3464.000000 0.023438
3465.000000 0.015625
3466.000000 -0.015625
3467.000000 -0.078125
3468.000000 -0.132812
3469.000000 0.156250
3470.000000 0.062500
3471.000000 0.390625
3472.000000 0.023438
3473.000000 -0.046875
3474.000000 -0.054688
3475.000000 -0.023438
3476.000000 -0.031250
3477.000000 -0.125000
3478.000000 0.046875
3479.000000 0.078125
3480.000000 0.031250
3481.000000 -0.007812
3482.000000 0.031250
3483.000000 -0.054688
3484.000000 -0.109375
3485.000000 -0.070312
3486.000000 0.062500
3487.000000 -0.054688
3488.000000 0.054688
3489.000000 -0.007812
3490.000000 -0.140625
3491.000000 -0.062500
3492.000000 -0.007812
3493.000000 0.093750
3494.000000 -0.085938
3495.000000 0.085938
3496.000000 -0.070312
3497.000000 0.125000
3498.000000 -0.109375
3499.000000 0.015625
3500.000000 -0.070312
3501.000000 0.007812
3502.000000 -0.070312
3503.000000 0.492188
3504.000000 0.046875
3505.000000 0.070312
3506.000000 -0.070312
3507.000000 -0.039062
3508.000000 0.039062
3509.000000 0.015625
3510.000000 -0.039062
3511.000000 -0.117188
3512.000000 0.000000
3513.000000 -0.007812
3514.000000 -0.015625
3515.000000 0.085938
3516.000000 -0.101562
3517.000000 -0.046875
3518.000000 -0.117188
3519.000000 0.132812
3520.000000 -0.039062
3521.000000 -0.007812
3522.000000 0.101562
3523.000000 -0.039062
3524.000000 -0.023438
3525.000000 -0.085938
3526.000000 -0.015625
3527.000000 0.046875
3528.000000 -0.070312
3529.000000 0.000000
3530.000000 0.000000
3531.000000 -0.015625
3532.000000 -0.085938
3533.000000 -0.023438
3534.000000 -0.070312
3535.000000 0.687500
3536.000000 -0.046875
3537.000000 -0.085938
3538.000000 0.085938
3539.000000 0.015625
3540.000000 -0.140625
3541.000000 -0.023438
3542.000000 -0.085938
3543.000000 0.093750
3544.000000 -0.078125
3545.000000 -0.054688
3546.000000 -0.039062
3547.000000 0.046875
3548.000000 -0.015625
3549.000000 0.000000
3550.000000 -0.054688
3551.000000 0.242188
3552.000000 -0.078125
3553.000000 -0.132812
3554.000000 0.007812
3555.000000 0.015625
3556.000000 0.054688
3557.000000 -0.062500
3558.000000 -0.046875
3559.000000 0.007812
3560.000000 -0.054688
3561.000000 -0.054688
3562.000000 -0.015625
3563.000000 0.015625
3564.000000 0.031250
3565.000000 -0.078125
3566.000000 -0.046875
3567.000000 0.453125
3568.000000 0.007812
3569.000000 0.054688
3570.000000 -0.062500
3571.000000 0.039062
3572.000000 -0.054688
3573.000000 -0.031250
3574.000000 -0.054688
3575.000000 0.039062
3576.000000 -0.109375
3577.000000 -0.007812
3578.000000 0.195312
3579.000000 -0.093750
3580.000000 -0.125000
3581.000000 0.046875
3582.000000 0.000000
3583.000000 -0.070312
3584.000000 -0.148438
3585.000000 -0.039062
3586.000000 0.015625
3587.000000 -0.015625
3588.000000 0.015625
3589.000000 -0.156250
3590.000000 -0.054688
3591.000000 -0.023438
3592.000000 0.117188
3593.000000 -0.171875
3594.000000 0.039062
3595.000000 0.125000
3596.000000 -0.085938
3597.000000 -0.039062
3598.000000 0.054688
3599.000000 0.593750
3600.000000 -0.250000
3601.000000 0.015625
3602.000000 0.023438
3603.000000 -0.023438
3604.000000 -0.078125
3605.000000 -0.062500
3606.000000 -0.046875
3607.000000 0.015625
3608.000000 0.210938
3609.000000 -0.226562
3610.000000 0.000000
3611.000000 0.062500
3612.000000 -0.054688
3613.000000 -0.031250
3614.000000 -0.015625
3615.000000 -0.007812
3616.000000 -0.031250
3617.000000 -0.070312
3618.000000 -0.093750
3619.000000 0.125000
3620.000000 0.070312
3621.000000 -0.070312
3622.000000 -0.085938
3623.000000 0.054688
3624.000000 0.007812
3625.000000 -0.039062
3626.000000 -0.023438
3627.000000 0.007812
3628.000000 -0.023438
3629.000000 -0.054688
3630.000000 0.007812
3631.000000 0.515625
3632.000000 -0.039062
3633.000000 -0.031250
3634.000000 0.015625
3635.000000 -0.078125
3636.000000 0.031250
3637.000000 0.218750
3638.000000 -0.062500
3639.000000 -0.125000
3640.000000 -0.031250
3641.000000 -0.078125
3642.000000 -0.007812
3643.000000 0.046875
3644.000000 -0.148438
3645.000000 -0.070312
3646.000000 0.015625
3647.000000 0.187500
3648.000000 0.039062
3649.000000 -0.117188
3650.000000 -0.023438
3651.000000 0.023438
3652.000000 -0.015625
3653.000000 -0.046875
3654.000000 -0.015625
3655.000000 -0.031250
3656.000000 0.023438
3657.000000 -0.015625
3658.000000 -0.039062
3659.000000 0.031250
3660.000000 -0.046875
3661.000000 0.000000
3662.000000 0.023438
3663.000000 0.531250
3664.000000 -0.125000
3665.000000 0.117188
3666.000000 -0.171875
3667.000000 -0.093750
3668.000000 0.187500
3669.000000 -0.085938
3670.000000 0.007812
3671.000000 -0.171875
3672.000000 0.109375
3673.000000 -0.078125
3674.000000 0.031250
3675.000000 -0.085938
3676.000000 0.046875
3677.000000 0.093750
3678.000000 -0.101562
3679.000000 -0.031250
3680.000000 -0.039062
3681.000000 0.078125
3682.000000 -0.039062
3683.000000 -0.039062
3684.000000 -0.093750
3685.000000 0.085938
3686.000000 0.093750
3687.000000 0.000000
3688.000000 -0.109375
3689.000000 -0.171875
3690.000000 -0.023438
3691.000000 -0.117188
3692.000000 -0.007812
3693.000000 0.054688
3694.000000 0.078125
3695.000000 0.632812
3696.000000 0.000000
3697.000000 -0.062500
3698.000000 -0.023438
3699.000000 0.054688
3700.000000 -0.125000
3701.000000 -0.078125
3702.000000 -0.046875
3703.000000 -0.023438
3704.000000 0.023438
3705.000000 -0.054688
3706.000000 0.093750
3707.000000 -0.093750
3708.000000 0.140625
3709.000000 -0.101562
3710.000000 -0.085938
3711.000000 0.132812
3712.000000 0.031250
3713.000000 -0.007812
3714.000000 -0.062500
3715.000000 -0.046875
3716.000000 -0.023438
3717.000000 0.046875
3718.000000 -0.109375
3719.000000 -0.023438
3720.000000 -0.062500
3721.000000 -0.070312
3722.000000 0.039062
3723.000000 0.101562
3724.000000 0.000000
3725.000000 -0.039062
3726.000000 -0.023438
3727.000000 0.515625
3728.000000 -0.007812
3729.000000 -0.093750
3730.000000 -0.015625
3731.000000 0.031250
3732.000000 0.054688
3733.000000 -0.140625
3734.000000 -0.062500
3735.000000 0.023438
3736.000000 0.007812
3737.000000 -0.054688
3738.000000 -0.101562
3739.000000 0.007812
3740.000000 0.000000
3741.000000 -0.023438
3742.000000 0.054688
3743.000000 0.046875
3744.000000 -0.062500
3745.000000 -0.046875
3746.000000 -0.054688
3747.000000 -0.023438
3748.000000 0.015625
3749.000000 0.054688
3750.000000 -0.062500
3751.000000 -0.054688
3752.000000 0.062500
3753.000000 -0.023438
3754.000000 -0.054688
3755.000000 0.078125
3756.000000 -0.140625
3757.000000 -0.007812
3758.000000 0.054688
3759.000000 0.453125
3760.000000 -0.070312
3761.000000 0.195312
3762.000000 -0.054688
3763.000000 -0.015625
3764.000000 -0.132812
3765.000000 -0.101562
3766.000000 -0.023438
3767.000000 0.023438
3768.000000 -0.023438
3769.000000 0.023438
3770.000000 0.039062
3771.000000 -0.140625
3772.000000 0.023438
3773.000000 0.070312
3774.000000 0.031250
3775.000000 0.054688
3776.000000 -0.015625
3777.000000 -0.164062
3778.000000 0.046875
3779.000000 -0.070312
3780.000000 0.023438
3781.000000 0.031250
3782.000000 0.007812
3783.000000 0.023438
3784.000000 -0.078125
3785.000000 0.109375
3786.000000 -0.078125
3787.000000 -0.031250
3788.000000 -0.031250
3789.000000 -0.015625
3790.000000 -0.078125
3791.000000 0.570312
3792.000000 -0.062500
3793.000000 -0.132812
3794.000000 0.117188
3795.000000 -0.070312
3796.000000 0.140625
3797.000000 -0.031250
3798.000000 -0.062500
3799.000000 -0.109375
3800.000000 0.023438
3801.000000 0.015625
3802.000000 -0.109375
3803.000000 0.000000
3804.000000 0.015625
3805.000000 -0.109375
3806.000000 -0.031250
3807.000000 0.250000
3808.000000 -0.078125
3809.000000 -0.015625
3810.000000 -0.031250
3811.000000 -0.109375
3812.000000 0.000000
3813.000000 0.031250
3814.000000 -0.031250
3815.000000 -0.101562
3816.000000 0.117188
3817.000000 -0.125000
3818.000000 0.109375
3819.000000 -0.054688
3820.000000 -0.140625
3821.000000 0.023438
3822.000000 0.007812
3823.000000 0.609375
3824.000000 -0.125000
3825.000000 0.062500
3826.000000 -0.046875
3827.000000 -0.093750
3828.000000 -0.015625
3829.000000 0.046875
3830.000000 0.062500
3831.000000 -0.132812
3832.000000 0.007812
3833.000000 -0.046875
3834.000000 -0.023438
3835.000000 0.101562
3836.000000 0.000000
3837.000000 -0.148438
3838.000000 -0.062500
3839.000000 0.117188
3840.000000 -0.062500
3841.000000 -0.054688
3842.000000 -0.031250
3843.000000 0.054688
3844.000000 -0.125000
3845.000000 0.039062
3846.000000 0.046875
3847.000000 -0.031250
3848.000000 -0.070312
3849.000000 -0.031250
3850.000000 -0.007812
3851.000000 0.015625
3852.000000 0.007812
3853.000000 -0.054688
3854.000000 0.062500
3855.000000 0.554688
3856.000000 -0.070312
3857.000000 -0.007812
3858.000000 -0.054688
3859.000000 -0.125000
3860.000000 0.101562
3861.000000 0.023438
3862.000000 -0.062500
3863.000000 -0.031250
3864.000000 -0.046875
3865.000000 -0.054688
3866.000000 0.093750
3867.000000 -0.125000
3868.000000 -0.054688
3869.000000 -0.164062
3870.000000 -0.023438
3871.000000 0.250000
3872.000000 0.031250
3873.000000 -0.031250
3874.000000 -0.101562
3875.000000 -0.093750
3876.000000 -0.031250
3877.000000 0.117188
3878.000000 -0.031250
3879.000000 -0.218750
3880.000000 0.101562
3881.000000 -0.054688
3882.000000 0.117188
3883.000000 -0.007812
3884.000000 -0.031250
3885.000000 -0.007812
3886.000000 0.023438
3887.000000 0.421875
3888.000000 0.039062
3889.000000 0.031250
3890.000000 -0.093750
3891.000000 -0.054688
3892.000000 0.101562
3893.000000 -0.070312
3894.000000 0.039062
3895.000000 0.023438
3896.000000 -0.007812
3897.000000 -0.078125
3898.000000 -0.179688
3899.000000 0.015625
3900.000000 -0.015625
3901.000000 0.046875
3902.000000 0.062500
3903.000000 0.039062
3904.000000 -0.039062
3905.000000 0.085938
3906.000000 -0.054688
3907.000000 -0.054688
3908.000000 -0.031250
3909.000000 -0.039062
3910.000000 -0.046875
3911.000000 -0.015625
3912.000000 0.093750
3913.000000 -0.125000
3914.000000 -0.031250
3915.000000 0.015625
3916.000000 0.039062
3917.000000 -0.125000
3918.000000 -0.054688
3919.000000 0.640625
3920.000000 -0.085938
3921.000000 0.039062
3922.000000 -0.023438
3923.000000 0.031250
3924.000000 -0.046875
3925.000000 0.015625
3926.000000 0.015625
3927.000000 -0.125000
3928.000000 -0.062500
3929.000000 0.070312
3930.000000 -0.046875
3931.000000 0.117188
3932.000000 -0.125000
3933.000000 -0.023438
3934.000000 -0.015625
3935.000000 -0.039062
3936.000000 0.007812
3937.000000 0.039062
3938.000000 -0.078125
3939.000000 -0.007812
3940.000000 -0.046875
3941.000000 -0.039062
3942.000000 -0.070312
3943.000000 0.109375
3944.000000 0.109375
3945.000000 -0.109375
3946.000000 -0.031250
3947.000000 -0.125000
3948.000000 0.148438
3949.000000 -0.171875
3950.000000 -0.023438
3951.000000 0.601562
3952.000000 -0.023438
3953.000000 -0.148438
3954.000000 0.046875
3955.000000 0.062500
3956.000000 -0.093750
3957.000000 0.039062
3958.000000 -0.093750
3959.000000 0.039062
3960.000000 0.015625
3961.000000 -0.132812
3962.000000 0.039062
3963.000000 -0.132812
3964.000000 -0.023438
3965.000000 0.031250
3966.000000 -0.039062
3967.000000 0.156250
3968.000000 -0.078125
3969.000000 0.054688
3970.000000 0.000000
3971.000000 0.031250
3972.000000 -0.046875
3973.000000 -0.140625
3974.000000 0.023438
3975.000000 0.015625
3976.000000 0.000000
3977.000000 -0.031250
3978.000000 0.015625
3979.000000 0.046875
3980.000000 0.046875
3981.000000 -0.125000
3982.000000 0.000000
3983.000000 0.531250
3984.000000 -0.031250
3985.000000 -0.093750
3986.000000 -0.085938
3987.000000 -0.023438
3988.000000 0.000000
3989.000000 -0.054688
3990.000000 -0.023438
3991.000000 0.062500
3992.000000 -0.046875
3993.000000 0.000000
3994.000000 0.007812
3995.000000 -0.054688
3996.000000 -0.046875
3997.000000 0.070312
3998.000000 -0.039062
3999.000000 0.007812
4000.000000 -0.023438
4001.000000 0.023438
4002.000000 -0.062500
4003.000000 0.000000
4004.000000 0.039062
4005.000000 -0.085938
4006.000000 0.062500
4007.000000 -0.062500
4008.000000 0.007812
4009.000000 -0.046875
4010.000000 -0.031250
4011.000000 -0.132812
4012.000000 0.031250
4013.000000 0.085938
4014.000000 0.046875
4015.000000 0.531250
4016.000000 -0.109375
4017.000000 -0.054688
4018.000000 -0.054688
4019.000000 0.031250
4020.000000 -0.007812
4021.000000 0.007812
4022.000000 0.078125
4023.000000 -0.039062
4024.000000 -0.187500
4025.000000 0.070312
4026.000000 0.015625
4027.000000 -0.085938
4028.000000 -0.054688
4029.000000 0.046875
4030.000000 0.000000
4031.000000 0.093750
4032.000000 0.078125
4033.000000 -0.117188
4034.000000 -0.093750
4035.000000 0.054688
4036.000000 0.007812
4037.000000 -0.007812
4038.000000 -0.007812
4039.000000 -0.054688
4040.000000 -0.101562
4041.000000 0.093750
4042.000000 -0.078125
4043.000000 -0.039062
4044.000000 0.000000
4045.000000 0.031250
4046.000000 -0.109375
4047.000000 0.546875
4048.000000 0.007812
4049.000000 0.125000
4050.000000 -0.265625
4051.000000 0.085938
4052.000000 -0.046875
4053.000000 -0.031250
4054.000000 0.101562
4055.000000 -0.078125
4056.000000 0.023438
4057.000000 -0.023438
4058.000000 -0.156250
4059.000000 0.117188
4060.000000 0.078125
4061.000000 -0.093750
4062.000000 -0.085938
4063.000000 -0.015625
4064.000000 0.101562
4065.000000 -0.125000
4066.000000 -0.039062
4067.000000 -0.015625
4068.000000 -0.015625
4069.000000 0.039062
4070.000000 0.054688
4071.000000 0.007812
4072.000000 0.007812
4073.000000 -0.187500
4074.000000 0.000000
4075.000000 -0.007812
4076.000000 0.015625
4077.000000 -0.015625
4078.000000 0.046875
4079.000000 0.476562
4080.000000 -0.171875
4081.000000 0.101562
4082.000000 0.015625
4083.000000 -0.109375
4084.000000 -0.023438
4085.000000 0.039062
4086.000000 0.007812
4087.000000 -0.070312
4088.000000 0.023438
4089.000000 0.015625
4090.000000 -0.132812
4091.000000 0.007812
4092.000000 -0.015625
4093.000000 -0.101562
4094.000000 -0.085938
4095.000000 0.171875


==> Plots/HistComparison/hist_est_inl.dat <==
0.000000 0.054688
1.000000 -0.085938
2.000000 -0.031250
3.000000 -0.156250
4.000000 -0.093750
5.000000 -0.085938
6.000000 -0.156250
7.000000 -0.164062
8.000000 -0.132812
9.000000 -0.218750
10.000000 -0.218750
11.000000 -0.296875
12.000000 -0.281250
13.000000 -0.281250
14.000000 -0.312500
15.000000 0.265625
16.000000 0.250000
17.000000 0.320312
18.000000 0.273438
19.000000 0.195312
20.000000 0.179688
21.000000 0.171875
22.000000 0.132812
23.000000 0.164062
24.000000 0.117188
25.000000 0.039062
26.000000 0.054688
27.000000 -0.015625
28.000000 0.062500
29.000000 -0.070312
30.000000 -0.015625
31.000000 -0.031250
32.000000 -0.062500
33.000000 -0.117188
34.000000 -0.054688
35.000000 -0.109375
36.000000 -0.132812
37.000000 -0.046875
38.000000 -0.078125
39.000000 -0.210938
40.000000 -0.289062
41.000000 -0.289062
42.000000 -0.132812
43.000000 -0.195312
44.000000 -0.289062
45.000000 -0.265625
46.000000 -0.359375
47.000000 0.218750
48.000000 0.289062
49.000000 0.281250
50.000000 0.304688
51.000000 0.210938
52.000000 0.156250
53.000000 0.164062
54.000000 0.085938
55.000000 0.226562
56.000000 0.070312
57.000000 0.078125
58.000000 0.109375
59.000000 0.078125
60.000000 -0.007812
61.000000 -0.132812
62.000000 -0.101562
63.000000 0.109375
64.000000 0.101562
65.000000 0.132812
66.000000 0.078125
67.000000 -0.015625
68.000000 -0.023438
69.000000 -0.085938
70.000000 -0.140625
71.000000 -0.101562
72.000000 -0.218750
73.000000 -0.304688
74.000000 -0.265625
75.000000 -0.132812
76.000000 -0.195312
77.000000 -0.195312
78.000000 -0.257812
79.000000 0.226562
80.000000 0.273438
81.000000 0.132812
82.000000 0.148438
83.000000 0.296875
84.000000 0.210938
85.000000 0.179688
86.000000 0.242188
87.000000 0.203125
88.000000 0.171875
89.000000 0.210938
90.000000 0.156250
91.000000 0.117188
92.000000 0.054688
93.000000 0.109375
94.000000 0.078125
95.000000 0.070312
96.000000 0.031250
97.000000 0.000000
98.000000 0.046875
99.000000 -0.078125
100.000000 0.031250
101.000000 -0.125000
102.000000 -0.093750
103.000000 -0.109375
104.000000 -0.164062
105.000000 -0.125000
106.000000 -0.140625
107.000000 -0.125000
108.000000 -0.132812
109.000000 -0.179688
110.000000 -0.289062
111.000000 0.171875
112.000000 0.187500
113.000000 0.273438
114.000000 0.281250
115.000000 0.203125
116.000000 0.125000
117.000000 0.203125
118.000000 0.179688
119.000000 0.171875
120.000000 0.242188
121.000000 0.257812
122.000000 0.140625
123.000000 0.156250
124.000000 0.078125
125.000000 0.015625
126.000000 0.156250
127.000000 0.203125
128.000000 0.164062
129.000000 0.156250
130.000000 0.132812
131.000000 0.242188
132.000000 0.101562
133.000000 0.062500
134.000000 0.062500
135.000000 -0.054688
136.000000 -0.039062
137.000000 -0.156250
138.000000 -0.023438
139.000000 0.054688
140.000000 -0.085938
141.000000 -0.187500
142.000000 -0.125000
143.000000 0.445312
144.000000 0.468750
145.000000 0.421875
146.000000 0.406250
147.000000 0.281250
148.000000 0.265625
149.000000 0.281250
150.000000 0.281250
151.000000 0.179688
152.000000 0.132812
153.000000 0.125000
154.000000 0.109375
155.000000 0.117188
156.000000 0.171875
157.000000 0.125000
158.000000 0.140625
159.000000 0.156250
160.000000 0.226562
161.000000 0.109375
162.000000 -0.023438
163.000000 -0.054688
164.000000 -0.039062
165.000000 -0.070312
166.000000 -0.132812
167.000000 0.093750
168.000000 0.007812
169.000000 -0.015625
170.000000 -0.070312
171.000000 -0.039062
172.000000 -0.101562
173.000000 -0.148438
174.000000 -0.054688
175.000000 0.375000
176.000000 0.328125
177.000000 0.367188
178.000000 0.226562
179.000000 0.242188
180.000000 0.304688
181.000000 0.265625
182.000000 0.265625
183.000000 0.351562
184.000000 0.312500
185.000000 0.265625
186.000000 0.164062
187.000000 0.242188
188.000000 0.195312
189.000000 0.093750
190.000000 0.023438
191.000000 0.195312
192.000000 0.218750
193.000000 0.296875
194.000000 0.148438
195.000000 0.132812
196.000000 0.101562
197.000000 0.078125
198.000000 0.078125
199.000000 0.078125
200.000000 0.078125
201.000000 0.015625
202.000000 0.007812
203.000000 0.007812
204.000000 -0.007812
205.000000 -0.070312
206.000000 -0.148438
207.000000 0.531250
208.000000 0.460938
209.000000 0.398438
210.000000 0.398438
211.000000 0.406250
212.000000 0.421875
213.000000 0.367188
214.000000 0.242188
215.000000 0.382812
216.000000 0.250000
217.000000 0.335938
218.000000 0.304688
219.000000 0.257812
220.000000 0.164062
221.000000 0.171875
222.000000 0.257812
223.000000 0.312500
224.000000 0.218750
225.000000 0.171875
226.000000 0.171875
227.000000 0.226562
228.000000 0.195312
229.000000 0.132812
230.000000 0.140625
231.000000 0.101562
232.000000 0.179688
233.000000 0.078125
234.000000 0.062500
235.000000 -0.093750
236.000000 -0.101562
237.000000 -0.031250
238.000000 -0.195312
239.000000 0.429688
240.000000 0.453125
241.000000 0.593750
242.000000 0.570312
243.000000 0.429688
244.000000 0.453125
245.000000 0.335938
246.000000 0.375000
247.000000 0.335938
248.000000 0.328125
249.000000 0.218750
250.000000 0.343750
251.000000 0.234375
252.000000 0.359375
253.000000 0.343750
254.000000 0.234375
255.000000 0.242188
256.000000 0.203125
257.000000 0.171875
258.000000 0.226562
259.000000 0.218750
260.000000 0.132812
261.000000 0.164062
262.000000 -0.039062
263.000000 0.117188
264.000000 0.070312
265.000000 0.171875
266.000000 0.148438
267.000000 -0.054688
268.000000 0.109375
269.000000 0.007812
270.000000 -0.085938
271.000000 0.664062
272.000000 0.515625
273.000000 0.414062
274.000000 0.390625
275.000000 0.445312
276.000000 0.523438
277.000000 0.382812
278.000000 0.359375
279.000000 0.375000
280.000000 0.281250
281.000000 0.187500
282.000000 0.218750
283.000000 0.281250
284.000000 0.226562
285.000000 0.250000
286.000000 0.210938
287.000000 0.289062
288.000000 0.273438
289.000000 0.304688
290.000000 0.265625
291.000000 0.203125
292.000000 0.148438
293.000000 0.109375
294.000000 0.109375
295.000000 0.054688
296.000000 0.109375
297.000000 0.000000
298.000000 0.023438
299.000000 -0.023438
300.000000 0.046875
301.000000 0.023438
302.000000 -0.031250
303.000000 0.500000
304.000000 0.398438
305.000000 0.375000
306.000000 0.312500
307.000000 0.406250
308.000000 0.406250
309.000000 0.398438
310.000000 0.351562
311.000000 0.312500
312.000000 0.296875
313.000000 0.296875
314.000000 0.320312
315.000000 0.335938
316.000000 0.242188
317.000000 0.218750
318.000000 0.171875
319.000000 0.296875
320.000000 0.281250
321.000000 0.187500
322.000000 0.140625
323.000000 0.148438
324.000000 0.164062
325.000000 0.156250
326.000000 0.164062
327.000000 0.250000
328.000000 0.085938
329.000000 0.000000
330.000000 0.000000
331.000000 0.039062
332.000000 0.101562
333.000000 0.070312
334.000000 0.117188
335.000000 0.640625
336.000000 0.632812
337.000000 0.562500
338.000000 0.523438
339.000000 0.562500
340.000000 0.437500
341.000000 0.406250
342.000000 0.328125
343.000000 0.289062
344.000000 0.453125
345.000000 0.476562
346.000000 0.484375
347.000000 0.437500
348.000000 0.203125
349.000000 0.289062
350.000000 0.203125
351.000000 0.500000
352.000000 0.312500
353.000000 0.320312
354.000000 0.226562
355.000000 0.210938
356.000000 0.171875
357.000000 0.312500
358.000000 0.250000
359.000000 0.289062
360.000000 0.273438
361.000000 0.171875
362.000000 0.125000
363.000000 0.109375
364.000000 0.062500
365.000000 0.039062
366.000000 0.101562
367.000000 0.593750
368.000000 0.492188
369.000000 0.468750
370.000000 0.343750
371.000000 0.453125
372.000000 0.539062
373.000000 0.546875
374.000000 0.460938
375.000000 0.484375
376.000000 0.351562
377.000000 0.328125
378.000000 0.312500
379.000000 0.414062
380.000000 0.289062
381.000000 0.250000
382.000000 0.218750
383.000000 0.421875
384.000000 0.351562
385.000000 0.468750
386.000000 0.445312
387.000000 0.289062
388.000000 0.312500
389.000000 0.335938
390.000000 0.195312
391.000000 0.218750
392.000000 0.203125
393.000000 0.195312
394.000000 0.125000
395.000000 0.148438
396.000000 0.164062
397.000000 0.156250
398.000000 0.156250
399.000000 0.695312
400.000000 0.640625
401.000000 0.703125
402.000000 0.617188
403.000000 0.539062
404.000000 0.562500
405.000000 0.500000
406.000000 0.492188
407.000000 0.484375
408.000000 0.437500
409.000000 0.390625
410.000000 0.390625
411.000000 0.351562
412.000000 0.382812
413.000000 0.320312
414.000000 0.296875
415.000000 0.328125
416.000000 0.382812
417.000000 0.273438
418.000000 0.414062
419.000000 0.312500
420.000000 0.281250
421.000000 0.382812
422.000000 0.164062
423.000000 0.195312
424.000000 0.234375
425.000000 0.242188
426.000000 0.171875
427.000000 0.187500
428.000000 0.085938
429.000000 0.156250
430.000000 0.070312
431.000000 0.671875
432.000000 0.632812
433.000000 0.546875
434.000000 0.500000
435.000000 0.554688
436.000000 0.445312
437.000000 0.562500
438.000000 0.585938
439.000000 0.460938
440.000000 0.421875
441.000000 0.382812
442.000000 0.460938
443.000000 0.453125
444.000000 0.335938
445.000000 0.328125
446.000000 0.296875
447.000000 0.468750
448.000000 0.414062
449.000000 0.414062
450.000000 0.414062
451.000000 0.421875
452.000000 0.382812
453.000000 0.437500
454.000000 0.281250
455.000000 0.273438
456.000000 0.281250
457.000000 0.242188
458.000000 0.148438
459.000000 0.117188
460.000000 0.179688
461.000000 0.171875
462.000000 0.007812
463.000000 0.742188
464.000000 0.765625
465.000000 0.609375
466.000000 0.656250
467.000000 0.656250
468.000000 0.585938
469.000000 0.507812
470.000000 0.492188
471.000000 0.664062
472.000000 0.539062
473.000000 0.554688
474.000000 0.492188
475.000000 0.546875
476.000000 0.476562
477.000000 0.312500
478.000000 0.375000
479.000000 0.546875
480.000000 0.578125
481.000000 0.398438
482.000000 0.453125
483.000000 0.320312
484.000000 0.296875
485.000000 0.281250
486.000000 0.281250
487.000000 0.351562
488.000000 0.335938
489.000000 0.328125
490.000000 0.328125
491.000000 0.203125
492.000000 0.179688
493.000000 0.132812
494.000000 0.203125
495.000000 0.710938
496.000000 0.710938
497.000000 0.734375
498.000000 0.640625
499.000000 0.679688
500.000000 0.523438
501.000000 0.492188
502.000000 0.546875
503.000000 0.562500
504.000000 0.570312
505.000000 0.476562
506.000000 0.593750
507.000000 0.515625
508.000000 0.570312
509.000000 0.507812
510.000000 0.500000
511.000000 0.281250
512.000000 0.218750
513.000000 0.140625
514.000000 0.179688
515.000000 0.203125
516.000000 0.156250
517.000000 0.218750
518.000000 0.218750
519.000000 0.187500
520.000000 0.117188
521.000000 0.148438
522.000000 0.015625
523.000000 -0.023438
524.000000 -0.109375
525.000000 0.054688
526.000000 -0.093750
527.000000 0.453125
528.000000 0.484375
529.000000 0.359375
530.000000 0.390625
531.000000 0.382812
532.000000 0.367188
533.000000 0.304688
534.000000 0.359375
535.000000 0.187500
536.000000 0.109375
537.000000 0.187500
538.000000 0.187500
539.000000 0.281250
540.000000 0.296875
541.000000 0.242188
542.000000 0.179688
543.000000 0.195312
544.000000 0.109375
545.000000 0.187500
546.000000 0.140625
547.000000 0.093750
548.000000 0.140625
549.000000 0.078125
550.000000 0.164062
551.000000 0.007812
552.000000 -0.046875
553.000000 0.101562
554.000000 -0.007812
555.000000 -0.054688
556.000000 -0.078125
557.000000 -0.117188
558.000000 -0.023438
559.000000 0.515625
560.000000 0.421875
561.000000 0.554688
562.000000 0.437500
563.000000 0.484375
564.000000 0.390625
565.000000 0.218750
566.000000 0.093750
567.000000 0.320312
568.000000 0.273438
569.000000 0.375000
570.000000 0.382812
571.000000 0.289062
572.000000 0.273438
573.000000 0.218750
574.000000 0.132812
575.000000 0.312500
576.000000 0.320312
577.000000 0.312500
578.000000 0.132812
579.000000 0.210938
580.000000 0.226562
581.000000 0.195312
582.000000 0.289062
583.000000 0.210938
584.000000 0.132812
585.000000 0.156250
586.000000 0.046875
587.000000 0.179688
588.000000 0.164062
589.000000 0.054688
590.000000 0.000000
591.000000 0.578125
592.000000 0.515625
593.000000 0.476562
594.000000 0.539062
595.000000 0.468750
596.000000 0.476562
597.000000 0.359375
598.000000 0.382812
599.000000 0.414062
600.000000 0.351562
601.000000 0.351562
602.000000 0.242188
603.000000 0.460938
604.000000 0.445312
605.000000 0.375000
606.000000 0.273438
607.000000 0.445312
608.000000 0.476562
609.000000 0.289062
610.000000 0.367188
611.000000 0.304688
612.000000 0.179688
613.000000 0.140625
614.000000 0.164062
615.000000 0.273438
616.000000 0.179688
617.000000 0.109375
618.000000 -0.007812
619.000000 0.171875
620.000000 0.101562
621.000000 0.039062
622.000000 0.109375
623.000000 0.632812
624.000000 0.539062
625.000000 0.500000
626.000000 0.570312
627.000000 0.476562
628.000000 0.539062
629.000000 0.492188
630.000000 0.390625
631.000000 0.382812
632.000000 0.460938
633.000000 0.437500
634.000000 0.359375
635.000000 0.304688
636.000000 0.328125
637.000000 0.367188
638.000000 0.281250
639.000000 0.312500
640.000000 0.406250
641.000000 0.273438
642.000000 0.437500
643.000000 0.320312
644.000000 0.257812
645.000000 0.179688
646.000000 0.218750
647.000000 0.203125
648.000000 0.273438
649.000000 0.250000
650.000000 0.171875
651.000000 0.156250
652.000000 0.023438
653.000000 0.078125
654.000000 0.187500
655.000000 0.609375
656.000000 0.578125
657.000000 0.546875
658.000000 0.554688
659.000000 0.437500
660.000000 0.601562
661.000000 0.554688
662.000000 0.406250
663.000000 0.484375
664.000000 0.531250
665.000000 0.398438
666.000000 0.429688
667.000000 0.335938
668.000000 0.351562
669.000000 0.335938
670.000000 0.250000
671.000000 0.414062
672.000000 0.421875
673.000000 0.281250
674.000000 0.257812
675.000000 0.343750
676.000000 0.343750
677.000000 0.296875
678.000000 0.164062
679.000000 0.242188
680.000000 0.234375
681.000000 0.164062
682.000000 0.132812
683.000000 0.140625
684.000000 0.179688
685.000000 0.171875
686.000000 0.171875
687.000000 0.609375
688.000000 0.609375
689.000000 0.593750
690.000000 0.601562
691.000000 0.640625
692.000000 0.617188
693.000000 0.562500
694.000000 0.578125
695.000000 0.484375
696.000000 0.531250
697.000000 0.414062
698.000000 0.421875
699.000000 0.390625
700.000000 0.296875
701.000000 0.328125
702.000000 0.250000
703.000000 0.421875
704.000000 0.421875
705.000000 0.453125
706.000000 0.375000
707.000000 0.304688
708.000000 0.281250
709.000000 0.328125
710.000000 0.250000
711.000000 0.406250
712.000000 0.351562
713.000000 0.296875
714.000000 0.265625
715.000000 0.195312
716.000000 0.156250
717.000000 0.226562
718.000000 0.171875
719.000000 0.648438
720.000000 0.687500
721.000000 0.617188
722.000000 0.578125
723.000000 0.500000
724.000000 0.515625
725.000000 0.523438
726.000000 0.515625
727.000000 0.390625
728.000000 0.421875
729.000000 0.468750
730.000000 0.445312
731.000000 0.492188
732.000000 0.367188
733.000000 0.500000
734.000000 0.437500
735.000000 0.539062
736.000000 0.492188
737.000000 0.421875
738.000000 0.367188
739.000000 0.351562
740.000000 0.343750
741.000000 0.304688
742.000000 0.398438
743.000000 0.375000
744.000000 0.398438
745.000000 0.390625
746.000000 0.351562
747.000000 0.203125
748.000000 0.015625
749.000000 0.226562
750.000000 0.148438
751.000000 0.710938
752.000000 0.828125
753.000000 0.835938
754.000000 0.773438
755.000000 0.765625
756.000000 0.703125
757.000000 0.773438
758.000000 0.648438
759.000000 0.632812
760.000000 0.562500
761.000000 0.570312
762.000000 0.500000
763.000000 0.570312
764.000000 0.468750
765.000000 0.445312
766.000000 0.453125
767.000000 0.398438
768.000000 0.312500
769.000000 0.453125
770.000000 0.445312
771.000000 0.351562
772.000000 0.421875
773.000000 0.335938
774.000000 0.265625
775.000000 0.320312
776.000000 0.320312
777.000000 0.210938
778.000000 0.195312
779.000000 0.187500
780.000000 0.156250
781.000000 0.164062
782.000000 0.164062
783.000000 0.687500
784.000000 0.726562
785.000000 0.585938
786.000000 0.500000
787.000000 0.554688
788.000000 0.554688
789.000000 0.437500
790.000000 0.453125
791.000000 0.578125
792.000000 0.570312
793.000000 0.453125
794.000000 0.453125
795.000000 0.476562
796.000000 0.343750
797.000000 0.500000
798.000000 0.359375
799.000000 0.539062
800.000000 0.398438
801.000000 0.375000
802.000000 0.359375
803.000000 0.500000
804.000000 0.359375
805.000000 0.398438
806.000000 0.304688
807.000000 0.101562
808.000000 0.250000
809.000000 0.273438
810.000000 0.335938
811.000000 0.273438
812.000000 0.250000
813.000000 0.210938
814.000000 0.125000
815.000000 0.671875
816.000000 0.640625
817.000000 0.718750
818.000000 0.617188
819.000000 0.695312
820.000000 0.695312
821.000000 0.656250
822.000000 0.679688
823.000000 0.632812
824.000000 0.578125
825.000000 0.500000
826.000000 0.453125
827.000000 0.453125
828.000000 0.343750
829.000000 0.429688
830.000000 0.437500
831.000000 0.546875
832.000000 0.492188
833.000000 0.546875
834.000000 0.468750
835.000000 0.429688
836.000000 0.421875
837.000000 0.382812
838.000000 0.390625
839.000000 0.437500
840.000000 0.375000
841.000000 0.328125
842.000000 0.289062
843.000000 0.257812
844.000000 0.210938
845.000000 0.234375
846.000000 0.289062
847.000000 0.781250
848.000000 0.726562
849.000000 0.648438
850.000000 0.593750
851.000000 0.687500
852.000000 0.531250
853.000000 0.617188
854.000000 0.695312
855.000000 0.609375
856.000000 0.484375
857.000000 0.507812
858.000000 0.562500
859.000000 0.515625
860.000000 0.476562
861.000000 0.468750
862.000000 0.476562
863.000000 0.375000
864.000000 0.593750
865.000000 0.500000
866.000000 0.515625
867.000000 0.445312
868.000000 0.460938
869.000000 0.539062
870.000000 0.523438
871.000000 0.554688
872.000000 0.375000
873.000000 0.312500
874.000000 0.335938
875.000000 0.156250
876.000000 0.257812
877.000000 0.156250
878.000000 0.203125
879.000000 0.921875
880.000000 0.843750
881.000000 0.828125
882.000000 0.679688
883.000000 0.710938
884.000000 0.664062
885.000000 0.742188
886.000000 0.664062
887.000000 0.609375
888.000000 0.687500
889.000000 0.656250
890.000000 0.492188
891.000000 0.546875
892.000000 0.546875
893.000000 0.671875
894.000000 0.664062
895.000000 0.656250
896.000000 0.656250
897.000000 0.640625
898.000000 0.523438
899.000000 0.625000
900.000000 0.609375
901.000000 0.523438
902.000000 0.679688
903.000000 0.632812
904.000000 0.414062
905.000000 0.398438
906.000000 0.398438
907.000000 0.390625
908.000000 0.445312
909.000000 0.335938
910.000000 0.351562
911.000000 0.781250
912.000000 0.843750
913.000000 0.812500
914.000000 0.734375
915.000000 0.687500
916.000000 0.734375
917.000000 0.656250
918.000000 0.757812
919.000000 0.656250
920.000000 0.546875
921.000000 0.546875
922.000000 0.578125
923.000000 0.593750
924.000000 0.648438
925.000000 0.664062
926.000000 0.585938
927.000000 0.687500
928.000000 0.648438
929.000000 0.531250
930.000000 0.539062
931.000000 0.476562
932.000000 0.445312
933.000000 0.578125
934.000000 0.515625
935.000000 0.492188
936.000000 0.515625
937.000000 0.445312
938.000000 0.546875
939.000000 0.281250
940.000000 0.328125
941.000000 0.281250
942.000000 0.218750
943.000000 0.835938
944.000000 0.984375
945.000000 0.828125
946.000000 0.828125
947.000000 0.820312
948.000000 0.703125
949.000000 0.687500
950.000000 0.679688
951.000000 0.726562
952.000000 0.554688
953.000000 0.617188
954.000000 0.773438
955.000000 0.664062
956.000000 0.539062
957.000000 0.617188
958.000000 0.593750
959.000000 0.718750
960.000000 0.656250
961.000000 0.750000
962.000000 0.710938
963.000000 0.570312
964.000000 0.570312
965.000000 0.468750
966.000000 0.484375
967.000000 0.406250
968.000000 0.554688
969.000000 0.554688
970.000000 0.476562
971.000000 0.390625
972.000000 0.453125
973.000000 0.484375
974.000000 0.476562
975.000000 0.875000
976.000000 0.867188
977.000000 0.890625
978.000000 0.843750
979.000000 0.976562
980.000000 0.898438
981.000000 0.859375
982.000000 0.929688
983.000000 0.882812
984.000000 0.812500
985.000000 0.757812
986.000000 0.726562
987.000000 0.726562
988.000000 0.757812
989.000000 0.726562
990.000000 0.476562
991.000000 0.734375
992.000000 0.765625
993.000000 0.718750
994.000000 0.601562
995.000000 0.570312
996.000000 0.476562
997.000000 0.523438
998.000000 0.585938
999.000000 0.617188
1000.000000 0.585938
1001.000000 0.515625
1002.000000 0.367188
1003.000000 0.500000
1004.000000 0.304688
1005.000000 0.421875
1006.000000 0.390625
1007.000000 1.000000
1008.000000 1.093750
1009.000000 1.039062
1010.000000 0.742188
1011.000000 0.789062
1012.000000 0.820312
1013.000000 0.804688
1014.000000 0.851562
1015.000000 0.804688
1016.000000 0.750000
1017.000000 0.765625
1018.000000 0.750000
1019.000000 0.757812
1020.000000 0.734375
1021.000000 0.664062
1022.000000 0.625000
1023.000000 0.164062
1024.000000 0.296875
1025.000000 0.250000
1026.000000 0.218750
1027.000000 0.265625
1028.000000 0.085938
1029.000000 0.078125
1030.000000 0.023438
1031.000000 0.140625
1032.000000 0.031250
1033.000000 0.078125
1034.000000 0.039062
1035.000000 0.085938
1036.000000 0.093750
1037.000000 0.070312
1038.000000 0.046875
1039.000000 0.484375
1040.000000 0.476562
1041.000000 0.492188
1042.000000 0.406250
1043.000000 0.445312
1044.000000 0.523438
1045.000000 0.367188
1046.000000 0.351562
1047.000000 0.421875
1048.000000 0.343750
1049.000000 0.304688
1050.000000 0.250000
1051.000000 0.304688
1052.000000 0.304688
1053.000000 0.351562
1054.000000 0.226562
1055.000000 0.210938
1056.000000 0.296875
1057.000000 0.335938
1058.000000 0.179688
1059.000000 0.132812
1060.000000 0.156250
1061.000000 0.226562
1062.000000 0.070312
1063.000000 0.062500
1064.000000 0.132812
1065.000000 -0.039062
1066.000000 -0.031250
1067.000000 0.062500
1068.000000 0.062500
1069.000000 0.062500
1070.000000 -0.039062
1071.000000 0.593750
1072.000000 0.523438
1073.000000 0.500000
1074.000000 0.468750
1075.000000 0.453125
1076.000000 0.484375
1077.000000 0.335938
1078.000000 0.304688
1079.000000 0.328125
1080.000000 0.320312
1081.000000 0.359375
1082.000000 0.320312
1083.000000 0.304688
1084.000000 0.289062
1085.000000 0.328125
1086.000000 0.382812
1087.000000 0.343750
1088.000000 0.281250
1089.000000 0.281250
1090.000000 0.242188
1091.000000 0.250000
1092.000000 0.281250
1093.000000 0.226562
1094.000000 0.164062
1095.000000 0.101562
1096.000000 0.187500
1097.000000 0.257812
1098.000000 0.164062
1099.000000 0.070312
1100.000000 0.031250
1101.000000 0.109375
1102.000000 0.117188
1103.000000 0.640625
1104.000000 0.546875
1105.000000 0.429688
1106.000000 0.414062
1107.000000 0.382812
1108.000000 0.476562
1109.000000 0.429688
1110.000000 0.500000
1111.000000 0.429688
1112.000000 0.460938
1113.000000 0.437500
1114.000000 0.468750
1115.000000 0.289062
1116.000000 0.343750
1117.000000 0.453125
1118.000000 0.359375
1119.000000 0.375000
1120.000000 0.390625
1121.000000 0.351562
1122.000000 0.304688
1123.000000 0.187500
1124.000000 0.312500
1125.000000 0.343750
1126.000000 0.257812
1127.000000 0.195312
1128.000000 0.218750
1129.000000 0.101562
1130.000000 0.125000
1131.000000 0.101562
1132.000000 0.015625
1133.000000 -0.054688
1134.000000 0.039062
1135.000000 0.789062
1136.000000 0.695312
1137.000000 0.609375
1138.000000 0.476562
1139.000000 0.460938
1140.000000 0.492188
1141.000000 0.500000
1142.000000 0.476562
1143.000000 0.531250
1144.000000 0.421875
1145.000000 0.601562
1146.000000 0.367188
1147.000000 0.328125
1148.000000 0.500000
1149.000000 0.445312
1150.000000 0.445312
1151.000000 0.406250
1152.000000 0.390625
1153.000000 0.421875
1154.000000 0.390625
1155.000000 0.304688
1156.000000 0.281250
1157.000000 0.289062
1158.000000 0.304688
1159.000000 0.273438
1160.000000 0.093750
1161.000000 0.156250
1162.000000 0.289062
1163.000000 0.203125
1164.000000 0.125000
1165.000000 0.164062
1166.000000 0.140625
1167.000000 0.726562
1168.000000 0.554688
1169.000000 0.617188
1170.000000 0.539062
1171.000000 0.601562
1172.000000 0.632812
1173.000000 0.648438
1174.000000 0.531250
1175.000000 0.554688
1176.000000 0.625000
1177.000000 0.492188
1178.000000 0.437500
1179.000000 0.500000
1180.000000 0.562500
1181.000000 0.539062
1182.000000 0.351562
1183.000000 0.312500
1184.000000 0.390625
1185.000000 0.414062
1186.000000 0.359375
1187.000000 0.390625
1188.000000 0.335938
1189.000000 0.273438
1190.000000 0.109375
1191.000000 0.296875
1192.000000 0.164062
1193.000000 0.234375
1194.000000 0.226562
1195.000000 0.210938
1196.000000 0.156250
1197.000000 0.250000
1198.000000 0.234375
1199.000000 0.687500
1200.000000 0.710938
1201.000000 0.648438
1202.000000 0.648438
1203.000000 0.539062
1204.000000 0.421875
1205.000000 0.585938
1206.000000 0.585938
1207.000000 0.617188
1208.000000 0.468750
1209.000000 0.453125
1210.000000 0.554688
1211.000000 0.492188
1212.000000 0.453125
1213.000000 0.351562
1214.000000 0.359375
1215.000000 0.656250
1216.000000 0.562500
1217.000000 0.601562
1218.000000 0.562500
1219.000000 0.554688
1220.000000 0.445312
1221.000000 0.453125
1222.000000 0.445312
1223.000000 0.382812
1224.000000 0.359375
1225.000000 0.367188
1226.000000 0.273438
1227.000000 0.210938
1228.000000 0.257812
1229.000000 0.257812
1230.000000 0.218750
1231.000000 0.773438
1232.000000 0.796875
1233.000000 0.625000
1234.000000 0.539062
1235.000000 0.632812
1236.000000 0.765625
1237.000000 0.648438
1238.000000 0.679688
1239.000000 0.648438
1240.000000 0.554688
1241.000000 0.468750
1242.000000 0.539062
1243.000000 0.546875
1244.000000 0.500000
1245.000000 0.476562
1246.000000 0.531250
1247.000000 0.476562
1248.000000 0.429688
1249.000000 0.484375
1250.000000 0.421875
1251.000000 0.414062
1252.000000 0.390625
1253.000000 0.492188
1254.000000 0.414062
1255.000000 0.406250
1256.000000 0.468750
1257.000000 0.250000
1258.000000 0.250000
1259.000000 0.234375
1260.000000 0.171875
1261.000000 0.148438
1262.000000 0.179688
1263.000000 0.750000
1264.000000 0.695312
1265.000000 0.671875
1266.000000 0.742188
1267.000000 0.648438
1268.000000 0.632812
1269.000000 0.679688
1270.000000 0.585938
1271.000000 0.765625
1272.000000 0.648438
1273.000000 0.593750
1274.000000 0.531250
1275.000000 0.421875
1276.000000 0.445312
1277.000000 0.507812
1278.000000 0.429688
1279.000000 0.382812
1280.000000 0.546875
1281.000000 0.539062
1282.000000 0.476562
1283.000000 0.437500
1284.000000 0.328125
1285.000000 0.289062
1286.000000 0.296875
1287.000000 0.281250
1288.000000 0.328125
1289.000000 0.320312
1290.000000 0.312500
1291.000000 0.179688
1292.000000 0.187500
1293.000000 0.242188
1294.000000 0.242188
1295.000000 0.687500
1296.000000 0.664062
1297.000000 0.687500
1298.000000 0.539062
1299.000000 0.734375
1300.000000 0.710938
1301.000000 0.710938
1302.000000 0.656250
1303.000000 0.632812
1304.000000 0.562500
1305.000000 0.703125
1306.000000 0.507812
1307.000000 0.539062
1308.000000 0.546875
1309.000000 0.539062
1310.000000 0.546875
1311.000000 0.578125
1312.000000 0.593750
1313.000000 0.546875
1314.000000 0.453125
1315.000000 0.367188
1316.000000 0.335938
1317.000000 0.484375
1318.000000 0.546875
1319.000000 0.593750
1320.000000 0.398438
1321.000000 0.296875
1322.000000 0.187500
1323.000000 0.234375
1324.000000 0.257812
1325.000000 0.234375
1326.000000 0.132812
1327.000000 0.617188
1328.000000 0.601562
1329.000000 0.601562
1330.000000 0.718750
1331.000000 0.617188
1332.000000 0.539062
1333.000000 0.625000
1334.000000 0.593750
1335.000000 0.632812
1336.000000 0.687500
1337.000000 0.546875
1338.000000 0.523438
1339.000000 0.507812
1340.000000 0.445312
1341.000000 0.468750
1342.000000 0.359375
1343.000000 0.531250
1344.000000 0.546875
1345.000000 0.515625
1346.000000 0.429688
1347.000000 0.562500
1348.000000 0.515625
1349.000000 0.445312
1350.000000 0.500000
1351.000000 0.429688
1352.000000 0.398438
1353.000000 0.343750
1354.000000 0.320312
1355.000000 0.453125
1356.000000 0.429688
1357.000000 0.343750
1358.000000 0.359375
1359.000000 0.789062
1360.000000 0.820312
1361.000000 0.867188
1362.000000 0.875000
1363.000000 0.781250
1364.000000 0.664062
1365.000000 0.695312
1366.000000 0.703125
1367.000000 0.695312
1368.000000 0.781250
1369.000000 0.570312
1370.000000 0.554688
1371.000000 0.546875
1372.000000 0.539062
1373.000000 0.679688
1374.000000 0.554688
1375.000000 0.500000
1376.000000 0.562500
1377.000000 0.492188
1378.000000 0.492188
1379.000000 0.562500
1380.000000 0.406250
1381.000000 0.398438
1382.000000 0.437500
1383.000000 0.476562
1384.000000 0.343750
1385.000000 0.492188
1386.000000 0.429688
1387.000000 0.460938
1388.000000 0.335938
1389.000000 0.367188
1390.000000 0.304688
1391.000000 1.007812
1392.000000 0.937500
1393.000000 0.835938
1394.000000 0.820312
1395.000000 0.695312
1396.000000 0.734375
1397.000000 0.687500
1398.000000 0.679688
1399.000000 0.695312
1400.000000 0.734375
1401.000000 0.718750
1402.000000 0.679688
1403.000000 0.640625
1404.000000 0.648438
1405.000000 0.640625
1406.000000 0.617188
1407.000000 0.703125
1408.000000 0.765625
1409.000000 0.742188
1410.000000 0.726562
1411.000000 0.632812
1412.000000 0.375000
1413.000000 0.476562
1414.000000 0.539062
1415.000000 0.562500
1416.000000 0.593750
1417.000000 0.531250
1418.000000 0.437500
1419.000000 0.351562
1420.000000 0.289062
1421.000000 0.179688
1422.000000 0.179688
1423.000000 0.781250
1424.000000 0.976562
1425.000000 0.796875
1426.000000 0.781250
1427.000000 0.820312
1428.000000 0.812500
1429.000000 0.726562
1430.000000 0.687500
1431.000000 0.695312
1432.000000 0.640625
1433.000000 0.781250
1434.000000 0.796875
1435.000000 0.710938
1436.000000 0.679688
1437.000000 0.656250
1438.000000 0.640625
1439.000000 0.695312
1440.000000 0.554688
1441.000000 0.562500
1442.000000 0.507812
1443.000000 0.500000
1444.000000 0.523438
1445.000000 0.515625
1446.000000 0.437500
1447.000000 0.507812
1448.000000 0.468750
1449.000000 0.406250
1450.000000 0.570312
1451.000000 0.515625
1452.000000 0.492188
1453.000000 0.382812
1454.000000 0.367188
1455.000000 0.875000
1456.000000 0.906250
1457.000000 0.929688
1458.000000 0.843750
1459.000000 0.765625
1460.000000 0.765625
1461.000000 0.742188
1462.000000 0.804688
1463.000000 0.843750
1464.000000 0.757812
1465.000000 0.687500
1466.000000 0.625000
1467.000000 0.585938
1468.000000 0.554688
1469.000000 0.601562
1470.000000 0.601562
1471.000000 0.718750
1472.000000 0.679688
1473.000000 0.773438
1474.000000 0.742188
1475.000000 0.656250
1476.000000 0.562500
1477.000000 0.539062
1478.000000 0.632812
1479.000000 0.546875
1480.000000 0.625000
1481.000000 0.632812
1482.000000 0.585938
1483.000000 0.539062
1484.000000 0.507812
1485.000000 0.570312
1486.000000 0.429688
1487.000000 0.968750
1488.000000 0.906250
1489.000000 0.843750
1490.000000 0.859375
1491.000000 0.929688
1492.000000 0.867188
1493.000000 0.804688
1494.000000 0.796875
1495.000000 0.765625
1496.000000 0.820312
1497.000000 0.750000
1498.000000 0.812500
1499.000000 0.781250
1500.000000 0.679688
1501.000000 0.710938
1502.000000 0.648438
1503.000000 0.664062
1504.000000 0.750000
1505.000000 0.750000
1506.000000 0.750000
1507.000000 0.664062
1508.000000 0.570312
1509.000000 0.570312
1510.000000 0.609375
1511.000000 0.570312
1512.000000 0.625000
1513.000000 0.437500
1514.000000 0.468750
1515.000000 0.484375
1516.000000 0.453125
1517.000000 0.414062
1518.000000 0.453125
1519.000000 1.031250
1520.000000 0.968750
1521.000000 1.039062
1522.000000 0.859375
1523.000000 0.859375
1524.000000 0.867188
1525.000000 0.828125
1526.000000 0.953125
1527.000000 0.937500
1528.000000 0.835938
1529.000000 0.695312
1530.000000 0.718750
1531.000000 0.609375
1532.000000 0.562500
1533.000000 0.648438
1534.000000 0.687500
1535.000000 0.593750
1536.000000 0.445312
1537.000000 0.437500
1538.000000 0.515625
1539.000000 0.468750
1540.000000 0.476562
1541.000000 0.421875
1542.000000 0.382812
1543.000000 0.421875
1544.000000 0.359375
1545.000000 0.226562
1546.000000 0.101562
1547.000000 0.195312
1548.000000 0.164062
1549.000000 0.257812
1550.000000 0.195312
1551.000000 0.593750
1552.000000 0.609375
1553.000000 0.648438
1554.000000 0.601562
1555.000000 0.640625
1556.000000 0.601562
1557.000000 0.546875
1558.000000 0.484375
1559.000000 0.578125
1560.000000 0.617188
1561.000000 0.523438
1562.000000 0.390625
1563.000000 0.460938
1564.000000 0.375000
1565.000000 0.320312
1566.000000 0.390625
1567.000000 0.484375
1568.000000 0.398438
1569.000000 0.406250
1570.000000 0.554688
1571.000000 0.484375
1572.000000 0.421875
1573.000000 0.343750
1574.000000 0.265625
1575.000000 0.273438
1576.000000 0.429688
1577.000000 0.367188
1578.000000 0.312500
1579.000000 0.343750
1580.000000 0.265625
1581.000000 0.281250
1582.000000 0.250000
1583.000000 0.640625
1584.000000 0.625000
1585.000000 0.671875
1586.000000 0.562500
1587.000000 0.625000
1588.000000 0.640625
1589.000000 0.703125
1590.000000 0.648438
1591.000000 0.664062
1592.000000 0.554688
1593.000000 0.546875
1594.000000 0.609375
1595.000000 0.453125
1596.000000 0.531250
1597.000000 0.468750
1598.000000 0.539062
1599.000000 0.609375
1600.000000 0.507812
1601.000000 0.500000
1602.000000 0.523438
1603.000000 0.257812
1604.000000 0.281250
1605.000000 0.296875
1606.000000 0.445312
1607.000000 0.343750
1608.000000 0.320312
1609.000000 0.296875
1610.000000 0.320312
1611.000000 0.281250
1612.000000 0.351562
1613.000000 0.265625
1614.000000 0.226562
1615.000000 0.945312
1616.000000 0.921875
1617.000000 0.890625
1618.000000 0.796875
1619.000000 0.695312
1620.000000 0.796875
1621.000000 0.742188
1622.000000 0.750000
1623.000000 0.617188
1624.000000 0.609375
1625.000000 0.703125
1626.000000 0.687500
1627.000000 0.632812
1628.000000 0.648438
1629.000000 0.570312
1630.000000 0.609375
1631.000000 0.679688
1632.000000 0.625000
1633.000000 0.601562
1634.000000 0.500000
1635.000000 0.468750
1636.000000 0.445312
1637.000000 0.359375
1638.000000 0.320312
1639.000000 0.343750
1640.000000 0.312500
1641.000000 0.328125
1642.000000 0.203125
1643.000000 0.296875
1644.000000 0.390625
1645.000000 0.382812
1646.000000 0.382812
1647.000000 0.906250
1648.000000 0.906250
1649.000000 0.851562
1650.000000 0.796875
1651.000000 0.695312
1652.000000 0.562500
1653.000000 0.648438
1654.000000 0.718750
1655.000000 0.726562
1656.000000 0.750000
1657.000000 0.750000
1658.000000 0.625000
1659.000000 0.539062
1660.000000 0.492188
1661.000000 0.554688
1662.000000 0.546875
1663.000000 0.609375
1664.000000 0.523438
1665.000000 0.523438
1666.000000 0.601562
1667.000000 0.617188
1668.000000 0.515625
1669.000000 0.554688
1670.000000 0.523438
1671.000000 0.539062
1672.000000 0.390625
1673.000000 0.375000
1674.000000 0.406250
1675.000000 0.304688
1676.000000 0.351562
1677.000000 0.312500
1678.000000 0.250000
1679.000000 0.929688
1680.000000 0.796875
1681.000000 0.734375
1682.000000 0.734375
1683.000000 0.781250
1684.000000 0.781250
1685.000000 0.773438
1686.000000 0.781250
1687.000000 0.671875
1688.000000 0.679688
1689.000000 0.742188
1690.000000 0.757812
1691.000000 0.750000
1692.000000 0.703125
1693.000000 0.726562
1694.000000 0.554688
1695.000000 0.578125
1696.000000 0.585938
1697.000000 0.578125
1698.000000 0.562500
1699.000000 0.460938
1700.000000 0.500000
1701.000000 0.507812
1702.000000 0.390625
1703.000000 0.484375
1704.000000 0.437500
1705.000000 0.562500
1706.000000 0.445312
1707.000000 0.390625
1708.000000 0.382812
1709.000000 0.335938
1710.000000 0.375000
1711.000000 1.000000
1712.000000 0.851562
1713.000000 0.812500
1714.000000 0.742188
1715.000000 0.789062
1716.000000 0.789062
1717.000000 0.804688
1718.000000 0.734375
1719.000000 0.734375
1720.000000 0.750000
1721.000000 0.765625
1722.000000 0.757812
1723.000000 0.750000
1724.000000 0.671875
1725.000000 0.617188
1726.000000 0.515625
1727.000000 0.726562
1728.000000 0.765625
1729.000000 0.734375
1730.000000 0.609375
1731.000000 0.695312
1732.000000 0.695312
1733.000000 0.656250
1734.000000 0.523438
1735.000000 0.578125
1736.000000 0.585938
1737.000000 0.656250
1738.000000 0.648438
1739.000000 0.546875
1740.000000 0.640625
1741.000000 0.507812
1742.000000 0.515625
1743.000000 0.898438
1744.000000 0.968750
1745.000000 0.984375
1746.000000 0.843750
1747.000000 0.820312
1748.000000 0.843750
1749.000000 0.804688
1750.000000 0.828125
1751.000000 0.875000
1752.000000 0.789062
1753.000000 0.664062
1754.000000 0.671875
1755.000000 0.789062
1756.000000 0.742188
1757.000000 0.687500
1758.000000 0.687500
1759.000000 0.710938
1760.000000 0.671875
1761.000000 0.671875
1762.000000 0.656250
1763.000000 0.750000
1764.000000 0.695312
1765.000000 0.664062
1766.000000 0.578125
1767.000000 0.640625
1768.000000 0.601562
1769.000000 0.546875
1770.000000 0.523438
1771.000000 0.468750
1772.000000 0.367188
1773.000000 0.367188
1774.000000 0.453125
1775.000000 0.875000
1776.000000 0.875000
1777.000000 0.820312
1778.000000 0.796875
1779.000000 0.835938
1780.000000 0.921875
1781.000000 0.945312
1782.000000 0.875000
1783.000000 0.773438
1784.000000 0.742188
1785.000000 0.789062
1786.000000 0.765625
1787.000000 0.789062
1788.000000 0.820312
1789.000000 0.742188
1790.000000 0.765625
1791.000000 0.718750
1792.000000 0.765625
1793.000000 0.734375
1794.000000 0.656250
1795.000000 0.398438
1796.000000 0.437500
1797.000000 0.578125
1798.000000 0.414062
1799.000000 0.460938
1800.000000 0.351562
1801.000000 0.562500
1802.000000 0.601562
1803.000000 0.562500
1804.000000 0.500000
1805.000000 0.507812
1806.000000 0.539062
1807.000000 0.968750
1808.000000 0.921875
1809.000000 0.968750
1810.000000 0.898438
1811.000000 0.812500
1812.000000 0.812500
1813.000000 0.953125
1814.000000 0.906250
1815.000000 0.851562
1816.000000 0.882812
1817.000000 0.867188
1818.000000 0.835938
1819.000000 0.781250
1820.000000 0.687500
1821.000000 0.726562
1822.000000 0.648438
1823.000000 0.726562
1824.000000 0.617188
1825.000000 0.601562
1826.000000 0.632812
1827.000000 0.742188
1828.000000 0.648438
1829.000000 0.601562
1830.000000 0.656250
1831.000000 0.617188
1832.000000 0.585938
1833.000000 0.585938
1834.000000 0.554688
1835.000000 0.546875
1836.000000 0.515625
1837.000000 0.484375
1838.000000 0.492188
1839.000000 1.078125
1840.000000 0.898438
1841.000000 0.914062
1842.000000 1.007812
1843.000000 0.992188
1844.000000 0.945312
1845.000000 0.726562
1846.000000 0.804688
1847.000000 0.804688
1848.000000 0.742188
1849.000000 0.773438
1850.000000 0.687500
1851.000000 0.687500
1852.000000 0.812500
1853.000000 0.718750
1854.000000 0.687500
1855.000000 0.773438
1856.000000 0.804688
1857.000000 0.718750
1858.000000 0.679688
1859.000000 0.656250
1860.000000 0.757812
1861.000000 0.640625
1862.000000 0.656250
1863.000000 0.625000
1864.000000 0.601562
1865.000000 0.632812
1866.000000 0.539062
1867.000000 0.531250
1868.000000 0.531250
1869.000000 0.539062
1870.000000 0.500000
1871.000000 1.046875
1872.000000 1.039062
1873.000000 1.023438
1874.000000 0.992188
1875.000000 0.921875
1876.000000 1.054688
1877.000000 0.937500
1878.000000 1.007812
1879.000000 0.960938
1880.000000 0.835938
1881.000000 0.835938
1882.000000 0.882812
1883.000000 0.828125
1884.000000 0.734375
1885.000000 0.671875
1886.000000 0.835938
1887.000000 0.867188
1888.000000 0.804688
1889.000000 0.687500
1890.000000 0.812500
1891.000000 0.843750
1892.000000 0.765625
1893.000000 0.656250
1894.000000 0.609375
1895.000000 0.664062
1896.000000 0.710938
1897.000000 0.601562
1898.000000 0.554688
1899.000000 0.539062
1900.000000 0.570312
1901.000000 0.554688
1902.000000 0.523438
1903.000000 1.085938
1904.000000 1.117188
1905.000000 0.992188
1906.000000 0.953125
1907.000000 1.015625
1908.000000 1.000000
1909.000000 0.968750
1910.000000 1.023438
1911.000000 1.031250
1912.000000 0.953125
1913.000000 0.843750
1914.000000 0.992188
1915.000000 0.835938
1916.000000 0.843750
1917.000000 0.781250
1918.000000 0.804688
1919.000000 0.835938
1920.000000 0.890625
1921.000000 0.742188
1922.000000 0.742188
1923.000000 0.671875
1924.000000 0.648438
1925.000000 0.750000
1926.000000 0.765625
1927.000000 0.718750
1928.000000 0.679688
1929.000000 0.687500
1930.000000 0.585938
1931.000000 0.710938
1932.000000 0.585938
1933.000000 0.632812
1934.000000 0.625000
1935.000000 1.203125
1936.000000 1.242188
1937.000000 1.148438
1938.000000 1.046875
1939.000000 1.101562
1940.000000 0.945312
1941.000000 1.046875
1942.000000 0.953125
1943.000000 0.828125
1944.000000 0.812500
1945.000000 0.835938
1946.000000 0.789062
1947.000000 0.820312
1948.000000 0.843750
1949.000000 0.859375
1950.000000 0.875000
1951.000000 0.960938
1952.000000 0.875000
1953.000000 1.000000
1954.000000 0.953125
1955.000000 0.757812
1956.000000 0.609375
1957.000000 0.765625
1958.000000 0.734375
1959.000000 0.703125
1960.000000 0.679688
1961.000000 0.656250
1962.000000 0.593750
1963.000000 0.703125
1964.000000 0.710938
1965.000000 0.703125
1966.000000 0.507812
1967.000000 1.039062
1968.000000 1.039062
1969.000000 0.960938
1970.000000 1.031250
1971.000000 1.046875
1972.000000 1.000000
1973.000000 0.976562
1974.000000 0.945312
1975.000000 0.984375
1976.000000 1.023438
1977.000000 1.039062
1978.000000 0.984375
1979.000000 0.976562
1980.000000 0.828125
1981.000000 0.875000
1982.000000 0.843750
1983.000000 1.015625
1984.000000 0.953125
1985.000000 0.914062
1986.000000 0.914062
1987.000000 0.843750
1988.000000 0.750000
1989.000000 0.820312
1990.000000 0.726562
1991.000000 0.703125
1992.000000 0.671875
1993.000000 0.671875
1994.000000 0.656250
1995.000000 0.773438
1996.000000 0.664062
1997.000000 0.718750
1998.000000 0.703125
1999.000000 1.148438
2000.000000 1.210938
2001.000000 1.171875
2002.000000 1.171875
2003.000000 1.187500
2004.000000 1.054688
2005.000000 1.085938
2006.000000 1.117188
2007.000000 1.031250
2008.000000 1.054688
2009.000000 1.015625
2010.000000 1.062500
2011.000000 1.085938
2012.000000 0.992188
2013.000000 0.945312
2014.000000 0.835938
2015.000000 0.968750
2016.000000 0.929688
2017.000000 0.781250
2018.000000 0.843750
2019.000000 0.851562
2020.000000 0.906250
2021.000000 0.835938
2022.000000 0.781250
2023.000000 0.906250
2024.000000 0.859375
2025.000000 0.781250
2026.000000 0.718750
2027.000000 0.562500
2028.000000 0.601562
2029.000000 0.640625
2030.000000 0.593750
2031.000000 1.218750
2032.000000 1.195312
2033.000000 1.140625
2034.000000 1.117188
2035.000000 1.132812
2036.000000 1.171875
2037.000000 1.046875
2038.000000 1.132812
2039.000000 1.031250
2040.000000 0.960938
2041.000000 1.062500
2042.000000 1.062500
2043.000000 0.929688
2044.000000 0.890625
2045.000000 0.859375
2046.000000 0.109375
2047.000000 -0.890625
2048.000000 -1.085938
2049.000000 -0.968750
2050.000000 -0.929688
2051.000000 -1.046875
2052.000000 -0.976562
2053.000000 -1.023438
2054.000000 -0.960938
2055.000000 -1.062500
2056.000000 -1.046875
2057.000000 -1.203125
2058.000000 -1.203125
2059.000000 -1.179688
2060.000000 -1.156250
2061.000000 -1.210938
2062.000000 -1.101562
2063.000000 -0.609375
2064.000000 -0.640625
2065.000000 -0.703125
2066.000000 -0.734375
2067.000000 -0.695312
2068.000000 -0.765625
2069.000000 -0.742188
2070.000000 -0.687500
2071.000000 -0.828125
2072.000000 -0.953125
2073.000000 -0.867188
2074.000000 -0.835938
2075.000000 -0.921875
2076.000000 -0.945312
2077.000000 -1.039062
2078.000000 -0.914062
2079.000000 -0.929688
2080.000000 -0.953125
2081.000000 -0.937500
2082.000000 -0.843750
2083.000000 -0.851562
2084.000000 -1.023438
2085.000000 -0.953125
2086.000000 -0.953125
2087.000000 -0.976562
2088.000000 -1.062500
2089.000000 -1.031250
2090.000000 -1.140625
2091.000000 -1.148438
2092.000000 -1.218750
2093.000000 -1.218750
2094.000000 -1.296875
2095.000000 -0.679688
2096.000000 -0.664062
2097.000000 -0.695312
2098.000000 -0.593750
2099.000000 -0.703125
2100.000000 -0.640625
2101.000000 -0.843750
2102.000000 -0.796875
2103.000000 -0.851562
2104.000000 -0.843750
2105.000000 -0.812500
2106.000000 -0.976562
2107.000000 -0.921875
2108.000000 -0.882812
2109.000000 -0.851562
2110.000000 -0.835938
2111.000000 -0.742188
2112.000000 -0.820312
2113.000000 -0.757812
2114.000000 -0.882812
2115.000000 -0.976562
2116.000000 -0.960938
2117.000000 -0.960938
2118.000000 -1.148438
2119.000000 -1.109375
2120.000000 -0.914062
2121.000000 -0.976562
2122.000000 -1.000000
2123.000000 -1.078125
2124.000000 -1.039062
2125.000000 -1.085938
2126.000000 -1.187500
2127.000000 -0.562500
2128.000000 -0.507812
2129.000000 -0.523438
2130.000000 -0.578125
2131.000000 -0.726562
2132.000000 -0.687500
2133.000000 -0.632812
2134.000000 -0.750000
2135.000000 -0.835938
2136.000000 -0.734375
2137.000000 -0.781250
2138.000000 -0.796875
2139.000000 -0.734375
2140.000000 -0.875000
2141.000000 -0.906250
2142.000000 -0.914062
2143.000000 -0.835938
2144.000000 -0.875000
2145.000000 -0.953125
2146.000000 -0.968750
2147.000000 -0.914062
2148.000000 -0.960938
2149.000000 -1.007812
2150.000000 -0.960938
2151.000000 -1.007812
2152.000000 -1.070312
2153.000000 -0.992188
2154.000000 -0.914062
2155.000000 -1.007812
2156.000000 -1.085938
2157.000000 -1.148438
2158.000000 -1.078125
2159.000000 -0.554688
2160.000000 -0.570312
2161.000000 -0.554688
2162.000000 -0.734375
2163.000000 -0.695312
2164.000000 -0.648438
2165.000000 -0.742188
2166.000000 -0.703125
2167.000000 -0.671875
2168.000000 -0.656250
2169.000000 -0.742188
2170.000000 -0.812500
2171.000000 -0.789062
2172.000000 -0.812500
2173.000000 -0.804688
2174.000000 -0.890625
2175.000000 -0.648438
2176.000000 -0.718750
2177.000000 -0.835938
2178.000000 -0.765625
2179.000000 -0.867188
2180.000000 -0.882812
2181.000000 -0.804688
2182.000000 -0.851562
2183.000000 -0.921875
2184.000000 -0.992188
2185.000000 -0.820312
2186.000000 -1.000000
2187.000000 -1.078125
2188.000000 -1.062500
2189.000000 -0.992188
2190.000000 -1.031250
2191.000000 -0.601562
2192.000000 -0.445312
2193.000000 -0.609375
2194.000000 -0.632812
2195.000000 -0.617188
2196.000000 -0.585938
2197.000000 -0.671875
2198.000000 -0.632812
2199.000000 -0.664062
2200.000000 -0.632812
2201.000000 -0.734375
2202.000000 -0.750000
2203.000000 -0.843750
2204.000000 -0.914062
2205.000000 -0.820312
2206.000000 -0.812500
2207.000000 -0.703125
2208.000000 -0.882812
2209.000000 -0.765625
2210.000000 -0.804688
2211.000000 -0.867188
2212.000000 -0.882812
2213.000000 -0.875000
2214.000000 -0.843750
2215.000000 -0.812500
2216.000000 -1.031250
2217.000000 -0.984375
2218.000000 -1.046875
2219.000000 -1.000000
2220.000000 -1.015625
2221.000000 -1.023438
2222.000000 -1.046875
2223.000000 -0.382812
2224.000000 -0.429688
2225.000000 -0.406250
2226.000000 -0.546875
2227.000000 -0.570312
2228.000000 -0.609375
2229.000000 -0.679688
2230.000000 -0.765625
2231.000000 -0.617188
2232.000000 -0.671875
2233.000000 -0.757812
2234.000000 -0.617188
2235.000000 -0.625000
2236.000000 -0.835938
2237.000000 -0.750000
2238.000000 -0.695312
2239.000000 -0.578125
2240.000000 -0.593750
2241.000000 -0.671875
2242.000000 -0.757812
2243.000000 -0.632812
2244.000000 -0.726562
2245.000000 -0.812500
2246.000000 -0.796875
2247.000000 -0.851562
2248.000000 -0.851562
2249.000000 -0.984375
2250.000000 -0.906250
2251.000000 -0.898438
2252.000000 -0.953125
2253.000000 -0.929688
2254.000000 -0.882812
2255.000000 -0.335938
2256.000000 -0.367188
2257.000000 -0.359375
2258.000000 -0.421875
2259.000000 -0.453125
2260.000000 -0.570312
2261.000000 -0.531250
2262.000000 -0.554688
2263.000000 -0.523438
2264.000000 -0.531250
2265.000000 -0.695312
2266.000000 -0.648438
2267.000000 -0.460938
2268.000000 -0.593750
2269.000000 -0.695312
2270.000000 -0.734375
2271.000000 -0.703125
2272.000000 -0.664062
2273.000000 -0.726562
2274.000000 -0.695312
2275.000000 -0.718750
2276.000000 -0.750000
2277.000000 -0.820312
2278.000000 -0.882812
2279.000000 -0.859375
2280.000000 -0.851562
2281.000000 -0.828125
2282.000000 -0.867188
2283.000000 -0.890625
2284.000000 -0.929688
2285.000000 -0.976562
2286.000000 -0.984375
2287.000000 -0.320312
2288.000000 -0.507812
2289.000000 -0.414062
2290.000000 -0.523438
2291.000000 -0.484375
2292.000000 -0.609375
2293.000000 -0.507812
2294.000000 -0.546875
2295.000000 -0.562500
2296.000000 -0.609375
2297.000000 -0.648438
2298.000000 -0.617188
2299.000000 -0.718750
2300.000000 -0.671875
2301.000000 -0.523438
2302.000000 -0.765625
2303.000000 -0.695312
2304.000000 -0.773438
2305.000000 -0.789062
2306.000000 -0.804688
2307.000000 -0.750000
2308.000000 -0.828125
2309.000000 -0.890625
2310.000000 -0.906250
2311.000000 -0.992188
2312.000000 -0.968750
2313.000000 -0.976562
2314.000000 -0.992188
2315.000000 -0.960938
2316.000000 -1.007812
2317.000000 -0.945312
2318.000000 -1.023438
2319.000000 -0.445312
2320.000000 -0.445312
2321.000000 -0.507812
2322.000000 -0.507812
2323.000000 -0.539062
2324.000000 -0.460938
2325.000000 -0.406250
2326.000000 -0.539062
2327.000000 -0.593750
2328.000000 -0.671875
2329.000000 -0.617188
2330.000000 -0.617188
2331.000000 -0.687500
2332.000000 -0.562500
2333.000000 -0.718750
2334.000000 -0.664062
2335.000000 -0.750000
2336.000000 -0.781250
2337.000000 -0.750000
2338.000000 -0.640625
2339.000000 -0.789062
2340.000000 -0.757812
2341.000000 -0.914062
2342.000000 -1.023438
2343.000000 -0.968750
2344.000000 -0.789062
2345.000000 -0.757812
2346.000000 -0.820312
2347.000000 -0.828125
2348.000000 -1.046875
2349.000000 -0.937500
2350.000000 -0.914062
2351.000000 -0.468750
2352.000000 -0.453125
2353.000000 -0.507812
2354.000000 -0.476562
2355.000000 -0.429688
2356.000000 -0.445312
2357.000000 -0.515625
2358.000000 -0.562500
2359.000000 -0.640625
2360.000000 -0.492188
2361.000000 -0.625000
2362.000000 -0.695312
2363.000000 -0.609375
2364.000000 -0.710938
2365.000000 -0.679688
2366.000000 -0.765625
2367.000000 -0.625000
2368.000000 -0.523438
2369.000000 -0.671875
2370.000000 -0.718750
2371.000000 -0.687500
2372.000000 -0.687500
2373.000000 -0.617188
2374.000000 -0.734375
2375.000000 -0.828125
2376.000000 -0.867188
2377.000000 -0.906250
2378.000000 -0.867188
2379.000000 -0.820312
2380.000000 -0.851562
2381.000000 -0.960938
2382.000000 -0.843750
2383.000000 -0.257812
2384.000000 -0.242188
2385.000000 -0.218750
2386.000000 -0.398438
2387.000000 -0.375000
2388.000000 -0.390625
2389.000000 -0.437500
2390.000000 -0.468750
2391.000000 -0.453125
2392.000000 -0.406250
2393.000000 -0.515625
2394.000000 -0.531250
2395.000000 -0.492188
2396.000000 -0.546875
2397.000000 -0.570312
2398.000000 -0.601562
2399.000000 -0.601562
2400.000000 -0.718750
2401.000000 -0.648438
2402.000000 -0.664062
2403.000000 -0.671875
2404.000000 -0.687500
2405.000000 -0.640625
2406.000000 -0.710938
2407.000000 -0.742188
2408.000000 -0.718750
2409.000000 -0.695312
2410.000000 -0.734375
2411.000000 -0.710938
2412.000000 -0.757812
2413.000000 -0.804688
2414.000000 -0.812500
2415.000000 -0.359375
2416.000000 -0.320312
2417.000000 -0.242188
2418.000000 -0.335938
2419.000000 -0.367188
2420.000000 -0.476562
2421.000000 -0.429688
2422.000000 -0.500000
2423.000000 -0.531250
2424.000000 -0.687500
2425.000000 -0.593750
2426.000000 -0.546875
2427.000000 -0.539062
2428.000000 -0.585938
2429.000000 -0.617188
2430.000000 -0.656250
2431.000000 -0.484375
2432.000000 -0.539062
2433.000000 -0.507812
2434.000000 -0.554688
2435.000000 -0.609375
2436.000000 -0.531250
2437.000000 -0.632812
2438.000000 -0.773438
2439.000000 -0.804688
2440.000000 -0.773438
2441.000000 -0.742188
2442.000000 -0.625000
2443.000000 -0.796875
2444.000000 -0.750000
2445.000000 -0.789062
2446.000000 -0.734375
2447.000000 -0.195312
2448.000000 -0.171875
2449.000000 -0.335938
2450.000000 -0.367188
2451.000000 -0.445312
2452.000000 -0.539062
2453.000000 -0.554688
2454.000000 -0.492188
2455.000000 -0.492188
2456.000000 -0.523438
2457.000000 -0.578125
2458.000000 -0.437500
2459.000000 -0.554688
2460.000000 -0.578125
2461.000000 -0.609375
2462.000000 -0.585938
2463.000000 -0.546875
2464.000000 -0.632812
2465.000000 -0.601562
2466.000000 -0.531250
2467.000000 -0.710938
2468.000000 -0.632812
2469.000000 -0.679688
2470.000000 -0.687500
2471.000000 -0.703125
2472.000000 -0.648438
2473.000000 -0.687500
2474.000000 -0.726562
2475.000000 -0.625000
2476.000000 -0.796875
2477.000000 -0.820312
2478.000000 -0.906250
2479.000000 -0.328125
2480.000000 -0.343750
2481.000000 -0.304688
2482.000000 -0.367188
2483.000000 -0.289062
2484.000000 -0.351562
2485.000000 -0.437500
2486.000000 -0.390625
2487.000000 -0.382812
2488.000000 -0.437500
2489.000000 -0.476562
2490.000000 -0.445312
2491.000000 -0.453125
2492.000000 -0.531250
2493.000000 -0.539062
2494.000000 -0.484375
2495.000000 -0.414062
2496.000000 -0.468750
2497.000000 -0.429688
2498.000000 -0.453125
2499.000000 -0.570312
2500.000000 -0.507812
2501.000000 -0.617188
2502.000000 -0.664062
2503.000000 -0.820312
2504.000000 -0.585938
2505.000000 -0.640625
2506.000000 -0.640625
2507.000000 -0.781250
2508.000000 -0.718750
2509.000000 -0.765625
2510.000000 -0.804688
2511.000000 -0.171875
2512.000000 -0.125000
2513.000000 -0.140625
2514.000000 -0.179688
2515.000000 -0.250000
2516.000000 -0.320312
2517.000000 -0.335938
2518.000000 -0.265625
2519.000000 -0.312500
2520.000000 -0.375000
2521.000000 -0.476562
2522.000000 -0.531250
2523.000000 -0.476562
2524.000000 -0.476562
2525.000000 -0.500000
2526.000000 -0.546875
2527.000000 -0.593750
2528.000000 -0.406250
2529.000000 -0.562500
2530.000000 -0.539062
2531.000000 -0.578125
2532.000000 -0.562500
2533.000000 -0.546875
2534.000000 -0.562500
2535.000000 -0.632812
2536.000000 -0.656250
2537.000000 -0.570312
2538.000000 -0.570312
2539.000000 -0.656250
2540.000000 -0.640625
2541.000000 -0.718750
2542.000000 -0.695312
2543.000000 -0.187500
2544.000000 -0.226562
2545.000000 -0.195312
2546.000000 -0.265625
2547.000000 -0.328125
2548.000000 -0.335938
2549.000000 -0.367188
2550.000000 -0.312500
2551.000000 -0.406250
2552.000000 -0.406250
2553.000000 -0.453125
2554.000000 -0.460938
2555.000000 -0.382812
2556.000000 -0.328125
2557.000000 -0.460938
2558.000000 -0.539062
2559.000000 -0.773438
2560.000000 -0.750000
2561.000000 -0.859375
2562.000000 -0.835938
2563.000000 -0.828125
2564.000000 -0.843750
2565.000000 -0.773438
2566.000000 -0.781250
2567.000000 -0.882812
2568.000000 -0.937500
2569.000000 -0.820312
2570.000000 -0.984375
2571.000000 -0.945312
2572.000000 -1.070312
2573.000000 -1.039062
2574.000000 -0.984375
2575.000000 -0.437500
2576.000000 -0.398438
2577.000000 -0.445312
2578.000000 -0.523438
2579.000000 -0.492188
2580.000000 -0.414062
2581.000000 -0.523438
2582.000000 -0.539062
2583.000000 -0.421875
2584.000000 -0.585938
2585.000000 -0.578125
2586.000000 -0.609375
2587.000000 -0.664062
2588.000000 -0.750000
2589.000000 -0.812500
2590.000000 -0.851562
2591.000000 -0.570312
2592.000000 -0.726562
2593.000000 -0.773438
2594.000000 -0.703125
2595.000000 -0.804688
2596.000000 -0.914062
2597.000000 -0.898438
2598.000000 -0.804688
2599.000000 -0.781250
2600.000000 -0.734375
2601.000000 -0.859375
2602.000000 -0.890625
2603.000000 -0.906250
2604.000000 -0.976562
2605.000000 -0.992188
2606.000000 -1.070312
2607.000000 -0.460938
2608.000000 -0.421875
2609.000000 -0.484375
2610.000000 -0.359375
2611.000000 -0.460938
2612.000000 -0.562500
2613.000000 -0.648438
2614.000000 -0.554688
2615.000000 -0.617188
2616.000000 -0.585938
2617.000000 -0.609375
2618.000000 -0.601562
2619.000000 -0.601562
2620.000000 -0.656250
2621.000000 -0.695312
2622.000000 -0.585938
2623.000000 -0.625000
2624.000000 -0.609375
2625.000000 -0.562500
2626.000000 -0.664062
2627.000000 -0.695312
2628.000000 -0.734375
2629.000000 -0.804688
2630.000000 -0.835938
2631.000000 -0.867188
2632.000000 -0.750000
2633.000000 -0.898438
2634.000000 -0.789062
2635.000000 -0.750000
2636.000000 -0.906250
2637.000000 -0.859375
2638.000000 -0.789062
2639.000000 -0.437500
2640.000000 -0.375000
2641.000000 -0.382812
2642.000000 -0.367188
2643.000000 -0.500000
2644.000000 -0.507812
2645.000000 -0.593750
2646.000000 -0.578125
2647.000000 -0.609375
2648.000000 -0.484375
2649.000000 -0.531250
2650.000000 -0.546875
2651.000000 -0.468750
2652.000000 -0.515625
2653.000000 -0.585938
2654.000000 -0.718750
2655.000000 -0.570312
2656.000000 -0.593750
2657.000000 -0.617188
2658.000000 -0.695312
2659.000000 -0.609375
2660.000000 -0.734375
2661.000000 -0.789062
2662.000000 -0.671875
2663.000000 -0.539062
2664.000000 -0.734375
2665.000000 -0.835938
2666.000000 -0.781250
2667.000000 -0.906250
2668.000000 -0.843750
2669.000000 -0.859375
2670.000000 -0.750000
2671.000000 -0.406250
2672.000000 -0.398438
2673.000000 -0.390625
2674.000000 -0.460938
2675.000000 -0.531250
2676.000000 -0.500000
2677.000000 -0.390625
2678.000000 -0.437500
2679.000000 -0.421875
2680.000000 -0.625000
2681.000000 -0.570312
2682.000000 -0.531250
2683.000000 -0.539062
2684.000000 -0.539062
2685.000000 -0.515625
2686.000000 -0.539062
2687.000000 -0.437500
2688.000000 -0.468750
2689.000000 -0.492188
2690.000000 -0.500000
2691.000000 -0.609375
2692.000000 -0.585938
2693.000000 -0.617188
2694.000000 -0.742188
2695.000000 -0.734375
2696.000000 -0.632812
2697.000000 -0.640625
2698.000000 -0.796875
2699.000000 -0.750000
2700.000000 -0.898438
2701.000000 -0.843750
2702.000000 -0.875000
2703.000000 -0.359375
2704.000000 -0.328125
2705.000000 -0.398438
2706.000000 -0.390625
2707.000000 -0.406250
2708.000000 -0.453125
2709.000000 -0.437500
2710.000000 -0.390625
2711.000000 -0.476562
2712.000000 -0.484375
2713.000000 -0.437500
2714.000000 -0.500000
2715.000000 -0.515625
2716.000000 -0.484375
2717.000000 -0.492188
2718.000000 -0.601562
2719.000000 -0.539062
2720.000000 -0.609375
2721.000000 -0.585938
2722.000000 -0.625000
2723.000000 -0.625000
2724.000000 -0.726562
2725.000000 -0.609375
2726.000000 -0.703125
2727.000000 -0.656250
2728.000000 -0.562500
2729.000000 -0.578125
2730.000000 -0.742188
2731.000000 -0.750000
2732.000000 -0.804688
2733.000000 -0.781250
2734.000000 -0.828125
2735.000000 -0.304688
2736.000000 -0.273438
2737.000000 -0.367188
2738.000000 -0.273438
2739.000000 -0.218750
2740.000000 -0.320312
2741.000000 -0.414062
2742.000000 -0.515625
2743.000000 -0.390625
2744.000000 -0.453125
2745.000000 -0.437500
2746.000000 -0.414062
2747.000000 -0.492188
2748.000000 -0.562500
2749.000000 -0.625000
2750.000000 -0.601562
2751.000000 -0.468750
2752.000000 -0.468750
2753.000000 -0.570312
2754.000000 -0.500000
2755.000000 -0.562500
2756.000000 -0.640625
2757.000000 -0.609375
2758.000000 -0.640625
2759.000000 -0.687500
2760.000000 -0.640625
2761.000000 -0.617188
2762.000000 -0.656250
2763.000000 -0.609375
2764.000000 -0.789062
2765.000000 -0.742188
2766.000000 -0.812500
2767.000000 -0.226562
2768.000000 -0.203125
2769.000000 -0.203125
2770.000000 -0.257812
2771.000000 -0.289062
2772.000000 -0.351562
2773.000000 -0.210938
2774.000000 -0.359375
2775.000000 -0.367188
2776.000000 -0.312500
2777.000000 -0.367188
2778.000000 -0.304688
2779.000000 -0.367188
2780.000000 -0.484375
2781.000000 -0.484375
2782.000000 -0.664062
2783.000000 -0.492188
2784.000000 -0.445312
2785.000000 -0.585938
2786.000000 -0.484375
2787.000000 -0.562500
2788.000000 -0.515625
2789.000000 -0.554688
2790.000000 -0.640625
2791.000000 -0.625000
2792.000000 -0.632812
2793.000000 -0.726562
2794.000000 -0.773438
2795.000000 -0.664062
2796.000000 -0.765625
2797.000000 -0.671875
2798.000000 -0.718750
2799.000000 -0.109375
2800.000000 -0.156250
2801.000000 -0.203125
2802.000000 -0.242188
2803.000000 -0.203125
2804.000000 -0.375000
2805.000000 -0.234375
2806.000000 -0.242188
2807.000000 -0.257812
2808.000000 -0.289062
2809.000000 -0.289062
2810.000000 -0.328125
2811.000000 -0.500000
2812.000000 -0.554688
2813.000000 -0.585938
2814.000000 -0.546875
2815.000000 -0.437500
2816.000000 -0.523438
2817.000000 -0.546875
2818.000000 -0.476562
2819.000000 -0.523438
2820.000000 -0.578125
2821.000000 -0.593750
2822.000000 -0.664062
2823.000000 -0.640625
2824.000000 -0.632812
2825.000000 -0.648438
2826.000000 -0.648438
2827.000000 -0.593750
2828.000000 -0.695312
2829.000000 -0.718750
2830.000000 -0.773438
2831.000000 -0.265625
2832.000000 -0.320312
2833.000000 -0.320312
2834.000000 -0.289062
2835.000000 -0.351562
2836.000000 -0.453125
2837.000000 -0.273438
2838.000000 -0.367188
2839.000000 -0.421875
2840.000000 -0.367188
2841.000000 -0.359375
2842.000000 -0.367188
2843.000000 -0.437500
2844.000000 -0.445312
2845.000000 -0.468750
2846.000000 -0.500000
2847.000000 -0.398438
2848.000000 -0.406250
2849.000000 -0.492188
2850.000000 -0.539062
2851.000000 -0.593750
2852.000000 -0.734375
2853.000000 -0.703125
2854.000000 -0.617188
2855.000000 -0.632812
2856.000000 -0.640625
2857.000000 -0.601562
2858.000000 -0.640625
2859.000000 -0.726562
2860.000000 -0.765625
2861.000000 -0.765625
2862.000000 -0.734375
2863.000000 -0.289062
2864.000000 -0.140625
2865.000000 -0.179688
2866.000000 -0.281250
2867.000000 -0.265625
2868.000000 -0.257812
2869.000000 -0.296875
2870.000000 -0.375000
2871.000000 -0.351562
2872.000000 -0.429688
2873.000000 -0.437500
2874.000000 -0.476562
2875.000000 -0.429688
2876.000000 -0.531250
2877.000000 -0.500000
2878.000000 -0.515625
2879.000000 -0.335938
2880.000000 -0.460938
2881.000000 -0.414062
2882.000000 -0.421875
2883.000000 -0.406250
2884.000000 -0.523438
2885.000000 -0.554688
2886.000000 -0.312500
2887.000000 -0.382812
2888.000000 -0.437500
2889.000000 -0.500000
2890.000000 -0.601562
2891.000000 -0.609375
2892.000000 -0.632812
2893.000000 -0.570312
2894.000000 -0.687500
2895.000000 -0.140625
2896.000000 -0.125000
2897.000000 -0.171875
2898.000000 -0.117188
2899.000000 -0.171875
2900.000000 -0.148438
2901.000000 -0.187500
2902.000000 -0.234375
2903.000000 -0.226562
2904.000000 -0.218750
2905.000000 -0.187500
2906.000000 -0.335938
2907.000000 -0.359375
2908.000000 -0.414062
2909.000000 -0.460938
2910.000000 -0.320312
2911.000000 -0.226562
2912.000000 -0.195312
2913.000000 -0.367188
2914.000000 -0.445312
2915.000000 -0.445312
2916.000000 -0.484375
2917.000000 -0.476562
2918.000000 -0.453125
2919.000000 -0.414062
2920.000000 -0.500000
2921.000000 -0.531250
2922.000000 -0.632812
2923.000000 -0.601562
2924.000000 -0.578125
2925.000000 -0.570312
2926.000000 -0.593750
2927.000000 0.000000
2928.000000 -0.054688
2929.000000 -0.218750
2930.000000 -0.187500
2931.000000 -0.093750
2932.000000 -0.218750
2933.000000 -0.265625
2934.000000 -0.234375
2935.000000 -0.265625
2936.000000 -0.250000
2937.000000 -0.335938
2938.000000 -0.281250
2939.000000 -0.132812
2940.000000 -0.375000
2941.000000 -0.406250
2942.000000 -0.343750
2943.000000 -0.312500
2944.000000 -0.460938
2945.000000 -0.382812
2946.000000 -0.406250
2947.000000 -0.421875
2948.000000 -0.460938
2949.000000 -0.500000
2950.000000 -0.500000
2951.000000 -0.492188
2952.000000 -0.406250
2953.000000 -0.375000
2954.000000 -0.421875
2955.000000 -0.390625
2956.000000 -0.476562
2957.000000 -0.664062
2958.000000 -0.703125
2959.000000 0.039062
2960.000000 0.078125
2961.000000 -0.101562
2962.000000 -0.054688
2963.000000 -0.140625
2964.000000 -0.257812
2965.000000 -0.195312
2966.000000 -0.257812
2967.000000 -0.226562
2968.000000 -0.273438
2969.000000 -0.226562
2970.000000 -0.125000
2971.000000 -0.132812
2972.000000 -0.273438
2973.000000 -0.320312
2974.000000 -0.429688
2975.000000 -0.335938
2976.000000 -0.226562
2977.000000 -0.296875
2978.000000 -0.265625
2979.000000 -0.304688
2980.000000 -0.390625
2981.000000 -0.468750
2982.000000 -0.476562
2983.000000 -0.500000
2984.000000 -0.578125
2985.000000 -0.375000
2986.000000 -0.421875
2987.000000 -0.507812
2988.000000 -0.554688
2989.000000 -0.578125
2990.000000 -0.726562
2991.000000 -0.023438
2992.000000 -0.062500
2993.000000 -0.078125
2994.000000 -0.164062
2995.000000 -0.164062
2996.000000 -0.218750
2997.000000 -0.164062
2998.000000 -0.265625
2999.000000 -0.156250
3000.000000 -0.218750
3001.000000 -0.148438
3002.000000 -0.289062
3003.000000 -0.218750
3004.000000 -0.390625
3005.000000 -0.312500
3006.000000 -0.421875
3007.000000 -0.195312
3008.000000 -0.171875
3009.000000 -0.328125
3010.000000 -0.218750
3011.000000 -0.210938
3012.000000 -0.171875
3013.000000 -0.179688
3014.000000 -0.375000
3015.000000 -0.296875
3016.000000 -0.343750
3017.000000 -0.359375
3018.000000 -0.375000
3019.000000 -0.429688
3020.000000 -0.492188
3021.000000 -0.523438
3022.000000 -0.523438
3023.000000 -0.031250
3024.000000 -0.039062
3025.000000 0.023438
3026.000000 -0.015625
3027.000000 -0.007812
3028.000000 -0.070312
3029.000000 -0.195312
3030.000000 -0.156250
3031.000000 -0.101562
3032.000000 -0.179688
3033.000000 -0.125000
3034.000000 -0.093750
3035.000000 -0.187500
3036.000000 -0.148438
3037.000000 -0.367188
3038.000000 -0.343750
3039.000000 -0.335938
3040.000000 -0.226562
3041.000000 -0.132812
3042.000000 -0.234375
3043.000000 -0.250000
3044.000000 -0.242188
3045.000000 -0.187500
3046.000000 -0.320312
3047.000000 -0.382812
3048.000000 -0.351562
3049.000000 -0.414062
3050.000000 -0.406250
3051.000000 -0.460938
3052.000000 -0.453125
3053.000000 -0.578125
3054.000000 -0.585938
3055.000000 0.070312
3056.000000 0.000000
3057.000000 0.000000
3058.000000 -0.070312
3059.000000 -0.101562
3060.000000 -0.085938
3061.000000 -0.062500
3062.000000 -0.031250
3063.000000 0.015625
3064.000000 -0.015625
3065.000000 -0.132812
3066.000000 -0.242188
3067.000000 -0.156250
3068.000000 -0.171875
3069.000000 -0.273438
3070.000000 -0.273438
3071.000000 -0.710938
3072.000000 -0.664062
3073.000000 -0.679688
3074.000000 -0.734375
3075.000000 -0.679688
3076.000000 -0.609375
3077.000000 -0.757812
3078.000000 -0.843750
3079.000000 -0.695312
3080.000000 -0.734375
3081.000000 -0.914062
3082.000000 -0.953125
3083.000000 -0.898438
3084.000000 -0.812500
3085.000000 -0.921875
3086.000000 -1.007812
3087.000000 -0.421875
3088.000000 -0.429688
3089.000000 -0.398438
3090.000000 -0.414062
3091.000000 -0.562500
3092.000000 -0.429688
3093.000000 -0.601562
3094.000000 -0.445312
3095.000000 -0.500000
3096.000000 -0.601562
3097.000000 -0.726562
3098.000000 -0.796875
3099.000000 -0.710938
3100.000000 -0.578125
3101.000000 -0.523438
3102.000000 -0.679688
3103.000000 -0.632812
3104.000000 -0.625000
3105.000000 -0.648438
3106.000000 -0.601562
3107.000000 -0.757812
3108.000000 -0.734375
3109.000000 -0.695312
3110.000000 -0.757812
3111.000000 -0.726562
3112.000000 -0.859375
3113.000000 -0.945312
3114.000000 -0.851562
3115.000000 -0.937500
3116.000000 -0.968750
3117.000000 -0.968750
3118.000000 -1.085938
3119.000000 -0.320312
3120.000000 -0.375000
3121.000000 -0.429688
3122.000000 -0.523438
3123.000000 -0.468750
3124.000000 -0.328125
3125.000000 -0.382812
3126.000000 -0.523438
3127.000000 -0.484375
3128.000000 -0.578125
3129.000000 -0.570312
3130.000000 -0.687500
3131.000000 -0.609375
3132.000000 -0.617188
3133.000000 -0.531250
3134.000000 -0.609375
3135.000000 -0.437500
3136.000000 -0.531250
3137.000000 -0.554688
3138.000000 -0.492188
3139.000000 -0.640625
3140.000000 -0.695312
3141.000000 -0.718750
3142.000000 -0.695312
3143.000000 -0.687500
3144.000000 -0.750000
3145.000000 -0.796875
3146.000000 -0.734375
3147.000000 -0.773438
3148.000000 -0.757812
3149.000000 -0.828125
3150.000000 -0.898438
3151.000000 -0.140625
3152.000000 -0.343750
3153.000000 -0.304688
3154.000000 -0.375000
3155.000000 -0.429688
3156.000000 -0.468750
3157.000000 -0.468750
3158.000000 -0.656250
3159.000000 -0.539062
3160.000000 -0.492188
3161.000000 -0.531250
3162.000000 -0.539062
3163.000000 -0.562500
3164.000000 -0.601562
3165.000000 -0.617188
3166.000000 -0.757812
3167.000000 -0.453125
3168.000000 -0.648438
3169.000000 -0.601562
3170.000000 -0.562500
3171.000000 -0.585938
3172.000000 -0.703125
3173.000000 -0.656250
3174.000000 -0.703125
3175.000000 -0.671875
3176.000000 -0.796875
3177.000000 -0.804688
3178.000000 -0.859375
3179.000000 -0.828125
3180.000000 -0.929688
3181.000000 -0.835938
3182.000000 -0.796875
3183.000000 -0.335938
3184.000000 -0.218750
3185.000000 -0.304688
3186.000000 -0.234375
3187.000000 -0.320312
3188.000000 -0.421875
3189.000000 -0.500000
3190.000000 -0.437500
3191.000000 -0.382812
3192.000000 -0.468750
3193.000000 -0.492188
3194.000000 -0.468750
3195.000000 -0.398438
3196.000000 -0.484375
3197.000000 -0.593750
3198.000000 -0.554688
3199.000000 -0.531250
3200.000000 -0.570312
3201.000000 -0.593750
3202.000000 -0.445312
3203.000000 -0.460938
3204.000000 -0.500000
3205.000000 -0.531250
3206.000000 -0.500000
3207.000000 -0.570312
3208.000000 -0.671875
3209.000000 -0.648438
3210.000000 -0.851562
3211.000000 -0.742188
3212.000000 -0.734375
3213.000000 -0.656250
3214.000000 -0.804688
3215.000000 -0.296875
3216.000000 -0.289062
3217.000000 -0.375000
3218.000000 -0.281250
3219.000000 -0.468750
3220.000000 -0.343750
3221.000000 -0.273438
3222.000000 -0.312500
3223.000000 -0.484375
3224.000000 -0.398438
3225.000000 -0.546875
3226.000000 -0.515625
3227.000000 -0.484375
3228.000000 -0.554688
3229.000000 -0.539062
3230.000000 -0.476562
3231.000000 -0.390625
3232.000000 -0.468750
3233.000000 -0.546875
3234.000000 -0.554688
3235.000000 -0.546875
3236.000000 -0.640625
3237.000000 -0.562500
3238.000000 -0.664062
3239.000000 -0.718750
3240.000000 -0.593750
3241.000000 -0.703125
3242.000000 -0.726562
3243.000000 -0.679688
3244.000000 -0.695312
3245.000000 -0.773438
3246.000000 -0.851562
3247.000000 -0.210938
3248.000000 -0.335938
3249.000000 -0.304688
3250.000000 -0.320312
3251.000000 -0.343750
3252.000000 -0.390625
3253.000000 -0.367188
3254.000000 -0.210938
3255.000000 -0.296875
3256.000000 -0.390625
3257.000000 -0.554688
3258.000000 -0.500000
3259.000000 -0.468750
3260.000000 -0.546875
3261.000000 -0.531250
3262.000000 -0.507812
3263.000000 -0.539062
3264.000000 -0.429688
3265.000000 -0.460938
3266.000000 -0.492188
3267.000000 -0.531250
3268.000000 -0.585938
3269.000000 -0.585938
3270.000000 -0.539062
3271.000000 -0.664062
3272.000000 -0.585938
3273.000000 -0.546875
3274.000000 -0.468750
3275.000000 -0.609375
3276.000000 -0.617188
3277.000000 -0.632812
3278.000000 -0.679688
3279.000000 -0.164062
3280.000000 -0.218750
3281.000000 -0.140625
3282.000000 -0.195312
3283.000000 -0.187500
3284.000000 -0.312500
3285.000000 -0.265625
3286.000000 -0.195312
3287.000000 -0.171875
3288.000000 -0.195312
3289.000000 -0.281250
3290.000000 -0.242188
3291.000000 -0.320312
3292.000000 -0.421875
3293.000000 -0.476562
3294.000000 -0.453125
3295.000000 -0.429688
3296.000000 -0.445312
3297.000000 -0.562500
3298.000000 -0.554688
3299.000000 -0.523438
3300.000000 -0.500000
3301.000000 -0.578125
3302.000000 -0.554688
3303.000000 -0.515625
3304.000000 -0.515625
3305.000000 -0.703125
3306.000000 -0.656250
3307.000000 -0.617188
3308.000000 -0.703125
3309.000000 -0.765625
3310.000000 -0.632812
3311.000000 -0.093750
3312.000000 -0.234375
3313.000000 -0.187500
3314.000000 -0.164062
3315.000000 -0.203125
3316.000000 -0.273438
3317.000000 -0.226562
3318.000000 -0.359375
3319.000000 -0.406250
3320.000000 -0.328125
3321.000000 -0.343750
3322.000000 -0.289062
3323.000000 -0.421875
3324.000000 -0.453125
3325.000000 -0.382812
3326.000000 -0.507812
3327.000000 -0.359375
3328.000000 -0.453125
3329.000000 -0.492188
3330.000000 -0.507812
3331.000000 -0.484375
3332.000000 -0.585938
3333.000000 -0.546875
3334.000000 -0.578125
3335.000000 -0.593750
3336.000000 -0.578125
3337.000000 -0.632812
3338.000000 -0.640625
3339.000000 -0.539062
3340.000000 -0.671875
3341.000000 -0.703125
3342.000000 -0.679688
3343.000000 -0.109375
3344.000000 -0.171875
3345.000000 -0.273438
3346.000000 -0.070312
3347.000000 -0.148438
3348.000000 -0.234375
3349.000000 -0.351562
3350.000000 -0.304688
3351.000000 -0.289062
3352.000000 -0.304688
3353.000000 -0.445312
3354.000000 -0.523438
3355.000000 -0.460938
3356.000000 -0.515625
3357.000000 -0.507812
3358.000000 -0.492188
3359.000000 -0.445312
3360.000000 -0.421875
3361.000000 -0.460938
3362.000000 -0.476562
3363.000000 -0.523438
3364.000000 -0.539062
3365.000000 -0.578125
3366.000000 -0.445312
3367.000000 -0.500000
3368.000000 -0.585938
3369.000000 -0.781250
3370.000000 -0.640625
3371.000000 -0.640625
3372.000000 -0.703125
3373.000000 -0.687500
3374.000000 -0.796875
3375.000000 -0.117188
3376.000000 -0.195312
3377.000000 -0.164062
3378.000000 -0.234375
3379.000000 -0.203125
3380.000000 -0.234375
3381.000000 -0.390625
3382.000000 -0.218750
3383.000000 -0.195312
3384.000000 -0.328125
3385.000000 -0.375000
3386.000000 -0.375000
3387.000000 -0.414062
3388.000000 -0.429688
3389.000000 -0.367188
3390.000000 -0.375000
3391.000000 -0.359375
3392.000000 -0.359375
3393.000000 -0.406250
3394.000000 -0.429688
3395.000000 -0.304688
3396.000000 -0.382812
3397.000000 -0.406250
3398.000000 -0.375000
3399.000000 -0.367188
3400.000000 -0.492188
3401.000000 -0.562500
3402.000000 -0.476562
3403.000000 -0.531250
3404.000000 -0.656250
3405.000000 -0.671875
3406.000000 -0.632812
3407.000000 -0.203125
3408.000000 -0.132812
3409.000000 -0.117188
3410.000000 -0.078125
3411.000000 -0.109375
3412.000000 -0.226562
3413.000000 -0.335938
3414.000000 -0.281250
3415.000000 -0.351562
3416.000000 -0.250000
3417.000000 -0.250000
3418.000000 -0.179688
3419.000000 -0.164062
3420.000000 -0.234375
3421.000000 -0.328125
3422.000000 -0.335938
3423.000000 -0.296875
3424.000000 -0.406250
3425.000000 -0.437500
3426.000000 -0.398438
3427.000000 -0.351562
3428.000000 -0.343750
3429.000000 -0.382812
3430.000000 -0.445312
3431.000000 -0.429688
3432.000000 -0.468750
3433.000000 -0.398438
3434.000000 -0.460938
3435.000000 -0.539062
3436.000000 -0.570312
3437.000000 -0.625000
3438.000000 -0.757812
3439.000000 -0.023438
3440.000000 0.023438
3441.000000 -0.054688
3442.000000 -0.109375
3443.000000 -0.195312
3444.000000 -0.140625
3445.000000 -0.226562
3446.000000 -0.234375
3447.000000 -0.132812
3448.000000 -0.179688
3449.000000 -0.320312
3450.000000 -0.234375
3451.000000 -0.195312
3452.000000 -0.414062
3453.000000 -0.398438
3454.000000 -0.304688
3455.000000 -0.250000
3456.000000 -0.289062
3457.000000 -0.296875
3458.000000 -0.289062
3459.000000 -0.359375
3460.000000 -0.453125
3461.000000 -0.390625
3462.000000 -0.406250
3463.000000 -0.453125
3464.000000 -0.429688
3465.000000 -0.414062
3466.000000 -0.429688
3467.000000 -0.507812
3468.000000 -0.640625
3469.000000 -0.484375
3470.000000 -0.421875
3471.000000 -0.031250
3472.000000 -0.007812
3473.000000 -0.054688
3474.000000 -0.109375
3475.000000 -0.132812
3476.000000 -0.164062
3477.000000 -0.289062
3478.000000 -0.242188
3479.000000 -0.164062
3480.000000 -0.132812
3481.000000 -0.140625
3482.000000 -0.109375
3483.000000 -0.164062
3484.000000 -0.273438
3485.000000 -0.343750
3486.000000 -0.281250
3487.000000 -0.335938
3488.000000 -0.281250
3489.000000 -0.289062
3490.000000 -0.429688
3491.000000 -0.492188
3492.000000 -0.500000
3493.000000 -0.406250
3494.000000 -0.492188
3495.000000 -0.406250
3496.000000 -0.476562
3497.000000 -0.351562
3498.000000 -0.460938
3499.000000 -0.445312
3500.000000 -0.515625
3501.000000 -0.507812
3502.000000 -0.578125
3503.000000 -0.085938
3504.000000 -0.039062
3505.000000 0.031250
3506.000000 -0.039062
3507.000000 -0.078125
3508.000000 -0.039062
3509.000000 -0.023438
3510.000000 -0.062500
3511.000000 -0.179688
3512.000000 -0.179688
3513.000000 -0.187500
3514.000000 -0.203125
3515.000000 -0.117188
3516.000000 -0.218750
3517.000000 -0.265625
3518.000000 -0.382812
3519.000000 -0.250000
3520.000000 -0.289062
3521.000000 -0.296875
3522.000000 -0.195312
3523.000000 -0.234375
3524.000000 -0.257812
3525.000000 -0.343750
3526.000000 -0.359375
3527.000000 -0.312500
3528.000000 -0.382812
3529.000000 -0.382812
3530.000000 -0.382812
3531.000000 -0.398438
3532.000000 -0.484375
3533.000000 -0.507812
3534.000000 -0.578125
3535.000000 0.109375
3536.000000 0.062500
3537.000000 -0.023438
3538.000000 0.062500
3539.000000 0.078125
3540.000000 -0.062500
3541.000000 -0.085938
3542.000000 -0.171875
3543.000000 -0.078125
3544.000000 -0.156250
3545.000000 -0.210938
3546.000000 -0.250000
3547.000000 -0.203125
3548.000000 -0.218750
3549.000000 -0.218750
3550.000000 -0.273438
3551.000000 -0.031250
3552.000000 -0.109375
3553.000000 -0.242188
3554.000000 -0.234375
3555.000000 -0.218750
3556.000000 -0.164062
3557.000000 -0.226562
3558.000000 -0.273438
3559.000000 -0.265625
3560.000000 -0.320312
3561.000000 -0.375000
3562.000000 -0.390625
3563.000000 -0.375000
3564.000000 -0.343750
3565.000000 -0.421875
3566.000000 -0.468750
3567.000000 -0.015625
3568.000000 -0.007812
3569.000000 0.046875
3570.000000 -0.015625
3571.000000 0.023438
3572.000000 -0.031250
3573.000000 -0.062500
3574.000000 -0.117188
3575.000000 -0.078125
3576.000000 -0.187500
3577.000000 -0.195312
3578.000000 0.000000
3579.000000 -0.093750
3580.000000 -0.218750
3581.000000 -0.171875
3582.000000 -0.171875
3583.000000 -0.242188
3584.000000 -0.390625
3585.000000 -0.429688
3586.000000 -0.414062
3587.000000 -0.429688
3588.000000 -0.414062
3589.000000 -0.570312
3590.000000 -0.625000
3591.000000 -0.648438
3592.000000 -0.531250
3593.000000 -0.703125
3594.000000 -0.664062
3595.000000 -0.539062
3596.000000 -0.625000
3597.000000 -0.664062
3598.000000 -0.609375
3599.000000 -0.015625
3600.000000 -0.265625
3601.000000 -0.250000
3602.000000 -0.226562
3603.000000 -0.250000
3604.000000 -0.328125
3605.000000 -0.390625
3606.000000 -0.437500
3607.000000 -0.421875
3608.000000 -0.210938
3609.000000 -0.437500
3610.000000 -0.437500
3611.000000 -0.375000
3612.000000 -0.429688
3613.000000 -0.460938
3614.000000 -0.476562
3615.000000 -0.484375
3616.000000 -0.515625
3617.000000 -0.585938
3618.000000 -0.679688
3619.000000 -0.554688
3620.000000 -0.484375
3621.000000 -0.554688
3622.000000 -0.640625
3623.000000 -0.585938
3624.000000 -0.578125
3625.000000 -0.617188
3626.000000 -0.640625
3627.000000 -0.632812
3628.000000 -0.656250
3629.000000 -0.710938
3630.000000 -0.703125
3631.000000 -0.187500
3632.000000 -0.226562
3633.000000 -0.257812
3634.000000 -0.242188
3635.000000 -0.320312
3636.000000 -0.289062
3637.000000 -0.070312
3638.000000 -0.132812
3639.000000 -0.257812
3640.000000 -0.289062
3641.000000 -0.367188
3642.000000 -0.375000
3643.000000 -0.328125
3644.000000 -0.476562
3645.000000 -0.546875
3646.000000 -0.531250
3647.000000 -0.343750
3648.000000 -0.304688
3649.000000 -0.421875
3650.000000 -0.445312
3651.000000 -0.421875
3652.000000 -0.437500
3653.000000 -0.484375
3654.000000 -0.500000
3655.000000 -0.531250
3656.000000 -0.507812
3657.000000 -0.523438
3658.000000 -0.562500
3659.000000 -0.531250
3660.000000 -0.578125
3661.000000 -0.578125
3662.000000 -0.554688
3663.000000 -0.023438
3664.000000 -0.148438
3665.000000 -0.031250
3666.000000 -0.203125
3667.000000 -0.296875
3668.000000 -0.109375
3669.000000 -0.195312
3670.000000 -0.187500
3671.000000 -0.359375
3672.000000 -0.250000
3673.000000 -0.328125
3674.000000 -0.296875
3675.000000 -0.382812
3676.000000 -0.335938
3677.000000 -0.242188
3678.000000 -0.343750
3679.000000 -0.375000
3680.000000 -0.414062
3681.000000 -0.335938
3682.000000 -0.375000
3683.000000 -0.414062
3684.000000 -0.507812
3685.000000 -0.421875
3686.000000 -0.328125
3687.000000 -0.328125
3688.000000 -0.437500
3689.000000 -0.609375
3690.000000 -0.632812
3691.000000 -0.750000
3692.000000 -0.757812
3693.000000 -0.703125
3694.000000 -0.625000
3695.000000 0.007812
3696.000000 0.007812
3697.000000 -0.054688
3698.000000 -0.078125
3699.000000 -0.023438
3700.000000 -0.148438
3701.000000 -0.226562
3702.000000 -0.273438
3703.000000 -0.296875
3704.000000 -0.273438
3705.000000 -0.328125
3706.000000 -0.234375
3707.000000 -0.328125
3708.000000 -0.187500
3709.000000 -0.289062
3710.000000 -0.375000
3711.000000 -0.242188
3712.000000 -0.210938
3713.000000 -0.218750
3714.000000 -0.281250
3715.000000 -0.328125
3716.000000 -0.351562
3717.000000 -0.304688
3718.000000 -0.414062
3719.000000 -0.437500
3720.000000 -0.500000
3721.000000 -0.570312
3722.000000 -0.531250
3723.000000 -0.429688
3724.000000 -0.429688
3725.000000 -0.468750
3726.000000 -0.492188
3727.000000 0.023438
3728.000000 0.015625
3729.000000 -0.078125
3730.000000 -0.093750
3731.000000 -0.062500
3732.000000 -0.007812
3733.000000 -0.148438
3734.000000 -0.210938
3735.000000 -0.187500
3736.000000 -0.179688
3737.000000 -0.234375
3738.000000 -0.335938
3739.000000 -0.328125
3740.000000 -0.328125
3741.000000 -0.351562
3742.000000 -0.296875
3743.000000 -0.250000
3744.000000 -0.312500
3745.000000 -0.359375
3746.000000 -0.414062
3747.000000 -0.437500
3748.000000 -0.421875
3749.000000 -0.367188
3750.000000 -0.429688
3751.000000 -0.484375
3752.000000 -0.421875
3753.000000 -0.445312
3754.000000 -0.500000
3755.000000 -0.421875
3756.000000 -0.562500
3757.000000 -0.570312
3758.000000 -0.515625
3759.000000 -0.062500
3760.000000 -0.132812
3761.000000 0.062500
3762.000000 0.007812
3763.000000 -0.007812
3764.000000 -0.140625
3765.000000 -0.242188
3766.000000 -0.265625
3767.000000 -0.242188
3768.000000 -0.265625
3769.000000 -0.242188
3770.000000 -0.203125
3771.000000 -0.343750
3772.000000 -0.320312
3773.000000 -0.250000
3774.000000 -0.218750
3775.000000 -0.164062
3776.000000 -0.179688
3777.000000 -0.343750
3778.000000 -0.296875
3779.000000 -0.367188
3780.000000 -0.343750
3781.000000 -0.312500
3782.000000 -0.304688
3783.000000 -0.281250
3784.000000 -0.359375
3785.000000 -0.250000
3786.000000 -0.328125
3787.000000 -0.359375
3788.000000 -0.390625
3789.000000 -0.406250
3790.000000 -0.484375
3791.000000 0.085938
3792.000000 0.023438
3793.000000 -0.109375
3794.000000 0.007812
3795.000000 -0.062500
3796.000000 0.078125
3797.000000 0.046875
3798.000000 -0.015625
3799.000000 -0.125000
3800.000000 -0.101562
3801.000000 -0.085938
3802.000000 -0.195312
3803.000000 -0.195312
3804.000000 -0.179688
3805.000000 -0.289062
3806.000000 -0.320312
3807.000000 -0.070312
3808.000000 -0.148438
3809.000000 -0.164062
3810.000000 -0.195312
3811.000000 -0.304688
3812.000000 -0.304688
3813.000000 -0.273438
3814.000000 -0.304688
3815.000000 -0.406250
3816.000000 -0.289062
3817.000000 -0.414062
3818.000000 -0.304688
3819.000000 -0.359375
3820.000000 -0.500000
3821.000000 -0.476562
3822.000000 -0.468750
3823.000000 0.140625
3824.000000 0.015625
3825.000000 0.078125
3826.000000 0.031250
3827.000000 -0.062500
3828.000000 -0.078125
3829.000000 -0.031250
3830.000000 0.031250
3831.000000 -0.101562
3832.000000 -0.093750
3833.000000 -0.140625
3834.000000 -0.164062
3835.000000 -0.062500
3836.000000 -0.062500
3837.000000 -0.210938
3838.000000 -0.273438
3839.000000 -0.156250
3840.000000 -0.218750
3841.000000 -0.273438
3842.000000 -0.304688
3843.000000 -0.250000
3844.000000 -0.375000
3845.000000 -0.335938
3846.000000 -0.289062
3847.000000 -0.320312
3848.000000 -0.390625
3849.000000 -0.421875
3850.000000 -0.429688
3851.000000 -0.414062
3852.000000 -0.406250
3853.000000 -0.460938
3854.000000 -0.398438
3855.000000 0.156250
3856.000000 0.085938
3857.000000 0.078125
3858.000000 0.023438
3859.000000 -0.101562
3860.000000 0.000000
3861.000000 0.023438
3862.000000 -0.039062
3863.000000 -0.070312
3864.000000 -0.117188
3865.000000 -0.171875
3866.000000 -0.078125
3867.000000 -0.203125
3868.000000 -0.257812
3869.000000 -0.421875
3870.000000 -0.445312
3871.000000 -0.195312
3872.000000 -0.164062
3873.000000 -0.195312
3874.000000 -0.296875
3875.000000 -0.390625
3876.000000 -0.421875
3877.000000 -0.304688
3878.000000 -0.335938
3879.000000 -0.554688
3880.000000 -0.453125
3881.000000 -0.507812
3882.000000 -0.390625
3883.000000 -0.398438
3884.000000 -0.429688
3885.000000 -0.437500
3886.000000 -0.414062
3887.000000 0.007812
3888.000000 0.046875
3889.000000 0.078125
3890.000000 -0.015625
3891.000000 -0.070312
3892.000000 0.031250
3893.000000 -0.039062
3894.000000 0.000000
3895.000000 0.023438
3896.000000 0.015625
3897.000000 -0.062500
3898.000000 -0.242188
3899.000000 -0.226562
3900.000000 -0.242188
3901.000000 -0.195312
3902.000000 -0.132812
3903.000000 -0.093750
3904.000000 -0.132812
3905.000000 -0.046875
3906.000000 -0.101562
3907.000000 -0.156250
3908.000000 -0.187500
3909.000000 -0.226562
3910.000000 -0.273438
3911.000000 -0.289062
3912.000000 -0.195312
3913.000000 -0.320312
3914.000000 -0.351562
3915.000000 -0.335938
3916.000000 -0.296875
3917.000000 -0.421875
3918.000000 -0.476562
3919.000000 0.164062
3920.000000 0.078125
3921.000000 0.117188
3922.000000 0.093750
3923.000000 0.125000
3924.000000 0.078125
3925.000000 0.093750
3926.000000 0.109375
3927.000000 -0.015625
3928.000000 -0.078125
3929.000000 -0.007812
3930.000000 -0.054688
3931.000000 0.062500
3932.000000 -0.062500
3933.000000 -0.085938
3934.000000 -0.101562
3935.000000 -0.140625
3936.000000 -0.132812
3937.000000 -0.093750
3938.000000 -0.171875
3939.000000 -0.179688
3940.000000 -0.226562
3941.000000 -0.265625
3942.000000 -0.335938
3943.000000 -0.226562
3944.000000 -0.117188
3945.000000 -0.226562
3946.000000 -0.257812
3947.000000 -0.382812
3948.000000 -0.234375
3949.000000 -0.406250
3950.000000 -0.429688
3951.000000 0.171875
3952.000000 0.148438
3953.000000 0.000000
3954.000000 0.046875
3955.000000 0.109375
3956.000000 0.015625
3957.000000 0.054688
3958.000000 -0.039062
3959.000000 0.000000
3960.000000 0.015625
3961.000000 -0.117188
3962.000000 -0.078125
3963.000000 -0.210938
3964.000000 -0.234375
3965.000000 -0.203125
3966.000000 -0.242188
3967.000000 -0.085938
3968.000000 -0.164062
3969.000000 -0.109375
3970.000000 -0.109375
3971.000000 -0.078125
3972.000000 -0.125000
3973.000000 -0.265625
3974.000000 -0.242188
3975.000000 -0.226562
3976.000000 -0.226562
3977.000000 -0.257812
3978.000000 -0.242188
3979.000000 -0.195312
3980.000000 -0.148438
3981.000000 -0.273438
3982.000000 -0.273438
3983.000000 0.257812
3984.000000 0.226562
3985.000000 0.132812
3986.000000 0.046875
3987.000000 0.023438
3988.000000 0.023438
3989.000000 -0.031250
3990.000000 -0.054688
3991.000000 0.007812
3992.000000 -0.039062
3993.000000 -0.039062
3994.000000 -0.031250
3995.000000 -0.085938
3996.000000 -0.132812
3997.000000 -0.062500
3998.000000 -0.101562
3999.000000 -0.093750
4000.000000 -0.117188
4001.000000 -0.093750
4002.000000 -0.156250
4003.000000 -0.156250
4004.000000 -0.117188
4005.000000 -0.203125
4006.000000 -0.140625
4007.000000 -0.203125
4008.000000 -0.195312
4009.000000 -0.242188
4010.000000 -0.273438
4011.000000 -0.406250
4012.000000 -0.375000
4013.000000 -0.289062
4014.000000 -0.242188
4015.000000 0.289062
4016.000000 0.179688
4017.000000 0.125000
4018.000000 0.070312
4019.000000 0.101562
4020.000000 0.093750
4021.000000 0.101562
4022.000000 0.179688
4023.000000 0.140625
4024.000000 -0.046875
4025.000000 0.023438
4026.000000 0.039062
4027.000000 -0.046875
4028.000000 -0.101562
4029.000000 -0.054688
4030.000000 -0.054688
4031.000000 0.039062
4032.000000 0.117188
4033.000000 0.000000
4034.000000 -0.093750
4035.000000 -0.039062
4036.000000 -0.031250
4037.000000 -0.039062
4038.000000 -0.046875
4039.000000 -0.101562
4040.000000 -0.203125
4041.000000 -0.109375
4042.000000 -0.187500
4043.000000 -0.226562
4044.000000 -0.226562
4045.000000 -0.195312
4046.000000 -0.304688
4047.000000 0.242188
4048.000000 0.250000
4049.000000 0.375000
4050.000000 0.109375
4051.000000 0.195312
4052.000000 0.148438
4053.000000 0.117188
4054.000000 0.218750
4055.000000 0.140625
4056.000000 0.164062
4057.000000 0.140625
4058.000000 -0.015625
4059.000000 0.101562
4060.000000 0.179688
4061.000000 0.085938
4062.000000 0.000000
4063.000000 -0.015625
4064.000000 0.085938
4065.000000 -0.039062
4066.000000 -0.078125
4067.000000 -0.093750
4068.000000 -0.109375
4069.000000 -0.070312
4070.000000 -0.015625
4071.000000 -0.007812
4072.000000 0.000000
4073.000000 -0.187500
4074.000000 -0.187500
4075.000000 -0.195312
4076.000000 -0.179688
4077.000000 -0.195312
4078.000000 -0.148438
4079.000000 0.328125
4080.000000 0.156250
4081.000000 0.257812
4082.000000 0.273438
4083.000000 0.164062
4084.000000 0.140625
4085.000000 0.179688
4086.000000 0.187500
4087.000000 0.117188
4088.000000 0.140625
4089.000000 0.156250
4090.000000 0.023438
4091.000000 0.031250
4092.000000 0.015625
4093.000000 -0.085938
4094.000000 -0.171875
4095.000000 0.000000


==> Plots/MiniSweep/lollipop_means.dat <==
4.228125000000000000e+01 4.225000000000000000e+01
4.234375000000000000e+01 4.250000000000000000e+01
4.240625000000000000e+01 4.250000000000000000e+01
4.246875000000000000e+01 4.275000000000000000e+01
4.253125000000000000e+01 4.300000000000000000e+01
4.259375000000000000e+01 4.300000000000000000e+01
4.265625000000000000e+01 4.287500000000000000e+01
4.271875000000000000e+01 4.300000000000000000e+01


==> Plots/MiniSweep/lollipop_stems.dat <==
42.28125 42
42.28125 43

42.34375 42
42.34375 43

42.40625 42
42.40625 43

42.46875 42
42.46875 43

42.53125 42
42.53125 43

42.59375 42
42.59375 43

42.65625 42
42.65625 43

42.71875 42
42.71875 43



==> Plots/MiniSweep/lollipop_ticks.dat <==
4.228125000000000000e+01 4.200000000000000000e+01
4.228125000000000000e+01 4.212500000000000000e+01
4.228125000000000000e+01 4.225000000000000000e+01
4.228125000000000000e+01 4.237500000000000000e+01
4.228125000000000000e+01 4.250000000000000000e+01
4.228125000000000000e+01 4.262500000000000000e+01
4.228125000000000000e+01 4.275000000000000000e+01
4.228125000000000000e+01 4.287500000000000000e+01
4.228125000000000000e+01 4.300000000000000000e+01
4.234375000000000000e+01 4.200000000000000000e+01
4.234375000000000000e+01 4.212500000000000000e+01
4.234375000000000000e+01 4.225000000000000000e+01
4.234375000000000000e+01 4.237500000000000000e+01
4.234375000000000000e+01 4.250000000000000000e+01
4.234375000000000000e+01 4.262500000000000000e+01
4.234375000000000000e+01 4.275000000000000000e+01
4.234375000000000000e+01 4.287500000000000000e+01
4.234375000000000000e+01 4.300000000000000000e+01
4.240625000000000000e+01 4.200000000000000000e+01
4.240625000000000000e+01 4.212500000000000000e+01
4.240625000000000000e+01 4.225000000000000000e+01
4.240625000000000000e+01 4.237500000000000000e+01
4.240625000000000000e+01 4.250000000000000000e+01
4.240625000000000000e+01 4.262500000000000000e+01
4.240625000000000000e+01 4.275000000000000000e+01
4.240625000000000000e+01 4.287500000000000000e+01
4.240625000000000000e+01 4.300000000000000000e+01
4.246875000000000000e+01 4.200000000000000000e+01
4.246875000000000000e+01 4.212500000000000000e+01
4.246875000000000000e+01 4.225000000000000000e+01
4.246875000000000000e+01 4.237500000000000000e+01
4.246875000000000000e+01 4.250000000000000000e+01
4.246875000000000000e+01 4.262500000000000000e+01
4.246875000000000000e+01 4.275000000000000000e+01
4.246875000000000000e+01 4.287500000000000000e+01
4.246875000000000000e+01 4.300000000000000000e+01
4.253125000000000000e+01 4.200000000000000000e+01
4.253125000000000000e+01 4.212500000000000000e+01
4.253125000000000000e+01 4.225000000000000000e+01
4.253125000000000000e+01 4.237500000000000000e+01
4.253125000000000000e+01 4.250000000000000000e+01
4.253125000000000000e+01 4.262500000000000000e+01
4.253125000000000000e+01 4.275000000000000000e+01
4.253125000000000000e+01 4.287500000000000000e+01
4.253125000000000000e+01 4.300000000000000000e+01
4.259375000000000000e+01 4.200000000000000000e+01
4.259375000000000000e+01 4.212500000000000000e+01
4.259375000000000000e+01 4.225000000000000000e+01
4.259375000000000000e+01 4.237500000000000000e+01
4.259375000000000000e+01 4.250000000000000000e+01
4.259375000000000000e+01 4.262500000000000000e+01
4.259375000000000000e+01 4.275000000000000000e+01
4.259375000000000000e+01 4.287500000000000000e+01
4.259375000000000000e+01 4.300000000000000000e+01
4.265625000000000000e+01 4.200000000000000000e+01
4.265625000000000000e+01 4.212500000000000000e+01
4.265625000000000000e+01 4.225000000000000000e+01
4.265625000000000000e+01 4.237500000000000000e+01
4.265625000000000000e+01 4.250000000000000000e+01
4.265625000000000000e+01 4.262500000000000000e+01
4.265625000000000000e+01 4.275000000000000000e+01
4.265625000000000000e+01 4.287500000000000000e+01
4.265625000000000000e+01 4.300000000000000000e+01
4.271875000000000000e+01 4.200000000000000000e+01
4.271875000000000000e+01 4.212500000000000000e+01
4.271875000000000000e+01 4.225000000000000000e+01
4.271875000000000000e+01 4.237500000000000000e+01
4.271875000000000000e+01 4.250000000000000000e+01
4.271875000000000000e+01 4.262500000000000000e+01
4.271875000000000000e+01 4.275000000000000000e+01
4.271875000000000000e+01 4.287500000000000000e+01
4.271875000000000000e+01 4.300000000000000000e+01


==> Plots/MiniSweep/prob_ideal.dat <==
4.150000000000000000e+01 4.200003167124183534e+01
4.150200200200200129e+01 4.200003276029295307e+01
4.150400400400400258e+01 4.200003388472100596e+01
4.150600600600600387e+01 4.200003504560075385e+01
4.150800800800800516e+01 4.200003624403702673e+01
4.151001001001001356e+01 4.200003748116549929e+01
4.151201201201201485e+01 4.200003875815348664e+01
4.151401401401401614e+01 4.200004007620070468e+01
4.151601601601601743e+01 4.200004143654010136e+01
4.151801801801801872e+01 4.200004284043868097e+01
4.152002002002002001e+01 4.200004428919833543e+01
4.152202202202202130e+01 4.200004578415670409e+01
4.152402402402402259e+01 4.200004732668806895e+01
4.152602602602602389e+01 4.200004891820425712e+01
4.152802802802802518e+01 4.200005056015553606e+01
4.153003003003003357e+01 4.200005225403156572e+01
4.153203203203203486e+01 4.200005400136234357e+01
4.153403403403403615e+01 4.200005580371918512e+01
4.153603603603603744e+01 4.200005766271574004e+01
4.153803803803803874e+01 4.200005958000897266e+01
4.154004004004004003e+01 4.200006155730021362e+01
4.154204204204204132e+01 4.200006359633621855e+01
4.154404404404404261e+01 4.200006569891025521e+01
4.154604604604604390e+01 4.200006786686319060e+01
4.154804804804804519e+01 4.200007010208462077e+01
4.155005005005005358e+01 4.200007240651399343e+01
4.155205205205205488e+01 4.200007478214182299e+01
4.155405405405405617e+01 4.200007723101083457e+01
4.155605605605605746e+01 4.200007975521718606e+01
4.155805805805805875e+01 4.200008235691172587e+01
4.156006006006006004e+01 4.200008503830123630e+01
4.156206206206206133e+01 4.200008780164969835e+01
4.156406406406406262e+01 4.200009064927966307e+01
4.156606606606606391e+01 4.200009358357350209e+01
4.156806806806806520e+01 4.200009660697483582e+01
4.157007007007007360e+01 4.200009972198987640e+01
4.157207207207207489e+01 4.200010293118884874e+01
4.157407407407407618e+01 4.200010623720744718e+01
4.157607607607607747e+01 4.200010964274826364e+01
4.157807807807807876e+01 4.200011315058227979e+01
4.158008008008008005e+01 4.200011676355041601e+01
4.158208208208208134e+01 4.200012048456503777e+01
4.158408408408408263e+01 4.200012431661155432e+01
4.158608608608608392e+01 4.200012826274998901e+01
4.158808808808808521e+01 4.200013232611663483e+01
4.159009009009009361e+01 4.200013650992568870e+01
4.159209209209209490e+01 4.200014081747094252e+01
4.159409409409409619e+01 4.200014525212750982e+01
4.159609609609609748e+01 4.200014981735354525e+01
4.159809809809809877e+01 4.200015451669203514e+01
4.160010010010010006e+01 4.200015935377259524e+01
4.160210210210210136e+01 4.200016433231329671e+01
4.160410410410410265e+01 4.200016945612254915e+01
4.160610610610610394e+01 4.200017472910097638e+01
4.160810810810810523e+01 4.200018015524335624e+01
4.161011011011011362e+01 4.200018573864057458e+01
4.161211211211211491e+01 4.200019148348161480e+01
4.161411411411411621e+01 4.200019739405556152e+01
4.161611611611611750e+01 4.200020347475370386e+01
4.161811811811811879e+01 4.200020973007157465e+01
4.162012012012012008e+01 4.200021616461108209e+01
4.162212212212212137e+01 4.200022278308269108e+01
4.162412412412412266e+01 4.200022959030757619e+01
4.162612612612612395e+01 4.200023659121984565e+01
4.162812812812812524e+01 4.200024379086881510e+01
4.163013013013013364e+01 4.200025119442129551e+01
4.163213213213213493e+01 4.200025880716388826e+01
4.163413413413413622e+01 4.200026663450537256e+01
4.163613613613613751e+01 4.200027468197908576e+01
4.163813813813813880e+01 4.200028295524535338e+01
4.164014014014014009e+01 4.200029146009395475e+01
4.164214214214214138e+01 4.200030020244660278e+01
4.164414414414414267e+01 4.200030918835951610e+01
4.164614614614614396e+01 4.200031842402594862e+01
4.164814814814814525e+01 4.200032791577881852e+01
4.165015015015015365e+01 4.200033767009335151e+01
4.165215215215215494e+01 4.200034769358972397e+01
4.165415415415415623e+01 4.200035799303584838e+01
4.165615615615615752e+01 4.200036857535004486e+01
4.165815815815815881e+01 4.200037944760387632e+01
4.166016016016016010e+01 4.200039061702496923e+01
4.166216216216216139e+01 4.200040209099986299e+01
4.166416416416416268e+01 4.200041387707690177e+01
4.166616616616616398e+01 4.200042598296918328e+01
4.166816816816816527e+01 4.200043841655754306e+01
4.167017017017017366e+01 4.200045118589353166e+01
4.167217217217217495e+01 4.200046429920247704e+01
4.167417417417417624e+01 4.200047776488656837e+01
4.167617617617617753e+01 4.200049159152798239e+01
4.167817817817817883e+01 4.200050578789202405e+01
4.168018018018018012e+01 4.200052036293033098e+01
4.168218218218218141e+01 4.200053532578410653e+01
4.168418418418418270e+01 4.200055068578738826e+01
4.168618618618618399e+01 4.200056645247035192e+01
4.168818818818818528e+01 4.200058263556263682e+01
4.169019019019019368e+01 4.200059924499674935e+01
4.169219219219219497e+01 4.200061629091146642e+01
4.169419419419419626e+01 4.200063378365529587e+01
4.169619619619619755e+01 4.200065173378993677e+01
4.169819819819819884e+01 4.200067015209383925e+01
4.170020020020020013e+01 4.200068904956573590e+01
4.170220220220220142e+01 4.200070843742826554e+01
4.170420420420420271e+01 4.200072832713155435e+01
4.170620620620620400e+01 4.200074873035693912e+01
4.170820820820820529e+01 4.200076965902062653e+01
4.171021021021021369e+01 4.200079112527745195e+01
4.171221221221221498e+01 4.200081314152462397e+01
4.171421421421421627e+01 4.200083572040556845e+01
4.171621621621621756e+01 4.200085887481370150e+01
4.171821821821821885e+01 4.200088261789636590e+01
4.172022022022022014e+01 4.200090696305868221e+01
4.172222222222222143e+01 4.200093192396751363e+01
4.172422422422422272e+01 4.200095751455542370e+01
4.172622622622622401e+01 4.200098374902465537e+01
4.172822822822822530e+01 4.200101064185118815e+01
4.173023023023023370e+01 4.200103820778878827e+01
4.173223223223223499e+01 4.200106646187307291e+01
4.173423423423423628e+01 4.200109541942566693e+01
4.173623623623623757e+01 4.200112509605830979e+01
4.173823823823823886e+01 4.200115550767705486e+01
4.174024024024024015e+01 4.200118667048646870e+01
4.174224224224224145e+01 4.200121860099383753e+01
4.174424424424424274e+01 4.200125131601345174e+01
4.174624624624624403e+01 4.200128483267084789e+01
4.174824824824824532e+01 4.200131916840714297e+01
4.175025025025025371e+01 4.200135434098334741e+01
4.175225225225225500e+01 4.200139036848470653e+01
4.175425425425425630e+01 4.200142726932508452e+01
4.175625625625625759e+01 4.200146506225134857e+01
4.175825825825825888e+01 4.200150376634778127e+01
4.176026026026026017e+01 4.200154340104050732e+01
4.176226226226226146e+01 4.200158398610194865e+01
4.176426426426426275e+01 4.200162554165527951e+01
4.176626626626626404e+01 4.200166808817893127e+01
4.176826826826826533e+01 4.200171164651105471e+01
4.177027027027027373e+01 4.200175623785406032e+01
4.177227227227227502e+01 4.200180188377913026e+01
4.177427427427427631e+01 4.200184860623073746e+01
4.177627627627627760e+01 4.200189642753122854e+01
4.177827827827827889e+01 4.200194537038532872e+01
4.178028028028028018e+01 4.200199545788476030e+01
4.178228228228228147e+01 4.200204671351274754e+01
4.178428428428428276e+01 4.200209916114865649e+01
4.178628628628628405e+01 4.200215282507250691e+01
4.178828828828828534e+01 4.200220772996961927e+01
4.179029029029029374e+01 4.200226390093514084e+01
4.179229229229229503e+01 4.200232136347864298e+01
4.179429429429429632e+01 4.200238014352873250e+01
4.179629629629629761e+01 4.200244026743757075e+01
4.179829829829829890e+01 4.200250176198549212e+01
4.180030030030030019e+01 4.200256465438553732e+01
4.180230230230230148e+01 4.200262897228803638e+01
4.180430430430430278e+01 4.200269474378512058e+01
4.180630630630630407e+01 4.200276199741528416e+01
4.180830830830830536e+01 4.200283076216789624e+01
4.181031031031031375e+01 4.200290106748771990e+01
4.181231231231231504e+01 4.200297294327936015e+01
4.181431431431431633e+01 4.200304641991179011e+01
4.181631631631631763e+01 4.200312152822276346e+01
4.181831831831831892e+01 4.200319829952324113e+01
4.182032032032032021e+01 4.200327676560182510e+01
4.182232232232232150e+01 4.200335695872909980e+01
4.182432432432432279e+01 4.200343891166200194e+01
4.182632632632632408e+01 4.200352265764811932e+01
4.182832832832832537e+01 4.200360823043001091e+01
4.183033033033033377e+01 4.200369566424942036e+01
4.183233233233233506e+01 4.200378499385150377e+01
4.183433433433433635e+01 4.200387625448900764e+01
4.183633633633633764e+01 4.200396948192640423e+01
4.183833833833833893e+01 4.200406471244397721e+01
4.184034034034034022e+01 4.200416198284186464e+01
4.184234234234234151e+01 4.200426133044407351e+01
4.184434434434434280e+01 4.200436279310239485e+01
4.184634634634634409e+01 4.200446640920032593e+01
4.184834834834834538e+01 4.200457221765690008e+01
4.185035035035035378e+01 4.200468025793047389e+01
4.185235235235235507e+01 4.200479057002245042e+01
4.185435435435435636e+01 4.200490319448091014e+01
4.185635635635635765e+01 4.200501817240426305e+01
4.185835835835835894e+01 4.200513554544473038e+01
4.186036036036036023e+01 4.200525535581181202e+01
4.186236236236236152e+01 4.200537764627569004e+01
4.186436436436436281e+01 4.200550246017051848e+01
4.186636636636636410e+01 4.200562984139767764e+01
4.186836836836836540e+01 4.200575983442891470e+01
4.187037037037037379e+01 4.200589248430941325e+01
4.187237237237237508e+01 4.200602783666077755e+01
4.187437437437437637e+01 4.200616593768393159e+01
4.187637637637637766e+01 4.200630683416193989e+01
4.187837837837837895e+01 4.200645057346268629e+01
4.188038038038038025e+01 4.200659720354151716e+01
4.188238238238238154e+01 4.200674677294374959e+01
4.188438438438438283e+01 4.200689933080705885e+01
4.188638638638638412e+01 4.200705492686383735e+01
4.188838838838838541e+01 4.200721361144334765e+01
4.189039039039039380e+01 4.200737543547383979e+01
4.189239239239239510e+01 4.200754045048450536e+01
4.189439439439439639e+01 4.200770870860736039e+01
4.189639639639639768e+01 4.200788026257896490e+01
4.189839839839839897e+01 4.200805516574205001e+01
4.190040040040040026e+01 4.200823347204701008e+01
4.190240240240240155e+01 4.200841523605325989e+01
4.190440440440440284e+01 4.200860051293046382e+01
4.190640640640640413e+01 4.200878935845966566e+01
4.190840840840840542e+01 4.200898182903419098e+01
4.191041041041041382e+01 4.200917798166052108e+01
4.191241241241241511e+01 4.200937787395895384e+01
4.191441441441441640e+01 4.200958156416412947e+01
4.191641641641641769e+01 4.200978911112542136e+01
4.191841841841841898e+01 4.201000057430714207e+01
4.192042042042042027e+01 4.201021601378867842e+01
4.192242242242242156e+01 4.201043549026434221e+01
4.192442442442442285e+01 4.201065906504317837e+01
4.192642642642642414e+01 4.201088680004852449e+01
4.192842842842842543e+01 4.201111875781745653e+01
4.193043043043043383e+01 4.201135500150005697e+01
4.193243243243243512e+01 4.201159559485846984e+01
4.193443443443443641e+01 4.201184060226584194e+01
4.193643643643643770e+01 4.201209008870502259e+01
4.193843843843843899e+01 4.201234411976715677e+01
4.194044044044044028e+01 4.201260276165000107e+01
4.194244244244244157e+01 4.201286608115616161e+01
4.194444444444444287e+01 4.201313414569101923e+01
4.194644644644644416e+01 4.201340702326059784e+01
4.194844844844844545e+01 4.201368478246909888e+01
4.195045045045045384e+01 4.201396749251637175e+01
4.195245245245245513e+01 4.201425522319505035e+01
4.195445445445445642e+01 4.201454804488762562e+01
4.195645645645645772e+01 4.201484602856319128e+01
4.195845845845845901e+01 4.201514924577404031e+01
4.196046046046046030e+01 4.201545776865205539e+01
4.196246246246246159e+01 4.201577166990485779e+01
4.196446446446446288e+01 4.201609102281176433e+01
4.196646646646646417e+01 4.201641590121950287e+01
4.196846846846846546e+01 4.201674637953773583e+01
4.197047047047047386e+01 4.201708253273431382e+01
4.197247247247247515e+01 4.201742443633037993e+01
4.197447447447447644e+01 4.201777216639514023e+01
4.197647647647647773e+01 4.201812579954053462e+01
4.197847847847847902e+01 4.201848541291552408e+01
4.198048048048048031e+01 4.201885108420029979e+01
4.198248248248248160e+01 4.201922289160010848e+01
4.198448448448448289e+01 4.201960091383897833e+01
4.198648648648648418e+01 4.201998523015307541e+01
4.198848848848848547e+01 4.202037592028391089e+01
4.199049049049049387e+01 4.202077306447127825e+01
4.199249249249249516e+01 4.202117674344590625e+01
4.199449449449449645e+01 4.202158703842190590e+01
4.199649649649649774e+01 4.202200403108898286e+01
4.199849849849849903e+01 4.202242780360433017e+01
4.200050050050050032e+01 4.202285843858435754e+01
4.200250250250250161e+01 4.202329601909606538e+01
4.200450450450450290e+01 4.202374062864827664e+01
4.200650650650650419e+01 4.202419235118250640e+01
4.200850850850850549e+01 4.202465127106363951e+01
4.201051051051051388e+01 4.202511747307035961e+01
4.201251251251251517e+01 4.202559104238521570e+01
4.201451451451451646e+01 4.202607206458458933e+01
4.201651651651651775e+01 4.202656062562824246e+01
4.201851851851851904e+01 4.202705681184871622e+01
4.202052052052052034e+01 4.202756070994039561e+01
4.202252252252252163e+01 4.202807240694836111e+01
4.202452452452452292e+01 4.202859199025693471e+01
4.202652652652652421e+01 4.202911954757798441e+01
4.202852852852852550e+01 4.202965516693895864e+01
4.203053053053053389e+01 4.203019893667065787e+01
4.203253253253253519e+01 4.203075094539474321e+01
4.203453453453453648e+01 4.203131128201096089e+01
4.203653653653653777e+01 4.203188003568411801e+01
4.203853853853853906e+01 4.203245729583080958e+01
4.204054054054054035e+01 4.203304315210584008e+01
4.204254254254254164e+01 4.203363769438841047e+01
4.204454454454454293e+01 4.203424101276803526e+01
4.204654654654654422e+01 4.203485319753020377e+01
4.204854854854854551e+01 4.203547433914173581e+01
4.205055055055055391e+01 4.203610452823595978e+01
4.205255255255255520e+01 4.203674385559754256e+01
4.205455455455455649e+01 4.203739241214709921e+01
4.205655655655655778e+01 4.203805028892558227e+01
4.205855855855855907e+01 4.203871757707830881e+01
4.206056056056056036e+01 4.203939436783886663e+01
4.206256256256256165e+01 4.204008075251265097e+01
4.206456456456456294e+01 4.204077682246020942e+01
4.206656656656656423e+01 4.204148266908031673e+01
4.206856856856856552e+01 4.204219838379283658e+01
4.207057057057057392e+01 4.204292405802125643e+01
4.207257257257257521e+01 4.204365978317506602e+01
4.207457457457457650e+01 4.204440565063185176e+01
4.207657657657657779e+01 4.204516175171912806e+01
4.207857857857857908e+01 4.204592817769600543e+01
4.208058058058058037e+01 4.204670501973453867e+01
4.208258258258258167e+01 4.204749236890089747e+01
4.208458458458458296e+01 4.204829031613628842e+01
4.208658658658658425e+01 4.204909895223767080e+01
4.208858858858858554e+01 4.204991836783821668e+01
4.209059059059059393e+01 4.205074865338757917e+01
4.209259259259259522e+01 4.205158989913194034e+01
4.209459459459459651e+01 4.205244219509383186e+01
4.209659659659659781e+01 4.205330563105176367e+01
4.209859859859859910e+01 4.205418029651965384e+01
4.210060060060060039e+01 4.205506628072602382e+01
4.210260260260260168e+01 4.205596367259303037e+01
4.210460460460460297e+01 4.205687256071530555e+01
4.210660660660660426e+01 4.205779303333858365e+01
4.210860860860860555e+01 4.205872517833815749e+01
4.211061061061061395e+01 4.205966908319716424e+01
4.211261261261261524e+01 4.206062483498468652e+01
4.211461461461461653e+01 4.206159252033367579e+01
4.211661661661661782e+01 4.206257222541875507e+01
4.211861861861861911e+01 4.206356403593378701e+01
4.212062062062062040e+01 4.206456803706937109e+01
4.212262262262262169e+01 4.206558431349012039e+01
4.212462462462462298e+01 4.206661294931184614e+01
4.212662662662662427e+01 4.206765402807857157e+01
4.212862862862862556e+01 4.206870763273943936e+01
4.213063063063063396e+01 4.206977384562548394e+01
4.213263263263263525e+01 4.207085274842626887e+01
4.213463463463463654e+01 4.207194442216641761e+01
4.213663663663663783e+01 4.207304894718206612e+01
4.213863863863863912e+01 4.207416640309717337e+01
4.214064064064064041e+01 4.207529686879976083e+01
4.214264264264264170e+01 4.207644042241804527e+01
4.214464464464464299e+01 4.207759714129650064e+01
4.214664664664664429e+01 4.207876710197186299e+01
4.214864864864864558e+01 4.207995038014902889e+01
4.215065065065065397e+01 4.208114705067693961e+01
4.215265265265265526e+01 4.208235718752433741e+01
4.215465465465465655e+01 4.208358086375557150e+01
4.215665665665665784e+01 4.208481815150629046e+01
4.215865865865865914e+01 4.208606912195913452e+01
4.216066066066066043e+01 4.208733384531940658e+01
4.216266266266266172e+01 4.208861239079067929e+01
4.216466466466466301e+01 4.208990482655047316e+01
4.216666666666666430e+01 4.209121121972586366e+01
4.216866866866866559e+01 4.209253163636913087e+01
4.217067067067067399e+01 4.209386614143339500e+01
4.217267267267267528e+01 4.209521479874831584e+01
4.217467467467467657e+01 4.209657767099577796e+01
4.217667667667667786e+01 4.209795481968563990e+01
4.217867867867867915e+01 4.209934630513154730e+01
4.218068068068068044e+01 4.210075218642672468e+01
4.218268268268268173e+01 4.210217252141993072e+01
4.218468468468468302e+01 4.210360736669142057e+01
4.218668668668668431e+01 4.210505677752901477e+01
4.218868868868868560e+01 4.210652080790421792e+01
4.219069069069069400e+01 4.210799951044850786e+01
4.219269269269269529e+01 4.210949293642965330e+01
4.219469469469469658e+01 4.211100113572818771e+01
4.219669669669669787e+01 4.211252415681400407e+01
4.219869869869869916e+01 4.211406204672308462e+01
4.220070070070070045e+01 4.211561485103433711e+01
4.220270270270270174e+01 4.211718261384663009e+01
4.220470470470470303e+01 4.211876537775594898e+01
4.220670670670670432e+01 4.212036318383274391e+01
4.220870870870870561e+01 4.212197607159942692e+01
4.221071071071071401e+01 4.212360407900811055e+01
4.221271271271271530e+01 4.212524724241843899e+01
4.221471471471471659e+01 4.212690559657573175e+01
4.221671671671671788e+01 4.212857917458929080e+01
4.221871871871871917e+01 4.213026800791090665e+01
4.222072072072072046e+01 4.213197212631363442e+01
4.222272272272272176e+01 4.213369155787079023e+01
4.222472472472472305e+01 4.213542632893518913e+01
4.222672672672672434e+01 4.213717646411866724e+01
4.222872872872872563e+01 4.213894198627182419e+01
4.223073073073073402e+01 4.214072291646409241e+01
4.223273273273273531e+01 4.214251927396404795e+01
4.223473473473473661e+01 4.214433107622002694e+01
4.223673673673673790e+01 4.214615833884106877e+01
4.223873873873873919e+01 4.214800107557812225e+01
4.224074074074074048e+01 4.214985929830560707e+01
4.224274274274274177e+01 4.215173301700326647e+01
4.224474474474474306e+01 4.215362223973843214e+01
4.224674674674674435e+01 4.215552697264850934e+01
4.224874874874874564e+01 4.215744721992393806e+01
4.225075075075075404e+01 4.215938298379145976e+01
4.225275275275275533e+01 4.216133426449768962e+01
4.225475475475475662e+01 4.216330106029324298e+01
4.225675675675675791e+01 4.216528336741704663e+01
4.225875875875875920e+01 4.216728118008118287e+01
4.226076076076076049e+01 4.216929449045605338e+01
4.226276276276276178e+01 4.217132328865604052e+01
4.226476476476476307e+01 4.217336756272546694e+01
4.226676676676676436e+01 4.217542729862510242e+01
4.226876876876876565e+01 4.217750248021902593e+01
4.227077077077077405e+01 4.217959308926194950e+01
4.227277277277277534e+01 4.218169910538698275e+01
4.227477477477477663e+01 4.218382050609390177e+01
4.227677677677677792e+01 4.218595726673778046e+01
4.227877877877877921e+01 4.218810936051821869e+01
4.228078078078078050e+01 4.219027675846891157e+01
4.228278278278278179e+01 4.219245942944783678e+01
4.228478478478478308e+01 4.219465734012780445e+01
4.228678678678678438e+01 4.219687045498760369e+01
4.228878878878878567e+01 4.219909873630358987e+01
4.229079079079079406e+01 4.220134214414182594e+01
4.229279279279279535e+01 4.220360063635068570e+01
4.229479479479479664e+01 4.220587416855403262e+01
4.229679679679679793e+01 4.220816269414488175e+01
4.229879879879879923e+01 4.221046616427963016e+01
4.230080080080080052e+01 4.221278452787279178e+01
4.230280280280280181e+01 4.221511773159229364e+01
4.230480480480480310e+01 4.221746571985531205e+01
4.230680680680680439e+01 4.221982843482467729e+01
4.230880880880880568e+01 4.222220581640581827e+01
4.231081081081081408e+01 4.222459780224426851e+01
4.231281281281281537e+01 4.222700432772371926e+01
4.231481481481481666e+01 4.222942532596473342e+01
4.231681681681681795e+01 4.223186072782390710e+01
4.231881881881881924e+01 4.223431046189369198e+01
4.232082082082082053e+01 4.223677445450277190e+01
4.232282282282282182e+01 4.223925262971703631e+01
4.232482482482482311e+01 4.224174490934110082e+01
4.232682682682682440e+01 4.224425121292050989e+01
4.232882882882882569e+01 4.224677145774442266e+01
4.233083083083083409e+01 4.224930555884895966e+01
4.233283283283283538e+01 4.225185342902112495e+01
4.233483483483483667e+01 4.225441497880337494e+01
4.233683683683683796e+01 4.225699011649869874e+01
4.233883883883883925e+01 4.225957874817639492e+01
4.234084084084084054e+01 4.226218077767839532e+01
4.234284284284284183e+01 4.226479610662620701e+01
4.234484484484484312e+01 4.226742463442846542e+01
4.234684684684684441e+01 4.227006625828912689e+01
4.234884884884884571e+01 4.227272087321619409e+01
4.235085085085085410e+01 4.227538837203113076e+01
4.235285285285285539e+01 4.227806864537880216e+01
4.235485485485485668e+01 4.228076158173813326e+01
4.235685685685685797e+01 4.228346706743325711e+01
4.235885885885885926e+01 4.228618498664536673e+01
4.236086086086086056e+01 4.228891522142507853e+01
4.236286286286286185e+01 4.229165765170549918e+01
4.236486486486486314e+01 4.229441215531582543e+01
4.236686686686686443e+01 4.229717860799558338e+01
4.236886886886886572e+01 4.229995688340942905e+01
4.237087087087087411e+01 4.230274685316261696e+01
4.237287287287287540e+01 4.230554838681693042e+01
4.237487487487487670e+01 4.230836135190740777e+01
4.237687687687687799e+01 4.231118561395945221e+01
4.237887887887887928e+01 4.231402103650665225e+01
4.238088088088088057e+01 4.231686748110916341e+01
4.238288288288288186e+01 4.231972480737263709e+01
4.238488488488488315e+01 4.232259287296773920e+01
4.238688688688688444e+01 4.232547153365029402e+01
4.238888888888888573e+01 4.232836064328188286e+01
4.239089089089089413e+01 4.233126005385113899e+01
4.239289289289289542e+01 4.233416961549548319e+01
4.239489489489489671e+01 4.233708917652348447e+01
4.239689689689689800e+01 4.234001858343776092e+01
4.239889889889889929e+01 4.234295768095839918e+01
4.240090090090090058e+01 4.234590631204690681e+01
4.240290290290290187e+01 4.234886431793074024e+01
4.240490490490490316e+01 4.235183153812830881e+01
4.240690690690690445e+01 4.235480781047452581e+01
4.240890890890890574e+01 4.235779297114686415e+01
4.241091091091091414e+01 4.236078685469191640e+01
4.241291291291291543e+01 4.236378929405242388e+01
4.241491491491491672e+01 4.236680012059488121e+01
4.241691691691691801e+01 4.236981916413754590e+01
4.241891891891891930e+01 4.237284625297891694e+01
4.242092092092092059e+01 4.237588121392675333e+01
4.242292292292292188e+01 4.237892387232749059e+01
4.242492492492492318e+01 4.238197405209614743e+01
4.242692692692692447e+01 4.238503157574662339e+01
4.242892892892892576e+01 4.238809626442250078e+01
4.243093093093093415e+01 4.239116793792824467e+01
4.243293293293293544e+01 4.239424641476074385e+01
4.243493493493493673e+01 4.239733151214142737e+01
4.243693693693693803e+01 4.240042304604861556e+01
4.243893893893893932e+01 4.240352083125034000e+01
4.244094094094094061e+01 4.240662468133753293e+01
4.244294294294294190e+01 4.240973440875758627e+01
4.244494494494494319e+01 4.241284982484825861e+01
4.244694694694694448e+01 4.241597073987192346e+01
4.244894894894894577e+01 4.241909696305020105e+01
4.245095095095095417e+01 4.242222830259887445e+01
4.245295295295295546e+01 4.242536456576309689e+01
4.245495495495495675e+01 4.242850555885303265e+01
4.245695695695695804e+01 4.243165108727961865e+01
4.245895895895895933e+01 4.243480095559075949e+01
4.246096096096096062e+01 4.243795496750770013e+01
4.246296296296296191e+01 4.244111292596172547e+01
4.246496496496496320e+01 4.244427463313104454e+01
4.246696696696696449e+01 4.244743989047798749e+01
4.246896896896896578e+01 4.245060849878638720e+01
4.247097097097097418e+01 4.245378025819918832e+01
4.247297297297297547e+01 4.245695496825619131e+01
4.247497497497497676e+01 4.246013242793217302e+01
4.247697697697697805e+01 4.246331243567498603e+01
4.247897897897897934e+01 4.246649478944392087e+01
4.248098098098098063e+01 4.246967928674823156e+01
4.248298298298298192e+01 4.247286572468576793e+01
4.248498498498498321e+01 4.247605389998177827e+01
4.248698698698698450e+01 4.247924360902779028e+01
4.248898898898898580e+01 4.248243464792061985e+01
4.249099099099099419e+01 4.248562681250150774e+01
4.249299299299299548e+01 4.248881989839524209e+01
4.249499499499499677e+01 4.249201370104946562e+01
4.249699699699699806e+01 4.249520801577398288e+01
4.249899899899899935e+01 4.249840263778007454e+01
4.250100100100100065e+01 4.250159736221992546e+01
4.250300300300300194e+01 4.250479198422601712e+01
4.250500500500500323e+01 4.250798629895053438e+01
4.250700700700700452e+01 4.251118010160475791e+01
4.250900900900900581e+01 4.251437318749849226e+01
4.251101101101101420e+01 4.251756535207938015e+01
4.251301301301301550e+01 4.252075639097220972e+01
4.251501501501501679e+01 4.252394610001822173e+01
4.251701701701701808e+01 4.252713427531423207e+01
4.251901901901901937e+01 4.253032071325176844e+01
4.252102102102102066e+01 4.253350521055607913e+01
4.252302302302302195e+01 4.253668756432501397e+01
4.252502502502502324e+01 4.253986757206782698e+01
4.252702702702702453e+01 4.254304503174380869e+01
4.252902902902902582e+01 4.254621974180081168e+01
4.253103103103103422e+01 4.254939150121361280e+01
4.253303303303303551e+01 4.255256010952201251e+01
4.253503503503503680e+01 4.255572536686895546e+01
4.253703703703703809e+01 4.255888707403827453e+01
4.253903903903903938e+01 4.256204503249229987e+01
4.254104104104104067e+01 4.256519904440924051e+01
4.254304304304304196e+01 4.256834891272038135e+01
4.254504504504504325e+01 4.257149444114696735e+01
4.254704704704704454e+01 4.257463543423690311e+01
4.254904904904904583e+01 4.257777169740112555e+01
4.255105105105105423e+01 4.258090303694979895e+01
4.255305305305305552e+01 4.258402926012807654e+01
4.255505505505505681e+01 4.258715017515174139e+01
4.255705705705705810e+01 4.259026559124241373e+01
4.255905905905905939e+01 4.259337531866246707e+01
4.256106106106106068e+01 4.259647916874966000e+01
4.256306306306306197e+01 4.259957695395138444e+01
4.256506506506506327e+01 4.260266848785857263e+01
4.256706706706706456e+01 4.260575358523925615e+01
4.256906906906906585e+01 4.260883206207175533e+01
4.257107107107107424e+01 4.261190373557749922e+01
4.257307307307307553e+01 4.261496842425337661e+01
4.257507507507507682e+01 4.261802594790385257e+01
4.257707707707707812e+01 4.262107612767250941e+01
4.257907907907907941e+01 4.262411878607324667e+01
4.258108108108108070e+01 4.262715374702108306e+01
4.258308308308308199e+01 4.263018083586245410e+01
4.258508508508508328e+01 4.263319987940511879e+01
4.258708708708708457e+01 4.263621070594757612e+01
4.258908908908908586e+01 4.263921314530808360e+01
4.259109109109109426e+01 4.264220702885313585e+01
4.259309309309309555e+01 4.264519218952547419e+01
4.259509509509509684e+01 4.264816846187169119e+01
4.259709709709709813e+01 4.265113568206925976e+01
4.259909909909909942e+01 4.265409368795309319e+01
4.260110110110110071e+01 4.265704231904160082e+01
4.260310310310310200e+01 4.265998141656223908e+01
4.260510510510510329e+01 4.266291082347651553e+01
4.260710710710710458e+01 4.266583038450451681e+01
4.260910910910910587e+01 4.266873994614886101e+01
4.261111111111111427e+01 4.267163935671811714e+01
4.261311311311311556e+01 4.267452846634970598e+01
4.261511511511511685e+01 4.267740712703226080e+01
4.261711711711711814e+01 4.268027519262736291e+01
4.261911911911911943e+01 4.268313251889082949e+01
4.262112112112112072e+01 4.268597896349334775e+01
4.262312312312312201e+01 4.268881438604054779e+01
4.262512512512512330e+01 4.269163864809259223e+01
4.262712712712712460e+01 4.269445161318306958e+01
4.262912912912912589e+01 4.269725314683738304e+01
4.263113113113113428e+01 4.270004311659057095e+01
4.263313313313313557e+01 4.270282139200441662e+01
4.263513513513513686e+01 4.270558784468417457e+01
4.263713713713713815e+01 4.270834234829450082e+01
4.263913913913913944e+01 4.271108477857492147e+01
4.264114114114114074e+01 4.271381501335463327e+01
4.264314314314314203e+01 4.271653293256674289e+01
4.264514514514514332e+01 4.271923841826186674e+01
4.264714714714714461e+01 4.272193135462119784e+01
4.264914914914914590e+01 4.272461162796886924e+01
4.265115115115115429e+01 4.272727912678380591e+01
4.265315315315315559e+01 4.272993374171087311e+01
4.265515515515515688e+01 4.273257536557153458e+01
4.265715715715715817e+01 4.273520389337379299e+01
4.265915915915915946e+01 4.273781922232160468e+01
4.266116116116116075e+01 4.274042125182360508e+01
4.266316316316316204e+01 4.274300988350130126e+01
4.266516516516516333e+01 4.274558502119662506e+01
4.266716716716716462e+01 4.274814657097887505e+01
4.266916916916916591e+01 4.275069444115104034e+01
4.267117117117117431e+01 4.275322854225557734e+01
4.267317317317317560e+01 4.275574878707949011e+01
4.267517517517517689e+01 4.275825509065889918e+01
4.267717717717717818e+01 4.276074737028296369e+01
4.267917917917917947e+01 4.276322554549722810e+01
4.268118118118118076e+01 4.276568953810630802e+01
4.268318318318318205e+01 4.276813927217609290e+01
4.268518518518518334e+01 4.277057467403526658e+01
4.268718718718718463e+01 4.277299567227628074e+01
4.268918918918918592e+01 4.277540219775573149e+01
4.269119119119119432e+01 4.277779418359418173e+01
4.269319319319319561e+01 4.278017156517532271e+01
4.269519519519519690e+01 4.278253428014468795e+01
4.269719719719719819e+01 4.278488226840770636e+01
4.269919919919919948e+01 4.278721547212720822e+01
4.270120120120120077e+01 4.278953383572036984e+01
4.270320320320320207e+01 4.279183730585511825e+01
4.270520520520520336e+01 4.279412583144596738e+01
4.270720720720720465e+01 4.279639936364931430e+01
4.270920920920920594e+01 4.279865785585817406e+01
4.271121121121121433e+01 4.280090126369641013e+01
4.271321321321321562e+01 4.280312954501239631e+01
4.271521521521521692e+01 4.280534265987219555e+01
4.271721721721721821e+01 4.280754057055216322e+01
4.271921921921921950e+01 4.280972324153108843e+01
4.272122122122122079e+01 4.281189063948178131e+01
4.272322322322322208e+01 4.281404273326221954e+01
4.272522522522522337e+01 4.281617949390609823e+01
4.272722722722722466e+01 4.281830089461301725e+01
4.272922922922922595e+01 4.282040691073805050e+01
4.273123123123123435e+01 4.282249751978097407e+01
4.273323323323323564e+01 4.282457270137489758e+01
4.273523523523523693e+01 4.282663243727453306e+01
4.273723723723723822e+01 4.282867671134395948e+01
4.273923923923923951e+01 4.283070550954394662e+01
4.274124124124124080e+01 4.283271881991881713e+01
4.274324324324324209e+01 4.283471663258295337e+01
4.274524524524524338e+01 4.283669893970675702e+01
4.274724724724724467e+01 4.283866573550231038e+01
4.274924924924924596e+01 4.284061701620854024e+01
4.275125125125125436e+01 4.284255278007606194e+01
4.275325325325325565e+01 4.284447302735149066e+01
4.275525525525525694e+01 4.284637776026156786e+01
4.275725725725725823e+01 4.284826698299673353e+01
4.275925925925925952e+01 4.285014070169439293e+01
4.276126126126126081e+01 4.285199892442187775e+01
4.276326326326326210e+01 4.285384166115893123e+01
4.276526526526526339e+01 4.285566892377997306e+01
4.276726726726726469e+01 4.285748072603595205e+01
4.276926926926926598e+01 4.285927708353590759e+01
4.277127127127127437e+01 4.286105801372817581e+01
4.277327327327327566e+01 4.286282353588133276e+01
4.277527527527527695e+01 4.286457367106481087e+01
4.277727727727727824e+01 4.286630844212920977e+01
4.277927927927927954e+01 4.286802787368636558e+01
4.278128128128128083e+01 4.286973199208909335e+01
4.278328328328328212e+01 4.287142082541070920e+01
4.278528528528528341e+01 4.287309440342426825e+01
4.278728728728728470e+01 4.287475275758156101e+01
4.278928928928928599e+01 4.287639592099188945e+01
4.279129129129129439e+01 4.287802392840057308e+01
4.279329329329329568e+01 4.287963681616725609e+01
4.279529529529529697e+01 4.288123462224405102e+01
4.279729729729729826e+01 4.288281738615336991e+01
4.279929929929929955e+01 4.288438514896566289e+01
4.280130130130130084e+01 4.288593795327691538e+01
4.280330330330330213e+01 4.288747584318599593e+01
4.280530530530530342e+01 4.288899886427181229e+01
4.280730730730730471e+01 4.289050706357034670e+01
4.280930930930930600e+01 4.289200048955149214e+01
4.281131131131131440e+01 4.289347919209578208e+01
4.281331331331331569e+01 4.289494322247098523e+01
4.281531531531531698e+01 4.289639263330857943e+01
4.281731731731731827e+01 4.289782747858006928e+01
4.281931931931931956e+01 4.289924781357327532e+01
4.282132132132132085e+01 4.290065369486845270e+01
4.282332332332332214e+01 4.290204518031436010e+01
4.282532532532532343e+01 4.290342232900422204e+01
4.282732732732732472e+01 4.290478520125168416e+01
4.282932932932932601e+01 4.290613385856660500e+01
4.283133133133133441e+01 4.290746836363086913e+01
4.283333333333333570e+01 4.290878878027413634e+01
4.283533533533533699e+01 4.291009517344952684e+01
4.283733733733733828e+01 4.291138760920932071e+01
4.283933933933933957e+01 4.291266615468059342e+01
4.284134134134134086e+01 4.291393087804086548e+01
4.284334334334334216e+01 4.291518184849370954e+01
4.284534534534534345e+01 4.291641913624442850e+01
4.284734734734734474e+01 4.291764281247566259e+01
4.284934934934934603e+01 4.291885294932306039e+01
4.285135135135135442e+01 4.292004961985097111e+01
4.285335335335335571e+01 4.292123289802813701e+01
4.285535535535535701e+01 4.292240285870349936e+01
4.285735735735735830e+01 4.292355957758195473e+01
4.285935935935935959e+01 4.292470313120023917e+01
4.286136136136136088e+01 4.292583359690282663e+01
4.286336336336336217e+01 4.292695105281793388e+01
4.286536536536536346e+01 4.292805557783358239e+01
4.286736736736736475e+01 4.292914725157373113e+01
4.286936936936936604e+01 4.293022615437451606e+01
4.287137137137137444e+01 4.293129236726056064e+01
4.287337337337337573e+01 4.293234597192142843e+01
4.287537537537537702e+01 4.293338705068815386e+01
4.287737737737737831e+01 4.293441568650987961e+01
4.287937937937937960e+01 4.293543196293062891e+01
4.288138138138138089e+01 4.293643596406621299e+01
4.288338338338338218e+01 4.293742777458124493e+01
4.288538538538538347e+01 4.293840747966632421e+01
4.288738738738738476e+01 4.293937516501531348e+01
4.288938938938938605e+01 4.294033091680283576e+01
4.289139139139139445e+01 4.294127482166184251e+01
4.289339339339339574e+01 4.294220696666141635e+01
4.289539539539539703e+01 4.294312743928469445e+01
4.289739739739739832e+01 4.294403632740696963e+01
4.289939939939939961e+01 4.294493371927397618e+01
4.290140140140140090e+01 4.294581970348034616e+01
4.290340340340340219e+01 4.294669436894823633e+01
4.290540540540540349e+01 4.294755780490616814e+01
4.290740740740740478e+01 4.294841010086805966e+01
4.290940940940940607e+01 4.294925134661242083e+01
4.291141141141141446e+01 4.295008163216178332e+01
4.291341341341341575e+01 4.295090104776232920e+01
4.291541541541541704e+01 4.295170968386371158e+01
4.291741741741741833e+01 4.295250763109910253e+01
4.291941941941941963e+01 4.295329498026546133e+01
4.292142142142142092e+01 4.295407182230399457e+01
4.292342342342342221e+01 4.295483824828087194e+01
4.292542542542542350e+01 4.295559434936814824e+01
4.292742742742742479e+01 4.295634021682493398e+01
4.292942942942942608e+01 4.295707594197874357e+01
4.293143143143143448e+01 4.295780161620716342e+01
4.293343343343343577e+01 4.295851733091968327e+01
4.293543543543543706e+01 4.295922317753979058e+01
4.293743743743743835e+01 4.295991924748734903e+01
4.293943943943943964e+01 4.296060563216113337e+01
4.294144144144144093e+01 4.296128242292169119e+01
4.294344344344344222e+01 4.296194971107441773e+01
4.294544544544544351e+01 4.296260758785290079e+01
4.294744744744744480e+01 4.296325614440245744e+01
4.294944944944944609e+01 4.296389547176404022e+01
4.295145145145145449e+01 4.296452566085826419e+01
4.295345345345345578e+01 4.296514680246979623e+01
4.295545545545545707e+01 4.296575898723196474e+01
4.295745745745745836e+01 4.296636230561158953e+01
4.295945945945945965e+01 4.296695684789415992e+01
4.296146146146146094e+01 4.296754270416919042e+01
4.296346346346346223e+01 4.296811996431588199e+01
4.296546546546546352e+01 4.296868871798903911e+01
4.296746746746746481e+01 4.296924905460525679e+01
4.296946946946946611e+01 4.296980106332934213e+01
4.297147147147147450e+01 4.297034483306104136e+01
4.297347347347347579e+01 4.297088045242201559e+01
4.297547547547547708e+01 4.297140800974306529e+01
4.297747747747747837e+01 4.297192759305163889e+01
4.297947947947947966e+01 4.297243929005960439e+01
4.298148148148148096e+01 4.297294318815128378e+01
4.298348348348348225e+01 4.297343937437175754e+01
4.298548548548548354e+01 4.297392793541541067e+01
4.298748748748748483e+01 4.297440895761478430e+01
4.298948948948948612e+01 4.297488252692964039e+01
4.299149149149149451e+01 4.297534872893636049e+01
4.299349349349349581e+01 4.297580764881749360e+01
4.299549549549549710e+01 4.297625937135172336e+01
4.299749749749749839e+01 4.297670398090393462e+01
4.299949949949949968e+01 4.297714156141564246e+01
4.300150150150150097e+01 4.297757219639566983e+01
4.300350350350350226e+01 4.297799596891101714e+01
4.300550550550550355e+01 4.297841296157809410e+01
4.300750750750750484e+01 4.297882325655409375e+01
4.300950950950950613e+01 4.297922693552872175e+01
4.301151151151151453e+01 4.297962407971608911e+01
4.301351351351351582e+01 4.298001476984692459e+01
4.301551551551551711e+01 4.298039908616102167e+01
4.301751751751751840e+01 4.298077710839989152e+01
4.301951951951951969e+01 4.298114891579970021e+01
4.302152152152152098e+01 4.298151458708447592e+01
4.302352352352352227e+01 4.298187420045946538e+01
4.302552552552552356e+01 4.298222783360485977e+01
4.302752752752752485e+01 4.298257556366962007e+01
4.302952952952952614e+01 4.298291746726568618e+01
4.303153153153153454e+01 4.298325362046226417e+01
4.303353353353353583e+01 4.298358409878049713e+01
4.303553553553553712e+01 4.298390897718823567e+01
4.303753753753753841e+01 4.298422833009514221e+01
4.303953953953953970e+01 4.298454223134794461e+01
4.304154154154154099e+01 4.298485075422595969e+01
4.304354354354354228e+01 4.298515397143680872e+01
4.304554554554554358e+01 4.298545195511237438e+01
4.304754754754754487e+01 4.298574477680494965e+01
4.304954954954954616e+01 4.298603250748362825e+01
4.305155155155155455e+01 4.298631521753090112e+01
4.305355355355355584e+01 4.298659297673940216e+01
4.305555555555555713e+01 4.298686585430898077e+01
4.305755755755755843e+01 4.298713391884383839e+01
4.305955955955955972e+01 4.298739723834999893e+01
4.306156156156156101e+01 4.298765588023284323e+01
4.306356356356356230e+01 4.298790991129497741e+01
4.306556556556556359e+01 4.298815939773415806e+01
4.306756756756756488e+01 4.298840440514153016e+01
4.306956956956956617e+01 4.298864499849994303e+01
4.307157157157157457e+01 4.298888124218254347e+01
4.307357357357357586e+01 4.298911319995147551e+01
4.307557557557557715e+01 4.298934093495682163e+01
4.307757757757757844e+01 4.298956450973565779e+01
4.307957957957957973e+01 4.298978398621132158e+01
4.308158158158158102e+01 4.298999942569285793e+01
4.308358358358358231e+01 4.299021088887457864e+01
4.308558558558558360e+01 4.299041843583586342e+01
4.308758758758758489e+01 4.299062212604104616e+01
4.308958958958958618e+01 4.299082201833947892e+01
4.309159159159159458e+01 4.299101817096580902e+01
4.309359359359359587e+01 4.299121064154033434e+01
4.309559559559559716e+01 4.299139948706953618e+01
4.309759759759759845e+01 4.299158476394674011e+01
4.309959959959959974e+01 4.299176652795298992e+01
4.310160160160160103e+01 4.299194483425794999e+01
4.310360360360360232e+01 4.299211973742103510e+01
4.310560560560560361e+01 4.299229129139263961e+01
4.310760760760760490e+01 4.299245954951549464e+01
4.310960960960960620e+01 4.299262456452616021e+01
4.311161161161161459e+01 4.299278638855665235e+01
4.311361361361361588e+01 4.299294507313616265e+01
4.311561561561561717e+01 4.299310066919294115e+01
4.311761761761761846e+01 4.299325322705625041e+01
4.311961961961961975e+01 4.299340279645848284e+01
4.312162162162162105e+01 4.299354942653731371e+01
4.312362362362362234e+01 4.299369316583806011e+01
4.312562562562562363e+01 4.299383406231606841e+01
4.312762762762762492e+01 4.299397216333922245e+01
4.312962962962962621e+01 4.299410751569058675e+01
4.313163163163163460e+01 4.299424016557108530e+01
4.313363363363363590e+01 4.299437015860232236e+01
4.313563563563563719e+01 4.299449753982948152e+01
4.313763763763763848e+01 4.299462235372430996e+01
4.313963963963963977e+01 4.299474464418818798e+01
4.314164164164164106e+01 4.299486445455526962e+01
4.314364364364364235e+01 4.299498182759573695e+01
4.314564564564564364e+01 4.299509680551908986e+01
4.314764764764764493e+01 4.299520942997754958e+01
4.314964964964964622e+01 4.299531974206952611e+01
4.315165165165165462e+01 4.299542778234309992e+01
4.315365365365365591e+01 4.299553359079967407e+01
4.315565565565565720e+01 4.299563720689760515e+01
4.315765765765765849e+01 4.299573866955592649e+01
4.315965965965965978e+01 4.299583801715813536e+01
4.316166166166166107e+01 4.299593528755602279e+01
4.316366366366366236e+01 4.299603051807359577e+01
4.316566566566566365e+01 4.299612374551099236e+01
4.316766766766766494e+01 4.299621500614849623e+01
4.316966966966966623e+01 4.299630433575057964e+01
4.317167167167167463e+01 4.299639176956998909e+01
4.317367367367367592e+01 4.299647734235188068e+01
4.317567567567567721e+01 4.299656108833799806e+01
4.317767767767767850e+01 4.299664304127090020e+01
4.317967967967967979e+01 4.299672323439817490e+01
4.318168168168168108e+01 4.299680170047675887e+01
4.318368368368368237e+01 4.299687847177723654e+01
4.318568568568568367e+01 4.299695358008820989e+01
4.318768768768768496e+01 4.299702705672063985e+01
4.318968968968968625e+01 4.299709893251228010e+01
4.319169169169169464e+01 4.299716923783210376e+01
4.319369369369369593e+01 4.299723800258471584e+01
4.319569569569569722e+01 4.299730525621487942e+01
4.319769769769769852e+01 4.299737102771196362e+01
4.319969969969969981e+01 4.299743534561446268e+01
4.320170170170170110e+01 4.299749823801450788e+01
4.320370370370370239e+01 4.299755973256242925e+01
4.320570570570570368e+01 4.299761985647126750e+01
4.320770770770770497e+01 4.299767863652135702e+01
4.320970970970970626e+01 4.299773609906485916e+01
4.321171171171171466e+01 4.299779227003038073e+01
4.321371371371371595e+01 4.299784717492749309e+01
4.321571571571571724e+01 4.299790083885134351e+01
4.321771771771771853e+01 4.299795328648725246e+01
4.321971971971971982e+01 4.299800454211523970e+01
4.322172172172172111e+01 4.299805462961467128e+01
4.322372372372372240e+01 4.299810357246877146e+01
4.322572572572572369e+01 4.299815139376926254e+01
4.322772772772772498e+01 4.299819811622086974e+01
4.322972972972972627e+01 4.299824376214593968e+01
4.323173173173173467e+01 4.299828835348894529e+01
4.323373373373373596e+01 4.299833191182106873e+01
4.323573573573573725e+01 4.299837445834472049e+01
4.323773773773773854e+01 4.299841601389805135e+01
4.323973973973973983e+01 4.299845659895949268e+01
4.324174174174174112e+01 4.299849623365221873e+01
4.324374374374374241e+01 4.299853493774865143e+01
4.324574574574574370e+01 4.299857273067491548e+01
4.324774774774774500e+01 4.299860963151529347e+01
4.324974974974975339e+01 4.299864565901665259e+01
4.325175175175175468e+01 4.299868083159285703e+01
4.325375375375375597e+01 4.299871516732915211e+01
4.325575575575575726e+01 4.299874868398654826e+01
4.325775775775775855e+01 4.299878139900616247e+01
4.325975975975975985e+01 4.299881332951353130e+01
4.326176176176176114e+01 4.299884449232294514e+01
4.326376376376376243e+01 4.299887490394169021e+01
4.326576576576576372e+01 4.299890458057433307e+01
4.326776776776776501e+01 4.299893353812692709e+01
4.326976976976976630e+01 4.299896179221121173e+01
4.327177177177177470e+01 4.299898935814881185e+01
4.327377377377377599e+01 4.299901625097534463e+01
4.327577577577577728e+01 4.299904248544457630e+01
4.327777777777777857e+01 4.299906807603248637e+01
4.327977977977977986e+01 4.299909303694131779e+01
4.328178178178178115e+01 4.299911738210363410e+01
4.328378378378378244e+01 4.299914112518629850e+01
4.328578578578578373e+01 4.299916427959443155e+01
4.328778778778778502e+01 4.299918685847537603e+01
4.328978978978979342e+01 4.299920887472254805e+01
4.329179179179179471e+01 4.299923034097937347e+01
4.329379379379379600e+01 4.299925126964306799e+01
4.329579579579579729e+01 4.299927167286844565e+01
4.329779779779779858e+01 4.299929156257173446e+01
4.329979979979979987e+01 4.299931095043426410e+01
4.330180180180180116e+01 4.299932984790616075e+01
4.330380380380380245e+01 4.299934826621006323e+01
4.330580580580580374e+01 4.299936621634470413e+01
4.330780780780780503e+01 4.299938370908853358e+01
4.330980980980980632e+01 4.299940075500325065e+01
4.331181181181181472e+01 4.299941736443736318e+01
4.331381381381381601e+01 4.299943354752964808e+01
4.331581581581581730e+01 4.299944931421261174e+01
4.331781781781781859e+01 4.299946467421589347e+01
4.331981981981981988e+01 4.299947963706966902e+01
4.332182182182182117e+01 4.299949421210797595e+01
4.332382382382382247e+01 4.299950840847201761e+01
4.332582582582582376e+01 4.299952223511343163e+01
4.332782782782782505e+01 4.299953570079752296e+01
4.332982982982983344e+01 4.299954881410646834e+01
4.333183183183183473e+01 4.299956158344245694e+01
4.333383383383383602e+01 4.299957401703081672e+01
4.333583583583583732e+01 4.299958612292309823e+01
4.333783783783783861e+01 4.299959790900013701e+01
4.333983983983983990e+01 4.299960938297503077e+01
4.334184184184184119e+01 4.299962055239612368e+01
4.334384384384384248e+01 4.299963142464995514e+01
4.334584584584584377e+01 4.299964200696415162e+01
4.334784784784784506e+01 4.299965230641027603e+01
4.334984984984984635e+01 4.299966232990664849e+01
4.335185185185185475e+01 4.299967208422118148e+01
4.335385385385385604e+01 4.299968157597405138e+01
4.335585585585585733e+01 4.299969081164048390e+01
4.335785785785785862e+01 4.299969979755339722e+01
4.335985985985985991e+01 4.299970853990604525e+01
4.336186186186186120e+01 4.299971704475464662e+01
4.336386386386386249e+01 4.299972531802091424e+01
4.336586586586586378e+01 4.299973336549462744e+01
4.336786786786786507e+01 4.299974119283611174e+01
4.336986986986987347e+01 4.299974880557870449e+01
4.337187187187187476e+01 4.299975620913118490e+01
4.337387387387387605e+01 4.299976340878015435e+01
4.337587587587587734e+01 4.299977040969242381e+01
4.337787787787787863e+01 4.299977721691730892e+01
4.337987987987987992e+01 4.299978383538891791e+01
4.338188188188188121e+01 4.299979026992842535e+01
4.338388388388388250e+01 4.299979652524629614e+01
4.338588588588588379e+01 4.299980260594443848e+01
4.338788788788788509e+01 4.299980851651838520e+01
4.338988988988988638e+01 4.299981426135942542e+01
4.339189189189189477e+01 4.299981984475664376e+01
4.339389389389389606e+01 4.299982527089902362e+01
4.339589589589589735e+01 4.299983054387745085e+01
4.339789789789789864e+01 4.299983566768670329e+01
4.339989989989989994e+01 4.299984064622740476e+01
4.340190190190190123e+01 4.299984548330796486e+01
4.340390390390390252e+01 4.299985018264645475e+01
4.340590590590590381e+01 4.299985474787249018e+01
4.340790790790790510e+01 4.299985918252905748e+01
4.340990990990991349e+01 4.299986349007431130e+01
4.341191191191191479e+01 4.299986767388336517e+01
4.341391391391391608e+01 4.299987173725001099e+01
4.341591591591591737e+01 4.299987568338844568e+01
4.341791791791791866e+01 4.299987951543496223e+01
4.341991991991991995e+01 4.299988323644959110e+01
4.342192192192192124e+01 4.299988684941772021e+01
4.342392392392392253e+01 4.299989035725173636e+01
4.342592592592592382e+01 4.299989376279255282e+01
4.342792792792792511e+01 4.299989706881115126e+01
4.342992992992992640e+01 4.299990027801012360e+01
4.343193193193193480e+01 4.299990339302516418e+01
4.343393393393393609e+01 4.299990641642649791e+01
4.343593593593593738e+01 4.299990935072033693e+01
4.343793793793793867e+01 4.299991219835030165e+01
4.343993993993993996e+01 4.299991496169876370e+01
4.344194194194194125e+01 4.299991764308827413e+01
4.344394394394394254e+01 4.299992024478281394e+01
4.344594594594594383e+01 4.299992276898916543e+01
4.344794794794794512e+01 4.299992521785817701e+01
4.344994994994995352e+01 4.299992759348600657e+01
4.345195195195195481e+01 4.299992989791537923e+01
4.345395395395395610e+01 4.299993213313680940e+01
4.345595595595595739e+01 4.299993430108974479e+01
4.345795795795795868e+01 4.299993640366378145e+01
4.345995995995995997e+01 4.299993844269978638e+01
4.346196196196196126e+01 4.299994041999102734e+01
4.346396396396396256e+01 4.299994233728425996e+01
4.346596596596596385e+01 4.299994419628081488e+01
4.346796796796796514e+01 4.299994599863765643e+01
4.346996996996996643e+01 4.299994774596843428e+01
4.347197197197197482e+01 4.299994943984446394e+01
4.347397397397397611e+01 4.299995108179574288e+01
4.347597597597597741e+01 4.299995267331193105e+01
4.347797797797797870e+01 4.299995421584330302e+01
4.347997997997997999e+01 4.299995571080166457e+01
4.348198198198198128e+01 4.299995715956131903e+01
4.348398398398398257e+01 4.299995856345989864e+01
4.348598598598598386e+01 4.299995992379929532e+01
4.348798798798798515e+01 4.299996124184652047e+01
4.348998998998999355e+01 4.299996251883450071e+01
4.349199199199199484e+01 4.299996375596297327e+01
4.349399399399399613e+01 4.299996495439924615e+01
4.349599599599599742e+01 4.299996611527899404e+01
4.349799799799799871e+01 4.299996723970704693e+01
4.350000000000000000e+01 4.299996832875816466e+01


==> Plots/MiniSweep/prob_shifted.dat <==
4.150000000000000000e+01 4.200025070689127915e+01
4.150200200200200129e+01 4.200025830587348707e+01
4.150400400400400258e+01 4.200026611909925833e+01
4.150600600600600387e+01 4.200027415209375192e+01
4.150800800800800516e+01 4.200028241050898004e+01
4.151001001001001356e+01 4.200029090012621680e+01
4.151201201201201485e+01 4.200029962685853491e+01
4.151401401401401614e+01 4.200030859675332806e+01
4.151601601601601743e+01 4.200031781599486180e+01
4.151801801801801872e+01 4.200032729090689543e+01
4.152002002002002001e+01 4.200033702795531809e+01
4.152202202202202130e+01 4.200034703375082756e+01
4.152402402402402259e+01 4.200035731505162317e+01
4.152602602602602389e+01 4.200036787876616984e+01
4.152802802802802518e+01 4.200037873195599758e+01
4.153003003003003357e+01 4.200038988183849398e+01
4.153203203203203486e+01 4.200040133578976764e+01
4.153403403403403615e+01 4.200041310134758277e+01
4.153603603603603744e+01 4.200042518621422261e+01
4.153803803803803874e+01 4.200043759825953060e+01
4.154004004004004003e+01 4.200045034552386625e+01
4.154204204204204132e+01 4.200046343622116751e+01
4.154404404404404261e+01 4.200047687874204172e+01
4.154604604604604390e+01 4.200049068165687061e+01
4.154804804804804519e+01 4.200050485371894382e+01
4.155005005005005358e+01 4.200051940386770610e+01
4.155205205205205488e+01 4.200053434123194052e+01
4.155405405405405617e+01 4.200054967513304405e+01
4.155605605605605746e+01 4.200056541508833163e+01
4.155805805805805875e+01 4.200058157081438992e+01
4.156006006006006004e+01 4.200059815223043813e+01
4.156206206206206133e+01 4.200061516946173157e+01
4.156406406406406262e+01 4.200063263284303616e+01
4.156606606606606391e+01 4.200065055292210303e+01
4.156806806806806520e+01 4.200066894046317856e+01
4.157007007007007360e+01 4.200068780645056421e+01
4.157207207207207489e+01 4.200070716209223320e+01
4.157407407407407618e+01 4.200072701882341875e+01
4.157607607607607747e+01 4.200074738831031596e+01
4.157807807807807876e+01 4.200076828245374827e+01
4.158008008008008005e+01 4.200078971339293332e+01
4.158208208208208134e+01 4.200081169350921328e+01
4.158408408408408263e+01 4.200083423542987759e+01
4.158608608608608392e+01 4.200085735203199278e+01
4.158808808808808521e+01 4.200088105644626069e+01
4.159009009009009361e+01 4.200090536206094782e+01
4.159209209209209490e+01 4.200093028252576488e+01
4.159409409409409619e+01 4.200095583175588843e+01
4.159609609609609748e+01 4.200098202393591862e+01
4.159809809809809877e+01 4.200100887352392220e+01
4.160010010010010006e+01 4.200103639525546839e+01
4.160210210210210136e+01 4.200106460414773579e+01
4.160410410410410265e+01 4.200109351550364067e+01
4.160610610610610394e+01 4.200112314491592969e+01
4.160810810810810523e+01 4.200115350827140759e+01
4.161011011011011362e+01 4.200118462175510103e+01
4.161211211211211491e+01 4.200121650185449340e+01
4.161411411411411621e+01 4.200124916536378805e+01
4.161611611611611750e+01 4.200128262938816448e+01
4.161811811811811879e+01 4.200131691134809131e+01
4.162012012012012008e+01 4.200135202898365350e+01
4.162212212212212137e+01 4.200138800035889375e+01
4.162412412412412266e+01 4.200142484386618236e+01
4.162612612612612395e+01 4.200146257823060836e+01
4.162812812812812524e+01 4.200150122251437779e+01
4.163013013013013364e+01 4.200154079612126878e+01
4.163213213213213493e+01 4.200158131880105117e+01
4.163413413413413622e+01 4.200162281065398417e+01
4.163613613613613751e+01 4.200166529213524313e+01
4.163813813813813880e+01 4.200170878405948827e+01
4.164014014014014009e+01 4.200175330760529135e+01
4.164214214214214138e+01 4.200179888431974007e+01
4.164414414414414267e+01 4.200184553612290017e+01
4.164614614614614396e+01 4.200189328531241983e+01
4.164814814814814525e+01 4.200194215456804159e+01
4.165015015015015365e+01 4.200199216695617110e+01
4.165215215215215494e+01 4.200204334593446731e+01
4.165415415415415623e+01 4.200209571535639697e+01
4.165615615615615752e+01 4.200214929947580345e+01
4.165815815815815881e+01 4.200220412295152528e+01
4.166016016016016010e+01 4.200226021085191519e+01
4.166216216216216139e+01 4.200231758865949416e+01
4.166416416416416268e+01 4.200237628227547049e+01
4.166616616616616398e+01 4.200243631802434408e+01
4.166816816816816527e+01 4.200249772265848236e+01
4.167017017017017366e+01 4.200256052336265356e+01
4.167217217217217495e+01 4.200262474775863097e+01
4.167417417417417624e+01 4.200269042390969076e+01
4.167617617617617753e+01 4.200275758032518070e+01
4.167817817817817883e+01 4.200282624596501790e+01
4.168018018018018012e+01 4.200289645024422924e+01
4.168218218218218141e+01 4.200296822303739930e+01
4.168418418418418270e+01 4.200304159468317522e+01
4.168618618618618399e+01 4.200311659598870762e+01
4.168818818818818528e+01 4.200319325823407013e+01
4.169019019019019368e+01 4.200327161317667901e+01
4.169219219219219497e+01 4.200335169305565586e+01
4.169419419419419626e+01 4.200343353059619034e+01
4.169619619619619755e+01 4.200351715901386029e+01
4.169819819819819884e+01 4.200360261201891632e+01
4.170020020020020013e+01 4.200368992382051658e+01
4.170220220220220142e+01 4.200377912913098299e+01
4.170420420420420271e+01 4.200387026316992944e+01
4.170620620620620400e+01 4.200396336166845401e+01
4.170820820820820529e+01 4.200405846087318196e+01
4.171021021021021369e+01 4.200415559755033712e+01
4.171221221221221498e+01 4.200425480898975650e+01
4.171421421421421627e+01 4.200435613300880533e+01
4.171621621621621756e+01 4.200445960795630640e+01
4.171821821821821885e+01 4.200456527271636986e+01
4.172022022022022014e+01 4.200467316671217333e+01
4.172222222222222143e+01 4.200478332990971353e+01
4.172422422422422272e+01 4.200489580282143010e+01
4.172622622622622401e+01 4.200501062650985062e+01
4.172822822822822530e+01 4.200512784259109367e+01
4.173023023023023370e+01 4.200524749323832907e+01
4.173223223223223499e+01 4.200536962118520279e+01
4.173423423423423628e+01 4.200549426972910538e+01
4.173623623623623757e+01 4.200562148273444762e+01
4.173823823823823886e+01 4.200575130463580820e+01
4.174024024024024015e+01 4.200588378044101034e+01
4.174224224224224145e+01 4.200601895573409905e+01
4.174424424424424274e+01 4.200615687667826137e+01
4.174624624624624403e+01 4.200629759001864016e+01
4.174824824824824532e+01 4.200644114308501287e+01
4.175025025025025371e+01 4.200658758379447733e+01
4.175225225225225500e+01 4.200673696065391738e+01
4.175425425425425630e+01 4.200688932276244003e+01
4.175625625625625759e+01 4.200704471981371313e+01
4.175825825825825888e+01 4.200720320209813963e+01
4.176026026026026017e+01 4.200736482050496079e+01
4.176226226226226146e+01 4.200752962652426703e+01
4.176426426426426275e+01 4.200769767224883111e+01
4.176626626626626404e+01 4.200786901037586318e+01
4.176826826826826533e+01 4.200804369420864504e+01
4.177027027027027373e+01 4.200822177765803644e+01
4.177227227227227502e+01 4.200840331524381810e+01
4.177427427427427631e+01 4.200858836209597058e+01
4.177627627627627760e+01 4.200877697395574728e+01
4.177827827827827889e+01 4.200896920717665495e+01
4.178028028028028018e+01 4.200916511872531345e+01
4.178228228228228147e+01 4.200936476618208815e+01
4.178428428428428276e+01 4.200956820774167255e+01
4.178628628628628405e+01 4.200977550221347201e+01
4.178828828828828534e+01 4.200998670902184529e+01
4.179029029029029374e+01 4.201020188820617562e+01
4.179229229229229503e+01 4.201042110042082101e+01
4.179429429429429632e+01 4.201064440693487967e+01
4.179629629629629761e+01 4.201087186963177089e+01
4.179829829829829890e+01 4.201110355100870919e+01
4.180030030030030019e+01 4.201133951417594403e+01
4.180230230230230148e+01 4.201157982285587877e+01
4.180430430430430278e+01 4.201182454138196931e+01
4.180630630630630407e+01 4.201207373469748774e+01
4.180830830830830536e+01 4.201232746835407283e+01
4.181031031031031375e+01 4.201258580851012425e+01
4.181231231231231504e+01 4.201284882192897641e+01
4.181431431431431633e+01 4.201311657597690896e+01
4.181631631631631763e+01 4.201338913862095836e+01
4.181831831831831892e+01 4.201366657842653041e+01
4.182032032032032021e+01 4.201394896455483519e+01
4.182232232232232150e+01 4.201423636676008044e+01
4.182432432432432279e+01 4.201452885538648729e+01
4.182632632632632408e+01 4.201482650136513541e+01
4.182832832832832537e+01 4.201512937621051691e+01
4.183033033033033377e+01 4.201543755201695518e+01
4.183233233233233506e+01 4.201575110145476799e+01
4.183433433433433635e+01 4.201607009776623158e+01
4.183633633633633764e+01 4.201639461476134585e+01
4.183833833833833893e+01 4.201672472681330106e+01
4.184034034034034022e+01 4.201706050885383092e+01
4.184234234234234151e+01 4.201740203636826010e+01
4.184434434434434280e+01 4.201774938539033855e+01
4.184634634634634409e+01 4.201810263249689115e+01
4.184834834834834538e+01 4.201846185480215468e+01
4.185035035035035378e+01 4.201882712995195845e+01
4.185235235235235507e+01 4.201919853611762790e+01
4.185435435435435636e+01 4.201957615198966067e+01
4.185635635635635765e+01 4.201996005677113288e+01
4.185835835835835894e+01 4.202035033017093468e+01
4.186036036036036023e+01 4.202074705239667907e+01
4.186236236236236152e+01 4.202115030414741170e+01
4.186436436436436281e+01 4.202156016660607207e+01
4.186636636636636410e+01 4.202197672143167040e+01
4.186836836836836540e+01 4.202240005075128693e+01
4.187037037037037379e+01 4.202283023715173016e+01
4.187237237237237508e+01 4.202326736367097482e+01
4.187437437437437637e+01 4.202371151378939373e+01
4.187637637637637766e+01 4.202416277142067003e+01
4.187837837837837895e+01 4.202462122090246055e+01
4.188038038038038025e+01 4.202508694698683200e+01
4.188238238238238154e+01 4.202556003483040570e+01
4.188438438438438283e+01 4.202604056998426074e+01
4.188638638638638412e+01 4.202652863838357433e+01
4.188838838838838541e+01 4.202702432633697072e+01
4.189039039039039380e+01 4.202752772051567121e+01
4.189239239239239510e+01 4.202803890794228892e+01
4.189439439439439639e+01 4.202855797597944587e+01
4.189639639639639768e+01 4.202908501231809169e+01
4.189839839839839897e+01 4.202962010496552381e+01
4.190040040040040026e+01 4.203016334223320882e+01
4.190240240240240155e+01 4.203071481272427690e+01
4.190440440440440284e+01 4.203127460532080306e+01
4.190640640640640413e+01 4.203184280917075455e+01
4.190840840840840542e+01 4.203241951367478180e+01
4.191041041041041382e+01 4.203300480847261156e+01
4.191241241241241511e+01 4.203359878342929790e+01
4.191441441441441640e+01 4.203420152862110371e+01
4.191641641641641769e+01 4.203481313432121880e+01
4.191841841841841898e+01 4.203543369098514404e+01
4.192042042042042027e+01 4.203606328923582680e+01
4.192242242242242156e+01 4.203670201984856192e+01
4.192442442442442285e+01 4.203734997373561555e+01
4.192642642642642414e+01 4.203800724193057192e+01
4.192842842842842543e+01 4.203867391557248823e+01
4.193043043043043383e+01 4.203935008588968003e+01
4.193243243243243512e+01 4.204003584418339301e+01
4.193443443443443641e+01 4.204073128181109809e+01
4.193643643643643770e+01 4.204143649016960893e+01
4.193843843843843899e+01 4.204215156067793657e+01
4.194044044044044028e+01 4.204287658475987399e+01
4.194244244244244157e+01 4.204361165382636045e+01
4.194444444444444287e+01 4.204435685925759714e+01
4.194644644644644416e+01 4.204511229238492120e+01
4.194844844844844545e+01 4.204587804447245247e+01
4.195045045045045384e+01 4.204665420669846299e+01
4.195245245245245513e+01 4.204744087013658316e+01
4.195445445445445642e+01 4.204823812573673791e+01
4.195645645645645772e+01 4.204904606430584835e+01
4.195845845845845901e+01 4.204986477648832732e+01
4.196046046046046030e+01 4.205069435274636191e+01
4.196246246246246159e+01 4.205153488333996847e+01
4.196446446446446288e+01 4.205238645830683453e+01
4.196646646646646417e+01 4.205324916744195463e+01
4.196846846846846546e+01 4.205412310027708145e+01
4.197047047047047386e+01 4.205500834605991400e+01
4.197247247247247515e+01 4.205590499373316504e+01
4.197447447447447644e+01 4.205681313191340820e+01
4.197647647647647773e+01 4.205773284886970487e+01
4.197847847847847902e+01 4.205866423250207475e+01
4.198048048048048031e+01 4.205960737031982433e+01
4.198248248248248160e+01 4.206056234941961236e+01
4.198448448448448289e+01 4.206152925646341600e+01
4.198648648648648418e+01 4.206250817765631922e+01
4.198848848848848547e+01 4.206349919872413068e+01
4.199049049049049387e+01 4.206450240489084536e+01
4.199249249249249516e+01 4.206551788085594978e+01
4.199449449449449645e+01 4.206654571077162785e+01
4.199649649649649774e+01 4.206758597821976764e+01
4.199849849849849903e+01 4.206863876618889719e+01
4.200050050050050032e+01 4.206970415705092137e+01
4.200250250250250161e+01 4.207078223253780891e+01
4.200450450450450290e+01 4.207187307371813745e+01
4.200650650650650419e+01 4.207297676097349637e+01
4.200850850850850549e+01 4.207409337397487548e+01
4.201051051051051388e+01 4.207522299165883339e+01
4.201251251251251517e+01 4.207636569220370859e+01
4.201451451451451646e+01 4.207752155300565278e+01
4.201651651651651775e+01 4.207869065065463587e+01
4.201851851851851904e+01 4.207987306091035862e+01
4.202052052052052034e+01 4.208106885867811542e+01
4.202252252252252163e+01 4.208227811798462170e+01
4.202452452452452292e+01 4.208350091195373466e+01
4.202652652652652421e+01 4.208473731278221663e+01
4.202852852852852550e+01 4.208598739171539904e+01
4.203053053053053389e+01 4.208725121902283206e+01
4.203253253253253519e+01 4.208852886397394855e+01
4.203453453453453648e+01 4.208982039481370663e+01
4.203653653653653777e+01 4.209112587873819677e+01
4.203853853853853906e+01 4.209244538187030571e+01
4.204054054054054035e+01 4.209377896923533058e+01
4.204254254254254164e+01 4.209512670473669971e+01
4.204454454454454293e+01 4.209648865113165073e+01
4.204654654654654422e+01 4.209786487000695132e+01
4.204854854854854551e+01 4.209925542175471946e+01
4.205055055055055391e+01 4.210066036554827207e+01
4.205255255255255520e+01 4.210207975931796653e+01
4.205455455455455649e+01 4.210351365972724125e+01
4.205655655655655778e+01 4.210496212214865608e+01
4.205855855855855907e+01 4.210642520063999683e+01
4.206056056056056036e+01 4.210790294792055732e+01
4.206256256256256165e+01 4.210939541534747121e+01
4.206456456456456294e+01 4.211090265289215750e+01
4.206656656656656423e+01 4.211242470911690816e+01
4.206856856856856552e+01 4.211396163115161073e+01
4.207057057057057392e+01 4.211551346467058465e+01
4.207257257257257521e+01 4.211708025386959520e+01
4.207457457457457650e+01 4.211866204144300241e+01
4.207657657657657779e+01 4.212025886856110901e+01
4.207857857857857908e+01 4.212187077484762909e+01
4.208058058058058037e+01 4.212349779835739838e+01
4.208258258258258167e+01 4.212513997555426926e+01
4.208458458458458296e+01 4.212679734128914077e+01
4.208658658658658425e+01 4.212846992877830843e+01
4.208858858858858554e+01 4.213015776958194891e+01
4.209059059059059393e+01 4.213186089358288910e+01
4.209259259259259522e+01 4.213357932896554559e+01
4.209459459459459651e+01 4.213531310219519099e+01
4.209659659659659781e+01 4.213706223799745487e+01
4.209859859859859910e+01 4.213882675933801636e+01
4.210060060060060039e+01 4.214060668740268767e+01
4.210260260260260168e+01 4.214240204157768943e+01
4.210460460460460297e+01 4.214421283943027419e+01
4.210660660660660426e+01 4.214603909668958437e+01
4.210860860860860555e+01 4.214788082722792950e+01
4.211061061061061395e+01 4.214973804304224814e+01
4.211261261261261524e+01 4.215161075423598191e+01
4.211461461461461653e+01 4.215349896900129778e+01
4.211661661661661782e+01 4.215540269360157311e+01
4.211861861861861911e+01 4.215732193235432845e+01
4.212062062062062040e+01 4.215925668761440903e+01
4.212262262262262169e+01 4.216120695975767063e+01
4.212462462462462298e+01 4.216317274716492847e+01
4.212662662662662427e+01 4.216515404620633234e+01
4.212862862862862556e+01 4.216715085122616102e+01
4.213063063063063396e+01 4.216916315452799324e+01
4.213263263263263525e+01 4.217119094636024812e+01
4.213463463463463654e+01 4.217323421490223012e+01
4.213663663663663783e+01 4.217529294625055059e+01
4.213863863863863912e+01 4.217736712440595426e+01
4.214064064064064041e+01 4.217945673126063610e+01
4.214264264264264170e+01 4.218156174658598445e+01
4.214464464464464299e+01 4.218368214802077887e+01
4.214664664664664429e+01 4.218581791105984991e+01
4.214864864864864558e+01 4.218796900904320069e+01
4.215065065065065397e+01 4.219013541314564719e+01
4.215265265265265526e+01 4.219231709236684935e+01
4.215465465465465655e+01 4.219451401352193187e+01
4.215665665665665784e+01 4.219672614123256693e+01
4.215865865865865914e+01 4.219895343791851161e+01
4.216066066066066043e+01 4.220119586378972087e+01
4.216266266266266172e+01 4.220345337683893661e+01
4.216466466466466301e+01 4.220572593283481666e+01
4.216666666666666430e+01 4.220801348531555419e+01
4.216866866866866559e+01 4.221031598558310094e+01
4.217067067067067399e+01 4.221263338269784526e+01
4.217267267267267528e+01 4.221496562347385861e+01
4.217467467467467657e+01 4.221731265247473885e+01
4.217667667667667786e+01 4.221967441200995097e+01
4.217867867867867915e+01 4.222205084213172910e+01
4.218068068068068044e+01 4.222444188063256831e+01
4.218268268268268173e+01 4.222684746304323511e+01
4.218468468468468302e+01 4.222926752263141736e+01
4.218668668668668431e+01 4.223170199040088590e+01
4.218868868868868560e+01 4.223415079509125292e+01
4.219069069069069400e+01 4.223661386317832722e+01
4.219269269269269529e+01 4.223909111887503087e+01
4.219469469469469658e+01 4.224158248413291261e+01
4.219669669669669787e+01 4.224408787864427950e+01
4.219869869869869916e+01 4.224660721984484724e+01
4.220070070070070045e+01 4.224914042291707972e+01
4.220270270270270174e+01 4.225168740079405438e+01
4.220470470470470303e+01 4.225424806416395995e+01
4.220670670670670432e+01 4.225682232147519102e+01
4.220870870870870561e+01 4.225941007894204660e+01
4.221071071071071401e+01 4.226201124055103264e+01
4.221271271271271530e+01 4.226462570806775432e+01
4.221471471471471659e+01 4.226725338104445484e+01
4.221671671671671788e+01 4.226989415682812279e+01
4.221871871871871917e+01 4.227254793056922466e+01
4.222072072072072046e+01 4.227521459523104141e+01
4.222272272272272176e+01 4.227789404159962316e+01
4.222472472472472305e+01 4.228058615829434075e+01
4.222672672672672434e+01 4.228329083177902703e+01
4.222872872872872563e+01 4.228600794637380034e+01
4.223073073073073402e+01 4.228873738426738527e+01
4.223273273273273531e+01 4.229147902553010141e+01
4.223473473473473661e+01 4.229423274812749156e+01
4.223673673673673790e+01 4.229699842793444731e+01
4.223873873873873919e+01 4.229977593875003805e+01
4.224074074074074048e+01 4.230256515231288716e+01
4.224274274274274177e+01 4.230536593831713787e+01
4.224474474474474306e+01 4.230817816442902313e+01
4.224674674674674435e+01 4.231100169630403940e+01
4.224874874874874564e+01 4.231383639760471027e+01
4.225075075075075404e+01 4.231668213001889001e+01
4.225275275275275533e+01 4.231953875327865688e+01
4.225475475475475662e+01 4.232240612517987444e+01
4.225675675675675791e+01 4.232528410160220034e+01
4.225875875875875920e+01 4.232817253652970635e+01
4.226076076076076049e+01 4.233107128207210224e+01
4.226276276276276178e+01 4.233398018848647126e+01
4.226476476476476307e+01 4.233689910419957414e+01
4.226676676676676436e+01 4.233982787583070717e+01
4.226876876876876565e+01 4.234276634821509333e+01
4.227077077077077405e+01 4.234571436442782755e+01
4.227277277277277534e+01 4.234867176580829806e+01
4.227477477477477663e+01 4.235163839198524016e+01
4.227677677677677792e+01 4.235461408090220914e+01
4.227877877877877921e+01 4.235759866884360747e+01
4.228078078078078050e+01 4.236059199046121648e+01
4.228278278278278179e+01 4.236359387880121119e+01
4.228478478478478308e+01 4.236660416533168672e+01
4.228678678678678438e+01 4.236962267997066789e+01
4.228878878878878567e+01 4.237264925111457359e+01
4.229079079079079406e+01 4.237568370566717846e+01
4.229279279279279535e+01 4.237872586906897965e+01
4.229479479479479664e+01 4.238177556532712487e+01
4.229679679679679793e+01 4.238483261704566019e+01
4.229879879879879923e+01 4.238789684545630365e+01
4.230080080080080052e+01 4.239096807044958126e+01
4.230280280280280181e+01 4.239404611060643191e+01
4.230480480480480310e+01 4.239713078323020312e+01
4.230680680680680439e+01 4.240022190437901628e+01
4.230880880880880568e+01 4.240331928889857949e+01
4.231081081081081408e+01 4.240642275045532017e+01
4.231281281281281537e+01 4.240953210156992270e+01
4.231481481481481666e+01 4.241264715365123550e+01
4.231681681681681795e+01 4.241576771703048365e+01
4.231881881881881924e+01 4.241889360099589368e+01
4.232082082082082053e+01 4.242202461382753143e+01
4.232282282282282182e+01 4.242516056283259474e+01
4.232482482482482311e+01 4.242830125438091926e+01
4.232682682682682440e+01 4.243144649394080403e+01
4.232882882882882569e+01 4.243459608611514255e+01
4.233083083083083409e+01 4.243774983467781681e+01
4.233283283283283538e+01 4.244090754261030440e+01
4.233483483483483667e+01 4.244406901213866234e+01
4.233683683683683796e+01 4.244723404477062445e+01
4.233883883883883925e+01 4.245040244133296881e+01
4.234084084084084054e+01 4.245357400200914100e+01
4.234284284284284183e+01 4.245674852637703367e+01
4.234484484484484312e+01 4.245992581344696504e+01
4.234684684684684441e+01 4.246310566169987766e+01
4.234884884884884571e+01 4.246628786912564379e+01
4.235085085085085410e+01 4.246947223326161946e+01
4.235285285285285539e+01 4.247265855123119849e+01
4.235485485485485668e+01 4.247584661978265785e+01
4.235685685685685797e+01 4.247903623532805284e+01
4.235885885885885926e+01 4.248222719398216185e+01
4.236086086086086056e+01 4.248541929160163733e+01
4.236286286286286185e+01 4.248861232382416375e+01
4.236486486486486314e+01 4.249180608610769383e+01
4.236686686686686443e+01 4.249500037376979833e+01
4.236886886886886572e+01 4.249819498202697332e+01
4.237087087087087411e+01 4.250138970603404687e+01
4.237287287287287540e+01 4.250458434092357152e+01
4.237487487487487670e+01 4.250777868184524522e+01
4.237687687687687799e+01 4.251097252400533222e+01
4.237887887887887928e+01 4.251416566270602004e+01
4.238088088088088057e+01 4.251735789338480487e+01
4.238288288288288186e+01 4.252054901165377032e+01
4.238488488488488315e+01 4.252373881333889472e+01
4.238688688688688444e+01 4.252692709451918773e+01
4.238888888888888573e+01 4.253011365156584134e+01
4.239089089089089413e+01 4.253329828118123146e+01
4.239289289289289542e+01 4.253648078043779179e+01
4.239489489489489671e+01 4.253966094681687338e+01
4.239689689689689800e+01 4.254283857824733417e+01
4.239889889889889929e+01 4.254601347314411441e+01
4.240090090090090058e+01 4.254918543044654911e+01
4.240290290290290187e+01 4.255235424965659519e+01
4.240490490490490316e+01 4.255551973087683137e+01
4.240690690690690445e+01 4.255868167484827325e+01
4.240890890890890574e+01 4.256183988298801779e+01
4.241091091091091414e+01 4.256499415742662507e+01
4.241291291291291543e+01 4.256814430104527247e+01
4.241491491491491672e+01 4.257129011751276693e+01
4.241691691691691801e+01 4.257443141132215203e+01
4.241891891891891930e+01 4.257756798782718732e+01
4.242092092092092059e+01 4.258069965327847228e+01
4.242292292292292188e+01 4.258382621485932873e+01
4.242492492492492318e+01 4.258694748072135638e+01
4.242692692692692447e+01 4.259006326001972553e+01
4.242892892892892576e+01 4.259317336294812861e+01
4.243093093093093415e+01 4.259627760077336944e+01
4.243293293293293544e+01 4.259937578586966822e+01
4.243493493493493673e+01 4.260246773175260415e+01
4.243693693693693803e+01 4.260555325311269570e+01
4.243893893893893932e+01 4.260863216584859714e+01
4.244094094094094061e+01 4.261170428709991853e+01
4.244294294294294190e+01 4.261476943527970462e+01
4.244494494494494319e+01 4.261782743010643770e+01
4.244694694694694448e+01 4.262087809263571359e+01
4.244894894894894577e+01 4.262392124529142734e+01
4.245095095095095417e+01 4.262695671189659663e+01
4.245295295295295546e+01 4.262998431770368768e+01
4.245495495495495675e+01 4.263300388942457175e+01
4.245695695695695804e+01 4.263601525525999136e+01
4.245895895895895933e+01 4.263901824492852199e+01
4.246096096096096062e+01 4.264201268969517145e+01
4.246296296296296191e+01 4.264499842239938943e+01
4.246496496496496320e+01 4.264797527748270056e+01
4.246696696696696449e+01 4.265094309101574055e+01
4.246896896896896578e+01 4.265390170072489440e+01
4.247097097097097418e+01 4.265685094601838045e+01
4.247297297297297547e+01 4.265979066801176600e+01
4.247497497497497676e+01 4.266272070955312756e+01
4.247697697697697805e+01 4.266564091524749358e+01
4.247897897897897934e+01 4.266855113148089629e+01
4.248098098098098063e+01 4.267145120644381961e+01
4.248298298298298192e+01 4.267434099015413551e+01
4.248498498498498321e+01 4.267722033447947183e+01
4.248698698698698450e+01 4.268008909315902599e+01
4.248898898898898580e+01 4.268294712182484574e+01
4.249099099099099419e+01 4.268579427802254145e+01
4.249299299299299548e+01 4.268863042123136609e+01
4.249499499499499677e+01 4.269145541288385459e+01
4.249699699699699806e+01 4.269426911638475985e+01
4.249899899899899935e+01 4.269707139712947708e+01
4.250100100100100065e+01 4.269986212252186419e+01
4.250300300300300194e+01 4.270264116199149385e+01
4.250500500500500323e+01 4.270540838701028008e+01
4.250700700700700452e+01 4.270816367110855083e+01
4.250900900900900581e+01 4.271090688989049511e+01
4.251101101101101420e+01 4.271363792104906310e+01
4.251301301301301550e+01 4.271635664438016278e+01
4.251501501501501679e+01 4.271906294179638763e+01
4.251701701701701808e+01 4.272175669734005510e+01
4.251901901901901937e+01 4.272443779719563395e+01
4.252102102102102066e+01 4.272710612970163879e+01
4.252302302302302195e+01 4.272976158536183533e+01
4.252502502502502324e+01 4.273240405685589138e+01
4.252702702702702453e+01 4.273503343904940266e+01
4.252902902902902582e+01 4.273764962900330033e+01
4.253103103103103422e+01 4.274025252598267599e+01
4.253303303303303551e+01 4.274284203146494576e+01
4.253503503503503680e+01 4.274541804914750998e+01
4.253703703703703809e+01 4.274798048495467384e+01
4.253903903903903938e+01 4.275052924704407786e+01
4.254104104104104067e+01 4.275306424581242482e+01
4.254304304304304196e+01 4.275558539390069512e+01
4.254504504504504325e+01 4.275809260619869434e+01
4.254704704704704454e+01 4.276058579984903218e+01
4.254904904904904583e+01 4.276306489425046919e+01
4.255105105105105423e+01 4.276552981106074469e+01
4.255305305305305552e+01 4.276798047419868709e+01
4.255505505505505681e+01 4.277041680984587657e+01
4.255705705705705810e+01 4.277283874644759010e+01
4.255905905905905939e+01 4.277524621471326327e+01
4.256106106106106068e+01 4.277763914761630559e+01
4.256306306306306197e+01 4.278001748039335439e+01
4.256506506506506327e+01 4.278238115054298163e+01
4.256706706706706456e+01 4.278473009782377545e+01
4.256906906906906585e+01 4.278706426425193143e+01
4.257107107107107424e+01 4.278938359409819725e+01
4.257307307307307553e+01 4.279168803388431286e+01
4.257507507507507682e+01 4.279397753237891067e+01
4.257707707707707812e+01 4.279625204059281174e+01
4.257907907907907941e+01 4.279851151177382462e+01
4.258108108108108070e+01 4.280075590140099706e+01
4.258308308308308199e+01 4.280298516717830637e+01
4.258508508508508328e+01 4.280519926902788796e+01
4.258708708708708457e+01 4.280739816908265993e+01
4.258908908908908586e+01 4.280958183167849995e+01
4.259109109109109426e+01 4.281175022334589642e+01
4.259309309309309555e+01 4.281390331280103112e+01
4.259509509509509684e+01 4.281604107093649958e+01
4.259709709709709813e+01 4.281816347081141316e+01
4.259909909909909942e+01 4.282027048764106780e+01
4.260110110110110071e+01 4.282236209878617927e+01
4.260310310310310200e+01 4.282443828374153583e+01
4.260510510510510329e+01 4.282649902412432397e+01
4.260710710710710458e+01 4.282854430366187870e+01
4.260910910910910587e+01 4.283057410817908561e+01
4.261111111111111427e+01 4.283258842558526425e+01
4.261311311311311556e+01 4.283458724586061805e+01
4.261511511511511685e+01 4.283657056104237171e+01
4.261711711711711814e+01 4.283853836521033998e+01
4.261911911911911943e+01 4.284049065447215554e+01
4.262112112112112072e+01 4.284242742694814154e+01
4.262312312312312201e+01 4.284434868275566544e+01
4.262512512512512330e+01 4.284625442399325124e+01
4.262712712712712460e+01 4.284814465472420153e+01
4.262912912912912589e+01 4.285001938095988550e+01
4.263113113113113428e+01 4.285187861064271431e+01
4.263313313313313557e+01 4.285372235362865467e+01
4.263513513513513686e+01 4.285555062166952922e+01
4.263713713713713815e+01 4.285736342839486923e+01
4.263913913913913944e+01 4.285916078929349027e+01
4.264114114114114074e+01 4.286094272169476938e+01
4.264314314314314203e+01 4.286270924474954569e+01
4.264514514514514332e+01 4.286446037941078657e+01
4.264714714714714461e+01 4.286619614841393400e+01
4.264914914914914590e+01 4.286791657625693830e+01
4.265115115115115429e+01 4.286962168918008587e+01
4.265315315315315559e+01 4.287131151514547156e+01
4.265515515515515688e+01 4.287298608381630771e+01
4.265715715715715817e+01 4.287464542653592048e+01
4.265915915915915946e+01 4.287628957630651172e+01
4.266116116116116075e+01 4.287791856776771482e+01
4.266316316316316204e+01 4.287953243717493024e+01
4.266516516516516333e+01 4.288113122237739816e+01
4.266716716716716462e+01 4.288271496279615747e+01
4.266916916916916591e+01 4.288428369940171336e+01
4.267117117117117431e+01 4.288583747469157714e+01
4.267317317317317560e+01 4.288737633266761407e+01
4.267517517517517689e+01 4.288890031881324205e+01
4.267717717717717818e+01 4.289040948007041010e+01
4.267917917917917947e+01 4.289190386481653405e+01
4.268118118118118076e+01 4.289338352284116240e+01
4.268318318318318205e+01 4.289484850532260651e+01
4.268518518518518334e+01 4.289629886480441456e+01
4.268718718718718463e+01 4.289773465517172468e+01
4.268918918918918592e+01 4.289915593162750440e+01
4.269119119119119432e+01 4.290056275066873326e+01
4.269319319319319561e+01 4.290195517006244330e+01
4.269519519519519690e+01 4.290333324882170984e+01
4.269719719719719819e+01 4.290469704718157828e+01
4.269919919919919948e+01 4.290604662657488433e+01
4.270120120120120077e+01 4.290738204960806712e+01
4.270320320320320207e+01 4.290870338003692552e+01
4.270520520520520336e+01 4.291001068274229624e+01
4.270720720720720465e+01 4.291130402370574615e+01
4.270920920920920594e+01 4.291258346998523621e+01
4.271121121121121433e+01 4.291384908969074274e+01
4.271321321321321562e+01 4.291510095195988583e+01
4.271521521521521692e+01 4.291633912693360031e+01
4.271721721721721821e+01 4.291756368573172864e+01
4.271921921921921950e+01 4.291877470042872744e+01
4.272122122122122079e+01 4.291997224402929589e+01
4.272322322322322208e+01 4.292115639044416042e+01
4.272522522522522337e+01 4.292232721446576704e+01
4.272722722722722466e+01 4.292348479174410869e+01
4.272922922922922595e+01 4.292462919876258809e+01
4.273123123123123435e+01 4.292576051281390903e+01
4.273323323323323564e+01 4.292687881197606714e+01
4.273523523523523693e+01 4.292798417508841879e+01
4.273723723723723822e+01 4.292907668172782110e+01
4.273923923923923951e+01 4.293015641218482870e+01
4.274124124124124080e+01 4.293122344744003982e+01
4.274324324324324209e+01 4.293227786914050625e+01
4.274524524524524338e+01 4.293331975957628543e+01
4.274724724724724467e+01 4.293434920165703517e+01
4.274924924924924596e+01 4.293536627888882862e+01
4.275125125125125436e+01 4.293637107535100483e+01
4.275325325325325565e+01 4.293736367567320400e+01
4.275525525525525694e+01 4.293834416501251638e+01
4.275725725725725823e+01 4.293931262903078760e+01
4.275925925925925952e+01 4.294026915387207310e+01
4.276126126126126081e+01 4.294121382614020632e+01
4.276326326326326210e+01 4.294214673287660133e+01
4.276526526526526339e+01 4.294306796153814076e+01
4.276726726726726469e+01 4.294397759997529818e+01
4.276926926926926598e+01 4.294487573641038125e+01
4.277127127127127437e+01 4.294576245941599524e+01
4.277327327327327566e+01 4.294663785789364852e+01
4.277527527527527695e+01 4.294750202105259973e+01
4.277727727727727824e+01 4.294835503838883284e+01
4.277927927927927954e+01 4.294919699966429505e+01
4.278128128128128083e+01 4.295002799488628398e+01
4.278328328328328212e+01 4.295084811428705507e+01
4.278528528528528341e+01 4.295165744830364218e+01
4.278728728728728470e+01 4.295245608755789846e+01
4.278928928928928599e+01 4.295324412283672189e+01
4.279129129129129439e+01 4.295402164507253673e+01
4.279329329329329568e+01 4.295478874532397384e+01
4.279529529529529697e+01 4.295554551475678551e+01
4.279729729729729826e+01 4.295629204462497341e+01
4.279929929929929955e+01 4.295702842625218665e+01
4.280130130130130084e+01 4.295775475101330443e+01
4.280330330330330213e+01 4.295847111031628174e+01
4.280530530530530342e+01 4.295917759558425075e+01
4.280730730730730471e+01 4.295987429823782122e+01
4.280930930930930600e+01 4.296056130967767928e+01
4.281131131131131440e+01 4.296123872126737808e+01
4.281331331331331569e+01 4.296190662431639140e+01
4.281531531531531698e+01 4.296256511006347978e+01
4.281731731731731827e+01 4.296321426966020596e+01
4.281931931931931956e+01 4.296385419415477003e+01
4.282132132132132085e+01 4.296448497447610748e+01
4.282332332332332214e+01 4.296510670141818622e+01
4.282532532532532343e+01 4.296571946562462330e+01
4.282732732732732472e+01 4.296632335757352905e+01
4.282932932932932601e+01 4.296691846756262834e+01
4.283133133133133441e+01 4.296750488569460202e+01
4.283333333333333570e+01 4.296808270186275536e+01
4.283533533533533699e+01 4.296865200573690657e+01
4.283733733733733828e+01 4.296921288674953843e+01
4.283933933933933957e+01 4.296976543408224103e+01
4.284134134134134086e+01 4.297030973665239628e+01
4.284334334334334216e+01 4.297084588310011100e+01
4.284534534534534345e+01 4.297137396177548396e+01
4.284734734734734474e+01 4.297189406072605067e+01
4.284934934934934603e+01 4.297240626768456906e+01
4.285135135135135442e+01 4.297291067005701137e+01
4.285335335335335571e+01 4.297340735491084729e+01
4.285535535535535701e+01 4.297389640896360419e+01
4.285735735735735830e+01 4.297437791857166900e+01
4.285935935935935959e+01 4.297485196971938137e+01
4.286136136136136088e+01 4.297531864800834001e+01
4.286336336336336217e+01 4.297577803864702162e+01
4.286536536536536346e+01 4.297623022644064150e+01
4.286736736736736475e+01 4.297667529578129120e+01
4.286936936936936604e+01 4.297711333063829642e+01
4.287137137137137444e+01 4.297754441454886631e+01
4.287337337337337573e+01 4.297796863060901273e+01
4.287537537537537702e+01 4.297838606146467555e+01
4.287737737737737831e+01 4.297879678930316771e+01
4.287937937937937960e+01 4.297920089584481218e+01
4.288138138138138089e+01 4.297959846233489145e+01
4.288338338338338218e+01 4.297998956953578187e+01
4.288538538538538347e+01 4.298037429771941476e+01
4.288738738738738476e+01 4.298075272665989388e+01
4.288938938938938605e+01 4.298112493562646108e+01
4.289139139139139445e+01 4.298149100337661821e+01
4.289339339339339574e+01 4.298185100814954041e+01
4.289539539539539703e+01 4.298220502765973094e+01
4.289739739739739832e+01 4.298255313909086794e+01
4.289939939939939961e+01 4.298289541908995659e+01
4.290140140140140090e+01 4.298323194376166612e+01
4.290340340340340219e+01 4.298356278866290836e+01
4.290540540540540349e+01 4.298388802879765791e+01
4.290740740740740478e+01 4.298420773861200672e+01
4.290940940940940607e+01 4.298452199198940349e+01
4.291141141141141446e+01 4.298483086224619143e+01
4.291341341341341575e+01 4.298513442212726687e+01
4.291541541541541704e+01 4.298543274380205759e+01
4.291741741741741833e+01 4.298572589886064321e+01
4.291941941941941963e+01 4.298601395831013861e+01
4.292142142142142092e+01 4.298629699257124770e+01
4.292342342342342221e+01 4.298657507147505186e+01
4.292542542542542350e+01 4.298684826426000427e+01
4.292742742742742479e+01 4.298711663956912332e+01
4.292942942942942608e+01 4.298738026544737068e+01
4.293143143143143448e+01 4.298763920933926386e+01
4.293343343343343577e+01 4.298789353808661673e+01
4.293543543543543706e+01 4.298814331792659260e+01
4.293743743743743835e+01 4.298838861448979287e+01
4.293943943943943964e+01 4.298862949279866541e+01
4.294144144144144093e+01 4.298886601726601953e+01
4.294344344344344222e+01 4.298909825169376120e+01
4.294544544544544351e+01 4.298932625927177753e+01
4.294744744744744480e+01 4.298955010257701304e+01
4.294944944944944609e+01 4.298976984357273068e+01
4.295145145145145449e+01 4.298998554360790081e+01
4.295345345345345578e+01 4.299019726341681746e+01
4.295545545545545707e+01 4.299040506311882837e+01
4.295745745745745836e+01 4.299060900221822834e+01
4.295945945945945965e+01 4.299080913960436590e+01
4.296146146146146094e+01 4.299100553355182797e+01
4.296346346346346223e+01 4.299119824172081650e+01
4.296546546546546352e+01 4.299138732115769557e+01
4.296746746746746481e+01 4.299157282829563798e+01
4.296946946946946611e+01 4.299175481895544237e+01
4.297147147147147450e+01 4.299193334834648539e+01
4.297347347347347579e+01 4.299210847106780875e+01
4.297547547547547708e+01 4.299228024110936275e+01
4.297747747747747837e+01 4.299244871185332073e+01
4.297947947947947966e+01 4.299261393607560677e+01
4.298148148148148096e+01 4.299277596594747308e+01
4.298348348348348225e+01 4.299293485303724083e+01
4.298548548548548354e+01 4.299309064831216176e+01
4.298748748748748483e+01 4.299324340214037932e+01
4.298948948948948612e+01 4.299339316429300339e+01
4.299149149149149451e+01 4.299353998394630594e+01
4.299349349349349581e+01 4.299368390968403730e+01
4.299549549549549710e+01 4.299382498949980658e+01
4.299749749749749839e+01 4.299396327079961821e+01
4.299949949949949968e+01 4.299409880040445131e+01
4.300150150150150097e+01 4.299423162455298808e+01
4.300350350350350226e+01 4.299436178890441340e+01
4.300550550550550355e+01 4.299448933854128541e+01
4.300750750750750484e+01 4.299461431797252686e+01
4.300950950950950613e+01 4.299473677113649472e+01
4.301151151151151453e+01 4.299485674140412783e+01
4.301351351351351582e+01 4.299497427158214435e+01
4.301551551551551711e+01 4.299508940391640976e+01
4.301751751751751840e+01 4.299520218009526218e+01
4.301951951951951969e+01 4.299531264125297980e+01
4.302152152152152098e+01 4.299542082797333364e+01
4.302352352352352227e+01 4.299552678029313313e+01
4.302552552552552356e+01 4.299563053770592802e+01
4.302752752752752485e+01 4.299573213916568193e+01
4.302952952952952614e+01 4.299583162309060214e+01
4.303153153153153454e+01 4.299592902736691258e+01
4.303353353353353583e+01 4.299602438935281157e+01
4.303553553553553712e+01 4.299611774588236557e+01
4.303753753753753841e+01 4.299620913326953087e+01
4.303953953953953970e+01 4.299629858731217524e+01
4.304154154154154099e+01 4.299638614329618491e+01
4.304354354354354228e+01 4.299647183599958566e+01
4.304554554554554358e+01 4.299655569969671376e+01
4.304754754754754487e+01 4.299663776816244365e+01
4.304954954954954616e+01 4.299671807467641571e+01
4.305155155155155455e+01 4.299679665202731371e+01
4.305355355355355584e+01 4.299687353251722044e+01
4.305555555555555713e+01 4.299694874796591648e+01
4.305755755755755843e+01 4.299702232971528559e+01
4.305955955955955972e+01 4.299709430863371296e+01
4.306156156156156101e+01 4.299716471512049054e+01
4.306356356356356230e+01 4.299723357911027932e+01
4.306556556556556359e+01 4.299730093007759990e+01
4.306756756756756488e+01 4.299736679704128051e+01
4.306956956956956617e+01 4.299743120856898315e+01
4.307157157157157457e+01 4.299749419278172269e+01
4.307357357357357586e+01 4.299755577735840006e+01
4.307557557557557715e+01 4.299761598954034980e+01
4.307757757757757844e+01 4.299767485613588747e+01
4.307957957957957973e+01 4.299773240352487136e+01
4.308158158158158102e+01 4.299778865766329261e+01
4.308358358358358231e+01 4.299784364408782267e+01
4.308558558558558360e+01 4.299789738792041760e+01
4.308758758758758489e+01 4.299794991387287979e+01
4.308958958958958618e+01 4.299800124625145514e+01
4.309159159159159458e+01 4.299805140896138766e+01
4.309359359359359587e+01 4.299810042551153799e+01
4.309559559559559716e+01 4.299814831901892376e+01
4.309759759759759845e+01 4.299819511221328838e+01
4.309959959959959974e+01 4.299824082744169118e+01
4.310160160160160103e+01 4.299828548667303352e+01
4.310360360360360232e+01 4.299832911150262760e+01
4.310560560560560361e+01 4.299837172315670131e+01
4.310760760760760490e+01 4.299841334249695990e+01
4.310960960960960620e+01 4.299845399002506952e+01
4.311161161161161459e+01 4.299849368588716203e+01
4.311361361361361588e+01 4.299853244987833278e+01
4.311561561561561717e+01 4.299857030144706727e+01
4.311761761761761846e+01 4.299860725969974595e+01
4.311961961961961975e+01 4.299864334340502126e+01
4.312162162162162105e+01 4.299867857099827262e+01
4.312362362362362234e+01 4.299871296058597636e+01
4.312562562562562363e+01 4.299874652995008262e+01
4.312762762762762492e+01 4.299877929655236386e+01
4.312962962962962621e+01 4.299881127753874921e+01
4.313163163163163460e+01 4.299884248974362322e+01
4.313363363363363590e+01 4.299887294969410334e+01
4.313563563563563719e+01 4.299890267361430318e+01
4.313763763763763848e+01 4.299893167742953892e+01
4.313963963963963977e+01 4.299895997677057125e+01
4.314164164164164106e+01 4.299898758697774781e+01
4.314364364364364235e+01 4.299901452310515282e+01
4.314564564564564364e+01 4.299904079992474948e+01
4.314764764764764493e+01 4.299906643193043720e+01
4.314964964964964622e+01 4.299909143334214434e+01
4.315165165165165462e+01 4.299911581810983563e+01
4.315365365365365591e+01 4.299913959991752677e+01
4.315565565565565720e+01 4.299916279218723503e+01
4.315765765765765849e+01 4.299918540808292278e+01
4.315965965965965978e+01 4.299920746051441256e+01
4.316166166166166107e+01 4.299922896214125956e+01
4.316366366366366236e+01 4.299924992537654589e+01
4.316566566566566365e+01 4.299927036239076017e+01
4.316766766766766494e+01 4.299929028511550655e+01
4.316966966966966623e+01 4.299930970524726348e+01
4.317167167167167463e+01 4.299932863425109275e+01
4.317367367367367592e+01 4.299934708336429878e+01
4.317567567567567721e+01 4.299936506360005239e+01
4.317767767767767850e+01 4.299938258575102168e+01
4.317967967967967979e+01 4.299939966039288208e+01
4.318168168168168108e+01 4.299941629788789754e+01
4.318368368368368237e+01 4.299943250838837372e+01
4.318568568568568367e+01 4.299944830184010414e+01
4.318768768768768496e+01 4.299946368798583762e+01
4.318968968968968625e+01 4.299947867636859655e+01
4.319169169169169464e+01 4.299949327633506613e+01
4.319369369369369593e+01 4.299950749703888420e+01
4.319569569569569722e+01 4.299952134744392396e+01
4.319769769769769852e+01 4.299953483632749140e+01
4.319969969969969981e+01 4.299954797228357251e+01
4.320170170170170110e+01 4.299956076372596669e+01
4.320370370370370239e+01 4.299957321889139195e+01
4.320570570570570368e+01 4.299958534584261827e+01
4.320770770770770497e+01 4.299959715247147329e+01
4.320970970970970626e+01 4.299960864650186920e+01
4.321171171171171466e+01 4.299961983549276567e+01
4.321371371371371595e+01 4.299963072684114707e+01
4.321571571571571724e+01 4.299964132778486459e+01
4.321771771771771853e+01 4.299965164540553531e+01
4.321971971971971982e+01 4.299966168663138433e+01
4.322172172172172111e+01 4.299967145823998038e+01
4.322372372372372240e+01 4.299968096686104246e+01
4.322572572572572369e+01 4.299969021897913279e+01
4.322772772772772498e+01 4.299969922093632846e+01
4.322972972972972627e+01 4.299970797893490015e+01
4.323173173173173467e+01 4.299971649903987725e+01
4.323373373373373596e+01 4.299972478718165547e+01
4.323573573573573725e+01 4.299973284915849803e+01
4.323773773773773854e+01 4.299974069063907933e+01
4.323973973973973983e+01 4.299974831716490797e+01
4.324174174174174112e+01 4.299975573415279229e+01
4.324374374374374241e+01 4.299976294689720646e+01
4.324574574574574370e+01 4.299976996057266376e+01
4.324774774774774500e+01 4.299977678023606131e+01
4.324974974974975339e+01 4.299978341082892541e+01
4.325175175175175468e+01 4.299978985717969948e+01
4.325375375375375597e+01 4.299979612400597517e+01
4.325575575575575726e+01 4.299980221591665241e+01
4.325775775775775855e+01 4.299980813741412078e+01
4.325975975975975985e+01 4.299981389289636979e+01
4.326176176176176114e+01 4.299981948665907794e+01
4.326376376376376243e+01 4.299982492289765901e+01
4.326576576576576372e+01 4.299983020570932979e+01
4.326776776776776501e+01 4.299983533909504274e+01
4.326976976976976630e+01 4.299984032696148972e+01
4.327177177177177470e+01 4.299984517312300625e+01
4.327377377377377599e+01 4.299984988130348995e+01
4.327577577577577728e+01 4.299985445513824800e+01
4.327777777777777857e+01 4.299985889817584450e+01
4.327977977977977986e+01 4.299986321387988397e+01
4.328178178178178115e+01 4.299986740563083742e+01
4.328378378378378244e+01 4.299987147672771925e+01
4.328578578578578373e+01 4.299987543038984938e+01
4.328778778778778502e+01 4.299987926975853725e+01
4.328978978978979342e+01 4.299988299789872315e+01
4.329179179179179471e+01 4.299988661780059829e+01
4.329379379379379600e+01 4.299989013238123903e+01
4.329579579579579729e+01 4.299989354448616297e+01
4.329779779779779858e+01 4.299989685689084951e+01
4.329979979979979987e+01 4.299990007230229594e+01
4.330180180180180116e+01 4.299990319336048827e+01
4.330380380380380245e+01 4.299990622263987206e+01
4.330580580580580374e+01 4.299990916265077345e+01
4.330780780780780503e+01 4.299991201584084166e+01
4.330980980980980632e+01 4.299991478459639183e+01
4.331181181181181472e+01 4.299991747124380481e+01
4.331381381381381601e+01 4.299992007805084882e+01
4.331581581581581730e+01 4.299992260722797965e+01
4.331781781781781859e+01 4.299992506092963396e+01
4.331981981981981988e+01 4.299992744125550104e+01
4.332182182182182117e+01 4.299992975025173081e+01
4.332382382382382247e+01 4.299993198991219856e+01
4.332582582582582376e+01 4.299993416217963471e+01
4.332782782782782505e+01 4.299993626894683985e+01
4.332982982982983344e+01 4.299993831205782158e+01
4.333183183183183473e+01 4.299994029330888878e+01
4.333383383383383602e+01 4.299994221444980980e+01
4.333583583583583732e+01 4.299994407718482137e+01
4.333783783783783861e+01 4.299994588317375133e+01
4.333983983983983990e+01 4.299994763403302755e+01
4.334184184184184119e+01 4.299994933133667274e+01
4.334384384384384248e+01 4.299995097661736310e+01
4.334584584584584377e+01 4.299995257136734494e+01
4.334784784784784506e+01 4.299995411703941528e+01
4.334984984984984635e+01 4.299995561504786679e+01
4.335185185185185475e+01 4.299995706676939733e+01
4.335385385385385604e+01 4.299995847354400524e+01
4.335585585585585733e+01 4.299995983667587751e+01
4.335785785785785862e+01 4.299996115743426373e+01
4.335985985985985991e+01 4.299996243705428611e+01
4.336186186186186120e+01 4.299996367673780640e+01
4.336386386386386249e+01 4.299996487765422160e+01
4.336586586586586378e+01 4.299996604094124564e+01
4.336786786786786507e+01 4.299996716770568383e+01
4.336986986986987347e+01 4.299996825902422160e+01
4.337187187187187476e+01 4.299996931594414207e+01
4.337387387387387605e+01 4.299997033948405090e+01
4.337587587587587734e+01 4.299997133063460808e+01
4.337787787787787863e+01 4.299997229035921720e+01
4.337987987987987992e+01 4.299997321959468621e+01
4.338188188188188121e+01 4.299997411925191670e+01
4.338388388388388250e+01 4.299997499021655756e+01
4.338588588588588379e+01 4.299997583334962314e+01
4.338788788788788509e+01 4.299997664948812570e+01
4.338988988988988638e+01 4.299997743944570061e+01
4.339189189189189477e+01 4.299997820401316062e+01
4.339389389389389606e+01 4.299997894395912112e+01
4.339589589589589735e+01 4.299997966003056149e+01
4.339789789789789864e+01 4.299998035295335796e+01
4.339989989989989994e+01 4.299998102343283790e+01
4.340190190190190123e+01 4.299998167215432687e+01
4.340390390390390252e+01 4.299998229978365316e+01
4.340590590590590381e+01 4.299998290696765935e+01
4.340790790790790510e+01 4.299998349433469258e+01
4.340990990990991349e+01 4.299998406249509486e+01
4.341191191191191479e+01 4.299998461204166489e+01
4.341391391391391608e+01 4.299998514355013413e+01
4.341591591591591737e+01 4.299998565757962865e+01
4.341791791791791866e+01 4.299998615467305996e+01
4.341991991991991995e+01 4.299998663535761523e+01
4.342192192192192124e+01 4.299998710014513392e+01
4.342392392392392253e+01 4.299998754953254121e+01
4.342592592592592382e+01 4.299998798400223876e+01
4.342792792792792511e+01 4.299998840402248845e+01
4.342992992992992640e+01 4.299998881004780316e+01
4.343193193193193480e+01 4.299998920251933043e+01
4.343393393393393609e+01 4.299998958186518649e+01
4.343593593593593738e+01 4.299998994850083278e+01
4.343793793793793867e+01 4.299999030282940282e+01
4.343993993993993996e+01 4.299999064524205750e+01
4.344194194194194125e+01 4.299999097611830479e+01
4.344394394394394254e+01 4.299999129582631952e+01
4.344594594594594383e+01 4.299999160472327020e+01
4.344794794794794512e+01 4.299999190315558906e+01
4.344994994994995352e+01 4.299999219145929885e+01
4.345195195195195481e+01 4.299999246996031133e+01
4.345395395395395610e+01 4.299999273897466878e+01
4.345595595595595739e+01 4.299999299880885673e+01
4.345795795795795868e+01 4.299999324976005255e+01
4.345995995995995997e+01 4.299999349211640265e+01
4.346196196196196126e+01 4.299999372615727111e+01
4.346396396396396256e+01 4.299999395215345999e+01
4.346596596596596385e+01 4.299999417036751481e+01
4.346796796796796514e+01 4.299999438105388094e+01
4.346996996996996643e+01 4.299999458445920908e+01
4.347197197197197482e+01 4.299999478082251869e+01
4.347397397397397611e+01 4.299999497037546803e+01
4.347597597597597741e+01 4.299999515334250333e+01
4.347797797797797870e+01 4.299999532994114304e+01
4.347997997997997999e+01 4.299999550038209861e+01
4.348198198198198128e+01 4.299999566486954450e+01
4.348398398398398257e+01 4.299999582360125316e+01
4.348598598598598386e+01 4.299999597676880114e+01
4.348798798798798515e+01 4.299999612455776088e+01
4.348998998998999355e+01 4.299999626714785705e+01
4.349199199199199484e+01 4.299999640471315843e+01
4.349399399399399613e+01 4.299999653742221284e+01
4.349599599599599742e+01 4.299999666543826038e+01
4.349799799799799871e+01 4.299999678891932575e+01
4.350000000000000000e+01 4.299999690801843144e+01


==> Plots/MiniSweep/step_ideal.dat <==
4.150000000000000000e+01 4.200000000000000000e+01
4.250000000000000000e+01 4.200000000000000000e+01
4.250000000000000000e+01 4.300000000000000000e+01
4.350000000000000000e+01 4.300000000000000000e+01


==> Plots/MiniSweep/step_shifted.dat <==
4.150000000000000000e+01 4.200000000000000000e+01
4.236999999999999744e+01 4.200000000000000000e+01
4.236999999999999744e+01 4.300000000000000000e+01
4.350000000000000000e+01 4.300000000000000000e+01


==> Plots/SingleRun_DNL/diff_dnl.dat <==
0.000000 0.000000
1.000000 0.020900
2.000000 -0.024543
3.000000 0.020900
4.000000 -0.000185
5.000000 0.020900
6.000000 -0.024544
7.000000 0.020901
8.000000 0.006260
9.000000 0.020900
10.000000 -0.024543
11.000000 0.020900
12.000000 -0.000185
13.000000 0.020900
14.000000 -0.024544
15.000000 0.020901
16.000000 -0.130017
17.000000 0.020900
18.000000 -0.024544
19.000000 0.020901
20.000000 -0.000185
21.000000 0.020900
22.000000 -0.024543
23.000000 0.020900
24.000000 0.006260
25.000000 0.020900
26.000000 -0.024544
27.000000 0.020901
28.000000 -0.000185
29.000000 0.020899
30.000000 -0.024542
31.000000 0.020899
32.000000 -0.002853
33.000000 0.020900
34.000000 -0.024544
35.000000 0.020901
36.000000 -0.000186
37.000000 0.020901
38.000000 -0.024544
39.000000 0.020900
40.000000 0.006261
41.000000 0.020900
42.000000 -0.024544
43.000000 0.020901
44.000000 -0.000186
45.000000 0.020901
46.000000 -0.024544
47.000000 0.020900
48.000000 -0.130017
49.000000 0.020901
50.000000 -0.024544
51.000000 0.020900
52.000000 -0.000184
53.000000 0.020900
54.000000 -0.024544
55.000000 0.020901
56.000000 0.006259
57.000000 0.020901
58.000000 -0.024544
59.000000 0.020900
60.000000 -0.000184
61.000000 0.020900
62.000000 -0.024544
63.000000 0.020901
64.000000 -0.017797
65.000000 0.020900
66.000000 -0.024544
67.000000 0.020901
68.000000 -0.000185
69.000000 0.020900
70.000000 -0.024543
71.000000 0.020900
72.000000 0.006260
73.000000 0.020900
74.000000 -0.024544
75.000000 0.020901
76.000000 -0.000185
77.000000 0.020900
78.000000 -0.024543
79.000000 0.020900
80.000000 -0.130017
81.000000 0.020900
82.000000 -0.024543
83.000000 0.020900
84.000000 -0.000185
85.000000 0.020900
86.000000 -0.024544
87.000000 0.020901
88.000000 0.006260
89.000000 0.020901
90.000000 -0.024544
91.000000 0.020900
92.000000 -0.000185
93.000000 0.020900
94.000000 -0.024544
95.000000 0.020901
96.000000 -0.002855
97.000000 0.020901
98.000000 -0.024544
99.000000 0.020900
100.000000 -0.000184
101.000000 0.020900
102.000000 -0.024544
103.000000 0.020901
104.000000 0.006259
105.000000 0.020901
106.000000 -0.024544
107.000000 0.020900
108.000000 -0.000184
109.000000 0.020900
110.000000 -0.024544
111.000000 0.020901
112.000000 -0.130017
113.000000 0.020900
114.000000 -0.024544
115.000000 0.020901
116.000000 -0.000186
117.000000 0.020901
118.000000 -0.024544
119.000000 0.020900
120.000000 0.006261
121.000000 0.020900
122.000000 -0.024543
123.000000 0.020900
124.000000 -0.000186
125.000000 0.020901
126.000000 -0.024544
127.000000 0.020900
128.000000 -0.088285
129.000000 0.020901
130.000000 -0.024544
131.000000 0.020900
132.000000 -0.000185
133.000000 0.020900
134.000000 -0.024543
135.000000 0.020900
136.000000 0.006260
137.000000 0.020900
138.000000 -0.024543
139.000000 0.020899
140.000000 -0.000184
141.000000 0.020900
142.000000 -0.024543
143.000000 0.020900
144.000000 -0.130017
145.000000 0.020900
146.000000 -0.024543
147.000000 0.020900
148.000000 -0.000186
149.000000 0.020901
150.000000 -0.024544
151.000000 0.020900
152.000000 0.006261
153.000000 0.020900
154.000000 -0.024543
155.000000 0.020900
156.000000 -0.000186
157.000000 0.020901
158.000000 -0.024544
159.000000 0.020900
160.000000 -0.002853
161.000000 0.020900
162.000000 -0.024543
163.000000 0.020900
164.000000 -0.000185
165.000000 0.020900
166.000000 -0.024544
167.000000 0.020901
168.000000 0.006260
169.000000 0.020900
170.000000 -0.024543
171.000000 0.020900
172.000000 -0.000185
173.000000 0.020900
174.000000 -0.024544
175.000000 0.020901
176.000000 -0.130017
177.000000 0.020900
178.000000 -0.024544
179.000000 0.020901
180.000000 -0.000185
181.000000 0.020899
182.000000 -0.024542
183.000000 0.020899
184.000000 0.006261
185.000000 0.020900
186.000000 -0.024544
187.000000 0.020901
188.000000 -0.000186
189.000000 0.020901
190.000000 -0.024544
191.000000 0.020900
192.000000 -0.017796
193.000000 0.020900
194.000000 -0.024543
195.000000 0.020900
196.000000 -0.000186
197.000000 0.020901
198.000000 -0.024544
199.000000 0.020900
200.000000 0.006261
201.000000 0.020900
202.000000 -0.024543
203.000000 0.020900
204.000000 -0.000186
205.000000 0.020901
206.000000 -0.024544
207.000000 0.020900
208.000000 -0.130017
209.000000 0.020901
210.000000 -0.024544
211.000000 0.020900
212.000000 -0.000184
213.000000 0.020900
214.000000 -0.024543
215.000000 0.020900
216.000000 0.006260
217.000000 0.020900
218.000000 -0.024544
219.000000 0.020901
220.000000 -0.000185
221.000000 0.020900
222.000000 -0.024543
223.000000 0.020900
224.000000 -0.002854
225.000000 0.020900
226.000000 -0.024544
227.000000 0.020901
228.000000 -0.000185
229.000000 0.020900
230.000000 -0.024543
231.000000 0.020900
232.000000 0.006260
233.000000 0.020900
234.000000 -0.024544
235.000000 0.020901
236.000000 -0.000186
237.000000 0.020901
238.000000 -0.024544
239.000000 0.020900
240.000000 -0.130016
241.000000 0.020901
242.000000 -0.024544
243.000000 0.020900
244.000000 -0.000185
245.000000 0.020900
246.000000 -0.024544
247.000000 0.020901
248.000000 0.006259
249.000000 0.020901
250.000000 -0.024544
251.000000 0.020900
252.000000 -0.000184
253.000000 0.020900
254.000000 -0.024544
255.000000 0.020901
256.000000 -0.024465
257.000000 0.020900
258.000000 -0.024543
259.000000 0.020900
260.000000 -0.000186
261.000000 0.020901
262.000000 -0.024544
263.000000 0.020900
264.000000 0.006260
265.000000 0.020900
266.000000 -0.024543
267.000000 0.020900
268.000000 -0.000185
269.000000 0.020901
270.000000 -0.024544
271.000000 0.020900
272.000000 -0.130017
273.000000 0.020901
274.000000 -0.024544
275.000000 0.020900
276.000000 -0.000185
277.000000 0.020900
278.000000 -0.024543
279.000000 0.020900
280.000000 0.006260
281.000000 0.020901
282.000000 -0.024544
283.000000 0.020900
284.000000 -0.000185
285.000000 0.020900
286.000000 -0.024543
287.000000 0.020900
288.000000 -0.002853
289.000000 0.020900
290.000000 -0.024544
291.000000 0.020901
292.000000 -0.000186
293.000000 0.020900
294.000000 -0.024543
295.000000 0.020900
296.000000 0.006260
297.000000 0.020900
298.000000 -0.024544
299.000000 0.020901
300.000000 -0.000185
301.000000 0.020900
302.000000 -0.024543
303.000000 0.020900
304.000000 -0.130017
305.000000 0.020900
306.000000 -0.024543
307.000000 0.020900
308.000000 -0.000185
309.000000 0.020900
310.000000 -0.024544
311.000000 0.020901
312.000000 0.006260
313.000000 0.020901
314.000000 -0.024544
315.000000 0.020900
316.000000 -0.000185
317.000000 0.020900
318.000000 -0.024544
319.000000 0.020901
320.000000 -0.017797
321.000000 0.020901
322.000000 -0.024544
323.000000 0.020900
324.000000 -0.000185
325.000000 0.020900
326.000000 -0.024543
327.000000 0.020900
328.000000 0.006260
329.000000 0.020901
330.000000 -0.024544
331.000000 0.020900
332.000000 -0.000185
333.000000 0.020900
334.000000 -0.024543
335.000000 0.020900
336.000000 -0.130017
337.000000 0.020900
338.000000 -0.024543
339.000000 0.020900
340.000000 -0.000184
341.000000 0.020900
342.000000 -0.024544
343.000000 0.020901
344.000000 0.006259
345.000000 0.020900
346.000000 -0.024543
347.000000 0.020900
348.000000 -0.000184
349.000000 0.020899
350.000000 -0.024543
351.000000 0.020900
352.000000 -0.002854
353.000000 0.020900
354.000000 -0.024543
355.000000 0.020900
356.000000 -0.000185
357.000000 0.020900
358.000000 -0.024544
359.000000 0.020901
360.000000 0.006260
361.000000 0.020901
362.000000 -0.024544
363.000000 0.020900
364.000000 -0.000185
365.000000 0.020900
366.000000 -0.024544
367.000000 0.020901
368.000000 -0.130017
369.000000 0.020900
370.000000 -0.024544
371.000000 0.020901
372.000000 -0.000185
373.000000 0.020901
374.000000 -0.024544
375.000000 0.020900
376.000000 0.006260
377.000000 0.020900
378.000000 -0.024544
379.000000 0.020901
380.000000 -0.000185
381.000000 0.020901
382.000000 -0.024544
383.000000 0.020900
384.000000 -0.088286
385.000000 0.020901
386.000000 -0.024544
387.000000 0.020900
388.000000 -0.000184
389.000000 0.020900
390.000000 -0.024544
391.000000 0.020901
392.000000 0.006259
393.000000 0.020901
394.000000 -0.024544
395.000000 0.020900
396.000000 -0.000185
397.000000 0.020900
398.000000 -0.024544
399.000000 0.020901
400.000000 -0.130016
401.000000 0.020900
402.000000 -0.024544
403.000000 0.020901
404.000000 -0.000186
405.000000 0.020901
406.000000 -0.024544
407.000000 0.020900
408.000000 0.006260
409.000000 0.020900
410.000000 -0.024544
411.000000 0.020901
412.000000 -0.000185
413.000000 0.020901
414.000000 -0.024544
415.000000 0.020900
416.000000 -0.002854
417.000000 0.020900
418.000000 -0.024543
419.000000 0.020900
420.000000 -0.000185
421.000000 0.020901
422.000000 -0.024544
423.000000 0.020900
424.000000 0.006260
425.000000 0.020900
426.000000 -0.024543
427.000000 0.020900
428.000000 -0.000185
429.000000 0.020901
430.000000 -0.024544
431.000000 0.020900
432.000000 -0.130017
433.000000 0.020901
434.000000 -0.024544
435.000000 0.020900
436.000000 -0.000185
437.000000 0.020900
438.000000 -0.024543
439.000000 0.020900
440.000000 0.006261
441.000000 0.020899
442.000000 -0.024543
443.000000 0.020900
444.000000 -0.000185
445.000000 0.020900
446.000000 -0.024543
447.000000 0.020900
448.000000 -0.017796
449.000000 0.020900
450.000000 -0.024544
451.000000 0.020901
452.000000 -0.000186
453.000000 0.020901
454.000000 -0.024544
455.000000 0.020900
456.000000 0.006261
457.000000 0.020899
458.000000 -0.024543
459.000000 0.020900
460.000000 -0.000185
461.000000 0.020901
462.000000 -0.024544
463.000000 0.020900
464.000000 -0.130017
465.000000 0.020901
466.000000 -0.024544
467.000000 0.020900
468.000000 -0.000185
469.000000 0.020900
470.000000 -0.024543
471.000000 0.020900
472.000000 0.006260
473.000000 0.020901
474.000000 -0.024544
475.000000 0.020900
476.000000 -0.000185
477.000000 0.020900
478.000000 -0.024543
479.000000 0.020900
480.000000 -0.002854
481.000000 0.020901
482.000000 -0.024544
483.000000 0.020900
484.000000 -0.000185
485.000000 0.020900
486.000000 -0.024543
487.000000 0.020900
488.000000 0.006261
489.000000 0.020900
490.000000 -0.024544
491.000000 0.020901
492.000000 -0.000186
493.000000 0.020900
494.000000 -0.024543
495.000000 0.020900
496.000000 -0.130017
497.000000 0.020900
498.000000 -0.024543
499.000000 0.020900
500.000000 -0.000185
501.000000 0.020900
502.000000 -0.024544
503.000000 0.020901
504.000000 0.006260
505.000000 0.020900
506.000000 -0.024543
507.000000 0.020900
508.000000 -0.000185
509.000000 0.020900
510.000000 -0.024544
511.000000 0.020901
512.000000 -0.030413
513.000000 0.020900
514.000000 -0.024544
515.000000 0.020901
516.000000 -0.000186
517.000000 0.020901
518.000000 -0.024544
519.000000 0.020900
520.000000 0.006261
521.000000 0.020900
522.000000 -0.024544
523.000000 0.020901
524.000000 -0.000186
525.000000 0.020901
526.000000 -0.024544
527.000000 0.020900
528.000000 -0.130017
529.000000 0.020901
530.000000 -0.024544
531.000000 0.020900
532.000000 -0.000184
533.000000 0.020900
534.000000 -0.024543
535.000000 0.020900
536.000000 0.006259
537.000000 0.020901
538.000000 -0.024544
539.000000 0.020900
540.000000 -0.000184
541.000000 0.020900
542.000000 -0.024543
543.000000 0.020900
544.000000 -0.002855
545.000000 0.020901
546.000000 -0.024544
547.000000 0.020900
548.000000 -0.000184
549.000000 0.020900
550.000000 -0.024543
551.000000 0.020900
552.000000 0.006260
553.000000 0.020900
554.000000 -0.024544
555.000000 0.020901
556.000000 -0.000186
557.000000 0.020900
558.000000 -0.024543
559.000000 0.020900
560.000000 -0.130016
561.000000 0.020900
562.000000 -0.024543
563.000000 0.020900
564.000000 -0.000185
565.000000 0.020900
566.000000 -0.024544
567.000000 0.020901
568.000000 0.006259
569.000000 0.020900
570.000000 -0.024543
571.000000 0.020900
572.000000 -0.000184
573.000000 0.020900
574.000000 -0.024544
575.000000 0.020901
576.000000 -0.017797
577.000000 0.020900
578.000000 -0.024543
579.000000 0.020899
580.000000 -0.000184
581.000000 0.020900
582.000000 -0.024543
583.000000 0.020900
584.000000 0.006259
585.000000 0.020901
586.000000 -0.024544
587.000000 0.020900
588.000000 -0.000184
589.000000 0.020900
590.000000 -0.024543
591.000000 0.020900
592.000000 -0.130017
593.000000 0.020900
594.000000 -0.024543
595.000000 0.020900
596.000000 -0.000186
597.000000 0.020901
598.000000 -0.024544
599.000000 0.020900
600.000000 0.006261
601.000000 0.020900
602.000000 -0.024543
603.000000 0.020900
604.000000 -0.000186
605.000000 0.020901
606.000000 -0.024544
607.000000 0.020900
608.000000 -0.002853
609.000000 0.020900
610.000000 -0.024543
611.000000 0.020900
612.000000 -0.000185
613.000000 0.020900
614.000000 -0.024544
615.000000 0.020901
616.000000 0.006259
617.000000 0.020900
618.000000 -0.024543
619.000000 0.020900
620.000000 -0.000184
621.000000 0.020900
622.000000 -0.024544
623.000000 0.020901
624.000000 -0.130017
625.000000 0.020900
626.000000 -0.024544
627.000000 0.020901
628.000000 -0.000186
629.000000 0.020900
630.000000 -0.024543
631.000000 0.020900
632.000000 0.006261
633.000000 0.020900
634.000000 -0.024544
635.000000 0.020901
636.000000 -0.000186
637.000000 0.020901
638.000000 -0.024544
639.000000 0.020900
640.000000 -0.088285
641.000000 0.020900
642.000000 -0.024543
643.000000 0.020900
644.000000 -0.000185
645.000000 0.020900
646.000000 -0.024544
647.000000 0.020901
648.000000 0.006260
649.000000 0.020901
650.000000 -0.024544
651.000000 0.020900
652.000000 -0.000185
653.000000 0.020900
654.000000 -0.024544
655.000000 0.020901
656.000000 -0.130017
657.000000 0.020900
658.000000 -0.024544
659.000000 0.020901
660.000000 -0.000185
661.000000 0.020901
662.000000 -0.024544
663.000000 0.020900
664.000000 0.006260
665.000000 0.020900
666.000000 -0.024544
667.000000 0.020901
668.000000 -0.000186
669.000000 0.020901
670.000000 -0.024544
671.000000 0.020900
672.000000 -0.002853
673.000000 0.020900
674.000000 -0.024544
675.000000 0.020901
676.000000 -0.000186
677.000000 0.020901
678.000000 -0.024544
679.000000 0.020900
680.000000 0.006261
681.000000 0.020900
682.000000 -0.024543
683.000000 0.020900
684.000000 -0.000186
685.000000 0.020901
686.000000 -0.024544
687.000000 0.020900
688.000000 -0.130017
689.000000 0.020901
690.000000 -0.024544
691.000000 0.020900
692.000000 -0.000184
693.000000 0.020900
694.000000 -0.024543
695.000000 0.020900
696.000000 0.006259
697.000000 0.020901
698.000000 -0.024544
699.000000 0.020900
700.000000 -0.000185
701.000000 0.020900
702.000000 -0.024543
703.000000 0.020900
704.000000 -0.017796
705.000000 0.020900
706.000000 -0.024544
707.000000 0.020901
708.000000 -0.000185
709.000000 0.020901
710.000000 -0.024544
711.000000 0.020900
712.000000 0.006260
713.000000 0.020900
714.000000 -0.024544
715.000000 0.020901
716.000000 -0.000186
717.000000 0.020901
718.000000 -0.024544
719.000000 0.020900
720.000000 -0.130016
721.000000 0.020901
722.000000 -0.024544
723.000000 0.020900
724.000000 -0.000185
725.000000 0.020900
726.000000 -0.024544
727.000000 0.020901
728.000000 0.006259
729.000000 0.020901
730.000000 -0.024544
731.000000 0.020900
732.000000 -0.000184
733.000000 0.020900
734.000000 -0.024544
735.000000 0.020901
736.000000 -0.002855
737.000000 0.020901
738.000000 -0.024544
739.000000 0.020900
740.000000 -0.000184
741.000000 0.020900
742.000000 -0.024543
743.000000 0.020900
744.000000 0.006259
745.000000 0.020901
746.000000 -0.024544
747.000000 0.020900
748.000000 -0.000184
749.000000 0.020899
750.000000 -0.024542
751.000000 0.020899
752.000000 -0.130016
753.000000 0.020900
754.000000 -0.024543
755.000000 0.020900
756.000000 -0.000186
757.000000 0.020901
758.000000 -0.024544
759.000000 0.020900
760.000000 0.006261
761.000000 0.020899
762.000000 -0.024542
763.000000 0.020899
764.000000 -0.000184
765.000000 0.020900
766.000000 -0.024544
767.000000 0.020901
768.000000 -0.024465
769.000000 0.020900
770.000000 -0.024544
771.000000 0.020901
772.000000 -0.000186
773.000000 0.020901
774.000000 -0.024544
775.000000 0.020900
776.000000 0.006261
777.000000 0.020899
778.000000 -0.024543
779.000000 0.020900
780.000000 -0.000185
781.000000 0.020901
782.000000 -0.024544
783.000000 0.020900
784.000000 -0.130017
785.000000 0.020901
786.000000 -0.024544
787.000000 0.020900
788.000000 -0.000185
789.000000 0.020900
790.000000 -0.024544
791.000000 0.020901
792.000000 0.006260
793.000000 0.020901
794.000000 -0.024544
795.000000 0.020900
796.000000 -0.000185
797.000000 0.020900
798.000000 -0.024544
799.000000 0.020901
800.000000 -0.002854
801.000000 0.020901
802.000000 -0.024544
803.000000 0.020900
804.000000 -0.000185
805.000000 0.020900
806.000000 -0.024543
807.000000 0.020900
808.000000 0.006260
809.000000 0.020901
810.000000 -0.024544
811.000000 0.020900
812.000000 -0.000185
813.000000 0.020900
814.000000 -0.024543
815.000000 0.020900
816.000000 -0.130017
817.000000 0.020900
818.000000 -0.024543
819.000000 0.020900
820.000000 -0.000186
821.000000 0.020901
822.000000 -0.024544
823.000000 0.020900
824.000000 0.006261
825.000000 0.020900
826.000000 -0.024543
827.000000 0.020900
828.000000 -0.000186
829.000000 0.020901
830.000000 -0.024544
831.000000 0.020900
832.000000 -0.017796
833.000000 0.020901
834.000000 -0.024544
835.000000 0.020900
836.000000 -0.000185
837.000000 0.020900
838.000000 -0.024544
839.000000 0.020901
840.000000 0.006260
841.000000 0.020901
842.000000 -0.024544
843.000000 0.020900
844.000000 -0.000185
845.000000 0.020900
846.000000 -0.024544
847.000000 0.020901
848.000000 -0.130017
849.000000 0.020900
850.000000 -0.024544
851.000000 0.020901
852.000000 -0.000185
853.000000 0.020901
854.000000 -0.024544
855.000000 0.020900
856.000000 0.006260
857.000000 0.020900
858.000000 -0.024544
859.000000 0.020901
860.000000 -0.000185
861.000000 0.020901
862.000000 -0.024544
863.000000 0.020900
864.000000 -0.002854
865.000000 0.020900
866.000000 -0.024543
867.000000 0.020900
868.000000 -0.000185
869.000000 0.020901
870.000000 -0.024544
871.000000 0.020900
872.000000 0.006260
873.000000 0.020900
874.000000 -0.024543
875.000000 0.020900
876.000000 -0.000186
877.000000 0.020901
878.000000 -0.024544
879.000000 0.020900
880.000000 -0.130016
881.000000 0.020900
882.000000 -0.024543
883.000000 0.020899
884.000000 -0.000184
885.000000 0.020900
886.000000 -0.024543
887.000000 0.020900
888.000000 0.006260
889.000000 0.020900
890.000000 -0.024544
891.000000 0.020901
892.000000 -0.000185
893.000000 0.020900
894.000000 -0.024543
895.000000 0.020900
896.000000 -0.088286
897.000000 0.020900
898.000000 -0.024543
899.000000 0.020900
900.000000 -0.000185
901.000000 0.020901
902.000000 -0.024544
903.000000 0.020901
904.000000 0.006259
905.000000 0.020900
906.000000 -0.024543
907.000000 0.020900
908.000000 -0.000184
909.000000 0.020900
910.000000 -0.024544
911.000000 0.020901
912.000000 -0.130017
913.000000 0.020900
914.000000 -0.024544
915.000000 0.020901
916.000000 -0.000186
917.000000 0.020900
918.000000 -0.024543
919.000000 0.020900
920.000000 0.006261
921.000000 0.020900
922.000000 -0.024544
923.000000 0.020901
924.000000 -0.000186
925.000000 0.020900
926.000000 -0.024543
927.000000 0.020900
928.000000 -0.002853
929.000000 0.020899
930.000000 -0.024543
931.000000 0.020900
932.000000 -0.000185
933.000000 0.020901
934.000000 -0.024544
935.000000 0.020900
936.000000 0.006260
937.000000 0.020900
938.000000 -0.024544
939.000000 0.020901
940.000000 -0.000185
941.000000 0.020901
942.000000 -0.024544
943.000000 0.020900
944.000000 -0.130017
945.000000 0.020901
946.000000 -0.024544
947.000000 0.020900
948.000000 -0.000185
949.000000 0.020900
950.000000 -0.024544
951.000000 0.020901
952.000000 0.006260
953.000000 0.020901
954.000000 -0.024544
955.000000 0.020900
956.000000 -0.000185
957.000000 0.020900
958.000000 -0.024544
959.000000 0.020901
960.000000 -0.017796
961.000000 0.020900
962.000000 -0.024544
963.000000 0.020901
964.000000 -0.000186
965.000000 0.020900
966.000000 -0.024543
967.000000 0.020900
968.000000 0.006261
969.000000 0.020900
970.000000 -0.024544
971.000000 0.020901
972.000000 -0.000186
973.000000 0.020900
974.000000 -0.024543
975.000000 0.020900
976.000000 -0.130017
977.000000 0.020900
978.000000 -0.024543
979.000000 0.020900
980.000000 -0.000184
981.000000 0.020900
982.000000 -0.024544
983.000000 0.020901
984.000000 0.006259
985.000000 0.020901
986.000000 -0.024544
987.000000 0.020900
988.000000 -0.000185
989.000000 0.020900
990.000000 -0.024544
991.000000 0.020901
992.000000 -0.002854
993.000000 0.020901
994.000000 -0.024544
995.000000 0.020900
996.000000 -0.000185
997.000000 0.020900
998.000000 -0.024544
999.000000 0.020901
1000.000000 0.006260
1001.000000 0.020901
1002.000000 -0.024544
1003.000000 0.020900
1004.000000 -0.000185
1005.000000 0.020900
1006.000000 -0.024544
1007.000000 0.020901
1008.000000 -0.130017
1009.000000 0.020900
1010.000000 -0.024544
1011.000000 0.020901
1012.000000 -0.000185
1013.000000 0.020901
1014.000000 -0.024544
1015.000000 0.020900
1016.000000 0.006260
1017.000000 0.020900
1018.000000 -0.024543
1019.000000 0.020900
1020.000000 -0.000186
1021.000000 0.020901
1022.000000 -0.024544
1023.000000 0.020900
1024.000000 -0.035800
1025.000000 0.020901
1026.000000 -0.024544
1027.000000 0.020900
1028.000000 -0.000184
1029.000000 0.020900
1030.000000 -0.024544
1031.000000 0.020901
1032.000000 0.006259
1033.000000 0.020901
1034.000000 -0.024544
1035.000000 0.020900
1036.000000 -0.000185
1037.000000 0.020900
1038.000000 -0.024544
1039.000000 0.020901
1040.000000 -0.130016
1041.000000 0.020900
1042.000000 -0.024544
1043.000000 0.020901
1044.000000 -0.000186
1045.000000 0.020901
1046.000000 -0.024544
1047.000000 0.020900
1048.000000 0.006260
1049.000000 0.020900
1050.000000 -0.024543
1051.000000 0.020900
1052.000000 -0.000185
1053.000000 0.020901
1054.000000 -0.024544
1055.000000 0.020900
1056.000000 -0.002854
1057.000000 0.020900
1058.000000 -0.024543
1059.000000 0.020900
1060.000000 -0.000185
1061.000000 0.020901
1062.000000 -0.024544
1063.000000 0.020900
1064.000000 0.006260
1065.000000 0.020900
1066.000000 -0.024543
1067.000000 0.020900
1068.000000 -0.000185
1069.000000 0.020901
1070.000000 -0.024544
1071.000000 0.020901
1072.000000 -0.130018
1073.000000 0.020901
1074.000000 -0.024544
1075.000000 0.020901
1076.000000 -0.000186
1077.000000 0.020900
1078.000000 -0.024543
1079.000000 0.020900
1080.000000 0.006261
1081.000000 0.020900
1082.000000 -0.024544
1083.000000 0.020901
1084.000000 -0.000186
1085.000000 0.020900
1086.000000 -0.024543
1087.000000 0.020900
1088.000000 -0.017796
1089.000000 0.020900
1090.000000 -0.024544
1091.000000 0.020901
1092.000000 -0.000186
1093.000000 0.020901
1094.000000 -0.024544
1095.000000 0.020900
1096.000000 0.006261
1097.000000 0.020899
1098.000000 -0.024542
1099.000000 0.020899
1100.000000 -0.000185
1101.000000 0.020901
1102.000000 -0.024544
1103.000000 0.020900
1104.000000 -0.130017
1105.000000 0.020901
1106.000000 -0.024544
1107.000000 0.020900
1108.000000 -0.000185
1109.000000 0.020900
1110.000000 -0.024543
1111.000000 0.020900
1112.000000 0.006260
1113.000000 0.020901
1114.000000 -0.024544
1115.000000 0.020900
1116.000000 -0.000185
1117.000000 0.020900
1118.000000 -0.024543
1119.000000 0.020900
1120.000000 -0.002854
1121.000000 0.020901
1122.000000 -0.024544
1123.000000 0.020901
1124.000000 -0.000186
1125.000000 0.020900
1126.000000 -0.024543
1127.000000 0.020900
1128.000000 0.006261
1129.000000 0.020900
1130.000000 -0.024544
1131.000000 0.020901
1132.000000 -0.000186
1133.000000 0.020900
1134.000000 -0.024543
1135.000000 0.020900
1136.000000 -0.130017
1137.000000 0.020900
1138.000000 -0.024543
1139.000000 0.020900
1140.000000 -0.000185
1141.000000 0.020900
1142.000000 -0.024544
1143.000000 0.020901
1144.000000 0.006260
1145.000000 0.020900
1146.000000 -0.024543
1147.000000 0.020900
1148.000000 -0.000185
1149.000000 0.020900
1150.000000 -0.024544
1151.000000 0.020901
1152.000000 -0.088285
1153.000000 0.020900
1154.000000 -0.024544
1155.000000 0.020901
1156.000000 -0.000186
1157.000000 0.020900
1158.000000 -0.024543
1159.000000 0.020900
1160.000000 0.006261
1161.000000 0.020900
1162.000000 -0.024544
1163.000000 0.020901
1164.000000 -0.000186
1165.000000 0.020900
1166.000000 -0.024543
1167.000000 0.020900
1168.000000 -0.130017
1169.000000 0.020900
1170.000000 -0.024543
1171.000000 0.020900
1172.000000 -0.000184
1173.000000 0.020900
1174.000000 -0.024544
1175.000000 0.020901
1176.000000 0.006259
1177.000000 0.020901
1178.000000 -0.024544
1179.000000 0.020900
1180.000000 -0.000184
1181.000000 0.020900
1182.000000 -0.024544
1183.000000 0.020901
1184.000000 -0.002855
1185.000000 0.020901
1186.000000 -0.024544
1187.000000 0.020900
1188.000000 -0.000185
1189.000000 0.020900
1190.000000 -0.024544
1191.000000 0.020901
1192.000000 0.006260
1193.000000 0.020901
1194.000000 -0.024544
1195.000000 0.020900
1196.000000 -0.000185
1197.000000 0.020900
1198.000000 -0.024544
1199.000000 0.020901
1200.000000 -0.130017
1201.000000 0.020900
1202.000000 -0.024544
1203.000000 0.020901
1204.000000 -0.000185
1205.000000 0.020901
1206.000000 -0.024544
1207.000000 0.020900
1208.000000 0.006260
1209.000000 0.020900
1210.000000 -0.024543
1211.000000 0.020900
1212.000000 -0.000185
1213.000000 0.020901
1214.000000 -0.024544
1215.000000 0.020900
1216.000000 -0.017797
1217.000000 0.020900
1218.000000 -0.024543
1219.000000 0.020900
1220.000000 -0.000184
1221.000000 0.020900
1222.000000 -0.024544
1223.000000 0.020901
1224.000000 0.006259
1225.000000 0.020901
1226.000000 -0.024544
1227.000000 0.020900
1228.000000 -0.000184
1229.000000 0.020900
1230.000000 -0.024544
1231.000000 0.020901
1232.000000 -0.130017
1233.000000 0.020900
1234.000000 -0.024544
1235.000000 0.020901
1236.000000 -0.000186
1237.000000 0.020901
1238.000000 -0.024544
1239.000000 0.020900
1240.000000 0.006261
1241.000000 0.020900
1242.000000 -0.024544
1243.000000 0.020901
1244.000000 -0.000186
1245.000000 0.020901
1246.000000 -0.024544
1247.000000 0.020900
1248.000000 -0.002853
1249.000000 0.020899
1250.000000 -0.024543
1251.000000 0.020900
1252.000000 -0.000185
1253.000000 0.020901
1254.000000 -0.024544
1255.000000 0.020900
1256.000000 0.006260
1257.000000 0.020900
1258.000000 -0.024543
1259.000000 0.020900
1260.000000 -0.000185
1261.000000 0.020901
1262.000000 -0.024544
1263.000000 0.020900
1264.000000 -0.130017
1265.000000 0.020901
1266.000000 -0.024544
1267.000000 0.020900
1268.000000 -0.000185
1269.000000 0.020900
1270.000000 -0.024543
1271.000000 0.020900
1272.000000 0.006260
1273.000000 0.020901
1274.000000 -0.024544
1275.000000 0.020900
1276.000000 -0.000185
1277.000000 0.020900
1278.000000 -0.024543
1279.000000 0.020900
1280.000000 -0.024465
1281.000000 0.020900
1282.000000 -0.024543
1283.000000 0.020900
1284.000000 -0.000185
1285.000000 0.020900
1286.000000 -0.024544
1287.000000 0.020901
1288.000000 0.006260
1289.000000 0.020901
1290.000000 -0.024544
1291.000000 0.020900
1292.000000 -0.000185
1293.000000 0.020900
1294.000000 -0.024544
1295.000000 0.020901
1296.000000 -0.130017
1297.000000 0.020900
1298.000000 -0.024544
1299.000000 0.020901
1300.000000 -0.000185
1301.000000 0.020901
1302.000000 -0.024544
1303.000000 0.020900
1304.000000 0.006260
1305.000000 0.020900
1306.000000 -0.024544
1307.000000 0.020901
1308.000000 -0.000186
1309.000000 0.020901
1310.000000 -0.024544
1311.000000 0.020900
1312.000000 -0.002853
1313.000000 0.020900
1314.000000 -0.024544
1315.000000 0.020901
1316.000000 -0.000186
1317.000000 0.020901
1318.000000 -0.024544
1319.000000 0.020900
1320.000000 0.006261
1321.000000 0.020900
1322.000000 -0.024544
1323.000000 0.020901
1324.000000 -0.000186
1325.000000 0.020901
1326.000000 -0.024544
1327.000000 0.020900
1328.000000 -0.130017
1329.000000 0.020901
1330.000000 -0.024544
1331.000000 0.020900
1332.000000 -0.000184
1333.000000 0.020900
1334.000000 -0.024543
1335.000000 0.020900
1336.000000 0.006259
1337.000000 0.020901
1338.000000 -0.024544
1339.000000 0.020900
1340.000000 -0.000185
1341.000000 0.020900
1342.000000 -0.024543
1343.000000 0.020900
1344.000000 -0.017796
1345.000000 0.020900
1346.000000 -0.024544
1347.000000 0.020901
1348.000000 -0.000185
1349.000000 0.020901
1350.000000 -0.024544
1351.000000 0.020900
1352.000000 0.006260
1353.000000 0.020900
1354.000000 -0.024544
1355.000000 0.020901
1356.000000 -0.000186
1357.000000 0.020901
1358.000000 -0.024544
1359.000000 0.020900
1360.000000 -0.130016
1361.000000 0.020901
1362.000000 -0.024544
1363.000000 0.020900
1364.000000 -0.000185
1365.000000 0.020900
1366.000000 -0.024544
1367.000000 0.020901
1368.000000 0.006259
1369.000000 0.020901
1370.000000 -0.024544
1371.000000 0.020900
1372.000000 -0.000184
1373.000000 0.020900
1374.000000 -0.024544
1375.000000 0.020901
1376.000000 -0.002855
1377.000000 0.020901
1378.000000 -0.024544
1379.000000 0.020900
1380.000000 -0.000184
1381.000000 0.020900
1382.000000 -0.024543
1383.000000 0.020900
1384.000000 0.006259
1385.000000 0.020901
1386.000000 -0.024544
1387.000000 0.020900
1388.000000 -0.000184
1389.000000 0.020899
1390.000000 -0.024542
1391.000000 0.020899
1392.000000 -0.130016
1393.000000 0.020900
1394.000000 -0.024543
1395.000000 0.020900
1396.000000 -0.000186
1397.000000 0.020901
1398.000000 -0.024544
1399.000000 0.020900
1400.000000 0.006261
1401.000000 0.020899
1402.000000 -0.024542
1403.000000 0.020899
1404.000000 -0.000185
1405.000000 0.020901
1406.000000 -0.024544
1407.000000 0.020901
1408.000000 -0.088286
1409.000000 0.020901
1410.000000 -0.024544
1411.000000 0.020900
1412.000000 -0.000185
1413.000000 0.020900
1414.000000 -0.024543
1415.000000 0.020900
1416.000000 0.006259
1417.000000 0.020901
1418.000000 -0.024544
1419.000000 0.020900
1420.000000 -0.000184
1421.000000 0.020900
1422.000000 -0.024543
1423.000000 0.020900
1424.000000 -0.130017
1425.000000 0.020900
1426.000000 -0.024543
1427.000000 0.020900
1428.000000 -0.000185
1429.000000 0.020900
1430.000000 -0.024544
1431.000000 0.020901
1432.000000 0.006260
1433.000000 0.020900
1434.000000 -0.024543
1435.000000 0.020900
1436.000000 -0.000185
1437.000000 0.020900
1438.000000 -0.024544
1439.000000 0.020901
1440.000000 -0.002854
1441.000000 0.020900
1442.000000 -0.024543
1443.000000 0.020900
1444.000000 -0.000185
1445.000000 0.020900
1446.000000 -0.024544
1447.000000 0.020901
1448.000000 0.006260
1449.000000 0.020900
1450.000000 -0.024543
1451.000000 0.020899
1452.000000 -0.000184
1453.000000 0.020900
1454.000000 -0.024544
1455.000000 0.020901
1456.000000 -0.130017
1457.000000 0.020900
1458.000000 -0.024544
1459.000000 0.020901
1460.000000 -0.000186
1461.000000 0.020901
1462.000000 -0.024544
1463.000000 0.020900
1464.000000 0.006261
1465.000000 0.020900
1466.000000 -0.024544
1467.000000 0.020901
1468.000000 -0.000186
1469.000000 0.020901
1470.000000 -0.024544
1471.000000 0.020900
1472.000000 -0.017796
1473.000000 0.020900
1474.000000 -0.024543
1475.000000 0.020900
1476.000000 -0.000185
1477.000000 0.020900
1478.000000 -0.024544
1479.000000 0.020901
1480.000000 0.006260
1481.000000 0.020900
1482.000000 -0.024543
1483.000000 0.020900
1484.000000 -0.000185
1485.000000 0.020900
1486.000000 -0.024544
1487.000000 0.020901
1488.000000 -0.130017
1489.000000 0.020900
1490.000000 -0.024544
1491.000000 0.020901
1492.000000 -0.000185
1493.000000 0.020900
1494.000000 -0.024543
1495.000000 0.020900
1496.000000 0.006260
1497.000000 0.020900
1498.000000 -0.024544
1499.000000 0.020901
1500.000000 -0.000185
1501.000000 0.020899
1502.000000 -0.024542
1503.000000 0.020899
1504.000000 -0.002853
1505.000000 0.020900
1506.000000 -0.024544
1507.000000 0.020901
1508.000000 -0.000186
1509.000000 0.020901
1510.000000 -0.024544
1511.000000 0.020900
1512.000000 0.006261
1513.000000 0.020900
1514.000000 -0.024544
1515.000000 0.020901
1516.000000 -0.000186
1517.000000 0.020901
1518.000000 -0.024544
1519.000000 0.020900
1520.000000 -0.130017
1521.000000 0.020901
1522.000000 -0.024544
1523.000000 0.020900
1524.000000 -0.000184
1525.000000 0.020900
1526.000000 -0.024544
1527.000000 0.020901
1528.000000 0.006259
1529.000000 0.020901
1530.000000 -0.024544
1531.000000 0.020900
1532.000000 -0.000184
1533.000000 0.020900
1534.000000 -0.024544
1535.000000 0.020901
1536.000000 -0.030414
1537.000000 0.020900
1538.000000 -0.024543
1539.000000 0.020900
1540.000000 -0.000184
1541.000000 0.020900
1542.000000 -0.024544
1543.000000 0.020901
1544.000000 0.006259
1545.000000 0.020900
1546.000000 -0.024543
1547.000000 0.020900
1548.000000 -0.000184
1549.000000 0.020900
1550.000000 -0.024544
1551.000000 0.020901
1552.000000 -0.130017
1553.000000 0.020900
1554.000000 -0.024544
1555.000000 0.020901
1556.000000 -0.000186
1557.000000 0.020900
1558.000000 -0.024543
1559.000000 0.020900
1560.000000 0.006261
1561.000000 0.020900
1562.000000 -0.024544
1563.000000 0.020901
1564.000000 -0.000186
1565.000000 0.020901
1566.000000 -0.024544
1567.000000 0.020900
1568.000000 -0.002853
1569.000000 0.020899
1570.000000 -0.024543
1571.000000 0.020900
1572.000000 -0.000185
1573.000000 0.020901
1574.000000 -0.024544
1575.000000 0.020900
1576.000000 0.006260
1577.000000 0.020900
1578.000000 -0.024544
1579.000000 0.020901
1580.000000 -0.000185
1581.000000 0.020901
1582.000000 -0.024544
1583.000000 0.020900
1584.000000 -0.130017
1585.000000 0.020901
1586.000000 -0.024544
1587.000000 0.020900
1588.000000 -0.000185
1589.000000 0.020900
1590.000000 -0.024544
1591.000000 0.020901
1592.000000 0.006260
1593.000000 0.020901
1594.000000 -0.024544
1595.000000 0.020900
1596.000000 -0.000185
1597.000000 0.020900
1598.000000 -0.024544
1599.000000 0.020901
1600.000000 -0.017796
1601.000000 0.020900
1602.000000 -0.024544
1603.000000 0.020901
1604.000000 -0.000186
1605.000000 0.020900
1606.000000 -0.024543
1607.000000 0.020900
1608.000000 0.006261
1609.000000 0.020900
1610.000000 -0.024544
1611.000000 0.020901
1612.000000 -0.000186
1613.000000 0.020900
1614.000000 -0.024543
1615.000000 0.020900
1616.000000 -0.130017
1617.000000 0.020901
1618.000000 -0.024544
1619.000000 0.020900
1620.000000 -0.000184
1621.000000 0.020900
1622.000000 -0.024544
1623.000000 0.020901
1624.000000 0.006259
1625.000000 0.020901
1626.000000 -0.024544
1627.000000 0.020900
1628.000000 -0.000185
1629.000000 0.020900
1630.000000 -0.024544
1631.000000 0.020901
1632.000000 -0.002854
1633.000000 0.020901
1634.000000 -0.024544
1635.000000 0.020900
1636.000000 -0.000185
1637.000000 0.020900
1638.000000 -0.024544
1639.000000 0.020901
1640.000000 0.006260
1641.000000 0.020901
1642.000000 -0.024544
1643.000000 0.020900
1644.000000 -0.000185
1645.000000 0.020900
1646.000000 -0.024544
1647.000000 0.020901
1648.000000 -0.130017
1649.000000 0.020900
1650.000000 -0.024544
1651.000000 0.020901
1652.000000 -0.000185
1653.000000 0.020901
1654.000000 -0.024544
1655.000000 0.020900
1656.000000 0.006260
1657.000000 0.020900
1658.000000 -0.024543
1659.000000 0.020900
1660.000000 -0.000186
1661.000000 0.020901
1662.000000 -0.024544
1663.000000 0.020900
1664.000000 -0.088285
1665.000000 0.020901
1666.000000 -0.024544
1667.000000 0.020900
1668.000000 -0.000184
1669.000000 0.020899
1670.000000 -0.024542
1671.000000 0.020899
1672.000000 0.006260
1673.000000 0.020901
1674.000000 -0.024544
1675.000000 0.020900
1676.000000 -0.000185
1677.000000 0.020900
1678.000000 -0.024543
1679.000000 0.020900
1680.000000 -0.130016
1681.000000 0.020899
1682.000000 -0.024542
1683.000000 0.020899
1684.000000 -0.000185
1685.000000 0.020901
1686.000000 -0.024544
1687.000000 0.020900
1688.000000 0.006260
1689.000000 0.020900
1690.000000 -0.024543
1691.000000 0.020900
1692.000000 -0.000185
1693.000000 0.020901
1694.000000 -0.024544
1695.000000 0.020900
1696.000000 -0.002854
1697.000000 0.020900
1698.000000 -0.024543
1699.000000 0.020900
1700.000000 -0.000184
1701.000000 0.020900
1702.000000 -0.024544
1703.000000 0.020901
1704.000000 0.006259
1705.000000 0.020900
1706.000000 -0.024543
1707.000000 0.020900
1708.000000 -0.000185
1709.000000 0.020900
1710.000000 -0.024544
1711.000000 0.020901
1712.000000 -0.130016
1713.000000 0.020900
1714.000000 -0.024544
1715.000000 0.020901
1716.000000 -0.000186
1717.000000 0.020900
1718.000000 -0.024543
1719.000000 0.020900
1720.000000 0.006260
1721.000000 0.020900
1722.000000 -0.024544
1723.000000 0.020901
1724.000000 -0.000185
1725.000000 0.020901
1726.000000 -0.024544
1727.000000 0.020900
1728.000000 -0.017796
1729.000000 0.020900
1730.000000 -0.024543
1731.000000 0.020900
1732.000000 -0.000186
1733.000000 0.020901
1734.000000 -0.024544
1735.000000 0.020900
1736.000000 0.006260
1737.000000 0.020900
1738.000000 -0.024543
1739.000000 0.020900
1740.000000 -0.000185
1741.000000 0.020901
1742.000000 -0.024544
1743.000000 0.020900
1744.000000 -0.130017
1745.000000 0.020901
1746.000000 -0.024544
1747.000000 0.020900
1748.000000 -0.000185
1749.000000 0.020900
1750.000000 -0.024543
1751.000000 0.020900
1752.000000 0.006261
1753.000000 0.020900
1754.000000 -0.024544
1755.000000 0.020901
1756.000000 -0.000186
1757.000000 0.020900
1758.000000 -0.024543
1759.000000 0.020900
1760.000000 -0.002853
1761.000000 0.020900
1762.000000 -0.024544
1763.000000 0.020901
1764.000000 -0.000186
1765.000000 0.020900
1766.000000 -0.024543
1767.000000 0.020900
1768.000000 0.006260
1769.000000 0.020900
1770.000000 -0.024544
1771.000000 0.020901
1772.000000 -0.000185
1773.000000 0.020901
1774.000000 -0.024544
1775.000000 0.020900
1776.000000 -0.130017
1777.000000 0.020901
1778.000000 -0.024544
1779.000000 0.020900
1780.000000 -0.000185
1781.000000 0.020900
1782.000000 -0.024544
1783.000000 0.020901
1784.000000 0.006260
1785.000000 0.020901
1786.000000 -0.024544
1787.000000 0.020900
1788.000000 -0.000185
1789.000000 0.020900
1790.000000 -0.024544
1791.000000 0.020901
1792.000000 -0.024465
1793.000000 0.020900
1794.000000 -0.024543
1795.000000 0.020900
1796.000000 -0.000186
1797.000000 0.020901
1798.000000 -0.024544
1799.000000 0.020900
1800.000000 0.006261
1801.000000 0.020900
1802.000000 -0.024543
1803.000000 0.020900
1804.000000 -0.000186
1805.000000 0.020901
1806.000000 -0.024544
1807.000000 0.020900
1808.000000 -0.130017
1809.000000 0.020901
1810.000000 -0.024544
1811.000000 0.020900
1812.000000 -0.000184
1813.000000 0.020900
1814.000000 -0.024543
1815.000000 0.020900
1816.000000 0.006259
1817.000000 0.020901
1818.000000 -0.024544
1819.000000 0.020901
1820.000000 -0.000185
1821.000000 0.020900
1822.000000 -0.024543
1823.000000 0.020900
1824.000000 -0.002854
1825.000000 0.020900
1826.000000 -0.024544
1827.000000 0.020901
1828.000000 -0.000186
1829.000000 0.020900
1830.000000 -0.024543
1831.000000 0.020900
1832.000000 0.006261
1833.000000 0.020900
1834.000000 -0.024544
1835.000000 0.020901
1836.000000 -0.000186
1837.000000 0.020900
1838.000000 -0.024543
1839.000000 0.020900
1840.000000 -0.130017
1841.000000 0.020900
1842.000000 -0.024543
1843.000000 0.020900
1844.000000 -0.000184
1845.000000 0.020900
1846.000000 -0.024544
1847.000000 0.020901
1848.000000 0.006259
1849.000000 0.020901
1850.000000 -0.024544
1851.000000 0.020900
1852.000000 -0.000184
1853.000000 0.020900
1854.000000 -0.024544
1855.000000 0.020901
1856.000000 -0.017798
1857.000000 0.020901
1858.000000 -0.024544
1859.000000 0.020900
1860.000000 -0.000184
1861.000000 0.020900
1862.000000 -0.024543
1863.000000 0.020900
1864.000000 0.006259
1865.000000 0.020901
1866.000000 -0.024544
1867.000000 0.020901
1868.000000 -0.000185
1869.000000 0.020900
1870.000000 -0.024543
1871.000000 0.020900
1872.000000 -0.130017
1873.000000 0.020900
1874.000000 -0.024543
1875.000000 0.020900
1876.000000 -0.000185
1877.000000 0.020900
1878.000000 -0.024544
1879.000000 0.020901
1880.000000 0.006260
1881.000000 0.020900
1882.000000 -0.024543
1883.000000 0.020900
1884.000000 -0.000185
1885.000000 0.020900
1886.000000 -0.024544
1887.000000 0.020901
1888.000000 -0.002855
1889.000000 0.020900
1890.000000 -0.024543
1891.000000 0.020900
1892.000000 -0.000184
1893.000000 0.020900
1894.000000 -0.024544
1895.000000 0.020901
1896.000000 0.006259
1897.000000 0.020901
1898.000000 -0.024544
1899.000000 0.020900
1900.000000 -0.000184
1901.000000 0.020900
1902.000000 -0.024544
1903.000000 0.020901
1904.000000 -0.130017
1905.000000 0.020900
1906.000000 -0.024544
1907.000000 0.020901
1908.000000 -0.000186
1909.000000 0.020901
1910.000000 -0.024544
1911.000000 0.020900
1912.000000 0.006261
1913.000000 0.020900
1914.000000 -0.024544
1915.000000 0.020901
1916.000000 -0.000186
1917.000000 0.020901
1918.000000 -0.024544
1919.000000 0.020900
1920.000000 -0.088285
1921.000000 0.020901
1922.000000 -0.024544
1923.000000 0.020900
1924.000000 -0.000185
1925.000000 0.020900
1926.000000 -0.024544
1927.000000 0.020901
1928.000000 0.006260
1929.000000 0.020901
1930.000000 -0.024544
1931.000000 0.020900
1932.000000 -0.000185
1933.000000 0.020900
1934.000000 -0.024544
1935.000000 0.020901
1936.000000 -0.130017
1937.000000 0.020900
1938.000000 -0.024544
1939.000000 0.020901
1940.000000 -0.000186
1941.000000 0.020901
1942.000000 -0.024544
1943.000000 0.020900
1944.000000 0.006261
1945.000000 0.020900
1946.000000 -0.024544
1947.000000 0.020901
1948.000000 -0.000186
1949.000000 0.020901
1950.000000 -0.024544
1951.000000 0.020900
1952.000000 -0.002853
1953.000000 0.020900
1954.000000 -0.024543
1955.000000 0.020900
1956.000000 -0.000186
1957.000000 0.020901
1958.000000 -0.024544
1959.000000 0.020900
1960.000000 0.006261
1961.000000 0.020900
1962.000000 -0.024543
1963.000000 0.020900
1964.000000 -0.000186
1965.000000 0.020901
1966.000000 -0.024544
1967.000000 0.020900
1968.000000 -0.130017
1969.000000 0.020901
1970.000000 -0.024544
1971.000000 0.020900
1972.000000 -0.000184
1973.000000 0.020899
1974.000000 -0.024542
1975.000000 0.020899
1976.000000 0.006261
1977.000000 0.020900
1978.000000 -0.024544
1979.000000 0.020901
1980.000000 -0.000186
1981.000000 0.020900
1982.000000 -0.024543
1983.000000 0.020900
1984.000000 -0.017796
1985.000000 0.020900
1986.000000 -0.024544
1987.000000 0.020901
1988.000000 -0.000185
1989.000000 0.020900
1990.000000 -0.024543
1991.000000 0.020899
1992.000000 0.006261
1993.000000 0.020900
1994.000000 -0.024544
1995.000000 0.020901
1996.000000 -0.000186
1997.000000 0.020901
1998.000000 -0.024544
1999.000000 0.020900
2000.000000 -0.130016
2001.000000 0.020900
2002.000000 -0.024543
2003.000000 0.020899
2004.000000 -0.000184
2005.000000 0.020900
2006.000000 -0.024543
2007.000000 0.020900
2008.000000 0.006259
2009.000000 0.020901
2010.000000 -0.024544
2011.000000 0.020900
2012.000000 -0.000184
2013.000000 0.020900
2014.000000 -0.024543
2015.000000 0.020900
2016.000000 -0.002855
2017.000000 0.020901
2018.000000 -0.024544
2019.000000 0.020900
2020.000000 -0.000184
2021.000000 0.020900
2022.000000 -0.024543
2023.000000 0.020900
2024.000000 0.006260
2025.000000 0.020900
2026.000000 -0.024544
2027.000000 0.020901
2028.000000 -0.000186
2029.000000 0.020900
2030.000000 -0.024543
2031.000000 0.020900
2032.000000 -0.130016
2033.000000 0.020900
2034.000000 -0.024543
2035.000000 0.020900
2036.000000 -0.000185
2037.000000 0.020900
2038.000000 -0.024544
2039.000000 0.020901
2040.000000 0.006259
2041.000000 0.020900
2042.000000 -0.024543
2043.000000 0.020900
2044.000000 -0.000184
2045.000000 0.020900
2046.000000 -0.024544
2047.000000 0.037785
2048.000000 0.000000
2049.000000 0.020901
2050.000000 -0.024544
2051.000000 0.020900
2052.000000 -0.000184
2053.000000 0.020900
2054.000000 -0.024543
2055.000000 0.020900
2056.000000 0.006259
2057.000000 0.020901
2058.000000 -0.024544
2059.000000 0.020900
2060.000000 -0.000185
2061.000000 0.020900
2062.000000 -0.024543
2063.000000 0.020900
2064.000000 -0.130016
2065.000000 0.020900
2066.000000 -0.024543
2067.000000 0.020900
2068.000000 -0.000186
2069.000000 0.020901
2070.000000 -0.024544
2071.000000 0.020900
2072.000000 0.006260
2073.000000 0.020900
2074.000000 -0.024543
2075.000000 0.020900
2076.000000 -0.000184
2077.000000 0.020900
2078.000000 -0.024544
2079.000000 0.020901
2080.000000 -0.002855
2081.000000 0.020900
2082.000000 -0.024543
2083.000000 0.020900
2084.000000 -0.000184
2085.000000 0.020900
2086.000000 -0.024544
2087.000000 0.020901
2088.000000 0.006259
2089.000000 0.020900
2090.000000 -0.024543
2091.000000 0.020900
2092.000000 -0.000184
2093.000000 0.020899
2094.000000 -0.024543
2095.000000 0.020900
2096.000000 -0.130016
2097.000000 0.020900
2098.000000 -0.024544
2099.000000 0.020901
2100.000000 -0.000186
2101.000000 0.020901
2102.000000 -0.024544
2103.000000 0.020900
2104.000000 0.006261
2105.000000 0.020899
2106.000000 -0.024543
2107.000000 0.020900
2108.000000 -0.000185
2109.000000 0.020901
2110.000000 -0.024544
2111.000000 0.020900
2112.000000 -0.017796
2113.000000 0.020900
2114.000000 -0.024543
2115.000000 0.020900
2116.000000 -0.000186
2117.000000 0.020901
2118.000000 -0.024544
2119.000000 0.020900
2120.000000 0.006261
2121.000000 0.020899
2122.000000 -0.024542
2123.000000 0.020899
2124.000000 -0.000184
2125.000000 0.020900
2126.000000 -0.024544
2127.000000 0.020901
2128.000000 -0.130017
2129.000000 0.020900
2130.000000 -0.024544
2131.000000 0.020901
2132.000000 -0.000186
2133.000000 0.020900
2134.000000 -0.024543
2135.000000 0.020900
2136.000000 0.006261
2137.000000 0.020900
2138.000000 -0.024544
2139.000000 0.020901
2140.000000 -0.000186
2141.000000 0.020900
2142.000000 -0.024543
2143.000000 0.020900
2144.000000 -0.002853
2145.000000 0.020900
2146.000000 -0.024544
2147.000000 0.020901
2148.000000 -0.000186
2149.000000 0.020901
2150.000000 -0.024544
2151.000000 0.020900
2152.000000 0.006261
2153.000000 0.020900
2154.000000 -0.024544
2155.000000 0.020901
2156.000000 -0.000186
2157.000000 0.020901
2158.000000 -0.024544
2159.000000 0.020900
2160.000000 -0.130017
2161.000000 0.020901
2162.000000 -0.024544
2163.000000 0.020900
2164.000000 -0.000185
2165.000000 0.020900
2166.000000 -0.024544
2167.000000 0.020901
2168.000000 0.006260
2169.000000 0.020901
2170.000000 -0.024544
2171.000000 0.020900
2172.000000 -0.000185
2173.000000 0.020900
2174.000000 -0.024544
2175.000000 0.020901
2176.000000 -0.088285
2177.000000 0.020900
2178.000000 -0.024544
2179.000000 0.020901
2180.000000 -0.000186
2181.000000 0.020901
2182.000000 -0.024544
2183.000000 0.020900
2184.000000 0.006261
2185.000000 0.020900
2186.000000 -0.024544
2187.000000 0.020901
2188.000000 -0.000186
2189.000000 0.020901
2190.000000 -0.024544
2191.000000 0.020900
2192.000000 -0.130017
2193.000000 0.020901
2194.000000 -0.024544
2195.000000 0.020900
2196.000000 -0.000184
2197.000000 0.020900
2198.000000 -0.024544
2199.000000 0.020901
2200.000000 0.006259
2201.000000 0.020901
2202.000000 -0.024544
2203.000000 0.020900
2204.000000 -0.000184
2205.000000 0.020900
2206.000000 -0.024543
2207.000000 0.020900
2208.000000 -0.002855
2209.000000 0.020901
2210.000000 -0.024544
2211.000000 0.020900
2212.000000 -0.000185
2213.000000 0.020900
2214.000000 -0.024543
2215.000000 0.020900
2216.000000 0.006260
2217.000000 0.020901
2218.000000 -0.024544
2219.000000 0.020900
2220.000000 -0.000185
2221.000000 0.020900
2222.000000 -0.024543
2223.000000 0.020900
2224.000000 -0.130017
2225.000000 0.020900
2226.000000 -0.024543
2227.000000 0.020900
2228.000000 -0.000185
2229.000000 0.020901
2230.000000 -0.024544
2231.000000 0.020901
2232.000000 0.006259
2233.000000 0.020900
2234.000000 -0.024543
2235.000000 0.020900
2236.000000 -0.000184
2237.000000 0.020900
2238.000000 -0.024544
2239.000000 0.020901
2240.000000 -0.017798
2241.000000 0.020901
2242.000000 -0.024544
2243.000000 0.020900
2244.000000 -0.000184
2245.000000 0.020900
2246.000000 -0.024544
2247.000000 0.020901
2248.000000 0.006259
2249.000000 0.020901
2250.000000 -0.024544
2251.000000 0.020900
2252.000000 -0.000184
2253.000000 0.020900
2254.000000 -0.024543
2255.000000 0.020900
2256.000000 -0.130017
2257.000000 0.020900
2258.000000 -0.024543
2259.000000 0.020900
2260.000000 -0.000186
2261.000000 0.020901
2262.000000 -0.024544
2263.000000 0.020900
2264.000000 0.006261
2265.000000 0.020900
2266.000000 -0.024543
2267.000000 0.020900
2268.000000 -0.000186
2269.000000 0.020901
2270.000000 -0.024544
2271.000000 0.020900
2272.000000 -0.002854
2273.000000 0.020900
2274.000000 -0.024543
2275.000000 0.020900
2276.000000 -0.000185
2277.000000 0.020901
2278.000000 -0.024544
2279.000000 0.020901
2280.000000 0.006259
2281.000000 0.020900
2282.000000 -0.024543
2283.000000 0.020900
2284.000000 -0.000184
2285.000000 0.020900
2286.000000 -0.024544
2287.000000 0.020901
2288.000000 -0.130017
2289.000000 0.020900
2290.000000 -0.024544
2291.000000 0.020901
2292.000000 -0.000186
2293.000000 0.020900
2294.000000 -0.024543
2295.000000 0.020900
2296.000000 0.006261
2297.000000 0.020900
2298.000000 -0.024544
2299.000000 0.020901
2300.000000 -0.000186
2301.000000 0.020900
2302.000000 -0.024543
2303.000000 0.020900
2304.000000 -0.024465
2305.000000 0.020901
2306.000000 -0.024544
2307.000000 0.020900
2308.000000 -0.000185
2309.000000 0.020900
2310.000000 -0.024544
2311.000000 0.020901
2312.000000 0.006260
2313.000000 0.020901
2314.000000 -0.024544
2315.000000 0.020900
2316.000000 -0.000185
2317.000000 0.020900
2318.000000 -0.024544
2319.000000 0.020901
2320.000000 -0.130017
2321.000000 0.020900
2322.000000 -0.024544
2323.000000 0.020901
2324.000000 -0.000185
2325.000000 0.020901
2326.000000 -0.024544
2327.000000 0.020900
2328.000000 0.006260
2329.000000 0.020900
2330.000000 -0.024543
2331.000000 0.020900
2332.000000 -0.000186
2333.000000 0.020901
2334.000000 -0.024544
2335.000000 0.020900
2336.000000 -0.002853
2337.000000 0.020900
2338.000000 -0.024543
2339.000000 0.020900
2340.000000 -0.000186
2341.000000 0.020901
2342.000000 -0.024544
2343.000000 0.020900
2344.000000 0.006261
2345.000000 0.020900
2346.000000 -0.024543
2347.000000 0.020900
2348.000000 -0.000185
2349.000000 0.020900
2350.000000 -0.024544
2351.000000 0.020901
2352.000000 -0.130017
2353.000000 0.020900
2354.000000 -0.024544
2355.000000 0.020901
2356.000000 -0.000185
2357.000000 0.020900
2358.000000 -0.024543
2359.000000 0.020900
2360.000000 0.006260
2361.000000 0.020900
2362.000000 -0.024544
2363.000000 0.020901
2364.000000 -0.000186
2365.000000 0.020900
2366.000000 -0.024543
2367.000000 0.020900
2368.000000 -0.017796
2369.000000 0.020900
2370.000000 -0.024544
2371.000000 0.020901
2372.000000 -0.000185
2373.000000 0.020901
2374.000000 -0.024544
2375.000000 0.020900
2376.000000 0.006260
2377.000000 0.020900
2378.000000 -0.024543
2379.000000 0.020900
2380.000000 -0.000186
2381.000000 0.020901
2382.000000 -0.024544
2383.000000 0.020900
2384.000000 -0.130016
2385.000000 0.020901
2386.000000 -0.024544
2387.000000 0.020900
2388.000000 -0.000185
2389.000000 0.020900
2390.000000 -0.024543
2391.000000 0.020900
2392.000000 0.006259
2393.000000 0.020901
2394.000000 -0.024544
2395.000000 0.020900
2396.000000 -0.000184
2397.000000 0.020900
2398.000000 -0.024543
2399.000000 0.020900
2400.000000 -0.002854
2401.000000 0.020900
2402.000000 -0.024544
2403.000000 0.020901
2404.000000 -0.000185
2405.000000 0.020900
2406.000000 -0.024543
2407.000000 0.020900
2408.000000 0.006260
2409.000000 0.020900
2410.000000 -0.024544
2411.000000 0.020901
2412.000000 -0.000185
2413.000000 0.020899
2414.000000 -0.024542
2415.000000 0.020899
2416.000000 -0.130016
2417.000000 0.020900
2418.000000 -0.024543
2419.000000 0.020900
2420.000000 -0.000185
2421.000000 0.020900
2422.000000 -0.024544
2423.000000 0.020901
2424.000000 0.006260
2425.000000 0.020899
2426.000000 -0.024542
2427.000000 0.020899
2428.000000 -0.000184
2429.000000 0.020900
2430.000000 -0.024544
2431.000000 0.020901
2432.000000 -0.088285
2433.000000 0.020900
2434.000000 -0.024544
2435.000000 0.020901
2436.000000 -0.000186
2437.000000 0.020900
2438.000000 -0.024543
2439.000000 0.020900
2440.000000 0.006260
2441.000000 0.020900
2442.000000 -0.024544
2443.000000 0.020901
2444.000000 -0.000185
2445.000000 0.020901
2446.000000 -0.024544
2447.000000 0.020900
2448.000000 -0.130017
2449.000000 0.020901
2450.000000 -0.024544
2451.000000 0.020900
2452.000000 -0.000185
2453.000000 0.020900
2454.000000 -0.024544
2455.000000 0.020901
2456.000000 0.006260
2457.000000 0.020901
2458.000000 -0.024544
2459.000000 0.020900
2460.000000 -0.000185
2461.000000 0.020900
2462.000000 -0.024544
2463.000000 0.020901
2464.000000 -0.002854
2465.000000 0.020901
2466.000000 -0.024544
2467.000000 0.020900
2468.000000 -0.000185
2469.000000 0.020900
2470.000000 -0.024544
2471.000000 0.020901
2472.000000 0.006259
2473.000000 0.020901
2474.000000 -0.024544
2475.000000 0.020900
2476.000000 -0.000184
2477.000000 0.020900
2478.000000 -0.024544
2479.000000 0.020901
2480.000000 -0.130017
2481.000000 0.020900
2482.000000 -0.024543
2483.000000 0.020900
2484.000000 -0.000186
2485.000000 0.020901
2486.000000 -0.024544
2487.000000 0.020900
2488.000000 0.006261
2489.000000 0.020900
2490.000000 -0.024543
2491.000000 0.020900
2492.000000 -0.000186
2493.000000 0.020901
2494.000000 -0.024544
2495.000000 0.020900
2496.000000 -0.017796
2497.000000 0.020901
2498.000000 -0.024544
2499.000000 0.020900
2500.000000 -0.000185
2501.000000 0.020900
2502.000000 -0.024544
2503.000000 0.020901
2504.000000 0.006260
2505.000000 0.020901
2506.000000 -0.024544
2507.000000 0.020900
2508.000000 -0.000185
2509.000000 0.020900
2510.000000 -0.024544
2511.000000 0.020901
2512.000000 -0.130017
2513.000000 0.020900
2514.000000 -0.024544
2515.000000 0.020901
2516.000000 -0.000185
2517.000000 0.020901
2518.000000 -0.024544
2519.000000 0.020900
2520.000000 0.006260
2521.000000 0.020900
2522.000000 -0.024544
2523.000000 0.020901
2524.000000 -0.000185
2525.000000 0.020900
2526.000000 -0.024543
2527.000000 0.020899
2528.000000 -0.002853
2529.000000 0.020900
2530.000000 -0.024544
2531.000000 0.020901
2532.000000 -0.000186
2533.000000 0.020901
2534.000000 -0.024544
2535.000000 0.020900
2536.000000 0.006261
2537.000000 0.020900
2538.000000 -0.024543
2539.000000 0.020900
2540.000000 -0.000186
2541.000000 0.020901
2542.000000 -0.024544
2543.000000 0.020900
2544.000000 -0.130017
2545.000000 0.020901
2546.000000 -0.024544
2547.000000 0.020900
2548.000000 -0.000184
2549.000000 0.020900
2550.000000 -0.024543
2551.000000 0.020900
2552.000000 0.006259
2553.000000 0.020901
2554.000000 -0.024544
2555.000000 0.020900
2556.000000 -0.000184
2557.000000 0.020900
2558.000000 -0.024543
2559.000000 0.020900
2560.000000 -0.030414
2561.000000 0.020901
2562.000000 -0.024544
2563.000000 0.020900
2564.000000 -0.000184
2565.000000 0.020900
2566.000000 -0.024544
2567.000000 0.020901
2568.000000 0.006259
2569.000000 0.020901
2570.000000 -0.024544
2571.000000 0.020900
2572.000000 -0.000184
2573.000000 0.020900
2574.000000 -0.024544
2575.000000 0.020901
2576.000000 -0.130017
2577.000000 0.020900
2578.000000 -0.024544
2579.000000 0.020901
2580.000000 -0.000186
2581.000000 0.020901
2582.000000 -0.024544
2583.000000 0.020900
2584.000000 0.006261
2585.000000 0.020900
2586.000000 -0.024544
2587.000000 0.020901
2588.000000 -0.000186
2589.000000 0.020901
2590.000000 -0.024544
2591.000000 0.020900
2592.000000 -0.002853
2593.000000 0.020899
2594.000000 -0.024542
2595.000000 0.020899
2596.000000 -0.000185
2597.000000 0.020901
2598.000000 -0.024544
2599.000000 0.020900
2600.000000 0.006260
2601.000000 0.020900
2602.000000 -0.024543
2603.000000 0.020900
2604.000000 -0.000185
2605.000000 0.020901
2606.000000 -0.024544
2607.000000 0.020900
2608.000000 -0.130017
2609.000000 0.020901
2610.000000 -0.024544
2611.000000 0.020900
2612.000000 -0.000185
2613.000000 0.020900
2614.000000 -0.024543
2615.000000 0.020900
2616.000000 0.006260
2617.000000 0.020901
2618.000000 -0.024544
2619.000000 0.020900
2620.000000 -0.000185
2621.000000 0.020900
2622.000000 -0.024543
2623.000000 0.020900
2624.000000 -0.017796
2625.000000 0.020900
2626.000000 -0.024544
2627.000000 0.020901
2628.000000 -0.000186
2629.000000 0.020901
2630.000000 -0.024544
2631.000000 0.020900
2632.000000 0.006261
2633.000000 0.020900
2634.000000 -0.024544
2635.000000 0.020901
2636.000000 -0.000186
2637.000000 0.020901
2638.000000 -0.024544
2639.000000 0.020900
2640.000000 -0.130017
2641.000000 0.020901
2642.000000 -0.024544
2643.000000 0.020900
2644.000000 -0.000184
2645.000000 0.020899
2646.000000 -0.024543
2647.000000 0.020900
2648.000000 0.006260
2649.000000 0.020901
2650.000000 -0.024544
2651.000000 0.020900
2652.000000 -0.000185
2653.000000 0.020900
2654.000000 -0.024543
2655.000000 0.020900
2656.000000 -0.002854
2657.000000 0.020901
2658.000000 -0.024544
2659.000000 0.020900
2660.000000 -0.000185
2661.000000 0.020900
2662.000000 -0.024543
2663.000000 0.020900
2664.000000 0.006260
2665.000000 0.020901
2666.000000 -0.024544
2667.000000 0.020900
2668.000000 -0.000185
2669.000000 0.020900
2670.000000 -0.024543
2671.000000 0.020900
2672.000000 -0.130017
2673.000000 0.020900
2674.000000 -0.024543
2675.000000 0.020900
2676.000000 -0.000184
2677.000000 0.020900
2678.000000 -0.024544
2679.000000 0.020901
2680.000000 0.006259
2681.000000 0.020900
2682.000000 -0.024543
2683.000000 0.020900
2684.000000 -0.000185
2685.000000 0.020900
2686.000000 -0.024544
2687.000000 0.020901
2688.000000 -0.088286
2689.000000 0.020901
2690.000000 -0.024544
2691.000000 0.020901
2692.000000 -0.000185
2693.000000 0.020899
2694.000000 -0.024542
2695.000000 0.020899
2696.000000 0.006261
2697.000000 0.020900
2698.000000 -0.024544
2699.000000 0.020901
2700.000000 -0.000186
2701.000000 0.020900
2702.000000 -0.024543
2703.000000 0.020900
2704.000000 -0.130016
2705.000000 0.020899
2706.000000 -0.024542
2707.000000 0.020899
2708.000000 -0.000184
2709.000000 0.020900
2710.000000 -0.024544
2711.000000 0.020901
2712.000000 0.006259
2713.000000 0.020900
2714.000000 -0.024543
2715.000000 0.020900
2716.000000 -0.000184
2717.000000 0.020900
2718.000000 -0.024544
2719.000000 0.020901
2720.000000 -0.002855
2721.000000 0.020901
2722.000000 -0.024544
2723.000000 0.020900
2724.000000 -0.000184
2725.000000 0.020900
2726.000000 -0.024544
2727.000000 0.020901
2728.000000 0.006259
2729.000000 0.020901
2730.000000 -0.024544
2731.000000 0.020900
2732.000000 -0.000185
2733.000000 0.020900
2734.000000 -0.024544
2735.000000 0.020901
2736.000000 -0.130016
2737.000000 0.020900
2738.000000 -0.024544
2739.000000 0.020901
2740.000000 -0.000186
2741.000000 0.020901
2742.000000 -0.024544
2743.000000 0.020900
2744.000000 0.006260
2745.000000 0.020900
2746.000000 -0.024544
2747.000000 0.020901
2748.000000 -0.000185
2749.000000 0.020901
2750.000000 -0.024544
2751.000000 0.020900
2752.000000 -0.017796
2753.000000 0.020900
2754.000000 -0.024543
2755.000000 0.020900
2756.000000 -0.000185
2757.000000 0.020900
2758.000000 -0.024544
2759.000000 0.020901
2760.000000 0.006259
2761.000000 0.020900
2762.000000 -0.024543
2763.000000 0.020900
2764.000000 -0.000184
2765.000000 0.020900
2766.000000 -0.024544
2767.000000 0.020901
2768.000000 -0.130017
2769.000000 0.020900
2770.000000 -0.024544
2771.000000 0.020901
2772.000000 -0.000186
2773.000000 0.020901
2774.000000 -0.024544
2775.000000 0.020900
2776.000000 0.006261
2777.000000 0.020900
2778.000000 -0.024544
2779.000000 0.020901
2780.000000 -0.000186
2781.000000 0.020901
2782.000000 -0.024544
2783.000000 0.020900
2784.000000 -0.002853
2785.000000 0.020900
2786.000000 -0.024544
2787.000000 0.020901
2788.000000 -0.000186
2789.000000 0.020901
2790.000000 -0.024544
2791.000000 0.020900
2792.000000 0.006260
2793.000000 0.020900
2794.000000 -0.024544
2795.000000 0.020901
2796.000000 -0.000185
2797.000000 0.020901
2798.000000 -0.024544
2799.000000 0.020900
2800.000000 -0.130017
2801.000000 0.020901
2802.000000 -0.024544
2803.000000 0.020900
2804.000000 -0.000185
2805.000000 0.020900
2806.000000 -0.024544
2807.000000 0.020901
2808.000000 0.006260
2809.000000 0.020901
2810.000000 -0.024544
2811.000000 0.020900
2812.000000 -0.000185
2813.000000 0.020900
2814.000000 -0.024543
2815.000000 0.020900
2816.000000 -0.024465
2817.000000 0.020900
2818.000000 -0.024543
2819.000000 0.020900
2820.000000 -0.000185
2821.000000 0.020900
2822.000000 -0.024544
2823.000000 0.020901
2824.000000 0.006260
2825.000000 0.020900
2826.000000 -0.024543
2827.000000 0.020900
2828.000000 -0.000185
2829.000000 0.020900
2830.000000 -0.024544
2831.000000 0.020901
2832.000000 -0.130017
2833.000000 0.020900
2834.000000 -0.024544
2835.000000 0.020901
2836.000000 -0.000185
2837.000000 0.020900
2838.000000 -0.024543
2839.000000 0.020900
2840.000000 0.006260
2841.000000 0.020900
2842.000000 -0.024544
2843.000000 0.020901
2844.000000 -0.000185
2845.000000 0.020900
2846.000000 -0.024543
2847.000000 0.020899
2848.000000 -0.002853
2849.000000 0.020900
2850.000000 -0.024544
2851.000000 0.020901
2852.000000 -0.000186
2853.000000 0.020901
2854.000000 -0.024544
2855.000000 0.020900
2856.000000 0.006261
2857.000000 0.020900
2858.000000 -0.024544
2859.000000 0.020901
2860.000000 -0.000186
2861.000000 0.020901
2862.000000 -0.024544
2863.000000 0.020900
2864.000000 -0.130017
2865.000000 0.020901
2866.000000 -0.024544
2867.000000 0.020900
2868.000000 -0.000184
2869.000000 0.020900
2870.000000 -0.024544
2871.000000 0.020901
2872.000000 0.006259
2873.000000 0.020901
2874.000000 -0.024544
2875.000000 0.020900
2876.000000 -0.000184
2877.000000 0.020900
2878.000000 -0.024543
2879.000000 0.020900
2880.000000 -0.017797
2881.000000 0.020900
2882.000000 -0.024544
2883.000000 0.020901
2884.000000 -0.000185
2885.000000 0.020900
2886.000000 -0.024543
2887.000000 0.020900
2888.000000 0.006260
2889.000000 0.020900
2890.000000 -0.024544
2891.000000 0.020901
2892.000000 -0.000185
2893.000000 0.020901
2894.000000 -0.024544
2895.000000 0.020900
2896.000000 -0.130017
2897.000000 0.020901
2898.000000 -0.024544
2899.000000 0.020900
2900.000000 -0.000185
2901.000000 0.020900
2902.000000 -0.024544
2903.000000 0.020901
2904.000000 0.006260
2905.000000 0.020901
2906.000000 -0.024544
2907.000000 0.020900
2908.000000 -0.000185
2909.000000 0.020900
2910.000000 -0.024544
2911.000000 0.020901
2912.000000 -0.002855
2913.000000 0.020901
2914.000000 -0.024544
2915.000000 0.020900
2916.000000 -0.000184
2917.000000 0.020900
2918.000000 -0.024544
2919.000000 0.020901
2920.000000 0.006259
2921.000000 0.020901
2922.000000 -0.024544
2923.000000 0.020900
2924.000000 -0.000184
2925.000000 0.020900
2926.000000 -0.024543
2927.000000 0.020900
2928.000000 -0.130017
2929.000000 0.020900
2930.000000 -0.024543
2931.000000 0.020900
2932.000000 -0.000186
2933.000000 0.020901
2934.000000 -0.024544
2935.000000 0.020900
2936.000000 0.006261
2937.000000 0.020900
2938.000000 -0.024543
2939.000000 0.020900
2940.000000 -0.000186
2941.000000 0.020901
2942.000000 -0.024544
2943.000000 0.020900
2944.000000 -0.088285
2945.000000 0.020901
2946.000000 -0.024544
2947.000000 0.020900
2948.000000 -0.000185
2949.000000 0.020900
2950.000000 -0.024543
2951.000000 0.020900
2952.000000 0.006260
2953.000000 0.020901
2954.000000 -0.024544
2955.000000 0.020900
2956.000000 -0.000185
2957.000000 0.020900
2958.000000 -0.024543
2959.000000 0.020900
2960.000000 -0.130017
2961.000000 0.020900
2962.000000 -0.024543
2963.000000 0.020900
2964.000000 -0.000186
2965.000000 0.020901
2966.000000 -0.024544
2967.000000 0.020900
2968.000000 0.006261
2969.000000 0.020900
2970.000000 -0.024543
2971.000000 0.020900
2972.000000 -0.000186
2973.000000 0.020901
2974.000000 -0.024544
2975.000000 0.020901
2976.000000 -0.002854
2977.000000 0.020900
2978.000000 -0.024543
2979.000000 0.020900
2980.000000 -0.000185
2981.000000 0.020900
2982.000000 -0.024544
2983.000000 0.020901
2984.000000 0.006260
2985.000000 0.020900
2986.000000 -0.024543
2987.000000 0.020900
2988.000000 -0.000185
2989.000000 0.020900
2990.000000 -0.024544
2991.000000 0.020901
2992.000000 -0.130017
2993.000000 0.020900
2994.000000 -0.024544
2995.000000 0.020901
2996.000000 -0.000185
2997.000000 0.020899
2998.000000 -0.024542
2999.000000 0.020899
3000.000000 0.006261
3001.000000 0.020900
3002.000000 -0.024544
3003.000000 0.020901
3004.000000 -0.000186
3005.000000 0.020901
3006.000000 -0.024544
3007.000000 0.020900
3008.000000 -0.017796
3009.000000 0.020900
3010.000000 -0.024543
3011.000000 0.020900
3012.000000 -0.000186
3013.000000 0.020901
3014.000000 -0.024544
3015.000000 0.020900
3016.000000 0.006261
3017.000000 0.020900
3018.000000 -0.024543
3019.000000 0.020900
3020.000000 -0.000186
3021.000000 0.020901
3022.000000 -0.024544
3023.000000 0.020901
3024.000000 -0.130018
3025.000000 0.020901
3026.000000 -0.024544
3027.000000 0.020901
3028.000000 -0.000185
3029.000000 0.020900
3030.000000 -0.024543
3031.000000 0.020900
3032.000000 0.006260
3033.000000 0.020900
3034.000000 -0.024544
3035.000000 0.020901
3036.000000 -0.000185
3037.000000 0.020900
3038.000000 -0.024543
3039.000000 0.020900
3040.000000 -0.002854
3041.000000 0.020900
3042.000000 -0.024544
3043.000000 0.020901
3044.000000 -0.000185
3045.000000 0.020900
3046.000000 -0.024543
3047.000000 0.020900
3048.000000 0.006260
3049.000000 0.020900
3050.000000 -0.024544
3051.000000 0.020901
3052.000000 -0.000186
3053.000000 0.020901
3054.000000 -0.024544
3055.000000 0.020900
3056.000000 -0.130016
3057.000000 0.020901
3058.000000 -0.024544
3059.000000 0.020900
3060.000000 -0.000185
3061.000000 0.020900
3062.000000 -0.024544
3063.000000 0.020901
3064.000000 0.006259
3065.000000 0.020901
3066.000000 -0.024544
3067.000000 0.020900
3068.000000 -0.000184
3069.000000 0.020900
3070.000000 -0.024544
3071.000000 0.020901
3072.000000 -0.035800
3073.000000 0.020900
3074.000000 -0.024544
3075.000000 0.020901
3076.000000 -0.000186
3077.000000 0.020900
3078.000000 -0.024543
3079.000000 0.020900
3080.000000 0.006260
3081.000000 0.020900
3082.000000 -0.024544
3083.000000 0.020901
3084.000000 -0.000185
3085.000000 0.020901
3086.000000 -0.024544
3087.000000 0.020900
3088.000000 -0.130017
3089.000000 0.020901
3090.000000 -0.024544
3091.000000 0.020900
3092.000000 -0.000185
3093.000000 0.020900
3094.000000 -0.024544
3095.000000 0.020901
3096.000000 0.006260
3097.000000 0.020901
3098.000000 -0.024544
3099.000000 0.020900
3100.000000 -0.000185
3101.000000 0.020900
3102.000000 -0.024544
3103.000000 0.020901
3104.000000 -0.002854
3105.000000 0.020901
3106.000000 -0.024544
3107.000000 0.020900
3108.000000 -0.000185
3109.000000 0.020900
3110.000000 -0.024544
3111.000000 0.020901
3112.000000 0.006259
3113.000000 0.020901
3114.000000 -0.024544
3115.000000 0.020900
3116.000000 -0.000184
3117.000000 0.020900
3118.000000 -0.024543
3119.000000 0.020900
3120.000000 -0.130017
3121.000000 0.020900
3122.000000 -0.024543
3123.000000 0.020900
3124.000000 -0.000186
3125.000000 0.020901
3126.000000 -0.024544
3127.000000 0.020900
3128.000000 0.006261
3129.000000 0.020900
3130.000000 -0.024543
3131.000000 0.020900
3132.000000 -0.000186
3133.000000 0.020901
3134.000000 -0.024544
3135.000000 0.020900
3136.000000 -0.017796
3137.000000 0.020901
3138.000000 -0.024544
3139.000000 0.020900
3140.000000 -0.000185
3141.000000 0.020900
3142.000000 -0.024544
3143.000000 0.020901
3144.000000 0.006260
3145.000000 0.020901
3146.000000 -0.024544
3147.000000 0.020900
3148.000000 -0.000185
3149.000000 0.020900
3150.000000 -0.024544
3151.000000 0.020901
3152.000000 -0.130017
3153.000000 0.020900
3154.000000 -0.024544
3155.000000 0.020901
3156.000000 -0.000185
3157.000000 0.020901
3158.000000 -0.024544
3159.000000 0.020900
3160.000000 0.006260
3161.000000 0.020900
3162.000000 -0.024544
3163.000000 0.020901
3164.000000 -0.000185
3165.000000 0.020900
3166.000000 -0.024543
3167.000000 0.020899
3168.000000 -0.002853
3169.000000 0.020900
3170.000000 -0.024543
3171.000000 0.020900
3172.000000 -0.000186
3173.000000 0.020901
3174.000000 -0.024544
3175.000000 0.020900
3176.000000 0.006261
3177.000000 0.020900
3178.000000 -0.024543
3179.000000 0.020900
3180.000000 -0.000186
3181.000000 0.020901
3182.000000 -0.024544
3183.000000 0.020900
3184.000000 -0.130017
3185.000000 0.020901
3186.000000 -0.024544
3187.000000 0.020900
3188.000000 -0.000184
3189.000000 0.020900
3190.000000 -0.024543
3191.000000 0.020900
3192.000000 0.006259
3193.000000 0.020901
3194.000000 -0.024544
3195.000000 0.020901
3196.000000 -0.000185
3197.000000 0.020900
3198.000000 -0.024543
3199.000000 0.020900
3200.000000 -0.088286
3201.000000 0.020900
3202.000000 -0.024543
3203.000000 0.020900
3204.000000 -0.000185
3205.000000 0.020901
3206.000000 -0.024544
3207.000000 0.020900
3208.000000 0.006260
3209.000000 0.020900
3210.000000 -0.024543
3211.000000 0.020900
3212.000000 -0.000184
3213.000000 0.020899
3214.000000 -0.024543
3215.000000 0.020900
3216.000000 -0.130016
3217.000000 0.020900
3218.000000 -0.024544
3219.000000 0.020901
3220.000000 -0.000186
3221.000000 0.020900
3222.000000 -0.024543
3223.000000 0.020900
3224.000000 0.006260
3225.000000 0.020900
3226.000000 -0.024544
3227.000000 0.020901
3228.000000 -0.000185
3229.000000 0.020900
3230.000000 -0.024543
3231.000000 0.020900
3232.000000 -0.002854
3233.000000 0.020900
3234.000000 -0.024544
3235.000000 0.020901
3236.000000 -0.000185
3237.000000 0.020901
3238.000000 -0.024544
3239.000000 0.020900
3240.000000 0.006260
3241.000000 0.020900
3242.000000 -0.024544
3243.000000 0.020901
3244.000000 -0.000185
3245.000000 0.020901
3246.000000 -0.024544
3247.000000 0.020900
3248.000000 -0.130017
3249.000000 0.020901
3250.000000 -0.024544
3251.000000 0.020900
3252.000000 -0.000185
3253.000000 0.020900
3254.000000 -0.024544
3255.000000 0.020901
3256.000000 0.006260
3257.000000 0.020901
3258.000000 -0.024544
3259.000000 0.020900
3260.000000 -0.000185
3261.000000 0.020900
3262.000000 -0.024544
3263.000000 0.020901
3264.000000 -0.017796
3265.000000 0.020900
3266.000000 -0.024544
3267.000000 0.020901
3268.000000 -0.000186
3269.000000 0.020900
3270.000000 -0.024543
3271.000000 0.020900
3272.000000 0.006261
3273.000000 0.020900
3274.000000 -0.024544
3275.000000 0.020901
3276.000000 -0.000186
3277.000000 0.020900
3278.000000 -0.024543
3279.000000 0.020900
3280.000000 -0.130017
3281.000000 0.020900
3282.000000 -0.024543
3283.000000 0.020900
3284.000000 -0.000185
3285.000000 0.020900
3286.000000 -0.024544
3287.000000 0.020901
3288.000000 0.006260
3289.000000 0.020900
3290.000000 -0.024543
3291.000000 0.020900
3292.000000 -0.000185
3293.000000 0.020900
3294.000000 -0.024544
3295.000000 0.020901
3296.000000 -0.002854
3297.000000 0.020901
3298.000000 -0.024544
3299.000000 0.020900
3300.000000 -0.000185
3301.000000 0.020900
3302.000000 -0.024544
3303.000000 0.020901
3304.000000 0.006260
3305.000000 0.020901
3306.000000 -0.024544
3307.000000 0.020900
3308.000000 -0.000185
3309.000000 0.020900
3310.000000 -0.024544
3311.000000 0.020901
3312.000000 -0.130017
3313.000000 0.020900
3314.000000 -0.024544
3315.000000 0.020901
3316.000000 -0.000185
3317.000000 0.020900
3318.000000 -0.024543
3319.000000 0.020899
3320.000000 0.006261
3321.000000 0.020900
3322.000000 -0.024544
3323.000000 0.020901
3324.000000 -0.000186
3325.000000 0.020901
3326.000000 -0.024544
3327.000000 0.020900
3328.000000 -0.024465
3329.000000 0.020901
3330.000000 -0.024544
3331.000000 0.020900
3332.000000 -0.000184
3333.000000 0.020899
3334.000000 -0.024542
3335.000000 0.020899
3336.000000 0.006261
3337.000000 0.020900
3338.000000 -0.024544
3339.000000 0.020901
3340.000000 -0.000186
3341.000000 0.020900
3342.000000 -0.024543
3343.000000 0.020900
3344.000000 -0.130016
3345.000000 0.020899
3346.000000 -0.024542
3347.000000 0.020899
3348.000000 -0.000184
3349.000000 0.020900
3350.000000 -0.024544
3351.000000 0.020901
3352.000000 0.006259
3353.000000 0.020900
3354.000000 -0.024543
3355.000000 0.020900
3356.000000 -0.000184
3357.000000 0.020900
3358.000000 -0.024544
3359.000000 0.020901
3360.000000 -0.002855
3361.000000 0.020901
3362.000000 -0.024544
3363.000000 0.020900
3364.000000 -0.000184
3365.000000 0.020900
3366.000000 -0.024544
3367.000000 0.020901
3368.000000 0.006259
3369.000000 0.020901
3370.000000 -0.024544
3371.000000 0.020900
3372.000000 -0.000185
3373.000000 0.020900
3374.000000 -0.024544
3375.000000 0.020901
3376.000000 -0.130016
3377.000000 0.020900
3378.000000 -0.024544
3379.000000 0.020901
3380.000000 -0.000186
3381.000000 0.020901
3382.000000 -0.024544
3383.000000 0.020900
3384.000000 0.006260
3385.000000 0.020900
3386.000000 -0.024544
3387.000000 0.020901
3388.000000 -0.000185
3389.000000 0.020901
3390.000000 -0.024544
3391.000000 0.020900
3392.000000 -0.017796
3393.000000 0.020900
3394.000000 -0.024543
3395.000000 0.020900
3396.000000 -0.000185
3397.000000 0.020900
3398.000000 -0.024544
3399.000000 0.020901
3400.000000 0.006259
3401.000000 0.020900
3402.000000 -0.024543
3403.000000 0.020900
3404.000000 -0.000184
3405.000000 0.020900
3406.000000 -0.024544
3407.000000 0.020901
3408.000000 -0.130017
3409.000000 0.020900
3410.000000 -0.024544
3411.000000 0.020901
3412.000000 -0.000186
3413.000000 0.020900
3414.000000 -0.024543
3415.000000 0.020900
3416.000000 0.006261
3417.000000 0.020900
3418.000000 -0.024544
3419.000000 0.020901
3420.000000 -0.000186
3421.000000 0.020901
3422.000000 -0.024544
3423.000000 0.020900
3424.000000 -0.002853
3425.000000 0.020900
3426.000000 -0.024544
3427.000000 0.020901
3428.000000 -0.000186
3429.000000 0.020901
3430.000000 -0.024544
3431.000000 0.020900
3432.000000 0.006260
3433.000000 0.020900
3434.000000 -0.024544
3435.000000 0.020901
3436.000000 -0.000185
3437.000000 0.020901
3438.000000 -0.024544
3439.000000 0.020900
3440.000000 -0.130017
3441.000000 0.020901
3442.000000 -0.024544
3443.000000 0.020900
3444.000000 -0.000185
3445.000000 0.020900
3446.000000 -0.024544
3447.000000 0.020901
3448.000000 0.006260
3449.000000 0.020901
3450.000000 -0.024544
3451.000000 0.020900
3452.000000 -0.000185
3453.000000 0.020900
3454.000000 -0.024543
3455.000000 0.020900
3456.000000 -0.088285
3457.000000 0.020900
3458.000000 -0.024544
3459.000000 0.020901
3460.000000 -0.000186
3461.000000 0.020901
3462.000000 -0.024544
3463.000000 0.020900
3464.000000 0.006261
3465.000000 0.020900
3466.000000 -0.024543
3467.000000 0.020900
3468.000000 -0.000186
3469.000000 0.020901
3470.000000 -0.024544
3471.000000 0.020900
3472.000000 -0.130017
3473.000000 0.020901
3474.000000 -0.024544
3475.000000 0.020900
3476.000000 -0.000184
3477.000000 0.020900
3478.000000 -0.024543
3479.000000 0.020900
3480.000000 0.006259
3481.000000 0.020901
3482.000000 -0.024544
3483.000000 0.020900
3484.000000 -0.000185
3485.000000 0.020900
3486.000000 -0.024543
3487.000000 0.020900
3488.000000 -0.002853
3489.000000 0.020900
3490.000000 -0.024544
3491.000000 0.020901
3492.000000 -0.000186
3493.000000 0.020900
3494.000000 -0.024543
3495.000000 0.020900
3496.000000 0.006261
3497.000000 0.020900
3498.000000 -0.024544
3499.000000 0.020901
3500.000000 -0.000186
3501.000000 0.020900
3502.000000 -0.024543
3503.000000 0.020900
3504.000000 -0.130017
3505.000000 0.020900
3506.000000 -0.024543
3507.000000 0.020900
3508.000000 -0.000184
3509.000000 0.020900
3510.000000 -0.024544
3511.000000 0.020901
3512.000000 0.006259
3513.000000 0.020900
3514.000000 -0.024543
3515.000000 0.020900
3516.000000 -0.000184
3517.000000 0.020899
3518.000000 -0.024543
3519.000000 0.020900
3520.000000 -0.017797
3521.000000 0.020901
3522.000000 -0.024544
3523.000000 0.020900
3524.000000 -0.000184
3525.000000 0.020900
3526.000000 -0.024543
3527.000000 0.020900
3528.000000 0.006259
3529.000000 0.020901
3530.000000 -0.024544
3531.000000 0.020900
3532.000000 -0.000185
3533.000000 0.020900
3534.000000 -0.024543
3535.000000 0.020900
3536.000000 -0.130016
3537.000000 0.020900
3538.000000 -0.024543
3539.000000 0.020900
3540.000000 -0.000186
3541.000000 0.020901
3542.000000 -0.024544
3543.000000 0.020900
3544.000000 0.006260
3545.000000 0.020900
3546.000000 -0.024543
3547.000000 0.020900
3548.000000 -0.000184
3549.000000 0.020900
3550.000000 -0.024544
3551.000000 0.020901
3552.000000 -0.002855
3553.000000 0.020900
3554.000000 -0.024543
3555.000000 0.020900
3556.000000 -0.000184
3557.000000 0.020900
3558.000000 -0.024544
3559.000000 0.020901
3560.000000 0.006259
3561.000000 0.020900
3562.000000 -0.024543
3563.000000 0.020900
3564.000000 -0.000184
3565.000000 0.020900
3566.000000 -0.024544
3567.000000 0.020901
3568.000000 -0.130017
3569.000000 0.020900
3570.000000 -0.024544
3571.000000 0.020901
3572.000000 -0.000186
3573.000000 0.020901
3574.000000 -0.024544
3575.000000 0.020900
3576.000000 0.006261
3577.000000 0.020900
3578.000000 -0.024544
3579.000000 0.020901
3580.000000 -0.000186
3581.000000 0.020901
3582.000000 -0.024544
3583.000000 0.020900
3584.000000 -0.030413
3585.000000 0.020901
3586.000000 -0.024544
3587.000000 0.020900
3588.000000 -0.000185
3589.000000 0.020900
3590.000000 -0.024543
3591.000000 0.020900
3592.000000 0.006260
3593.000000 0.020901
3594.000000 -0.024544
3595.000000 0.020900
3596.000000 -0.000185
3597.000000 0.020900
3598.000000 -0.024543
3599.000000 0.020900
3600.000000 -0.130017
3601.000000 0.020900
3602.000000 -0.024543
3603.000000 0.020900
3604.000000 -0.000186
3605.000000 0.020901
3606.000000 -0.024544
3607.000000 0.020900
3608.000000 0.006261
3609.000000 0.020900
3610.000000 -0.024543
3611.000000 0.020900
3612.000000 -0.000185
3613.000000 0.020900
3614.000000 -0.024544
3615.000000 0.020901
3616.000000 -0.002854
3617.000000 0.020900
3618.000000 -0.024543
3619.000000 0.020900
3620.000000 -0.000185
3621.000000 0.020900
3622.000000 -0.024544
3623.000000 0.020901
3624.000000 0.006260
3625.000000 0.020900
3626.000000 -0.024543
3627.000000 0.020900
3628.000000 -0.000185
3629.000000 0.020900
3630.000000 -0.024544
3631.000000 0.020901
3632.000000 -0.130017
3633.000000 0.020900
3634.000000 -0.024544
3635.000000 0.020901
3636.000000 -0.000185
3637.000000 0.020900
3638.000000 -0.024543
3639.000000 0.020899
3640.000000 0.006261
3641.000000 0.020900
3642.000000 -0.024544
3643.000000 0.020901
3644.000000 -0.000186
3645.000000 0.020901
3646.000000 -0.024544
3647.000000 0.020900
3648.000000 -0.017796
3649.000000 0.020900
3650.000000 -0.024543
3651.000000 0.020900
3652.000000 -0.000185
3653.000000 0.020900
3654.000000 -0.024543
3655.000000 0.020899
3656.000000 0.006261
3657.000000 0.020900
3658.000000 -0.024543
3659.000000 0.020900
3660.000000 -0.000185
3661.000000 0.020900
3662.000000 -0.024544
3663.000000 0.020901
3664.000000 -0.130017
3665.000000 0.020900
3666.000000 -0.024544
3667.000000 0.020901
3668.000000 -0.000185
3669.000000 0.020900
3670.000000 -0.024543
3671.000000 0.020900
3672.000000 0.006260
3673.000000 0.020900
3674.000000 -0.024544
3675.000000 0.020901
3676.000000 -0.000185
3677.000000 0.020900
3678.000000 -0.024543
3679.000000 0.020900
3680.000000 -0.002854
3681.000000 0.020900
3682.000000 -0.024544
3683.000000 0.020901
3684.000000 -0.000185
3685.000000 0.020901
3686.000000 -0.024544
3687.000000 0.020900
3688.000000 0.006260
3689.000000 0.020900
3690.000000 -0.024544
3691.000000 0.020901
3692.000000 -0.000186
3693.000000 0.020901
3694.000000 -0.024544
3695.000000 0.020900
3696.000000 -0.130016
3697.000000 0.020901
3698.000000 -0.024544
3699.000000 0.020900
3700.000000 -0.000185
3701.000000 0.020900
3702.000000 -0.024544
3703.000000 0.020901
3704.000000 0.006259
3705.000000 0.020901
3706.000000 -0.024544
3707.000000 0.020900
3708.000000 -0.000184
3709.000000 0.020900
3710.000000 -0.024544
3711.000000 0.020901
3712.000000 -0.088286
3713.000000 0.020900
3714.000000 -0.024544
3715.000000 0.020901
3716.000000 -0.000185
3717.000000 0.020901
3718.000000 -0.024544
3719.000000 0.020900
3720.000000 0.006260
3721.000000 0.020900
3722.000000 -0.024544
3723.000000 0.020901
3724.000000 -0.000185
3725.000000 0.020901
3726.000000 -0.024544
3727.000000 0.020900
3728.000000 -0.130017
3729.000000 0.020901
3730.000000 -0.024544
3731.000000 0.020900
3732.000000 -0.000185
3733.000000 0.020900
3734.000000 -0.024544
3735.000000 0.020901
3736.000000 0.006260
3737.000000 0.020901
3738.000000 -0.024544
3739.000000 0.020900
3740.000000 -0.000185
3741.000000 0.020900
3742.000000 -0.024543
3743.000000 0.020900
3744.000000 -0.002854
3745.000000 0.020900
3746.000000 -0.024543
3747.000000 0.020899
3748.000000 -0.000184
3749.000000 0.020900
3750.000000 -0.024543
3751.000000 0.020900
3752.000000 0.006259
3753.000000 0.020901
3754.000000 -0.024544
3755.000000 0.020900
3756.000000 -0.000184
3757.000000 0.020900
3758.000000 -0.024543
3759.000000 0.020900
3760.000000 -0.130017
3761.000000 0.020900
3762.000000 -0.024543
3763.000000 0.020900
3764.000000 -0.000185
3765.000000 0.020900
3766.000000 -0.024544
3767.000000 0.020901
3768.000000 0.006260
3769.000000 0.020900
3770.000000 -0.024543
3771.000000 0.020900
3772.000000 -0.000185
3773.000000 0.020900
3774.000000 -0.024544
3775.000000 0.020901
3776.000000 -0.017797
3777.000000 0.020901
3778.000000 -0.024544
3779.000000 0.020900
3780.000000 -0.000185
3781.000000 0.020900
3782.000000 -0.024544
3783.000000 0.020901
3784.000000 0.006260
3785.000000 0.020901
3786.000000 -0.024544
3787.000000 0.020900
3788.000000 -0.000185
3789.000000 0.020900
3790.000000 -0.024543
3791.000000 0.020900
3792.000000 -0.130017
3793.000000 0.020900
3794.000000 -0.024543
3795.000000 0.020900
3796.000000 -0.000185
3797.000000 0.020901
3798.000000 -0.024544
3799.000000 0.020900
3800.000000 0.006260
3801.000000 0.020900
3802.000000 -0.024543
3803.000000 0.020900
3804.000000 -0.000186
3805.000000 0.020901
3806.000000 -0.024544
3807.000000 0.020900
3808.000000 -0.002853
3809.000000 0.020900
3810.000000 -0.024543
3811.000000 0.020900
3812.000000 -0.000185
3813.000000 0.020900
3814.000000 -0.024544
3815.000000 0.020901
3816.000000 0.006260
3817.000000 0.020900
3818.000000 -0.024543
3819.000000 0.020900
3820.000000 -0.000185
3821.000000 0.020900
3822.000000 -0.024544
3823.000000 0.020901
3824.000000 -0.130017
3825.000000 0.020900
3826.000000 -0.024544
3827.000000 0.020901
3828.000000 -0.000185
3829.000000 0.020900
3830.000000 -0.024543
3831.000000 0.020900
3832.000000 0.006260
3833.000000 0.020900
3834.000000 -0.024544
3835.000000 0.020901
3836.000000 -0.000186
3837.000000 0.020900
3838.000000 -0.024543
3839.000000 0.020900
3840.000000 -0.024465
3841.000000 0.020901
3842.000000 -0.024544
3843.000000 0.020900
3844.000000 -0.000184
3845.000000 0.020900
3846.000000 -0.024544
3847.000000 0.020901
3848.000000 0.006259
3849.000000 0.020901
3850.000000 -0.024544
3851.000000 0.020900
3852.000000 -0.000185
3853.000000 0.020900
3854.000000 -0.024544
3855.000000 0.020901
3856.000000 -0.130016
3857.000000 0.020900
3858.000000 -0.024544
3859.000000 0.020901
3860.000000 -0.000186
3861.000000 0.020901
3862.000000 -0.024544
3863.000000 0.020900
3864.000000 0.006260
3865.000000 0.020900
3866.000000 -0.024543
3867.000000 0.020900
3868.000000 -0.000185
3869.000000 0.020901
3870.000000 -0.024544
3871.000000 0.020900
3872.000000 -0.002854
3873.000000 0.020900
3874.000000 -0.024543
3875.000000 0.020900
3876.000000 -0.000185
3877.000000 0.020901
3878.000000 -0.024544
3879.000000 0.020900
3880.000000 0.006260
3881.000000 0.020900
3882.000000 -0.024543
3883.000000 0.020900
3884.000000 -0.000184
3885.000000 0.020900
3886.000000 -0.024544
3887.000000 0.020901
3888.000000 -0.130017
3889.000000 0.020900
3890.000000 -0.024544
3891.000000 0.020901
3892.000000 -0.000186
3893.000000 0.020900
3894.000000 -0.024543
3895.000000 0.020900
3896.000000 0.006261
3897.000000 0.020900
3898.000000 -0.024544
3899.000000 0.020901
3900.000000 -0.000186
3901.000000 0.020900
3902.000000 -0.024543
3903.000000 0.020900
3904.000000 -0.017796
3905.000000 0.020900
3906.000000 -0.024544
3907.000000 0.020901
3908.000000 -0.000186
3909.000000 0.020901
3910.000000 -0.024544
3911.000000 0.020900
3912.000000 0.006261
3913.000000 0.020899
3914.000000 -0.024542
3915.000000 0.020899
3916.000000 -0.000185
3917.000000 0.020901
3918.000000 -0.024544
3919.000000 0.020900
3920.000000 -0.130017
3921.000000 0.020901
3922.000000 -0.024544
3923.000000 0.020900
3924.000000 -0.000185
3925.000000 0.020900
3926.000000 -0.024543
3927.000000 0.020900
3928.000000 0.006260
3929.000000 0.020901
3930.000000 -0.024544
3931.000000 0.020900
3932.000000 -0.000185
3933.000000 0.020900
3934.000000 -0.024543
3935.000000 0.020900
3936.000000 -0.002853
3937.000000 0.020900
3938.000000 -0.024544
3939.000000 0.020901
3940.000000 -0.000186
3941.000000 0.020900
3942.000000 -0.024543
3943.000000 0.020900
3944.000000 0.006261
3945.000000 0.020900
3946.000000 -0.024544
3947.000000 0.020901
3948.000000 -0.000186
3949.000000 0.020900
3950.000000 -0.024543
3951.000000 0.020900
3952.000000 -0.130017
3953.000000 0.020900
3954.000000 -0.024543
3955.000000 0.020900
3956.000000 -0.000184
3957.000000 0.020899
3958.000000 -0.024543
3959.000000 0.020900
3960.000000 0.006260
3961.000000 0.020900
3962.000000 -0.024543
3963.000000 0.020900
3964.000000 -0.000185
3965.000000 0.020900
3966.000000 -0.024544
3967.000000 0.020901
3968.000000 -0.088285
3969.000000 0.020900
3970.000000 -0.024544
3971.000000 0.020901
3972.000000 -0.000186
3973.000000 0.020900
3974.000000 -0.024543
3975.000000 0.020900
3976.000000 0.006261
3977.000000 0.020900
3978.000000 -0.024544
3979.000000 0.020901
3980.000000 -0.000186
3981.000000 0.020901
3982.000000 -0.024544
3983.000000 0.020900
3984.000000 -0.130017
3985.000000 0.020901
3986.000000 -0.024544
3987.000000 0.020900
3988.000000 -0.000184
3989.000000 0.020900
3990.000000 -0.024544
3991.000000 0.020901
3992.000000 0.006259
3993.000000 0.020901
3994.000000 -0.024544
3995.000000 0.020900
3996.000000 -0.000184
3997.000000 0.020900
3998.000000 -0.024544
3999.000000 0.020901
4000.000000 -0.002855
4001.000000 0.020901
4002.000000 -0.024544
4003.000000 0.020900
4004.000000 -0.000185
4005.000000 0.020900
4006.000000 -0.024544
4007.000000 0.020901
4008.000000 0.006260
4009.000000 0.020901
4010.000000 -0.024544
4011.000000 0.020900
4012.000000 -0.000185
4013.000000 0.020900
4014.000000 -0.024543
4015.000000 0.020900
4016.000000 -0.130017
4017.000000 0.020900
4018.000000 -0.024543
4019.000000 0.020900
4020.000000 -0.000185
4021.000000 0.020901
4022.000000 -0.024544
4023.000000 0.020900
4024.000000 0.006260
4025.000000 0.020900
4026.000000 -0.024543
4027.000000 0.020900
4028.000000 -0.000185
4029.000000 0.020901
4030.000000 -0.024544
4031.000000 0.020900
4032.000000 -0.017797
4033.000000 0.020901
4034.000000 -0.024544
4035.000000 0.020900
4036.000000 -0.000184
4037.000000 0.020900
4038.000000 -0.024544
4039.000000 0.020901
4040.000000 0.006259
4041.000000 0.020901
4042.000000 -0.024544
4043.000000 0.020900
4044.000000 -0.000184
4045.000000 0.020900
4046.000000 -0.024544
4047.000000 0.020901
4048.000000 -0.130017
4049.000000 0.020900
4050.000000 -0.024544
4051.000000 0.020901
4052.000000 -0.000186
4053.000000 0.020901
4054.000000 -0.024544
4055.000000 0.020900
4056.000000 0.006261
4057.000000 0.020900
4058.000000 -0.024544
4059.000000 0.020901
4060.000000 -0.000186
4061.000000 0.020901
4062.000000 -0.024544
4063.000000 0.020900
4064.000000 -0.002853
4065.000000 0.020899
4066.000000 -0.024542
4067.000000 0.020899
4068.000000 -0.000185
4069.000000 0.020901
4070.000000 -0.024544
4071.000000 0.020900
4072.000000 0.006260
4073.000000 0.020900
4074.000000 -0.024543
4075.000000 0.020900
4076.000000 -0.000185
4077.000000 0.020901
4078.000000 -0.024544
4079.000000 0.020900
4080.000000 -0.130017
4081.000000 0.020901
4082.000000 -0.024544
4083.000000 0.020900
4084.000000 -0.000185
4085.000000 0.020900
4086.000000 -0.024543
4087.000000 0.020900
4088.000000 0.006260
4089.000000 0.020901
4090.000000 -0.024544
4091.000000 0.020900
4092.000000 -0.000185
4093.000000 0.020900
4094.000000 -0.024543
4095.000000 0.020900


==> Plots/SingleRun_DNL/est_dnl.dat <==
0.000000 0.000000
1.000000 -0.000256
2.000000 -0.044320
3.000000 -0.000256
4.000000 -0.024682
5.000000 -0.000256
6.000000 -0.044320
7.000000 -0.000256
8.000000 0.003765
9.000000 -0.000256
10.000000 -0.044320
11.000000 -0.000256
12.000000 -0.024682
13.000000 -0.000256
14.000000 -0.044320
15.000000 -0.000256
16.000000 0.417752
17.000000 -0.000256
18.000000 -0.044320
19.000000 -0.000256
20.000000 -0.024681
21.000000 -0.000256
22.000000 -0.044320
23.000000 -0.000256
24.000000 0.003764
25.000000 -0.000256
26.000000 -0.044320
27.000000 -0.000256
28.000000 -0.024681
29.000000 -0.000257
30.000000 -0.044319
31.000000 -0.000257
32.000000 0.061374
33.000000 -0.000256
34.000000 -0.044320
35.000000 -0.000256
36.000000 -0.024682
37.000000 -0.000256
38.000000 -0.044320
39.000000 -0.000256
40.000000 0.003765
41.000000 -0.000256
42.000000 -0.044320
43.000000 -0.000256
44.000000 -0.024682
45.000000 -0.000256
46.000000 -0.044320
47.000000 -0.000256
48.000000 0.417752
49.000000 -0.000256
50.000000 -0.044320
51.000000 -0.000256
52.000000 -0.024681
53.000000 -0.000256
54.000000 -0.044320
55.000000 -0.000256
56.000000 0.003764
57.000000 -0.000256
58.000000 -0.044320
59.000000 -0.000256
60.000000 -0.024681
61.000000 -0.000256
62.000000 -0.044320
63.000000 -0.000256
64.000000 0.109793
65.000000 -0.000256
66.000000 -0.044320
67.000000 -0.000256
68.000000 -0.024681
69.000000 -0.000256
70.000000 -0.044320
71.000000 -0.000256
72.000000 0.003764
73.000000 -0.000256
74.000000 -0.044320
75.000000 -0.000256
76.000000 -0.024681
77.000000 -0.000256
78.000000 -0.044320
79.000000 -0.000256
80.000000 0.417752
81.000000 -0.000256
82.000000 -0.044320
83.000000 -0.000256
84.000000 -0.024682
85.000000 -0.000256
86.000000 -0.044320
87.000000 -0.000256
88.000000 0.003765
89.000000 -0.000256
90.000000 -0.044320
91.000000 -0.000256
92.000000 -0.024682
93.000000 -0.000256
94.000000 -0.044320
95.000000 -0.000256
96.000000 0.061373
97.000000 -0.000256
98.000000 -0.044320
99.000000 -0.000256
100.000000 -0.024681
101.000000 -0.000256
102.000000 -0.044320
103.000000 -0.000256
104.000000 0.003764
105.000000 -0.000256
106.000000 -0.044320
107.000000 -0.000256
108.000000 -0.024681
109.000000 -0.000256
110.000000 -0.044320
111.000000 -0.000256
112.000000 0.417752
113.000000 -0.000256
114.000000 -0.044320
115.000000 -0.000256
116.000000 -0.024682
117.000000 -0.000256
118.000000 -0.044320
119.000000 -0.000256
120.000000 0.003765
121.000000 -0.000256
122.000000 -0.044320
123.000000 -0.000256
124.000000 -0.024682
125.000000 -0.000256
126.000000 -0.044320
127.000000 -0.000256
128.000000 0.012424
129.000000 -0.000256
130.000000 -0.044320
131.000000 -0.000256
132.000000 -0.024682
133.000000 -0.000256
134.000000 -0.044320
135.000000 -0.000256
136.000000 0.003765
137.000000 -0.000257
138.000000 -0.044319
139.000000 -0.000257
140.000000 -0.024681
141.000000 -0.000256
142.000000 -0.044320
143.000000 -0.000256
144.000000 0.417752
145.000000 -0.000256
146.000000 -0.044320
147.000000 -0.000256
148.000000 -0.024682
149.000000 -0.000256
150.000000 -0.044320
151.000000 -0.000256
152.000000 0.003765
153.000000 -0.000256
154.000000 -0.044320
155.000000 -0.000256
156.000000 -0.024682
157.000000 -0.000256
158.000000 -0.044320
159.000000 -0.000256
160.000000 0.061374
161.000000 -0.000256
162.000000 -0.044320
163.000000 -0.000256
164.000000 -0.024682
165.000000 -0.000256
166.000000 -0.044320
167.000000 -0.000256
168.000000 0.003765
169.000000 -0.000256
170.000000 -0.044320
171.000000 -0.000256
172.000000 -0.024682
173.000000 -0.000256
174.000000 -0.044320
175.000000 -0.000256
176.000000 0.417752
177.000000 -0.000256
178.000000 -0.044320
179.000000 -0.000256
180.000000 -0.024681
181.000000 -0.000257
182.000000 -0.044319
183.000000 -0.000257
184.000000 0.003765
185.000000 -0.000256
186.000000 -0.044320
187.000000 -0.000256
188.000000 -0.024682
189.000000 -0.000256
190.000000 -0.044320
191.000000 -0.000256
192.000000 0.109794
193.000000 -0.000256
194.000000 -0.044320
195.000000 -0.000256
196.000000 -0.024682
197.000000 -0.000256
198.000000 -0.044320
199.000000 -0.000256
200.000000 0.003765
201.000000 -0.000256
202.000000 -0.044320
203.000000 -0.000256
204.000000 -0.024682
205.000000 -0.000256
206.000000 -0.044320
207.000000 -0.000256
208.000000 0.417752
209.000000 -0.000256
210.000000 -0.044320
211.000000 -0.000256
212.000000 -0.024681
213.000000 -0.000256
214.000000 -0.044320
215.000000 -0.000256
216.000000 0.003764
217.000000 -0.000256
218.000000 -0.044320
219.000000 -0.000256
220.000000 -0.024681
221.000000 -0.000256
222.000000 -0.044320
223.000000 -0.000256
224.000000 0.061373
225.000000 -0.000256
226.000000 -0.044320
227.000000 -0.000256
228.000000 -0.024681
229.000000 -0.000256
230.000000 -0.044320
231.000000 -0.000256
232.000000 0.003764
233.000000 -0.000256
234.000000 -0.044320
235.000000 -0.000256
236.000000 -0.024682
237.000000 -0.000256
238.000000 -0.044320
239.000000 -0.000256
240.000000 0.417753
241.000000 -0.000256
242.000000 -0.044320
243.000000 -0.000256
244.000000 -0.024682
245.000000 -0.000256
246.000000 -0.044320
247.000000 -0.000256
248.000000 0.003764
249.000000 -0.000256
250.000000 -0.044320
251.000000 -0.000256
252.000000 -0.024681
253.000000 -0.000256
254.000000 -0.044320
255.000000 -0.000256
256.000000 0.004561
257.000000 -0.000256
258.000000 -0.044320
259.000000 -0.000256
260.000000 -0.024682
261.000000 -0.000256
262.000000 -0.044320
263.000000 -0.000256
264.000000 0.003764
265.000000 -0.000256
266.000000 -0.044320
267.000000 -0.000256
268.000000 -0.024681
269.000000 -0.000256
270.000000 -0.044320
271.000000 -0.000256
272.000000 0.417752
273.000000 -0.000256
274.000000 -0.044320
275.000000 -0.000256
276.000000 -0.024682
277.000000 -0.000256
278.000000 -0.044320
279.000000 -0.000256
280.000000 0.003765
281.000000 -0.000256
282.000000 -0.044320
283.000000 -0.000256
284.000000 -0.024682
285.000000 -0.000256
286.000000 -0.044320
287.000000 -0.000256
288.000000 0.061374
289.000000 -0.000256
290.000000 -0.044320
291.000000 -0.000256
292.000000 -0.024682
293.000000 -0.000256
294.000000 -0.044320
295.000000 -0.000256
296.000000 0.003764
297.000000 -0.000256
298.000000 -0.044320
299.000000 -0.000256
300.000000 -0.024681
301.000000 -0.000256
302.000000 -0.044320
303.000000 -0.000256
304.000000 0.417752
305.000000 -0.000256
306.000000 -0.044320
307.000000 -0.000256
308.000000 -0.024682
309.000000 -0.000256
310.000000 -0.044320
311.000000 -0.000256
312.000000 0.003765
313.000000 -0.000256
314.000000 -0.044320
315.000000 -0.000256
316.000000 -0.024682
317.000000 -0.000256
318.000000 -0.044320
319.000000 -0.000256
320.000000 0.109794
321.000000 -0.000256
322.000000 -0.044320
323.000000 -0.000256
324.000000 -0.024682
325.000000 -0.000256
326.000000 -0.044320
327.000000 -0.000256
328.000000 0.003765
329.000000 -0.000256
330.000000 -0.044320
331.000000 -0.000256
332.000000 -0.024682
333.000000 -0.000256
334.000000 -0.044320
335.000000 -0.000256
336.000000 0.417752
337.000000 -0.000256
338.000000 -0.044320
339.000000 -0.000256
340.000000 -0.024681
341.000000 -0.000256
342.000000 -0.044320
343.000000 -0.000256
344.000000 0.003764
345.000000 -0.000256
346.000000 -0.044320
347.000000 -0.000256
348.000000 -0.024681
349.000000 -0.000257
350.000000 -0.044319
351.000000 -0.000257
352.000000 0.061374
353.000000 -0.000256
354.000000 -0.044320
355.000000 -0.000256
356.000000 -0.024682
357.000000 -0.000256
358.000000 -0.044320
359.000000 -0.000256
360.000000 0.003765
361.000000 -0.000256
362.000000 -0.044320
363.000000 -0.000256
364.000000 -0.024682
365.000000 -0.000256
366.000000 -0.044320
367.000000 -0.000256
368.000000 0.417752
369.000000 -0.000256
370.000000 -0.044320
371.000000 -0.000256
372.000000 -0.024681
373.000000 -0.000256
374.000000 -0.044320
375.000000 -0.000256
376.000000 0.003764
377.000000 -0.000256
378.000000 -0.044320
379.000000 -0.000256
380.000000 -0.024681
381.000000 -0.000256
382.000000 -0.044320
383.000000 -0.000256
384.000000 0.012423
385.000000 -0.000256
386.000000 -0.044320
387.000000 -0.000256
388.000000 -0.024681
389.000000 -0.000256
390.000000 -0.044320
391.000000 -0.000256
392.000000 0.003764
393.000000 -0.000256
394.000000 -0.044320
395.000000 -0.000256
396.000000 -0.024682
397.000000 -0.000256
398.000000 -0.044320
399.000000 -0.000256
400.000000 0.417753
401.000000 -0.000256
402.000000 -0.044320
403.000000 -0.000256
404.000000 -0.024682
405.000000 -0.000256
406.000000 -0.044320
407.000000 -0.000256
408.000000 0.003764
409.000000 -0.000256
410.000000 -0.044320
411.000000 -0.000256
412.000000 -0.024681
413.000000 -0.000256
414.000000 -0.044320
415.000000 -0.000256
416.000000 0.061373
417.000000 -0.000256
418.000000 -0.044320
419.000000 -0.000256
420.000000 -0.024681
421.000000 -0.000256
422.000000 -0.044320
423.000000 -0.000256
424.000000 0.003764
425.000000 -0.000256
426.000000 -0.044320
427.000000 -0.000256
428.000000 -0.024681
429.000000 -0.000256
430.000000 -0.044320
431.000000 -0.000256
432.000000 0.417752
433.000000 -0.000256
434.000000 -0.044320
435.000000 -0.000256
436.000000 -0.024682
437.000000 -0.000256
438.000000 -0.044320
439.000000 -0.000256
440.000000 0.003765
441.000000 -0.000257
442.000000 -0.044319
443.000000 -0.000257
444.000000 -0.024681
445.000000 -0.000256
446.000000 -0.044320
447.000000 -0.000256
448.000000 0.109794
449.000000 -0.000256
450.000000 -0.044320
451.000000 -0.000256
452.000000 -0.024682
453.000000 -0.000256
454.000000 -0.044320
455.000000 -0.000256
456.000000 0.003765
457.000000 -0.000257
458.000000 -0.044319
459.000000 -0.000257
460.000000 -0.024681
461.000000 -0.000256
462.000000 -0.044320
463.000000 -0.000256
464.000000 0.417752
465.000000 -0.000256
466.000000 -0.044320
467.000000 -0.000256
468.000000 -0.024682
469.000000 -0.000256
470.000000 -0.044320
471.000000 -0.000256
472.000000 0.003765
473.000000 -0.000256
474.000000 -0.044320
475.000000 -0.000256
476.000000 -0.024682
477.000000 -0.000256
478.000000 -0.044320
479.000000 -0.000256
480.000000 0.061374
481.000000 -0.000256
482.000000 -0.044320
483.000000 -0.000256
484.000000 -0.024682
485.000000 -0.000256
486.000000 -0.044320
487.000000 -0.000256
488.000000 0.003765
489.000000 -0.000256
490.000000 -0.044320
491.000000 -0.000256
492.000000 -0.024682
493.000000 -0.000256
494.000000 -0.044320
495.000000 -0.000256
496.000000 0.417752
497.000000 -0.000256
498.000000 -0.044320
499.000000 -0.000256
500.000000 -0.024682
501.000000 -0.000256
502.000000 -0.044320
503.000000 -0.000256
504.000000 0.003765
505.000000 -0.000256
506.000000 -0.044320
507.000000 -0.000256
508.000000 -0.024682
509.000000 -0.000256
510.000000 -0.044320
511.000000 -0.000256
512.000000 -0.226677
513.000000 -0.000256
514.000000 -0.044320
515.000000 -0.000256
516.000000 -0.024682
517.000000 -0.000256
518.000000 -0.044320
519.000000 -0.000256
520.000000 0.003765
521.000000 -0.000256
522.000000 -0.044320
523.000000 -0.000256
524.000000 -0.024682
525.000000 -0.000256
526.000000 -0.044320
527.000000 -0.000256
528.000000 0.417752
529.000000 -0.000256
530.000000 -0.044320
531.000000 -0.000256
532.000000 -0.024681
533.000000 -0.000256
534.000000 -0.044320
535.000000 -0.000256
536.000000 0.003764
537.000000 -0.000256
538.000000 -0.044320
539.000000 -0.000256
540.000000 -0.024681
541.000000 -0.000256
542.000000 -0.044320
543.000000 -0.000256
544.000000 0.061373
545.000000 -0.000256
546.000000 -0.044320
547.000000 -0.000256
548.000000 -0.024681
549.000000 -0.000256
550.000000 -0.044320
551.000000 -0.000256
552.000000 0.003764
553.000000 -0.000256
554.000000 -0.044320
555.000000 -0.000256
556.000000 -0.024682
557.000000 -0.000256
558.000000 -0.044320
559.000000 -0.000256
560.000000 0.417753
561.000000 -0.000256
562.000000 -0.044320
563.000000 -0.000256
564.000000 -0.024682
565.000000 -0.000256
566.000000 -0.044320
567.000000 -0.000256
568.000000 0.003764
569.000000 -0.000256
570.000000 -0.044320
571.000000 -0.000256
572.000000 -0.024681
573.000000 -0.000256
574.000000 -0.044320
575.000000 -0.000256
576.000000 0.109794
577.000000 -0.000257
578.000000 -0.044319
579.000000 -0.000257
580.000000 -0.024681
581.000000 -0.000256
582.000000 -0.044320
583.000000 -0.000256
584.000000 0.003764
585.000000 -0.000256
586.000000 -0.044320
587.000000 -0.000256
588.000000 -0.024681
589.000000 -0.000256
590.000000 -0.044320
591.000000 -0.000256
592.000000 0.417752
593.000000 -0.000256
594.000000 -0.044320
595.000000 -0.000256
596.000000 -0.024682
597.000000 -0.000256
598.000000 -0.044320
599.000000 -0.000256
600.000000 0.003765
601.000000 -0.000256
602.000000 -0.044320
603.000000 -0.000256
604.000000 -0.024682
605.000000 -0.000256
606.000000 -0.044320
607.000000 -0.000256
608.000000 0.061374
609.000000 -0.000256
610.000000 -0.044320
611.000000 -0.000256
612.000000 -0.024682
613.000000 -0.000256
614.000000 -0.044320
615.000000 -0.000256
616.000000 0.003764
617.000000 -0.000256
618.000000 -0.044320
619.000000 -0.000256
620.000000 -0.024681
621.000000 -0.000256
622.000000 -0.044320
623.000000 -0.000256
624.000000 0.417752
625.000000 -0.000256
626.000000 -0.044320
627.000000 -0.000256
628.000000 -0.024682
629.000000 -0.000256
630.000000 -0.044320
631.000000 -0.000256
632.000000 0.003765
633.000000 -0.000256
634.000000 -0.044320
635.000000 -0.000256
636.000000 -0.024682
637.000000 -0.000256
638.000000 -0.044320
639.000000 -0.000256
640.000000 0.012424
641.000000 -0.000256
642.000000 -0.044320
643.000000 -0.000256
644.000000 -0.024682
645.000000 -0.000256
646.000000 -0.044320
647.000000 -0.000256
648.000000 0.003765
649.000000 -0.000256
650.000000 -0.044320
651.000000 -0.000256
652.000000 -0.024682
653.000000 -0.000256
654.000000 -0.044320
655.000000 -0.000256
656.000000 0.417752
657.000000 -0.000256
658.000000 -0.044320
659.000000 -0.000256
660.000000 -0.024681
661.000000 -0.000256
662.000000 -0.044320
663.000000 -0.000256
664.000000 0.003764
665.000000 -0.000256
666.000000 -0.044320
667.000000 -0.000256
668.000000 -0.024682
669.000000 -0.000256
670.000000 -0.044320
671.000000 -0.000256
672.000000 0.061374
673.000000 -0.000256
674.000000 -0.044320
675.000000 -0.000256
676.000000 -0.024682
677.000000 -0.000256
678.000000 -0.044320
679.000000 -0.000256
680.000000 0.003765
681.000000 -0.000256
682.000000 -0.044320
683.000000 -0.000256
684.000000 -0.024682
685.000000 -0.000256
686.000000 -0.044320
687.000000 -0.000256
688.000000 0.417752
689.000000 -0.000256
690.000000 -0.044320
691.000000 -0.000256
692.000000 -0.024681
693.000000 -0.000256
694.000000 -0.044320
695.000000 -0.000256
696.000000 0.003764
697.000000 -0.000256
698.000000 -0.044320
699.000000 -0.000256
700.000000 -0.024682
701.000000 -0.000256
702.000000 -0.044320
703.000000 -0.000256
704.000000 0.109794
705.000000 -0.000256
706.000000 -0.044320
707.000000 -0.000256
708.000000 -0.024681
709.000000 -0.000256
710.000000 -0.044320
711.000000 -0.000256
712.000000 0.003764
713.000000 -0.000256
714.000000 -0.044320
715.000000 -0.000256
716.000000 -0.024682
717.000000 -0.000256
718.000000 -0.044320
719.000000 -0.000256
720.000000 0.417753
721.000000 -0.000256
722.000000 -0.044320
723.000000 -0.000256
724.000000 -0.024682
725.000000 -0.000256
726.000000 -0.044320
727.000000 -0.000256
728.000000 0.003764
729.000000 -0.000256
730.000000 -0.044320
731.000000 -0.000256
732.000000 -0.024681
733.000000 -0.000256
734.000000 -0.044320
735.000000 -0.000256
736.000000 0.061373
737.000000 -0.000256
738.000000 -0.044320
739.000000 -0.000256
740.000000 -0.024681
741.000000 -0.000256
742.000000 -0.044320
743.000000 -0.000256
744.000000 0.003764
745.000000 -0.000256
746.000000 -0.044320
747.000000 -0.000256
748.000000 -0.024681
749.000000 -0.000257
750.000000 -0.044319
751.000000 -0.000257
752.000000 0.417753
753.000000 -0.000256
754.000000 -0.044320
755.000000 -0.000256
756.000000 -0.024682
757.000000 -0.000256
758.000000 -0.044320
759.000000 -0.000256
760.000000 0.003765
761.000000 -0.000257
762.000000 -0.044319
763.000000 -0.000257
764.000000 -0.024681
765.000000 -0.000256
766.000000 -0.044320
767.000000 -0.000256
768.000000 0.004561
769.000000 -0.000256
770.000000 -0.044320
771.000000 -0.000256
772.000000 -0.024682
773.000000 -0.000256
774.000000 -0.044320
775.000000 -0.000256
776.000000 0.003765
777.000000 -0.000257
778.000000 -0.044319
779.000000 -0.000257
780.000000 -0.024681
781.000000 -0.000256
782.000000 -0.044320
783.000000 -0.000256
784.000000 0.417752
785.000000 -0.000256
786.000000 -0.044320
787.000000 -0.000256
788.000000 -0.024682
789.000000 -0.000256
790.000000 -0.044320
791.000000 -0.000256
792.000000 0.003765
793.000000 -0.000256
794.000000 -0.044320
795.000000 -0.000256
796.000000 -0.024682
797.000000 -0.000256
798.000000 -0.044320
799.000000 -0.000256
800.000000 0.061374
801.000000 -0.000256
802.000000 -0.044320
803.000000 -0.000256
804.000000 -0.024682
805.000000 -0.000256
806.000000 -0.044320
807.000000 -0.000256
808.000000 0.003765
809.000000 -0.000256
810.000000 -0.044320
811.000000 -0.000256
812.000000 -0.024682
813.000000 -0.000256
814.000000 -0.044320
815.000000 -0.000256
816.000000 0.417752
817.000000 -0.000256
818.000000 -0.044320
819.000000 -0.000256
820.000000 -0.024682
821.000000 -0.000256
822.000000 -0.044320
823.000000 -0.000256
824.000000 0.003765
825.000000 -0.000256
826.000000 -0.044320
827.000000 -0.000256
828.000000 -0.024682
829.000000 -0.000256
830.000000 -0.044320
831.000000 -0.000256
832.000000 0.109794
833.000000 -0.000256
834.000000 -0.044320
835.000000 -0.000256
836.000000 -0.024682
837.000000 -0.000256
838.000000 -0.044320
839.000000 -0.000256
840.000000 0.003765
841.000000 -0.000256
842.000000 -0.044320
843.000000 -0.000256
844.000000 -0.024682
845.000000 -0.000256
846.000000 -0.044320
847.000000 -0.000256
848.000000 0.417752
849.000000 -0.000256
850.000000 -0.044320
851.000000 -0.000256
852.000000 -0.024681
853.000000 -0.000256
854.000000 -0.044320
855.000000 -0.000256
856.000000 0.003764
857.000000 -0.000256
858.000000 -0.044320
859.000000 -0.000256
860.000000 -0.024681
861.000000 -0.000256
862.000000 -0.044320
863.000000 -0.000256
864.000000 0.061373
865.000000 -0.000256
866.000000 -0.044320
867.000000 -0.000256
868.000000 -0.024681
869.000000 -0.000256
870.000000 -0.044320
871.000000 -0.000256
872.000000 0.003764
873.000000 -0.000256
874.000000 -0.044320
875.000000 -0.000256
876.000000 -0.024682
877.000000 -0.000256
878.000000 -0.044320
879.000000 -0.000256
880.000000 0.417753
881.000000 -0.000257
882.000000 -0.044319
883.000000 -0.000257
884.000000 -0.024681
885.000000 -0.000256
886.000000 -0.044320
887.000000 -0.000256
888.000000 0.003764
889.000000 -0.000256
890.000000 -0.044320
891.000000 -0.000256
892.000000 -0.024681
893.000000 -0.000256
894.000000 -0.044320
895.000000 -0.000256
896.000000 0.012423
897.000000 -0.000256
898.000000 -0.044320
899.000000 -0.000256
900.000000 -0.024681
901.000000 -0.000256
902.000000 -0.044320
903.000000 -0.000256
904.000000 0.003764
905.000000 -0.000256
906.000000 -0.044320
907.000000 -0.000256
908.000000 -0.024681
909.000000 -0.000256
910.000000 -0.044320
911.000000 -0.000256
912.000000 0.417752
913.000000 -0.000256
914.000000 -0.044320
915.000000 -0.000256
916.000000 -0.024682
917.000000 -0.000256
918.000000 -0.044320
919.000000 -0.000256
920.000000 0.003765
921.000000 -0.000256
922.000000 -0.044320
923.000000 -0.000256
924.000000 -0.024682
925.000000 -0.000256
926.000000 -0.044320
927.000000 -0.000256
928.000000 0.061374
929.000000 -0.000257
930.000000 -0.044319
931.000000 -0.000257
932.000000 -0.024681
933.000000 -0.000256
934.000000 -0.044320
935.000000 -0.000256
936.000000 0.003764
937.000000 -0.000256
938.000000 -0.044320
939.000000 -0.000256
940.000000 -0.024681
941.000000 -0.000256
942.000000 -0.044320
943.000000 -0.000256
944.000000 0.417752
945.000000 -0.000256
946.000000 -0.044320
947.000000 -0.000256
948.000000 -0.024682
949.000000 -0.000256
950.000000 -0.044320
951.000000 -0.000256
952.000000 0.003765
953.000000 -0.000256
954.000000 -0.044320
955.000000 -0.000256
956.000000 -0.024682
957.000000 -0.000256
958.000000 -0.044320
959.000000 -0.000256
960.000000 0.109794
961.000000 -0.000256
962.000000 -0.044320
963.000000 -0.000256
964.000000 -0.024682
965.000000 -0.000256
966.000000 -0.044320
967.000000 -0.000256
968.000000 0.003765
969.000000 -0.000256
970.000000 -0.044320
971.000000 -0.000256
972.000000 -0.024682
973.000000 -0.000256
974.000000 -0.044320
975.000000 -0.000256
976.000000 0.417752
977.000000 -0.000256
978.000000 -0.044320
979.000000 -0.000256
980.000000 -0.024681
981.000000 -0.000256
982.000000 -0.044320
983.000000 -0.000256
984.000000 0.003764
985.000000 -0.000256
986.000000 -0.044320
987.000000 -0.000256
988.000000 -0.024682
989.000000 -0.000256
990.000000 -0.044320
991.000000 -0.000256
992.000000 0.061374
993.000000 -0.000256
994.000000 -0.044320
995.000000 -0.000256
996.000000 -0.024682
997.000000 -0.000256
998.000000 -0.044320
999.000000 -0.000256
1000.000000 0.003765
1001.000000 -0.000256
1002.000000 -0.044320
1003.000000 -0.000256
1004.000000 -0.024682
1005.000000 -0.000256
1006.000000 -0.044320
1007.000000 -0.000256
1008.000000 0.417752
1009.000000 -0.000256
1010.000000 -0.044320
1011.000000 -0.000256
1012.000000 -0.024681
1013.000000 -0.000256
1014.000000 -0.044320
1015.000000 -0.000256
1016.000000 0.003764
1017.000000 -0.000256
1018.000000 -0.044320
1019.000000 -0.000256
1020.000000 -0.024682
1021.000000 -0.000256
1022.000000 -0.044320
1023.000000 -0.000256
1024.000000 -0.426633
1025.000000 -0.000256
1026.000000 -0.044320
1027.000000 -0.000256
1028.000000 -0.024681
1029.000000 -0.000256
1030.000000 -0.044320
1031.000000 -0.000256
1032.000000 0.003764
1033.000000 -0.000256
1034.000000 -0.044320
1035.000000 -0.000256
1036.000000 -0.024682
1037.000000 -0.000256
1038.000000 -0.044320
1039.000000 -0.000256
1040.000000 0.417753
1041.000000 -0.000256
1042.000000 -0.044320
1043.000000 -0.000256
1044.000000 -0.024682
1045.000000 -0.000256
1046.000000 -0.044320
1047.000000 -0.000256
1048.000000 0.003764
1049.000000 -0.000256
1050.000000 -0.044320
1051.000000 -0.000256
1052.000000 -0.024681
1053.000000 -0.000256
1054.000000 -0.044320
1055.000000 -0.000256
1056.000000 0.061373
1057.000000 -0.000256
1058.000000 -0.044320
1059.000000 -0.000256
1060.000000 -0.024681
1061.000000 -0.000256
1062.000000 -0.044320
1063.000000 -0.000256
1064.000000 0.003764
1065.000000 -0.000256
1066.000000 -0.044320
1067.000000 -0.000256
1068.000000 -0.024681
1069.000000 -0.000256
1070.000000 -0.044320
1071.000000 -0.000256
1072.000000 0.417752
1073.000000 -0.000256
1074.000000 -0.044320
1075.000000 -0.000256
1076.000000 -0.024682
1077.000000 -0.000256
1078.000000 -0.044320
1079.000000 -0.000256
1080.000000 0.003765
1081.000000 -0.000256
1082.000000 -0.044320
1083.000000 -0.000256
1084.000000 -0.024682
1085.000000 -0.000256
1086.000000 -0.044320
1087.000000 -0.000256
1088.000000 0.109794
1089.000000 -0.000256
1090.000000 -0.044320
1091.000000 -0.000256
1092.000000 -0.024682
1093.000000 -0.000256
1094.000000 -0.044320
1095.000000 -0.000256
1096.000000 0.003765
1097.000000 -0.000257
1098.000000 -0.044319
1099.000000 -0.000257
1100.000000 -0.024681
1101.000000 -0.000256
1102.000000 -0.044320
1103.000000 -0.000256
1104.000000 0.417752
1105.000000 -0.000256
1106.000000 -0.044320
1107.000000 -0.000256
1108.000000 -0.024682
1109.000000 -0.000256
1110.000000 -0.044320
1111.000000 -0.000256
1112.000000 0.003765
1113.000000 -0.000256
1114.000000 -0.044320
1115.000000 -0.000256
1116.000000 -0.024682
1117.000000 -0.000256
1118.000000 -0.044320
1119.000000 -0.000256
1120.000000 0.061374
1121.000000 -0.000256
1122.000000 -0.044320
1123.000000 -0.000256
1124.000000 -0.024682
1125.000000 -0.000256
1126.000000 -0.044320
1127.000000 -0.000256
1128.000000 0.003765
1129.000000 -0.000256
1130.000000 -0.044320
1131.000000 -0.000256
1132.000000 -0.024682
1133.000000 -0.000256
1134.000000 -0.044320
1135.000000 -0.000256
1136.000000 0.417752
1137.000000 -0.000256
1138.000000 -0.044320
1139.000000 -0.000256
1140.000000 -0.024682
1141.000000 -0.000256
1142.000000 -0.044320
1143.000000 -0.000256
1144.000000 0.003765
1145.000000 -0.000256
1146.000000 -0.044320
1147.000000 -0.000256
1148.000000 -0.024682
1149.000000 -0.000256
1150.000000 -0.044320
1151.000000 -0.000256
1152.000000 0.012424
1153.000000 -0.000256
1154.000000 -0.044320
1155.000000 -0.000256
1156.000000 -0.024682
1157.000000 -0.000256
1158.000000 -0.044320
1159.000000 -0.000256
1160.000000 0.003765
1161.000000 -0.000256
1162.000000 -0.044320
1163.000000 -0.000256
1164.000000 -0.024682
1165.000000 -0.000256
1166.000000 -0.044320
1167.000000 -0.000256
1168.000000 0.417752
1169.000000 -0.000256
1170.000000 -0.044320
1171.000000 -0.000256
1172.000000 -0.024681
1173.000000 -0.000256
1174.000000 -0.044320
1175.000000 -0.000256
1176.000000 0.003764
1177.000000 -0.000256
1178.000000 -0.044320
1179.000000 -0.000256
1180.000000 -0.024681
1181.000000 -0.000256
1182.000000 -0.044320
1183.000000 -0.000256
1184.000000 0.061373
1185.000000 -0.000256
1186.000000 -0.044320
1187.000000 -0.000256
1188.000000 -0.024682
1189.000000 -0.000256
1190.000000 -0.044320
1191.000000 -0.000256
1192.000000 0.003765
1193.000000 -0.000256
1194.000000 -0.044320
1195.000000 -0.000256
1196.000000 -0.024682
1197.000000 -0.000256
1198.000000 -0.044320
1199.000000 -0.000256
1200.000000 0.417752
1201.000000 -0.000256
1202.000000 -0.044320
1203.000000 -0.000256
1204.000000 -0.024681
1205.000000 -0.000256
1206.000000 -0.044320
1207.000000 -0.000256
1208.000000 0.003764
1209.000000 -0.000256
1210.000000 -0.044320
1211.000000 -0.000256
1212.000000 -0.024681
1213.000000 -0.000256
1214.000000 -0.044320
1215.000000 -0.000256
1216.000000 0.109793
1217.000000 -0.000256
1218.000000 -0.044320
1219.000000 -0.000256
1220.000000 -0.024681
1221.000000 -0.000256
1222.000000 -0.044320
1223.000000 -0.000256
1224.000000 0.003764
1225.000000 -0.000256
1226.000000 -0.044320
1227.000000 -0.000256
1228.000000 -0.024681
1229.000000 -0.000256
1230.000000 -0.044320
1231.000000 -0.000256
1232.000000 0.417752
1233.000000 -0.000256
1234.000000 -0.044320
1235.000000 -0.000256
1236.000000 -0.024682
1237.000000 -0.000256
1238.000000 -0.044320
1239.000000 -0.000256
1240.000000 0.003765
1241.000000 -0.000256
1242.000000 -0.044320
1243.000000 -0.000256
1244.000000 -0.024682
1245.000000 -0.000256
1246.000000 -0.044320
1247.000000 -0.000256
1248.000000 0.061374
1249.000000 -0.000257
1250.000000 -0.044319
1251.000000 -0.000257
1252.000000 -0.024681
1253.000000 -0.000256
1254.000000 -0.044320
1255.000000 -0.000256
1256.000000 0.003764
1257.000000 -0.000256
1258.000000 -0.044320
1259.000000 -0.000256
1260.000000 -0.024681
1261.000000 -0.000256
1262.000000 -0.044320
1263.000000 -0.000256
1264.000000 0.417752
1265.000000 -0.000256
1266.000000 -0.044320
1267.000000 -0.000256
1268.000000 -0.024682
1269.000000 -0.000256
1270.000000 -0.044320
1271.000000 -0.000256
1272.000000 0.003765
1273.000000 -0.000256
1274.000000 -0.044320
1275.000000 -0.000256
1276.000000 -0.024682
1277.000000 -0.000256
1278.000000 -0.044320
1279.000000 -0.000256
1280.000000 0.004561
1281.000000 -0.000256
1282.000000 -0.044320
1283.000000 -0.000256
1284.000000 -0.024682
1285.000000 -0.000256
1286.000000 -0.044320
1287.000000 -0.000256
1288.000000 0.003765
1289.000000 -0.000256
1290.000000 -0.044320
1291.000000 -0.000256
1292.000000 -0.024682
1293.000000 -0.000256
1294.000000 -0.044320
1295.000000 -0.000256
1296.000000 0.417752
1297.000000 -0.000256
1298.000000 -0.044320
1299.000000 -0.000256
1300.000000 -0.024681
1301.000000 -0.000256
1302.000000 -0.044320
1303.000000 -0.000256
1304.000000 0.003764
1305.000000 -0.000256
1306.000000 -0.044320
1307.000000 -0.000256
1308.000000 -0.024682
1309.000000 -0.000256
1310.000000 -0.044320
1311.000000 -0.000256
1312.000000 0.061374
1313.000000 -0.000256
1314.000000 -0.044320
1315.000000 -0.000256
1316.000000 -0.024682
1317.000000 -0.000256
1318.000000 -0.044320
1319.000000 -0.000256
1320.000000 0.003765
1321.000000 -0.000256
1322.000000 -0.044320
1323.000000 -0.000256
1324.000000 -0.024682
1325.000000 -0.000256
1326.000000 -0.044320
1327.000000 -0.000256
1328.000000 0.417752
1329.000000 -0.000256
1330.000000 -0.044320
1331.000000 -0.000256
1332.000000 -0.024681
1333.000000 -0.000256
1334.000000 -0.044320
1335.000000 -0.000256
1336.000000 0.003764
1337.000000 -0.000256
1338.000000 -0.044320
1339.000000 -0.000256
1340.000000 -0.024682
1341.000000 -0.000256
1342.000000 -0.044320
1343.000000 -0.000256
1344.000000 0.109794
1345.000000 -0.000256
1346.000000 -0.044320
1347.000000 -0.000256
1348.000000 -0.024681
1349.000000 -0.000256
1350.000000 -0.044320
1351.000000 -0.000256
1352.000000 0.003764
1353.000000 -0.000256
1354.000000 -0.044320
1355.000000 -0.000256
1356.000000 -0.024682
1357.000000 -0.000256
1358.000000 -0.044320
1359.000000 -0.000256
1360.000000 0.417753
1361.000000 -0.000256
1362.000000 -0.044320
1363.000000 -0.000256
1364.000000 -0.024682
1365.000000 -0.000256
1366.000000 -0.044320
1367.000000 -0.000256
1368.000000 0.003764
1369.000000 -0.000256
1370.000000 -0.044320
1371.000000 -0.000256
1372.000000 -0.024681
1373.000000 -0.000256
1374.000000 -0.044320
1375.000000 -0.000256
1376.000000 0.061373
1377.000000 -0.000256
1378.000000 -0.044320
1379.000000 -0.000256
1380.000000 -0.024681
1381.000000 -0.000256
1382.000000 -0.044320
1383.000000 -0.000256
1384.000000 0.003764
1385.000000 -0.000256
1386.000000 -0.044320
1387.000000 -0.000256
1388.000000 -0.024681
1389.000000 -0.000257
1390.000000 -0.044319
1391.000000 -0.000257
1392.000000 0.417753
1393.000000 -0.000256
1394.000000 -0.044320
1395.000000 -0.000256
1396.000000 -0.024682
1397.000000 -0.000256
1398.000000 -0.044320
1399.000000 -0.000256
1400.000000 0.003765
1401.000000 -0.000257
1402.000000 -0.044319
1403.000000 -0.000257
1404.000000 -0.024681
1405.000000 -0.000256
1406.000000 -0.044320
1407.000000 -0.000256
1408.000000 0.012424
1409.000000 -0.000256
1410.000000 -0.044320
1411.000000 -0.000256
1412.000000 -0.024682
1413.000000 -0.000256
1414.000000 -0.044320
1415.000000 -0.000256
1416.000000 0.003764
1417.000000 -0.000256
1418.000000 -0.044320
1419.000000 -0.000256
1420.000000 -0.024681
1421.000000 -0.000256
1422.000000 -0.044320
1423.000000 -0.000256
1424.000000 0.417752
1425.000000 -0.000256
1426.000000 -0.044320
1427.000000 -0.000256
1428.000000 -0.024682
1429.000000 -0.000256
1430.000000 -0.044320
1431.000000 -0.000256
1432.000000 0.003765
1433.000000 -0.000256
1434.000000 -0.044320
1435.000000 -0.000256
1436.000000 -0.024682
1437.000000 -0.000256
1438.000000 -0.044320
1439.000000 -0.000256
1440.000000 0.061374
1441.000000 -0.000256
1442.000000 -0.044320
1443.000000 -0.000256
1444.000000 -0.024682
1445.000000 -0.000256
1446.000000 -0.044320
1447.000000 -0.000256
1448.000000 0.003765
1449.000000 -0.000257
1450.000000 -0.044319
1451.000000 -0.000257
1452.000000 -0.024681
1453.000000 -0.000256
1454.000000 -0.044320
1455.000000 -0.000256
1456.000000 0.417752
1457.000000 -0.000256
1458.000000 -0.044320
1459.000000 -0.000256
1460.000000 -0.024682
1461.000000 -0.000256
1462.000000 -0.044320
1463.000000 -0.000256
1464.000000 0.003765
1465.000000 -0.000256
1466.000000 -0.044320
1467.000000 -0.000256
1468.000000 -0.024682
1469.000000 -0.000256
1470.000000 -0.044320
1471.000000 -0.000256
1472.000000 0.109794
1473.000000 -0.000256
1474.000000 -0.044320
1475.000000 -0.000256
1476.000000 -0.024682
1477.000000 -0.000256
1478.000000 -0.044320
1479.000000 -0.000256
1480.000000 0.003765
1481.000000 -0.000256
1482.000000 -0.044320
1483.000000 -0.000256
1484.000000 -0.024682
1485.000000 -0.000256
1486.000000 -0.044320
1487.000000 -0.000256
1488.000000 0.417752
1489.000000 -0.000256
1490.000000 -0.044320
1491.000000 -0.000256
1492.000000 -0.024681
1493.000000 -0.000256
1494.000000 -0.044320
1495.000000 -0.000256
1496.000000 0.003764
1497.000000 -0.000256
1498.000000 -0.044320
1499.000000 -0.000256
1500.000000 -0.024681
1501.000000 -0.000257
1502.000000 -0.044319
1503.000000 -0.000257
1504.000000 0.061374
1505.000000 -0.000256
1506.000000 -0.044320
1507.000000 -0.000256
1508.000000 -0.024682
1509.000000 -0.000256
1510.000000 -0.044320
1511.000000 -0.000256
1512.000000 0.003765
1513.000000 -0.000256
1514.000000 -0.044320
1515.000000 -0.000256
1516.000000 -0.024682
1517.000000 -0.000256
1518.000000 -0.044320
1519.000000 -0.000256
1520.000000 0.417752
1521.000000 -0.000256
1522.000000 -0.044320
1523.000000 -0.000256
1524.000000 -0.024681
1525.000000 -0.000256
1526.000000 -0.044320
1527.000000 -0.000256
1528.000000 0.003764
1529.000000 -0.000256
1530.000000 -0.044320
1531.000000 -0.000256
1532.000000 -0.024681
1533.000000 -0.000256
1534.000000 -0.044320
1535.000000 -0.000256
1536.000000 -0.226678
1537.000000 -0.000256
1538.000000 -0.044320
1539.000000 -0.000256
1540.000000 -0.024681
1541.000000 -0.000256
1542.000000 -0.044320
1543.000000 -0.000256
1544.000000 0.003764
1545.000000 -0.000256
1546.000000 -0.044320
1547.000000 -0.000256
1548.000000 -0.024681
1549.000000 -0.000256
1550.000000 -0.044320
1551.000000 -0.000256
1552.000000 0.417752
1553.000000 -0.000256
1554.000000 -0.044320
1555.000000 -0.000256
1556.000000 -0.024682
1557.000000 -0.000256
1558.000000 -0.044320
1559.000000 -0.000256
1560.000000 0.003765
1561.000000 -0.000256
1562.000000 -0.044320
1563.000000 -0.000256
1564.000000 -0.024682
1565.000000 -0.000256
1566.000000 -0.044320
1567.000000 -0.000256
1568.000000 0.061374
1569.000000 -0.000257
1570.000000 -0.044319
1571.000000 -0.000257
1572.000000 -0.024681
1573.000000 -0.000256
1574.000000 -0.044320
1575.000000 -0.000256
1576.000000 0.003764
1577.000000 -0.000256
1578.000000 -0.044320
1579.000000 -0.000256
1580.000000 -0.024681
1581.000000 -0.000256
1582.000000 -0.044320
1583.000000 -0.000256
1584.000000 0.417752
1585.000000 -0.000256
1586.000000 -0.044320
1587.000000 -0.000256
1588.000000 -0.024682
1589.000000 -0.000256
1590.000000 -0.044320
1591.000000 -0.000256
1592.000000 0.003765
1593.000000 -0.000256
1594.000000 -0.044320
1595.000000 -0.000256
1596.000000 -0.024682
1597.000000 -0.000256
1598.000000 -0.044320
1599.000000 -0.000256
1600.000000 0.109794
1601.000000 -0.000256
1602.000000 -0.044320
1603.000000 -0.000256
1604.000000 -0.024682
1605.000000 -0.000256
1606.000000 -0.044320
1607.000000 -0.000256
1608.000000 0.003765
1609.000000 -0.000256
1610.000000 -0.044320
1611.000000 -0.000256
1612.000000 -0.024682
1613.000000 -0.000256
1614.000000 -0.044320
1615.000000 -0.000256
1616.000000 0.417752
1617.000000 -0.000256
1618.000000 -0.044320
1619.000000 -0.000256
1620.000000 -0.024681
1621.000000 -0.000256
1622.000000 -0.044320
1623.000000 -0.000256
1624.000000 0.003764
1625.000000 -0.000256
1626.000000 -0.044320
1627.000000 -0.000256
1628.000000 -0.024682
1629.000000 -0.000256
1630.000000 -0.044320
1631.000000 -0.000256
1632.000000 0.061374
1633.000000 -0.000256
1634.000000 -0.044320
1635.000000 -0.000256
1636.000000 -0.024682
1637.000000 -0.000256
1638.000000 -0.044320
1639.000000 -0.000256
1640.000000 0.003765
1641.000000 -0.000256
1642.000000 -0.044320
1643.000000 -0.000256
1644.000000 -0.024682
1645.000000 -0.000256
1646.000000 -0.044320
1647.000000 -0.000256
1648.000000 0.417752
1649.000000 -0.000256
1650.000000 -0.044320
1651.000000 -0.000256
1652.000000 -0.024681
1653.000000 -0.000256
1654.000000 -0.044320
1655.000000 -0.000256
1656.000000 0.003764
1657.000000 -0.000256
1658.000000 -0.044320
1659.000000 -0.000256
1660.000000 -0.024682
1661.000000 -0.000256
1662.000000 -0.044320
1663.000000 -0.000256
1664.000000 0.012424
1665.000000 -0.000256
1666.000000 -0.044320
1667.000000 -0.000256
1668.000000 -0.024681
1669.000000 -0.000257
1670.000000 -0.044319
1671.000000 -0.000257
1672.000000 0.003765
1673.000000 -0.000256
1674.000000 -0.044320
1675.000000 -0.000256
1676.000000 -0.024682
1677.000000 -0.000256
1678.000000 -0.044320
1679.000000 -0.000256
1680.000000 0.417753
1681.000000 -0.000257
1682.000000 -0.044319
1683.000000 -0.000257
1684.000000 -0.024681
1685.000000 -0.000256
1686.000000 -0.044320
1687.000000 -0.000256
1688.000000 0.003764
1689.000000 -0.000256
1690.000000 -0.044320
1691.000000 -0.000256
1692.000000 -0.024681
1693.000000 -0.000256
1694.000000 -0.044320
1695.000000 -0.000256
1696.000000 0.061373
1697.000000 -0.000256
1698.000000 -0.044320
1699.000000 -0.000256
1700.000000 -0.024681
1701.000000 -0.000256
1702.000000 -0.044320
1703.000000 -0.000256
1704.000000 0.003764
1705.000000 -0.000256
1706.000000 -0.044320
1707.000000 -0.000256
1708.000000 -0.024682
1709.000000 -0.000256
1710.000000 -0.044320
1711.000000 -0.000256
1712.000000 0.417753
1713.000000 -0.000256
1714.000000 -0.044320
1715.000000 -0.000256
1716.000000 -0.024682
1717.000000 -0.000256
1718.000000 -0.044320
1719.000000 -0.000256
1720.000000 0.003764
1721.000000 -0.000256
1722.000000 -0.044320
1723.000000 -0.000256
1724.000000 -0.024681
1725.000000 -0.000256
1726.000000 -0.044320
1727.000000 -0.000256
1728.000000 0.109794
1729.000000 -0.000256
1730.000000 -0.044320
1731.000000 -0.000256
1732.000000 -0.024682
1733.000000 -0.000256
1734.000000 -0.044320
1735.000000 -0.000256
1736.000000 0.003764
1737.000000 -0.000256
1738.000000 -0.044320
1739.000000 -0.000256
1740.000000 -0.024681
1741.000000 -0.000256
1742.000000 -0.044320
1743.000000 -0.000256
1744.000000 0.417752
1745.000000 -0.000256
1746.000000 -0.044320
1747.000000 -0.000256
1748.000000 -0.024682
1749.000000 -0.000256
1750.000000 -0.044320
1751.000000 -0.000256
1752.000000 0.003765
1753.000000 -0.000256
1754.000000 -0.044320
1755.000000 -0.000256
1756.000000 -0.024682
1757.000000 -0.000256
1758.000000 -0.044320
1759.000000 -0.000256
1760.000000 0.061374
1761.000000 -0.000256
1762.000000 -0.044320
1763.000000 -0.000256
1764.000000 -0.024682
1765.000000 -0.000256
1766.000000 -0.044320
1767.000000 -0.000256
1768.000000 0.003764
1769.000000 -0.000256
1770.000000 -0.044320
1771.000000 -0.000256
1772.000000 -0.024681
1773.000000 -0.000256
1774.000000 -0.044320
1775.000000 -0.000256
1776.000000 0.417752
1777.000000 -0.000256
1778.000000 -0.044320
1779.000000 -0.000256
1780.000000 -0.024682
1781.000000 -0.000256
1782.000000 -0.044320
1783.000000 -0.000256
1784.000000 0.003765
1785.000000 -0.000256
1786.000000 -0.044320
1787.000000 -0.000256
1788.000000 -0.024682
1789.000000 -0.000256
1790.000000 -0.044320
1791.000000 -0.000256
1792.000000 0.004561
1793.000000 -0.000256
1794.000000 -0.044320
1795.000000 -0.000256
1796.000000 -0.024682
1797.000000 -0.000256
1798.000000 -0.044320
1799.000000 -0.000256
1800.000000 0.003765
1801.000000 -0.000256
1802.000000 -0.044320
1803.000000 -0.000256
1804.000000 -0.024682
1805.000000 -0.000256
1806.000000 -0.044320
1807.000000 -0.000256
1808.000000 0.417752
1809.000000 -0.000256
1810.000000 -0.044320
1811.000000 -0.000256
1812.000000 -0.024681
1813.000000 -0.000256
1814.000000 -0.044320
1815.000000 -0.000256
1816.000000 0.003764
1817.000000 -0.000256
1818.000000 -0.044320
1819.000000 -0.000256
1820.000000 -0.024681
1821.000000 -0.000256
1822.000000 -0.044320
1823.000000 -0.000256
1824.000000 0.061373
1825.000000 -0.000256
1826.000000 -0.044320
1827.000000 -0.000256
1828.000000 -0.024682
1829.000000 -0.000256
1830.000000 -0.044320
1831.000000 -0.000256
1832.000000 0.003765
1833.000000 -0.000256
1834.000000 -0.044320
1835.000000 -0.000256
1836.000000 -0.024682
1837.000000 -0.000256
1838.000000 -0.044320
1839.000000 -0.000256
1840.000000 0.417752
1841.000000 -0.000256
1842.000000 -0.044320
1843.000000 -0.000256
1844.000000 -0.024681
1845.000000 -0.000256
1846.000000 -0.044320
1847.000000 -0.000256
1848.000000 0.003764
1849.000000 -0.000256
1850.000000 -0.044320
1851.000000 -0.000256
1852.000000 -0.024681
1853.000000 -0.000256
1854.000000 -0.044320
1855.000000 -0.000256
1856.000000 0.109793
1857.000000 -0.000256
1858.000000 -0.044320
1859.000000 -0.000256
1860.000000 -0.024681
1861.000000 -0.000256
1862.000000 -0.044320
1863.000000 -0.000256
1864.000000 0.003764
1865.000000 -0.000256
1866.000000 -0.044320
1867.000000 -0.000256
1868.000000 -0.024681
1869.000000 -0.000256
1870.000000 -0.044320
1871.000000 -0.000256
1872.000000 0.417752
1873.000000 -0.000256
1874.000000 -0.044320
1875.000000 -0.000256
1876.000000 -0.024682
1877.000000 -0.000256
1878.000000 -0.044320
1879.000000 -0.000256
1880.000000 0.003765
1881.000000 -0.000256
1882.000000 -0.044320
1883.000000 -0.000256
1884.000000 -0.024682
1885.000000 -0.000256
1886.000000 -0.044320
1887.000000 -0.000256
1888.000000 0.061373
1889.000000 -0.000256
1890.000000 -0.044320
1891.000000 -0.000256
1892.000000 -0.024681
1893.000000 -0.000256
1894.000000 -0.044320
1895.000000 -0.000256
1896.000000 0.003764
1897.000000 -0.000256
1898.000000 -0.044320
1899.000000 -0.000256
1900.000000 -0.024681
1901.000000 -0.000256
1902.000000 -0.044320
1903.000000 -0.000256
1904.000000 0.417752
1905.000000 -0.000256
1906.000000 -0.044320
1907.000000 -0.000256
1908.000000 -0.024682
1909.000000 -0.000256
1910.000000 -0.044320
1911.000000 -0.000256
1912.000000 0.003765
1913.000000 -0.000256
1914.000000 -0.044320
1915.000000 -0.000256
1916.000000 -0.024682
1917.000000 -0.000256
1918.000000 -0.044320
1919.000000 -0.000256
1920.000000 0.012424
1921.000000 -0.000256
1922.000000 -0.044320
1923.000000 -0.000256
1924.000000 -0.024682
1925.000000 -0.000256
1926.000000 -0.044320
1927.000000 -0.000256
1928.000000 0.003765
1929.000000 -0.000256
1930.000000 -0.044320
1931.000000 -0.000256
1932.000000 -0.024682
1933.000000 -0.000256
1934.000000 -0.044320
1935.000000 -0.000256
1936.000000 0.417752
1937.000000 -0.000256
1938.000000 -0.044320
1939.000000 -0.000256
1940.000000 -0.024682
1941.000000 -0.000256
1942.000000 -0.044320
1943.000000 -0.000256
1944.000000 0.003765
1945.000000 -0.000256
1946.000000 -0.044320
1947.000000 -0.000256
1948.000000 -0.024682
1949.000000 -0.000256
1950.000000 -0.044320
1951.000000 -0.000256
1952.000000 0.061374
1953.000000 -0.000256
1954.000000 -0.044320
1955.000000 -0.000256
1956.000000 -0.024682
1957.000000 -0.000256
1958.000000 -0.044320
1959.000000 -0.000256
1960.000000 0.003765
1961.000000 -0.000256
1962.000000 -0.044320
1963.000000 -0.000256
1964.000000 -0.024682
1965.000000 -0.000256
1966.000000 -0.044320
1967.000000 -0.000256
1968.000000 0.417752
1969.000000 -0.000256
1970.000000 -0.044320
1971.000000 -0.000256
1972.000000 -0.024681
1973.000000 -0.000257
1974.000000 -0.044319
1975.000000 -0.000257
1976.000000 0.003765
1977.000000 -0.000256
1978.000000 -0.044320
1979.000000 -0.000256
1980.000000 -0.024682
1981.000000 -0.000256
1982.000000 -0.044320
1983.000000 -0.000256
1984.000000 0.109794
1985.000000 -0.000256
1986.000000 -0.044320
1987.000000 -0.000256
1988.000000 -0.024681
1989.000000 -0.000257
1990.000000 -0.044319
1991.000000 -0.000257
1992.000000 0.003765
1993.000000 -0.000256
1994.000000 -0.044320
1995.000000 -0.000256
1996.000000 -0.024682
1997.000000 -0.000256
1998.000000 -0.044320
1999.000000 -0.000256
2000.000000 0.417753
2001.000000 -0.000257
2002.000000 -0.044319
2003.000000 -0.000257
2004.000000 -0.024681
2005.000000 -0.000256
2006.000000 -0.044320
2007.000000 -0.000256
2008.000000 0.003764
2009.000000 -0.000256
2010.000000 -0.044320
2011.000000 -0.000256
2012.000000 -0.024681
2013.000000 -0.000256
2014.000000 -0.044320
2015.000000 -0.000256
2016.000000 0.061373
2017.000000 -0.000256
2018.000000 -0.044320
2019.000000 -0.000256
2020.000000 -0.024681
2021.000000 -0.000256
2022.000000 -0.044320
2023.000000 -0.000256
2024.000000 0.003764
2025.000000 -0.000256
2026.000000 -0.044320
2027.000000 -0.000256
2028.000000 -0.024682
2029.000000 -0.000256
2030.000000 -0.044320
2031.000000 -0.000256
2032.000000 0.417753
2033.000000 -0.000256
2034.000000 -0.044320
2035.000000 -0.000256
2036.000000 -0.024682
2037.000000 -0.000256
2038.000000 -0.044320
2039.000000 -0.000256
2040.000000 0.003764
2041.000000 -0.000256
2042.000000 -0.044320
2043.000000 -0.000256
2044.000000 -0.024681
2045.000000 -0.000256
2046.000000 -0.044320
2047.000000 -0.807868
2048.000000 -1.000000
2049.000000 -0.000256
2050.000000 -0.044320
2051.000000 -0.000256
2052.000000 -0.024681
2053.000000 -0.000256
2054.000000 -0.044320
2055.000000 -0.000256
2056.000000 0.003764
2057.000000 -0.000256
2058.000000 -0.044320
2059.000000 -0.000256
2060.000000 -0.024682
2061.000000 -0.000256
2062.000000 -0.044320
2063.000000 -0.000256
2064.000000 0.417753
2065.000000 -0.000256
2066.000000 -0.044320
2067.000000 -0.000256
2068.000000 -0.024682
2069.000000 -0.000256
2070.000000 -0.044320
2071.000000 -0.000256
2072.000000 0.003764
2073.000000 -0.000256
2074.000000 -0.044320
2075.000000 -0.000256
2076.000000 -0.024681
2077.000000 -0.000256
2078.000000 -0.044320
2079.000000 -0.000256
2080.000000 0.061373
2081.000000 -0.000256
2082.000000 -0.044320
2083.000000 -0.000256
2084.000000 -0.024681
2085.000000 -0.000256
2086.000000 -0.044320
2087.000000 -0.000256
2088.000000 0.003764
2089.000000 -0.000256
2090.000000 -0.044320
2091.000000 -0.000256
2092.000000 -0.024681
2093.000000 -0.000257
2094.000000 -0.044319
2095.000000 -0.000257
2096.000000 0.417753
2097.000000 -0.000256
2098.000000 -0.044320
2099.000000 -0.000256
2100.000000 -0.024682
2101.000000 -0.000256
2102.000000 -0.044320
2103.000000 -0.000256
2104.000000 0.003765
2105.000000 -0.000257
2106.000000 -0.044319
2107.000000 -0.000257
2108.000000 -0.024681
2109.000000 -0.000256
2110.000000 -0.044320
2111.000000 -0.000256
2112.000000 0.109794
2113.000000 -0.000256
2114.000000 -0.044320
2115.000000 -0.000256
2116.000000 -0.024682
2117.000000 -0.000256
2118.000000 -0.044320
2119.000000 -0.000256
2120.000000 0.003765
2121.000000 -0.000257
2122.000000 -0.044319
2123.000000 -0.000257
2124.000000 -0.024681
2125.000000 -0.000256
2126.000000 -0.044320
2127.000000 -0.000256
2128.000000 0.417752
2129.000000 -0.000256
2130.000000 -0.044320
2131.000000 -0.000256
2132.000000 -0.024682
2133.000000 -0.000256
2134.000000 -0.044320
2135.000000 -0.000256
2136.000000 0.003765
2137.000000 -0.000256
2138.000000 -0.044320
2139.000000 -0.000256
2140.000000 -0.024682
2141.000000 -0.000256
2142.000000 -0.044320
2143.000000 -0.000256
2144.000000 0.061374
2145.000000 -0.000256
2146.000000 -0.044320
2147.000000 -0.000256
2148.000000 -0.024682
2149.000000 -0.000256
2150.000000 -0.044320
2151.000000 -0.000256
2152.000000 0.003765
2153.000000 -0.000256
2154.000000 -0.044320
2155.000000 -0.000256
2156.000000 -0.024682
2157.000000 -0.000256
2158.000000 -0.044320
2159.000000 -0.000256
2160.000000 0.417752
2161.000000 -0.000256
2162.000000 -0.044320
2163.000000 -0.000256
2164.000000 -0.024682
2165.000000 -0.000256
2166.000000 -0.044320
2167.000000 -0.000256
2168.000000 0.003765
2169.000000 -0.000256
2170.000000 -0.044320
2171.000000 -0.000256
2172.000000 -0.024682
2173.000000 -0.000256
2174.000000 -0.044320
2175.000000 -0.000256
2176.000000 0.012424
2177.000000 -0.000256
2178.000000 -0.044320
2179.000000 -0.000256
2180.000000 -0.024682
2181.000000 -0.000256
2182.000000 -0.044320
2183.000000 -0.000256
2184.000000 0.003765
2185.000000 -0.000256
2186.000000 -0.044320
2187.000000 -0.000256
2188.000000 -0.024682
2189.000000 -0.000256
2190.000000 -0.044320
2191.000000 -0.000256
2192.000000 0.417752
2193.000000 -0.000256
2194.000000 -0.044320
2195.000000 -0.000256
2196.000000 -0.024681
2197.000000 -0.000256
2198.000000 -0.044320
2199.000000 -0.000256
2200.000000 0.003764
2201.000000 -0.000256
2202.000000 -0.044320
2203.000000 -0.000256
2204.000000 -0.024681
2205.000000 -0.000256
2206.000000 -0.044320
2207.000000 -0.000256
2208.000000 0.061373
2209.000000 -0.000256
2210.000000 -0.044320
2211.000000 -0.000256
2212.000000 -0.024682
2213.000000 -0.000256
2214.000000 -0.044320
2215.000000 -0.000256
2216.000000 0.003765
2217.000000 -0.000256
2218.000000 -0.044320
2219.000000 -0.000256
2220.000000 -0.024682
2221.000000 -0.000256
2222.000000 -0.044320
2223.000000 -0.000256
2224.000000 0.417752
2225.000000 -0.000256
2226.000000 -0.044320
2227.000000 -0.000256
2228.000000 -0.024681
2229.000000 -0.000256
2230.000000 -0.044320
2231.000000 -0.000256
2232.000000 0.003764
2233.000000 -0.000256
2234.000000 -0.044320
2235.000000 -0.000256
2236.000000 -0.024681
2237.000000 -0.000256
2238.000000 -0.044320
2239.000000 -0.000256
2240.000000 0.109793
2241.000000 -0.000256
2242.000000 -0.044320
2243.000000 -0.000256
2244.000000 -0.024681
2245.000000 -0.000256
2246.000000 -0.044320
2247.000000 -0.000256
2248.000000 0.003764
2249.000000 -0.000256
2250.000000 -0.044320
2251.000000 -0.000256
2252.000000 -0.024681
2253.000000 -0.000256
2254.000000 -0.044320
2255.000000 -0.000256
2256.000000 0.417752
2257.000000 -0.000256
2258.000000 -0.044320
2259.000000 -0.000256
2260.000000 -0.024682
2261.000000 -0.000256
2262.000000 -0.044320
2263.000000 -0.000256
2264.000000 0.003765
2265.000000 -0.000256
2266.000000 -0.044320
2267.000000 -0.000256
2268.000000 -0.024682
2269.000000 -0.000256
2270.000000 -0.044320
2271.000000 -0.000256
2272.000000 0.061373
2273.000000 -0.000256
2274.000000 -0.044320
2275.000000 -0.000256
2276.000000 -0.024681
2277.000000 -0.000256
2278.000000 -0.044320
2279.000000 -0.000256
2280.000000 0.003764
2281.000000 -0.000256
2282.000000 -0.044320
2283.000000 -0.000256
2284.000000 -0.024681
2285.000000 -0.000256
2286.000000 -0.044320
2287.000000 -0.000256
2288.000000 0.417752
2289.000000 -0.000256
2290.000000 -0.044320
2291.000000 -0.000256
2292.000000 -0.024682
2293.000000 -0.000256
2294.000000 -0.044320
2295.000000 -0.000256
2296.000000 0.003765
2297.000000 -0.000256
2298.000000 -0.044320
2299.000000 -0.000256
2300.000000 -0.024682
2301.000000 -0.000256
2302.000000 -0.044320
2303.000000 -0.000256
2304.000000 0.004561
2305.000000 -0.000256
2306.000000 -0.044320
2307.000000 -0.000256
2308.000000 -0.024682
2309.000000 -0.000256
2310.000000 -0.044320
2311.000000 -0.000256
2312.000000 0.003765
2313.000000 -0.000256
2314.000000 -0.044320
2315.000000 -0.000256
2316.000000 -0.024682
2317.000000 -0.000256
2318.000000 -0.044320
2319.000000 -0.000256
2320.000000 0.417752
2321.000000 -0.000256
2322.000000 -0.044320
2323.000000 -0.000256
2324.000000 -0.024681
2325.000000 -0.000256
2326.000000 -0.044320
2327.000000 -0.000256
2328.000000 0.003764
2329.000000 -0.000256
2330.000000 -0.044320
2331.000000 -0.000256
2332.000000 -0.024682
2333.000000 -0.000256
2334.000000 -0.044320
2335.000000 -0.000256
2336.000000 0.061374
2337.000000 -0.000256
2338.000000 -0.044320
2339.000000 -0.000256
2340.000000 -0.024682
2341.000000 -0.000256
2342.000000 -0.044320
2343.000000 -0.000256
2344.000000 0.003765
2345.000000 -0.000256
2346.000000 -0.044320
2347.000000 -0.000256
2348.000000 -0.024682
2349.000000 -0.000256
2350.000000 -0.044320
2351.000000 -0.000256
2352.000000 0.417752
2353.000000 -0.000256
2354.000000 -0.044320
2355.000000 -0.000256
2356.000000 -0.024681
2357.000000 -0.000256
2358.000000 -0.044320
2359.000000 -0.000256
2360.000000 0.003764
2361.000000 -0.000256
2362.000000 -0.044320
2363.000000 -0.000256
2364.000000 -0.024682
2365.000000 -0.000256
2366.000000 -0.044320
2367.000000 -0.000256
2368.000000 0.109794
2369.000000 -0.000256
2370.000000 -0.044320
2371.000000 -0.000256
2372.000000 -0.024681
2373.000000 -0.000256
2374.000000 -0.044320
2375.000000 -0.000256
2376.000000 0.003764
2377.000000 -0.000256
2378.000000 -0.044320
2379.000000 -0.000256
2380.000000 -0.024682
2381.000000 -0.000256
2382.000000 -0.044320
2383.000000 -0.000256
2384.000000 0.417753
2385.000000 -0.000256
2386.000000 -0.044320
2387.000000 -0.000256
2388.000000 -0.024682
2389.000000 -0.000256
2390.000000 -0.044320
2391.000000 -0.000256
2392.000000 0.003764
2393.000000 -0.000256
2394.000000 -0.044320
2395.000000 -0.000256
2396.000000 -0.024681
2397.000000 -0.000256
2398.000000 -0.044320
2399.000000 -0.000256
2400.000000 0.061373
2401.000000 -0.000256
2402.000000 -0.044320
2403.000000 -0.000256
2404.000000 -0.024681
2405.000000 -0.000256
2406.000000 -0.044320
2407.000000 -0.000256
2408.000000 0.003764
2409.000000 -0.000256
2410.000000 -0.044320
2411.000000 -0.000256
2412.000000 -0.024681
2413.000000 -0.000257
2414.000000 -0.044319
2415.000000 -0.000257
2416.000000 0.417753
2417.000000 -0.000256
2418.000000 -0.044320
2419.000000 -0.000256
2420.000000 -0.024682
2421.000000 -0.000256
2422.000000 -0.044320
2423.000000 -0.000256
2424.000000 0.003765
2425.000000 -0.000257
2426.000000 -0.044319
2427.000000 -0.000257
2428.000000 -0.024681
2429.000000 -0.000256
2430.000000 -0.044320
2431.000000 -0.000256
2432.000000 0.012424
2433.000000 -0.000256
2434.000000 -0.044320
2435.000000 -0.000256
2436.000000 -0.024682
2437.000000 -0.000256
2438.000000 -0.044320
2439.000000 -0.000256
2440.000000 0.003764
2441.000000 -0.000256
2442.000000 -0.044320
2443.000000 -0.000256
2444.000000 -0.024681
2445.000000 -0.000256
2446.000000 -0.044320
2447.000000 -0.000256
2448.000000 0.417752
2449.000000 -0.000256
2450.000000 -0.044320
2451.000000 -0.000256
2452.000000 -0.024682
2453.000000 -0.000256
2454.000000 -0.044320
2455.000000 -0.000256
2456.000000 0.003765
2457.000000 -0.000256
2458.000000 -0.044320
2459.000000 -0.000256
2460.000000 -0.024682
2461.000000 -0.000256
2462.000000 -0.044320
2463.000000 -0.000256
2464.000000 0.061374
2465.000000 -0.000256
2466.000000 -0.044320
2467.000000 -0.000256
2468.000000 -0.024682
2469.000000 -0.000256
2470.000000 -0.044320
2471.000000 -0.000256
2472.000000 0.003764
2473.000000 -0.000256
2474.000000 -0.044320
2475.000000 -0.000256
2476.000000 -0.024681
2477.000000 -0.000256
2478.000000 -0.044320
2479.000000 -0.000256
2480.000000 0.417752
2481.000000 -0.000256
2482.000000 -0.044320
2483.000000 -0.000256
2484.000000 -0.024682
2485.000000 -0.000256
2486.000000 -0.044320
2487.000000 -0.000256
2488.000000 0.003765
2489.000000 -0.000256
2490.000000 -0.044320
2491.000000 -0.000256
2492.000000 -0.024682
2493.000000 -0.000256
2494.000000 -0.044320
2495.000000 -0.000256
2496.000000 0.109794
2497.000000 -0.000256
2498.000000 -0.044320
2499.000000 -0.000256
2500.000000 -0.024682
2501.000000 -0.000256
2502.000000 -0.044320
2503.000000 -0.000256
2504.000000 0.003765
2505.000000 -0.000256
2506.000000 -0.044320
2507.000000 -0.000256
2508.000000 -0.024682
2509.000000 -0.000256
2510.000000 -0.044320
2511.000000 -0.000256
2512.000000 0.417752
2513.000000 -0.000256
2514.000000 -0.044320
2515.000000 -0.000256
2516.000000 -0.024681
2517.000000 -0.000256
2518.000000 -0.044320
2519.000000 -0.000256
2520.000000 0.003764
2521.000000 -0.000256
2522.000000 -0.044320
2523.000000 -0.000256
2524.000000 -0.024681
2525.000000 -0.000257
2526.000000 -0.044319
2527.000000 -0.000257
2528.000000 0.061374
2529.000000 -0.000256
2530.000000 -0.044320
2531.000000 -0.000256
2532.000000 -0.024682
2533.000000 -0.000256
2534.000000 -0.044320
2535.000000 -0.000256
2536.000000 0.003765
2537.000000 -0.000256
2538.000000 -0.044320
2539.000000 -0.000256
2540.000000 -0.024682
2541.000000 -0.000256
2542.000000 -0.044320
2543.000000 -0.000256
2544.000000 0.417752
2545.000000 -0.000256
2546.000000 -0.044320
2547.000000 -0.000256
2548.000000 -0.024681
2549.000000 -0.000256
2550.000000 -0.044320
2551.000000 -0.000256
2552.000000 0.003764
2553.000000 -0.000256
2554.000000 -0.044320
2555.000000 -0.000256
2556.000000 -0.024681
2557.000000 -0.000256
2558.000000 -0.044320
2559.000000 -0.000256
2560.000000 -0.226678
2561.000000 -0.000256
2562.000000 -0.044320
2563.000000 -0.000256
2564.000000 -0.024681
2565.000000 -0.000256
2566.000000 -0.044320
2567.000000 -0.000256
2568.000000 0.003764
2569.000000 -0.000256
2570.000000 -0.044320
2571.000000 -0.000256
2572.000000 -0.024681
2573.000000 -0.000256
2574.000000 -0.044320
2575.000000 -0.000256
2576.000000 0.417752
2577.000000 -0.000256
2578.000000 -0.044320
2579.000000 -0.000256
2580.000000 -0.024682
2581.000000 -0.000256
2582.000000 -0.044320
2583.000000 -0.000256
2584.000000 0.003765
2585.000000 -0.000256
2586.000000 -0.044320
2587.000000 -0.000256
2588.000000 -0.024682
2589.000000 -0.000256
2590.000000 -0.044320
2591.000000 -0.000256
2592.000000 0.061374
2593.000000 -0.000257
2594.000000 -0.044319
2595.000000 -0.000257
2596.000000 -0.024681
2597.000000 -0.000256
2598.000000 -0.044320
2599.000000 -0.000256
2600.000000 0.003764
2601.000000 -0.000256
2602.000000 -0.044320
2603.000000 -0.000256
2604.000000 -0.024681
2605.000000 -0.000256
2606.000000 -0.044320
2607.000000 -0.000256
2608.000000 0.417752
2609.000000 -0.000256
2610.000000 -0.044320
2611.000000 -0.000256
2612.000000 -0.024682
2613.000000 -0.000256
2614.000000 -0.044320
2615.000000 -0.000256
2616.000000 0.003765
2617.000000 -0.000256
2618.000000 -0.044320
2619.000000 -0.000256
2620.000000 -0.024682
2621.000000 -0.000256
2622.000000 -0.044320
2623.000000 -0.000256
2624.000000 0.109794
2625.000000 -0.000256
2626.000000 -0.044320
2627.000000 -0.000256
2628.000000 -0.024682
2629.000000 -0.000256
2630.000000 -0.044320
2631.000000 -0.000256
2632.000000 0.003765
2633.000000 -0.000256
2634.000000 -0.044320
2635.000000 -0.000256
2636.000000 -0.024682
2637.000000 -0.000256
2638.000000 -0.044320
2639.000000 -0.000256
2640.000000 0.417752
2641.000000 -0.000256
2642.000000 -0.044320
2643.000000 -0.000256
2644.000000 -0.024681
2645.000000 -0.000257
2646.000000 -0.044319
2647.000000 -0.000257
2648.000000 0.003765
2649.000000 -0.000256
2650.000000 -0.044320
2651.000000 -0.000256
2652.000000 -0.024682
2653.000000 -0.000256
2654.000000 -0.044320
2655.000000 -0.000256
2656.000000 0.061374
2657.000000 -0.000256
2658.000000 -0.044320
2659.000000 -0.000256
2660.000000 -0.024682
2661.000000 -0.000256
2662.000000 -0.044320
2663.000000 -0.000256
2664.000000 0.003765
2665.000000 -0.000256
2666.000000 -0.044320
2667.000000 -0.000256
2668.000000 -0.024682
2669.000000 -0.000256
2670.000000 -0.044320
2671.000000 -0.000256
2672.000000 0.417752
2673.000000 -0.000256
2674.000000 -0.044320
2675.000000 -0.000256
2676.000000 -0.024681
2677.000000 -0.000256
2678.000000 -0.044320
2679.000000 -0.000256
2680.000000 0.003764
2681.000000 -0.000256
2682.000000 -0.044320
2683.000000 -0.000256
2684.000000 -0.024682
2685.000000 -0.000256
2686.000000 -0.044320
2687.000000 -0.000256
2688.000000 0.012424
2689.000000 -0.000256
2690.000000 -0.044320
2691.000000 -0.000256
2692.000000 -0.024681
2693.000000 -0.000257
2694.000000 -0.044319
2695.000000 -0.000257
2696.000000 0.003765
2697.000000 -0.000256
2698.000000 -0.044320
2699.000000 -0.000256
2700.000000 -0.024682
2701.000000 -0.000256
2702.000000 -0.044320
2703.000000 -0.000256
2704.000000 0.417753
2705.000000 -0.000257
2706.000000 -0.044319
2707.000000 -0.000257
2708.000000 -0.024681
2709.000000 -0.000256
2710.000000 -0.044320
2711.000000 -0.000256
2712.000000 0.003764
2713.000000 -0.000256
2714.000000 -0.044320
2715.000000 -0.000256
2716.000000 -0.024681
2717.000000 -0.000256
2718.000000 -0.044320
2719.000000 -0.000256
2720.000000 0.061373
2721.000000 -0.000256
2722.000000 -0.044320
2723.000000 -0.000256
2724.000000 -0.024681
2725.000000 -0.000256
2726.000000 -0.044320
2727.000000 -0.000256
2728.000000 0.003764
2729.000000 -0.000256
2730.000000 -0.044320
2731.000000 -0.000256
2732.000000 -0.024682
2733.000000 -0.000256
2734.000000 -0.044320
2735.000000 -0.000256
2736.000000 0.417753
2737.000000 -0.000256
2738.000000 -0.044320
2739.000000 -0.000256
2740.000000 -0.024682
2741.000000 -0.000256
2742.000000 -0.044320
2743.000000 -0.000256
2744.000000 0.003764
2745.000000 -0.000256
2746.000000 -0.044320
2747.000000 -0.000256
2748.000000 -0.024681
2749.000000 -0.000256
2750.000000 -0.044320
2751.000000 -0.000256
2752.000000 0.109794
2753.000000 -0.000256
2754.000000 -0.044320
2755.000000 -0.000256
2756.000000 -0.024682
2757.000000 -0.000256
2758.000000 -0.044320
2759.000000 -0.000256
2760.000000 0.003764
2761.000000 -0.000256
2762.000000 -0.044320
2763.000000 -0.000256
2764.000000 -0.024681
2765.000000 -0.000256
2766.000000 -0.044320
2767.000000 -0.000256
2768.000000 0.417752
2769.000000 -0.000256
2770.000000 -0.044320
2771.000000 -0.000256
2772.000000 -0.024682
2773.000000 -0.000256
2774.000000 -0.044320
2775.000000 -0.000256
2776.000000 0.003765
2777.000000 -0.000256
2778.000000 -0.044320
2779.000000 -0.000256
2780.000000 -0.024682
2781.000000 -0.000256
2782.000000 -0.044320
2783.000000 -0.000256
2784.000000 0.061374
2785.000000 -0.000256
2786.000000 -0.044320
2787.000000 -0.000256
2788.000000 -0.024682
2789.000000 -0.000256
2790.000000 -0.044320
2791.000000 -0.000256
2792.000000 0.003764
2793.000000 -0.000256
2794.000000 -0.044320
2795.000000 -0.000256
2796.000000 -0.024681
2797.000000 -0.000256
2798.000000 -0.044320
2799.000000 -0.000256
2800.000000 0.417752
2801.000000 -0.000256
2802.000000 -0.044320
2803.000000 -0.000256
2804.000000 -0.024682
2805.000000 -0.000256
2806.000000 -0.044320
2807.000000 -0.000256
2808.000000 0.003765
2809.000000 -0.000256
2810.000000 -0.044320
2811.000000 -0.000256
2812.000000 -0.024682
2813.000000 -0.000256
2814.000000 -0.044320
2815.000000 -0.000256
2816.000000 0.004561
2817.000000 -0.000256
2818.000000 -0.044320
2819.000000 -0.000256
2820.000000 -0.024682
2821.000000 -0.000256
2822.000000 -0.044320
2823.000000 -0.000256
2824.000000 0.003765
2825.000000 -0.000256
2826.000000 -0.044320
2827.000000 -0.000256
2828.000000 -0.024682
2829.000000 -0.000256
2830.000000 -0.044320
2831.000000 -0.000256
2832.000000 0.417752
2833.000000 -0.000256
2834.000000 -0.044320
2835.000000 -0.000256
2836.000000 -0.024681
2837.000000 -0.000256
2838.000000 -0.044320
2839.000000 -0.000256
2840.000000 0.003764
2841.000000 -0.000256
2842.000000 -0.044320
2843.000000 -0.000256
2844.000000 -0.024681
2845.000000 -0.000257
2846.000000 -0.044319
2847.000000 -0.000257
2848.000000 0.061374
2849.000000 -0.000256
2850.000000 -0.044320
2851.000000 -0.000256
2852.000000 -0.024682
2853.000000 -0.000256
2854.000000 -0.044320
2855.000000 -0.000256
2856.000000 0.003765
2857.000000 -0.000256
2858.000000 -0.044320
2859.000000 -0.000256
2860.000000 -0.024682
2861.000000 -0.000256
2862.000000 -0.044320
2863.000000 -0.000256
2864.000000 0.417752
2865.000000 -0.000256
2866.000000 -0.044320
2867.000000 -0.000256
2868.000000 -0.024681
2869.000000 -0.000256
2870.000000 -0.044320
2871.000000 -0.000256
2872.000000 0.003764
2873.000000 -0.000256
2874.000000 -0.044320
2875.000000 -0.000256
2876.000000 -0.024681
2877.000000 -0.000256
2878.000000 -0.044320
2879.000000 -0.000256
2880.000000 0.109793
2881.000000 -0.000256
2882.000000 -0.044320
2883.000000 -0.000256
2884.000000 -0.024681
2885.000000 -0.000256
2886.000000 -0.044320
2887.000000 -0.000256
2888.000000 0.003764
2889.000000 -0.000256
2890.000000 -0.044320
2891.000000 -0.000256
2892.000000 -0.024681
2893.000000 -0.000256
2894.000000 -0.044320
2895.000000 -0.000256
2896.000000 0.417752
2897.000000 -0.000256
2898.000000 -0.044320
2899.000000 -0.000256
2900.000000 -0.024682
2901.000000 -0.000256
2902.000000 -0.044320
2903.000000 -0.000256
2904.000000 0.003765
2905.000000 -0.000256
2906.000000 -0.044320
2907.000000 -0.000256
2908.000000 -0.024682
2909.000000 -0.000256
2910.000000 -0.044320
2911.000000 -0.000256
2912.000000 0.061373
2913.000000 -0.000256
2914.000000 -0.044320
2915.000000 -0.000256
2916.000000 -0.024681
2917.000000 -0.000256
2918.000000 -0.044320
2919.000000 -0.000256
2920.000000 0.003764
2921.000000 -0.000256
2922.000000 -0.044320
2923.000000 -0.000256
2924.000000 -0.024681
2925.000000 -0.000256
2926.000000 -0.044320
2927.000000 -0.000256
2928.000000 0.417752
2929.000000 -0.000256
2930.000000 -0.044320
2931.000000 -0.000256
2932.000000 -0.024682
2933.000000 -0.000256
2934.000000 -0.044320
2935.000000 -0.000256
2936.000000 0.003765
2937.000000 -0.000256
2938.000000 -0.044320
2939.000000 -0.000256
2940.000000 -0.024682
2941.000000 -0.000256
2942.000000 -0.044320
2943.000000 -0.000256
2944.000000 0.012424
2945.000000 -0.000256
2946.000000 -0.044320
2947.000000 -0.000256
2948.000000 -0.024682
2949.000000 -0.000256
2950.000000 -0.044320
2951.000000 -0.000256
2952.000000 0.003765
2953.000000 -0.000256
2954.000000 -0.044320
2955.000000 -0.000256
2956.000000 -0.024682
2957.000000 -0.000256
2958.000000 -0.044320
2959.000000 -0.000256
2960.000000 0.417752
2961.000000 -0.000256
2962.000000 -0.044320
2963.000000 -0.000256
2964.000000 -0.024682
2965.000000 -0.000256
2966.000000 -0.044320
2967.000000 -0.000256
2968.000000 0.003765
2969.000000 -0.000256
2970.000000 -0.044320
2971.000000 -0.000256
2972.000000 -0.024682
2973.000000 -0.000256
2974.000000 -0.044320
2975.000000 -0.000256
2976.000000 0.061374
2977.000000 -0.000256
2978.000000 -0.044320
2979.000000 -0.000256
2980.000000 -0.024682
2981.000000 -0.000256
2982.000000 -0.044320
2983.000000 -0.000256
2984.000000 0.003765
2985.000000 -0.000256
2986.000000 -0.044320
2987.000000 -0.000256
2988.000000 -0.024682
2989.000000 -0.000256
2990.000000 -0.044320
2991.000000 -0.000256
2992.000000 0.417752
2993.000000 -0.000256
2994.000000 -0.044320
2995.000000 -0.000256
2996.000000 -0.024681
2997.000000 -0.000257
2998.000000 -0.044319
2999.000000 -0.000257
3000.000000 0.003765
3001.000000 -0.000256
3002.000000 -0.044320
3003.000000 -0.000256
3004.000000 -0.024682
3005.000000 -0.000256
3006.000000 -0.044320
3007.000000 -0.000256
3008.000000 0.109794
3009.000000 -0.000256
3010.000000 -0.044320
3011.000000 -0.000256
3012.000000 -0.024682
3013.000000 -0.000256
3014.000000 -0.044320
3015.000000 -0.000256
3016.000000 0.003765
3017.000000 -0.000256
3018.000000 -0.044320
3019.000000 -0.000256
3020.000000 -0.024682
3021.000000 -0.000256
3022.000000 -0.044320
3023.000000 -0.000256
3024.000000 0.417752
3025.000000 -0.000256
3026.000000 -0.044320
3027.000000 -0.000256
3028.000000 -0.024681
3029.000000 -0.000256
3030.000000 -0.044320
3031.000000 -0.000256
3032.000000 0.003764
3033.000000 -0.000256
3034.000000 -0.044320
3035.000000 -0.000256
3036.000000 -0.024681
3037.000000 -0.000256
3038.000000 -0.044320
3039.000000 -0.000256
3040.000000 0.061373
3041.000000 -0.000256
3042.000000 -0.044320
3043.000000 -0.000256
3044.000000 -0.024681
3045.000000 -0.000256
3046.000000 -0.044320
3047.000000 -0.000256
3048.000000 0.003764
3049.000000 -0.000256
3050.000000 -0.044320
3051.000000 -0.000256
3052.000000 -0.024682
3053.000000 -0.000256
3054.000000 -0.044320
3055.000000 -0.000256
3056.000000 0.417753
3057.000000 -0.000256
3058.000000 -0.044320
3059.000000 -0.000256
3060.000000 -0.024682
3061.000000 -0.000256
3062.000000 -0.044320
3063.000000 -0.000256
3064.000000 0.003764
3065.000000 -0.000256
3066.000000 -0.044320
3067.000000 -0.000256
3068.000000 -0.024681
3069.000000 -0.000256
3070.000000 -0.044320
3071.000000 -0.000256
3072.000000 -0.426633
3073.000000 -0.000256
3074.000000 -0.044320
3075.000000 -0.000256
3076.000000 -0.024682
3077.000000 -0.000256
3078.000000 -0.044320
3079.000000 -0.000256
3080.000000 0.003764
3081.000000 -0.000256
3082.000000 -0.044320
3083.000000 -0.000256
3084.000000 -0.024681
3085.000000 -0.000256
3086.000000 -0.044320
3087.000000 -0.000256
3088.000000 0.417752
3089.000000 -0.000256
3090.000000 -0.044320
3091.000000 -0.000256
3092.000000 -0.024682
3093.000000 -0.000256
3094.000000 -0.044320
3095.000000 -0.000256
3096.000000 0.003765
3097.000000 -0.000256
3098.000000 -0.044320
3099.000000 -0.000256
3100.000000 -0.024682
3101.000000 -0.000256
3102.000000 -0.044320
3103.000000 -0.000256
3104.000000 0.061374
3105.000000 -0.000256
3106.000000 -0.044320
3107.000000 -0.000256
3108.000000 -0.024682
3109.000000 -0.000256
3110.000000 -0.044320
3111.000000 -0.000256
3112.000000 0.003764
3113.000000 -0.000256
3114.000000 -0.044320
3115.000000 -0.000256
3116.000000 -0.024681
3117.000000 -0.000256
3118.000000 -0.044320
3119.000000 -0.000256
3120.000000 0.417752
3121.000000 -0.000256
3122.000000 -0.044320
3123.000000 -0.000256
3124.000000 -0.024682
3125.000000 -0.000256
3126.000000 -0.044320
3127.000000 -0.000256
3128.000000 0.003765
3129.000000 -0.000256
3130.000000 -0.044320
3131.000000 -0.000256
3132.000000 -0.024682
3133.000000 -0.000256
3134.000000 -0.044320
3135.000000 -0.000256
3136.000000 0.109794
3137.000000 -0.000256
3138.000000 -0.044320
3139.000000 -0.000256
3140.000000 -0.024682
3141.000000 -0.000256
3142.000000 -0.044320
3143.000000 -0.000256
3144.000000 0.003765
3145.000000 -0.000256
3146.000000 -0.044320
3147.000000 -0.000256
3148.000000 -0.024682
3149.000000 -0.000256
3150.000000 -0.044320
3151.000000 -0.000256
3152.000000 0.417752
3153.000000 -0.000256
3154.000000 -0.044320
3155.000000 -0.000256
3156.000000 -0.024681
3157.000000 -0.000256
3158.000000 -0.044320
3159.000000 -0.000256
3160.000000 0.003764
3161.000000 -0.000256
3162.000000 -0.044320
3163.000000 -0.000256
3164.000000 -0.024681
3165.000000 -0.000257
3166.000000 -0.044319
3167.000000 -0.000257
3168.000000 0.061374
3169.000000 -0.000256
3170.000000 -0.044320
3171.000000 -0.000256
3172.000000 -0.024682
3173.000000 -0.000256
3174.000000 -0.044320
3175.000000 -0.000256
3176.000000 0.003765
3177.000000 -0.000256
3178.000000 -0.044320
3179.000000 -0.000256
3180.000000 -0.024682
3181.000000 -0.000256
3182.000000 -0.044320
3183.000000 -0.000256
3184.000000 0.417752
3185.000000 -0.000256
3186.000000 -0.044320
3187.000000 -0.000256
3188.000000 -0.024681
3189.000000 -0.000256
3190.000000 -0.044320
3191.000000 -0.000256
3192.000000 0.003764
3193.000000 -0.000256
3194.000000 -0.044320
3195.000000 -0.000256
3196.000000 -0.024681
3197.000000 -0.000256
3198.000000 -0.044320
3199.000000 -0.000256
3200.000000 0.012423
3201.000000 -0.000256
3202.000000 -0.044320
3203.000000 -0.000256
3204.000000 -0.024681
3205.000000 -0.000256
3206.000000 -0.044320
3207.000000 -0.000256
3208.000000 0.003764
3209.000000 -0.000256
3210.000000 -0.044320
3211.000000 -0.000256
3212.000000 -0.024681
3213.000000 -0.000257
3214.000000 -0.044319
3215.000000 -0.000257
3216.000000 0.417753
3217.000000 -0.000256
3218.000000 -0.044320
3219.000000 -0.000256
3220.000000 -0.024682
3221.000000 -0.000256
3222.000000 -0.044320
3223.000000 -0.000256
3224.000000 0.003764
3225.000000 -0.000256
3226.000000 -0.044320
3227.000000 -0.000256
3228.000000 -0.024681
3229.000000 -0.000256
3230.000000 -0.044320
3231.000000 -0.000256
3232.000000 0.061373
3233.000000 -0.000256
3234.000000 -0.044320
3235.000000 -0.000256
3236.000000 -0.024681
3237.000000 -0.000256
3238.000000 -0.044320
3239.000000 -0.000256
3240.000000 0.003764
3241.000000 -0.000256
3242.000000 -0.044320
3243.000000 -0.000256
3244.000000 -0.024681
3245.000000 -0.000256
3246.000000 -0.044320
3247.000000 -0.000256
3248.000000 0.417752
3249.000000 -0.000256
3250.000000 -0.044320
3251.000000 -0.000256
3252.000000 -0.024682
3253.000000 -0.000256
3254.000000 -0.044320
3255.000000 -0.000256
3256.000000 0.003765
3257.000000 -0.000256
3258.000000 -0.044320
3259.000000 -0.000256
3260.000000 -0.024682
3261.000000 -0.000256
3262.000000 -0.044320
3263.000000 -0.000256
3264.000000 0.109794
3265.000000 -0.000256
3266.000000 -0.044320
3267.000000 -0.000256
3268.000000 -0.024682
3269.000000 -0.000256
3270.000000 -0.044320
3271.000000 -0.000256
3272.000000 0.003765
3273.000000 -0.000256
3274.000000 -0.044320
3275.000000 -0.000256
3276.000000 -0.024682
3277.000000 -0.000256
3278.000000 -0.044320
3279.000000 -0.000256
3280.000000 0.417752
3281.000000 -0.000256
3282.000000 -0.044320
3283.000000 -0.000256
3284.000000 -0.024682
3285.000000 -0.000256
3286.000000 -0.044320
3287.000000 -0.000256
3288.000000 0.003765
3289.000000 -0.000256
3290.000000 -0.044320
3291.000000 -0.000256
3292.000000 -0.024682
3293.000000 -0.000256
3294.000000 -0.044320
3295.000000 -0.000256
3296.000000 0.061374
3297.000000 -0.000256
3298.000000 -0.044320
3299.000000 -0.000256
3300.000000 -0.024682
3301.000000 -0.000256
3302.000000 -0.044320
3303.000000 -0.000256
3304.000000 0.003765
3305.000000 -0.000256
3306.000000 -0.044320
3307.000000 -0.000256
3308.000000 -0.024682
3309.000000 -0.000256
3310.000000 -0.044320
3311.000000 -0.000256
3312.000000 0.417752
3313.000000 -0.000256
3314.000000 -0.044320
3315.000000 -0.000256
3316.000000 -0.024681
3317.000000 -0.000257
3318.000000 -0.044319
3319.000000 -0.000257
3320.000000 0.003765
3321.000000 -0.000256
3322.000000 -0.044320
3323.000000 -0.000256
3324.000000 -0.024682
3325.000000 -0.000256
3326.000000 -0.044320
3327.000000 -0.000256
3328.000000 0.004561
3329.000000 -0.000256
3330.000000 -0.044320
3331.000000 -0.000256
3332.000000 -0.024681
3333.000000 -0.000257
3334.000000 -0.044319
3335.000000 -0.000257
3336.000000 0.003765
3337.000000 -0.000256
3338.000000 -0.044320
3339.000000 -0.000256
3340.000000 -0.024682
3341.000000 -0.000256
3342.000000 -0.044320
3343.000000 -0.000256
3344.000000 0.417753
3345.000000 -0.000257
3346.000000 -0.044319
3347.000000 -0.000257
3348.000000 -0.024681
3349.000000 -0.000256
3350.000000 -0.044320
3351.000000 -0.000256
3352.000000 0.003764
3353.000000 -0.000256
3354.000000 -0.044320
3355.000000 -0.000256
3356.000000 -0.024681
3357.000000 -0.000256
3358.000000 -0.044320
3359.000000 -0.000256
3360.000000 0.061373
3361.000000 -0.000256
3362.000000 -0.044320
3363.000000 -0.000256
3364.000000 -0.024681
3365.000000 -0.000256
3366.000000 -0.044320
3367.000000 -0.000256
3368.000000 0.003764
3369.000000 -0.000256
3370.000000 -0.044320
3371.000000 -0.000256
3372.000000 -0.024682
3373.000000 -0.000256
3374.000000 -0.044320
3375.000000 -0.000256
3376.000000 0.417753
3377.000000 -0.000256
3378.000000 -0.044320
3379.000000 -0.000256
3380.000000 -0.024682
3381.000000 -0.000256
3382.000000 -0.044320
3383.000000 -0.000256
3384.000000 0.003764
3385.000000 -0.000256
3386.000000 -0.044320
3387.000000 -0.000256
3388.000000 -0.024681
3389.000000 -0.000256
3390.000000 -0.044320
3391.000000 -0.000256
3392.000000 0.109794
3393.000000 -0.000256
3394.000000 -0.044320
3395.000000 -0.000256
3396.000000 -0.024682
3397.000000 -0.000256
3398.000000 -0.044320
3399.000000 -0.000256
3400.000000 0.003764
3401.000000 -0.000256
3402.000000 -0.044320
3403.000000 -0.000256
3404.000000 -0.024681
3405.000000 -0.000256
3406.000000 -0.044320
3407.000000 -0.000256
3408.000000 0.417752
3409.000000 -0.000256
3410.000000 -0.044320
3411.000000 -0.000256
3412.000000 -0.024682
3413.000000 -0.000256
3414.000000 -0.044320
3415.000000 -0.000256
3416.000000 0.003765
3417.000000 -0.000256
3418.000000 -0.044320
3419.000000 -0.000256
3420.000000 -0.024682
3421.000000 -0.000256
3422.000000 -0.044320
3423.000000 -0.000256
3424.000000 0.061374
3425.000000 -0.000256
3426.000000 -0.044320
3427.000000 -0.000256
3428.000000 -0.024682
3429.000000 -0.000256
3430.000000 -0.044320
3431.000000 -0.000256
3432.000000 0.003764
3433.000000 -0.000256
3434.000000 -0.044320
3435.000000 -0.000256
3436.000000 -0.024681
3437.000000 -0.000256
3438.000000 -0.044320
3439.000000 -0.000256
3440.000000 0.417752
3441.000000 -0.000256
3442.000000 -0.044320
3443.000000 -0.000256
3444.000000 -0.024682
3445.000000 -0.000256
3446.000000 -0.044320
3447.000000 -0.000256
3448.000000 0.003765
3449.000000 -0.000256
3450.000000 -0.044320
3451.000000 -0.000256
3452.000000 -0.024682
3453.000000 -0.000256
3454.000000 -0.044320
3455.000000 -0.000256
3456.000000 0.012424
3457.000000 -0.000256
3458.000000 -0.044320
3459.000000 -0.000256
3460.000000 -0.024682
3461.000000 -0.000256
3462.000000 -0.044320
3463.000000 -0.000256
3464.000000 0.003765
3465.000000 -0.000256
3466.000000 -0.044320
3467.000000 -0.000256
3468.000000 -0.024682
3469.000000 -0.000256
3470.000000 -0.044320
3471.000000 -0.000256
3472.000000 0.417752
3473.000000 -0.000256
3474.000000 -0.044320
3475.000000 -0.000256
3476.000000 -0.024681
3477.000000 -0.000256
3478.000000 -0.044320
3479.000000 -0.000256
3480.000000 0.003764
3481.000000 -0.000256
3482.000000 -0.044320
3483.000000 -0.000256
3484.000000 -0.024682
3485.000000 -0.000256
3486.000000 -0.044320
3487.000000 -0.000256
3488.000000 0.061374
3489.000000 -0.000256
3490.000000 -0.044320
3491.000000 -0.000256
3492.000000 -0.024682
3493.000000 -0.000256
3494.000000 -0.044320
3495.000000 -0.000256
3496.000000 0.003765
3497.000000 -0.000256
3498.000000 -0.044320
3499.000000 -0.000256
3500.000000 -0.024682
3501.000000 -0.000256
3502.000000 -0.044320
3503.000000 -0.000256
3504.000000 0.417752
3505.000000 -0.000256
3506.000000 -0.044320
3507.000000 -0.000256
3508.000000 -0.024681
3509.000000 -0.000256
3510.000000 -0.044320
3511.000000 -0.000256
3512.000000 0.003764
3513.000000 -0.000256
3514.000000 -0.044320
3515.000000 -0.000256
3516.000000 -0.024681
3517.000000 -0.000257
3518.000000 -0.044319
3519.000000 -0.000257
3520.000000 0.109794
3521.000000 -0.000256
3522.000000 -0.044320
3523.000000 -0.000256
3524.000000 -0.024681
3525.000000 -0.000256
3526.000000 -0.044320
3527.000000 -0.000256
3528.000000 0.003764
3529.000000 -0.000256
3530.000000 -0.044320
3531.000000 -0.000256
3532.000000 -0.024682
3533.000000 -0.000256
3534.000000 -0.044320
3535.000000 -0.000256
3536.000000 0.417753
3537.000000 -0.000256
3538.000000 -0.044320
3539.000000 -0.000256
3540.000000 -0.024682
3541.000000 -0.000256
3542.000000 -0.044320
3543.000000 -0.000256
3544.000000 0.003764
3545.000000 -0.000256
3546.000000 -0.044320
3547.000000 -0.000256
3548.000000 -0.024681
3549.000000 -0.000256
3550.000000 -0.044320
3551.000000 -0.000256
3552.000000 0.061373
3553.000000 -0.000256
3554.000000 -0.044320
3555.000000 -0.000256
3556.000000 -0.024681
3557.000000 -0.000256
3558.000000 -0.044320
3559.000000 -0.000256
3560.000000 0.003764
3561.000000 -0.000256
3562.000000 -0.044320
3563.000000 -0.000256
3564.000000 -0.024681
3565.000000 -0.000256
3566.000000 -0.044320
3567.000000 -0.000256
3568.000000 0.417752
3569.000000 -0.000256
3570.000000 -0.044320
3571.000000 -0.000256
3572.000000 -0.024682
3573.000000 -0.000256
3574.000000 -0.044320
3575.000000 -0.000256
3576.000000 0.003765
3577.000000 -0.000256
3578.000000 -0.044320
3579.000000 -0.000256
3580.000000 -0.024682
3581.000000 -0.000256
3582.000000 -0.044320
3583.000000 -0.000256
3584.000000 -0.226677
3585.000000 -0.000256
3586.000000 -0.044320
3587.000000 -0.000256
3588.000000 -0.024682
3589.000000 -0.000256
3590.000000 -0.044320
3591.000000 -0.000256
3592.000000 0.003765
3593.000000 -0.000256
3594.000000 -0.044320
3595.000000 -0.000256
3596.000000 -0.024682
3597.000000 -0.000256
3598.000000 -0.044320
3599.000000 -0.000256
3600.000000 0.417752
3601.000000 -0.000256
3602.000000 -0.044320
3603.000000 -0.000256
3604.000000 -0.024682
3605.000000 -0.000256
3606.000000 -0.044320
3607.000000 -0.000256
3608.000000 0.003765
3609.000000 -0.000256
3610.000000 -0.044320
3611.000000 -0.000256
3612.000000 -0.024682
3613.000000 -0.000256
3614.000000 -0.044320
3615.000000 -0.000256
3616.000000 0.061374
3617.000000 -0.000256
3618.000000 -0.044320
3619.000000 -0.000256
3620.000000 -0.024682
3621.000000 -0.000256
3622.000000 -0.044320
3623.000000 -0.000256
3624.000000 0.003765
3625.000000 -0.000256
3626.000000 -0.044320
3627.000000 -0.000256
3628.000000 -0.024682
3629.000000 -0.000256
3630.000000 -0.044320
3631.000000 -0.000256
3632.000000 0.417752
3633.000000 -0.000256
3634.000000 -0.044320
3635.000000 -0.000256
3636.000000 -0.024681
3637.000000 -0.000257
3638.000000 -0.044319
3639.000000 -0.000257
3640.000000 0.003765
3641.000000 -0.000256
3642.000000 -0.044320
3643.000000 -0.000256
3644.000000 -0.024682
3645.000000 -0.000256
3646.000000 -0.044320
3647.000000 -0.000256
3648.000000 0.109794
3649.000000 -0.000256
3650.000000 -0.044320
3651.000000 -0.000256
3652.000000 -0.024681
3653.000000 -0.000257
3654.000000 -0.044319
3655.000000 -0.000257
3656.000000 0.003765
3657.000000 -0.000256
3658.000000 -0.044320
3659.000000 -0.000256
3660.000000 -0.024682
3661.000000 -0.000256
3662.000000 -0.044320
3663.000000 -0.000256
3664.000000 0.417752
3665.000000 -0.000256
3666.000000 -0.044320
3667.000000 -0.000256
3668.000000 -0.024681
3669.000000 -0.000256
3670.000000 -0.044320
3671.000000 -0.000256
3672.000000 0.003764
3673.000000 -0.000256
3674.000000 -0.044320
3675.000000 -0.000256
3676.000000 -0.024681
3677.000000 -0.000256
3678.000000 -0.044320
3679.000000 -0.000256
3680.000000 0.061373
3681.000000 -0.000256
3682.000000 -0.044320
3683.000000 -0.000256
3684.000000 -0.024681
3685.000000 -0.000256
3686.000000 -0.044320
3687.000000 -0.000256
3688.000000 0.003764
3689.000000 -0.000256
3690.000000 -0.044320
3691.000000 -0.000256
3692.000000 -0.024682
3693.000000 -0.000256
3694.000000 -0.044320
3695.000000 -0.000256
3696.000000 0.417753
3697.000000 -0.000256
3698.000000 -0.044320
3699.000000 -0.000256
3700.000000 -0.024682
3701.000000 -0.000256
3702.000000 -0.044320
3703.000000 -0.000256
3704.000000 0.003764
3705.000000 -0.000256
3706.000000 -0.044320
3707.000000 -0.000256
3708.000000 -0.024681
3709.000000 -0.000256
3710.000000 -0.044320
3711.000000 -0.000256
3712.000000 0.012423
3713.000000 -0.000256
3714.000000 -0.044320
3715.000000 -0.000256
3716.000000 -0.024681
3717.000000 -0.000256
3718.000000 -0.044320
3719.000000 -0.000256
3720.000000 0.003764
3721.000000 -0.000256
3722.000000 -0.044320
3723.000000 -0.000256
3724.000000 -0.024681
3725.000000 -0.000256
3726.000000 -0.044320
3727.000000 -0.000256
3728.000000 0.417752
3729.000000 -0.000256
3730.000000 -0.044320
3731.000000 -0.000256
3732.000000 -0.024682
3733.000000 -0.000256
3734.000000 -0.044320
3735.000000 -0.000256
3736.000000 0.003765
3737.000000 -0.000256
3738.000000 -0.044320
3739.000000 -0.000256
3740.000000 -0.024682
3741.000000 -0.000256
3742.000000 -0.044320
3743.000000 -0.000256
3744.000000 0.061374
3745.000000 -0.000257
3746.000000 -0.044319
3747.000000 -0.000257
3748.000000 -0.024681
3749.000000 -0.000256
3750.000000 -0.044320
3751.000000 -0.000256
3752.000000 0.003764
3753.000000 -0.000256
3754.000000 -0.044320
3755.000000 -0.000256
3756.000000 -0.024681
3757.000000 -0.000256
3758.000000 -0.044320
3759.000000 -0.000256
3760.000000 0.417752
3761.000000 -0.000256
3762.000000 -0.044320
3763.000000 -0.000256
3764.000000 -0.024682
3765.000000 -0.000256
3766.000000 -0.044320
3767.000000 -0.000256
3768.000000 0.003765
3769.000000 -0.000256
3770.000000 -0.044320
3771.000000 -0.000256
3772.000000 -0.024682
3773.000000 -0.000256
3774.000000 -0.044320
3775.000000 -0.000256
3776.000000 0.109794
3777.000000 -0.000256
3778.000000 -0.044320
3779.000000 -0.000256
3780.000000 -0.024682
3781.000000 -0.000256
3782.000000 -0.044320
3783.000000 -0.000256
3784.000000 0.003765
3785.000000 -0.000256
3786.000000 -0.044320
3787.000000 -0.000256
3788.000000 -0.024682
3789.000000 -0.000256
3790.000000 -0.044320
3791.000000 -0.000256
3792.000000 0.417752
3793.000000 -0.000256
3794.000000 -0.044320
3795.000000 -0.000256
3796.000000 -0.024681
3797.000000 -0.000256
3798.000000 -0.044320
3799.000000 -0.000256
3800.000000 0.003764
3801.000000 -0.000256
3802.000000 -0.044320
3803.000000 -0.000256
3804.000000 -0.024682
3805.000000 -0.000256
3806.000000 -0.044320
3807.000000 -0.000256
3808.000000 0.061374
3809.000000 -0.000256
3810.000000 -0.044320
3811.000000 -0.000256
3812.000000 -0.024682
3813.000000 -0.000256
3814.000000 -0.044320
3815.000000 -0.000256
3816.000000 0.003765
3817.000000 -0.000256
3818.000000 -0.044320
3819.000000 -0.000256
3820.000000 -0.024682
3821.000000 -0.000256
3822.000000 -0.044320
3823.000000 -0.000256
3824.000000 0.417752
3825.000000 -0.000256
3826.000000 -0.044320
3827.000000 -0.000256
3828.000000 -0.024681
3829.000000 -0.000256
3830.000000 -0.044320
3831.000000 -0.000256
3832.000000 0.003764
3833.000000 -0.000256
3834.000000 -0.044320
3835.000000 -0.000256
3836.000000 -0.024682
3837.000000 -0.000256
3838.000000 -0.044320
3839.000000 -0.000256
3840.000000 0.004561
3841.000000 -0.000256
3842.000000 -0.044320
3843.000000 -0.000256
3844.000000 -0.024681
3845.000000 -0.000256
3846.000000 -0.044320
3847.000000 -0.000256
3848.000000 0.003764
3849.000000 -0.000256
3850.000000 -0.044320
3851.000000 -0.000256
3852.000000 -0.024682
3853.000000 -0.000256
3854.000000 -0.044320
3855.000000 -0.000256
3856.000000 0.417753
3857.000000 -0.000256
3858.000000 -0.044320
3859.000000 -0.000256
3860.000000 -0.024682
3861.000000 -0.000256
3862.000000 -0.044320
3863.000000 -0.000256
3864.000000 0.003764
3865.000000 -0.000256
3866.000000 -0.044320
3867.000000 -0.000256
3868.000000 -0.024681
3869.000000 -0.000256
3870.000000 -0.044320
3871.000000 -0.000256
3872.000000 0.061373
3873.000000 -0.000256
3874.000000 -0.044320
3875.000000 -0.000256
3876.000000 -0.024681
3877.000000 -0.000256
3878.000000 -0.044320
3879.000000 -0.000256
3880.000000 0.003764
3881.000000 -0.000256
3882.000000 -0.044320
3883.000000 -0.000256
3884.000000 -0.024681
3885.000000 -0.000256
3886.000000 -0.044320
3887.000000 -0.000256
3888.000000 0.417752
3889.000000 -0.000256
3890.000000 -0.044320
3891.000000 -0.000256
3892.000000 -0.024682
3893.000000 -0.000256
3894.000000 -0.044320
3895.000000 -0.000256
3896.000000 0.003765
3897.000000 -0.000256
3898.000000 -0.044320
3899.000000 -0.000256
3900.000000 -0.024682
3901.000000 -0.000256
3902.000000 -0.044320
3903.000000 -0.000256
3904.000000 0.109794
3905.000000 -0.000256
3906.000000 -0.044320
3907.000000 -0.000256
3908.000000 -0.024682
3909.000000 -0.000256
3910.000000 -0.044320
3911.000000 -0.000256
3912.000000 0.003765
3913.000000 -0.000257
3914.000000 -0.044319
3915.000000 -0.000257
3916.000000 -0.024681
3917.000000 -0.000256
3918.000000 -0.044320
3919.000000 -0.000256
3920.000000 0.417752
3921.000000 -0.000256
3922.000000 -0.044320
3923.000000 -0.000256
3924.000000 -0.024682
3925.000000 -0.000256
3926.000000 -0.044320
3927.000000 -0.000256
3928.000000 0.003765
3929.000000 -0.000256
3930.000000 -0.044320
3931.000000 -0.000256
3932.000000 -0.024682
3933.000000 -0.000256
3934.000000 -0.044320
3935.000000 -0.000256
3936.000000 0.061374
3937.000000 -0.000256
3938.000000 -0.044320
3939.000000 -0.000256
3940.000000 -0.024682
3941.000000 -0.000256
3942.000000 -0.044320
3943.000000 -0.000256
3944.000000 0.003765
3945.000000 -0.000256
3946.000000 -0.044320
3947.000000 -0.000256
3948.000000 -0.024682
3949.000000 -0.000256
3950.000000 -0.044320
3951.000000 -0.000256
3952.000000 0.417752
3953.000000 -0.000256
3954.000000 -0.044320
3955.000000 -0.000256
3956.000000 -0.024681
3957.000000 -0.000257
3958.000000 -0.044319
3959.000000 -0.000257
3960.000000 0.003765
3961.000000 -0.000256
3962.000000 -0.044320
3963.000000 -0.000256
3964.000000 -0.024682
3965.000000 -0.000256
3966.000000 -0.044320
3967.000000 -0.000256
3968.000000 0.012424
3969.000000 -0.000256
3970.000000 -0.044320
3971.000000 -0.000256
3972.000000 -0.024682
3973.000000 -0.000256
3974.000000 -0.044320
3975.000000 -0.000256
3976.000000 0.003765
3977.000000 -0.000256
3978.000000 -0.044320
3979.000000 -0.000256
3980.000000 -0.024682
3981.000000 -0.000256
3982.000000 -0.044320
3983.000000 -0.000256
3984.000000 0.417752
3985.000000 -0.000256
3986.000000 -0.044320
3987.000000 -0.000256
3988.000000 -0.024681
3989.000000 -0.000256
3990.000000 -0.044320
3991.000000 -0.000256
3992.000000 0.003764
3993.000000 -0.000256
3994.000000 -0.044320
3995.000000 -0.000256
3996.000000 -0.024681
3997.000000 -0.000256
3998.000000 -0.044320
3999.000000 -0.000256
4000.000000 0.061373
4001.000000 -0.000256
4002.000000 -0.044320
4003.000000 -0.000256
4004.000000 -0.024682
4005.000000 -0.000256
4006.000000 -0.044320
4007.000000 -0.000256
4008.000000 0.003765
4009.000000 -0.000256
4010.000000 -0.044320
4011.000000 -0.000256
4012.000000 -0.024682
4013.000000 -0.000256
4014.000000 -0.044320
4015.000000 -0.000256
4016.000000 0.417752
4017.000000 -0.000256
4018.000000 -0.044320
4019.000000 -0.000256
4020.000000 -0.024681
4021.000000 -0.000256
4022.000000 -0.044320
4023.000000 -0.000256
4024.000000 0.003764
4025.000000 -0.000256
4026.000000 -0.044320
4027.000000 -0.000256
4028.000000 -0.024681
4029.000000 -0.000256
4030.000000 -0.044320
4031.000000 -0.000256
4032.000000 0.109793
4033.000000 -0.000256
4034.000000 -0.044320
4035.000000 -0.000256
4036.000000 -0.024681
4037.000000 -0.000256
4038.000000 -0.044320
4039.000000 -0.000256
4040.000000 0.003764
4041.000000 -0.000256
4042.000000 -0.044320
4043.000000 -0.000256
4044.000000 -0.024681
4045.000000 -0.000256
4046.000000 -0.044320
4047.000000 -0.000256
4048.000000 0.417752
4049.000000 -0.000256
4050.000000 -0.044320
4051.000000 -0.000256
4052.000000 -0.024682
4053.000000 -0.000256
4054.000000 -0.044320
4055.000000 -0.000256
4056.000000 0.003765
4057.000000 -0.000256
4058.000000 -0.044320
4059.000000 -0.000256
4060.000000 -0.024682
4061.000000 -0.000256
4062.000000 -0.044320
4063.000000 -0.000256
4064.000000 0.061374
4065.000000 -0.000257
4066.000000 -0.044319
4067.000000 -0.000257
4068.000000 -0.024681
4069.000000 -0.000256
4070.000000 -0.044320
4071.000000 -0.000256
4072.000000 0.003764
4073.000000 -0.000256
4074.000000 -0.044320
4075.000000 -0.000256
4076.000000 -0.024681
4077.000000 -0.000256
4078.000000 -0.044320
4079.000000 -0.000256
4080.000000 0.417752
4081.000000 -0.000256
4082.000000 -0.044320
4083.000000 -0.000256
4084.000000 -0.024682
4085.000000 -0.000256
4086.000000 -0.044320
4087.000000 -0.000256
4088.000000 0.003765
4089.000000 -0.000256
4090.000000 -0.044320
4091.000000 -0.000256
4092.000000 -0.024682
4093.000000 -0.000256
4094.000000 -0.044320
4095.000000 -0.000256


==> Plots/SingleRun_DNL/hist_diff_dnl.dat <==
0.000000 0.054688
1.000000 -0.119469
2.000000 0.074464
3.000000 -0.103844
4.000000 0.086997
5.000000 0.028969
6.000000 -0.050537
7.000000 0.013345
8.000000 0.033745
9.000000 -0.064781
10.000000 0.019777
11.000000 -0.056969
12.000000 0.040122
13.000000 0.021156
14.000000 -0.011474
15.000000 0.599282
16.000000 -0.563394
17.000000 0.091469
18.000000 -0.027099
19.000000 -0.056968
20.000000 0.008871
21.000000 0.013344
22.000000 -0.019285
23.000000 0.052406
24.000000 -0.044379
25.000000 -0.056969
26.000000 0.035401
27.000000 -0.049156
28.000000 0.102621
29.000000 -0.111656
30.000000 0.074465
31.000000 0.005531
32.000000 -0.095477
33.000000 -0.033531
34.000000 0.082276
35.000000 -0.033531
36.000000 0.001058
37.000000 0.107095
38.000000 -0.011474
39.000000 -0.111657
40.000000 -0.075629
41.000000 0.021156
42.000000 0.176026
43.000000 -0.041343
44.000000 -0.069254
45.000000 0.044594
46.000000 -0.073974
47.000000 0.599281
48.000000 -0.477456
49.000000 0.013345
50.000000 0.043214
51.000000 -0.072594
52.000000 -0.030190
53.000000 0.028969
54.000000 -0.058349
55.000000 0.161782
56.000000 -0.153755
57.000000 0.028970
58.000000 0.051026
59.000000 -0.010094
60.000000 -0.061440
61.000000 -0.103844
62.000000 0.051026
63.000000 0.232095
64.000000 -0.135403
65.000000 0.052406
66.000000 -0.034911
67.000000 -0.072593
68.000000 0.016684
69.000000 -0.041344
70.000000 -0.034910
71.000000 0.060219
72.000000 -0.114692
73.000000 -0.064782
74.000000 0.058839
75.000000 0.153970
76.000000 -0.038004
77.000000 0.021156
78.000000 -0.042723
79.000000 0.505531
80.000000 -0.500894
81.000000 -0.119469
82.000000 0.035402
83.000000 0.169594
84.000000 -0.061441
85.000000 -0.010094
86.000000 0.082276
87.000000 -0.017905
88.000000 -0.028755
89.000000 0.060220
90.000000 -0.034912
91.000000 -0.017906
92.000000 -0.038003
93.000000 0.075843
94.000000 -0.011474
95.000000 0.013345
96.000000 -0.103291
97.000000 -0.010093
98.000000 0.066651
99.000000 -0.103844
100.000000 0.133872
101.000000 -0.135094
102.000000 0.051026
103.000000 0.005532
104.000000 -0.052193
105.000000 0.060219
106.000000 0.004151
107.000000 0.036781
108.000000 0.016685
109.000000 -0.025719
110.000000 -0.089599
111.000000 0.482094
112.000000 -0.532144
113.000000 0.107094
114.000000 0.027588
115.000000 -0.056968
116.000000 -0.053629
117.000000 0.099282
118.000000 -0.003662
119.000000 0.013344
120.000000 0.072808
121.000000 0.036781
122.000000 -0.097410
123.000000 0.036781
124.000000 -0.053629
125.000000 -0.041343
126.000000 0.160401
127.000000 0.068031
128.000000 -0.139772
129.000000 0.013345
130.000000 -0.003661
131.000000 0.130531
132.000000 -0.116128
133.000000 -0.017906
134.000000 0.019777
135.000000 -0.096031
136.000000 0.018120
137.000000 -0.096031
138.000000 0.152588
139.000000 0.099281
140.000000 -0.116128
141.000000 -0.080406
142.000000 0.082277
143.000000 0.591468
144.000000 -0.524331
145.000000 -0.025719
146.000000 0.004152
147.000000 -0.103844
148.000000 0.008871
149.000000 0.036782
150.000000 0.019776
151.000000 -0.080406
152.000000 -0.044379
153.000000 0.013343
154.000000 0.004152
155.000000 0.028968
156.000000 0.079184
157.000000 -0.025718
158.000000 0.035401
159.000000 0.036781
160.000000 0.006086
161.000000 -0.096031
162.000000 -0.113036
163.000000 -0.010094
164.000000 0.040122
165.000000 -0.010094
166.000000 -0.042724
167.000000 0.247719
168.000000 -0.083443
169.000000 -0.002281
170.000000 -0.034910
171.000000 0.052406
172.000000 -0.038003
173.000000 -0.025719
174.000000 0.113526
175.000000 0.450844
176.000000 -0.594644
177.000000 0.060218
178.000000 -0.120849
179.000000 0.036782
180.000000 0.086996
181.000000 -0.017906
182.000000 0.019777
183.000000 0.107094
184.000000 -0.036567
185.000000 -0.025719
186.000000 -0.081787
187.000000 0.099282
188.000000 -0.022379
189.000000 -0.080405
190.000000 -0.050537
191.000000 0.193031
192.000000 -0.104153
193.000000 0.099281
194.000000 -0.128660
195.000000 0.005531
196.000000 -0.006754
197.000000 -0.002281
198.000000 0.019776
199.000000 0.021156
200.000000 0.002496
201.000000 -0.041344
202.000000 0.011965
203.000000 0.021156
204.000000 0.008871
205.000000 -0.041343
206.000000 -0.058349
207.000000 0.700843
208.000000 -0.618082
209.000000 -0.041343
210.000000 0.019776
211.000000 0.028969
212.000000 0.040122
213.000000 -0.033531
214.000000 -0.105223
215.000000 0.161781
216.000000 -0.130317
217.000000 0.107094
218.000000 -0.011474
219.000000 -0.025718
220.000000 -0.069254
221.000000 0.028969
222.000000 0.105714
223.000000 0.075844
224.000000 -0.157977
225.000000 -0.025719
226.000000 0.019776
227.000000 0.075845
228.000000 -0.006754
229.000000 -0.041344
230.000000 0.027589
231.000000 -0.017906
232.000000 0.080621
233.000000 -0.080407
234.000000 0.004151
235.000000 -0.135093
236.000000 0.016683
237.000000 0.091470
238.000000 -0.144287
239.000000 0.646156
240.000000 -0.524331
241.000000 0.161782
242.000000 -0.003661
243.000000 -0.119469
244.000000 0.047935
245.000000 -0.096032
246.000000 0.058839
247.000000 -0.017905
248.000000 -0.005318
249.000000 -0.088218
250.000000 0.144776
251.000000 -0.088219
252.000000 0.149497
253.000000 0.005531
254.000000 -0.089599
255.000000 0.028970
256.000000 -0.068088
257.000000 -0.010094
258.000000 0.074464
259.000000 0.013344
260.000000 -0.061442
261.000000 0.052407
262.000000 -0.183349
263.000000 0.177406
264.000000 -0.044379
265.000000 0.122719
266.000000 -0.003661
267.000000 -0.181969
268.000000 0.188558
269.000000 -0.080406
270.000000 -0.073974
271.000000 0.771156
272.000000 -0.696206
273.000000 -0.080406
274.000000 -0.003661
275.000000 0.075844
276.000000 0.102622
277.000000 -0.119469
278.000000 -0.003661
279.000000 0.036781
280.000000 -0.091255
281.000000 -0.072593
282.000000 0.051026
283.000000 0.083656
284.000000 -0.030191
285.000000 0.044594
286.000000 -0.019286
287.000000 0.099281
288.000000 -0.079852
289.000000 0.052406
290.000000 -0.019286
291.000000 -0.041343
292.000000 -0.030191
293.000000 -0.017907
294.000000 0.019777
295.000000 -0.033531
296.000000 0.057183
297.000000 -0.088219
298.000000 0.043214
299.000000 -0.025718
300.000000 0.094809
301.000000 -0.002281
302.000000 -0.034910
303.000000 0.552406
304.000000 -0.649332
305.000000 -0.002281
306.000000 -0.042723
307.000000 0.114906
308.000000 0.024497
309.000000 0.013344
310.000000 -0.027099
311.000000 -0.017906
312.000000 -0.013130
313.000000 0.021157
314.000000 0.043214
315.000000 0.036781
316.000000 -0.069253
317.000000 -0.002281
318.000000 -0.027099
319.000000 0.146157
320.000000 -0.143216
321.000000 -0.072593
322.000000 -0.027099
323.000000 0.028969
324.000000 0.040122
325.000000 0.013344
326.000000 0.027589
327.000000 0.107094
328.000000 -0.161568
329.000000 -0.064780
330.000000 0.019776
331.000000 0.060219
332.000000 0.086997
333.000000 -0.010094
334.000000 0.066652
335.000000 0.544593
336.000000 -0.555582
337.000000 -0.049156
338.000000 -0.019286
339.000000 0.060219
340.000000 -0.100503
341.000000 -0.010094
342.000000 -0.058349
343.000000 -0.017905
344.000000 0.166557
345.000000 0.044594
346.000000 0.027589
347.000000 -0.025719
348.000000 -0.209878
349.000000 0.107094
350.000000 -0.066161
351.000000 0.318032
352.000000 -0.251728
353.000000 0.028969
354.000000 -0.073973
355.000000 0.005531
356.000000 -0.014565
357.000000 0.161781
358.000000 -0.042724
359.000000 0.060219
360.000000 -0.013130
361.000000 -0.080405
362.000000 -0.027099
363.000000 0.005531
364.000000 -0.022378
365.000000 -0.002281
366.000000 0.082276
367.000000 0.513344
368.000000 -0.649331
369.000000 -0.002282
370.000000 -0.105224
371.000000 0.130532
372.000000 0.110434
373.000000 0.028970
374.000000 -0.066162
375.000000 0.044594
376.000000 -0.130317
377.000000 -0.002281
378.000000 0.004151
379.000000 0.122719
380.000000 -0.100504
381.000000 -0.017906
382.000000 -0.011474
383.000000 0.224281
384.000000 -0.171021
385.000000 0.138344
386.000000 -0.003661
387.000000 -0.135094
388.000000 0.047934
389.000000 0.044594
390.000000 -0.120849
391.000000 0.044594
392.000000 -0.013130
393.000000 0.013345
394.000000 -0.050536
395.000000 0.044593
396.000000 0.040122
397.000000 0.013343
398.000000 0.019776
399.000000 0.560219
400.000000 -0.602456
401.000000 0.083656
402.000000 -0.066161
403.000000 -0.056968
404.000000 0.047933
405.000000 -0.041343
406.000000 0.011963
407.000000 0.013344
408.000000 -0.044379
409.000000 -0.025719
410.000000 0.019776
411.000000 -0.017905
412.000000 0.055746
413.000000 -0.041343
414.000000 -0.003662
415.000000 0.052406
416.000000 -0.009539
417.000000 -0.088219
418.000000 0.160402
419.000000 -0.080406
420.000000 -0.006754
421.000000 0.122719
422.000000 -0.198974
423.000000 0.052406
424.000000 0.041558
425.000000 0.028969
426.000000 -0.050536
427.000000 0.036781
428.000000 -0.077067
429.000000 0.091470
430.000000 -0.066162
431.000000 0.622718
432.000000 -0.586831
433.000000 -0.064781
434.000000 -0.027099
435.000000 0.075843
436.000000 -0.084878
437.000000 0.138343
438.000000 0.043215
439.000000 -0.103844
440.000000 -0.036567
441.000000 -0.017906
442.000000 0.097901
443.000000 0.013344
444.000000 -0.092691
445.000000 0.013343
446.000000 -0.011473
447.000000 0.193031
448.000000 -0.182278
449.000000 0.021156
450.000000 0.019776
451.000000 0.028969
452.000000 -0.014566
453.000000 0.075844
454.000000 -0.136474
455.000000 0.013344
456.000000 0.010308
457.000000 -0.017906
458.000000 -0.073974
459.000000 -0.010093
460.000000 0.086996
461.000000 0.013344
462.000000 -0.144286
463.000000 0.755531
464.000000 -0.524331
465.000000 -0.135093
466.000000 0.066651
467.000000 0.021156
468.000000 -0.045816
469.000000 -0.056969
470.000000 0.004152
471.000000 0.193031
472.000000 -0.122505
473.000000 0.036782
474.000000 -0.042724
475.000000 0.075844
476.000000 -0.045816
477.000000 -0.142906
478.000000 0.082277
479.000000 0.193031
480.000000 -0.032978
481.000000 -0.158531
482.000000 0.074464
483.000000 -0.111656
484.000000 0.001059
485.000000 0.005531
486.000000 0.019777
487.000000 0.091469
488.000000 -0.013129
489.000000 0.013344
490.000000 0.019776
491.000000 -0.103843
492.000000 0.001058
493.000000 -0.025719
494.000000 0.090089
495.000000 0.528968
496.000000 -0.547769
497.000000 0.044594
498.000000 -0.073973
499.000000 0.060219
500.000000 -0.131753
501.000000 -0.010094
502.000000 0.074464
503.000000 0.036782
504.000000 0.010308
505.000000 -0.072594
506.000000 0.136965
507.000000 -0.056969
508.000000 0.079185
509.000000 -0.041344
510.000000 0.011964
511.000000 -0.197593
512.000000 0.133764
513.000000 -0.056969
514.000000 0.058838
515.000000 0.044595
516.000000 -0.022379
517.000000 0.083657
518.000000 0.019776
519.000000 -0.010094
520.000000 -0.067816
521.000000 0.052406
522.000000 -0.113036
523.000000 -0.017906
524.000000 -0.061442
525.000000 0.185220
526.000000 -0.128662
527.000000 0.568031
528.000000 -0.516519
529.000000 -0.103843
530.000000 0.051026
531.000000 0.013344
532.000000 0.008872
533.000000 -0.041344
534.000000 0.074464
535.000000 -0.150719
536.000000 -0.075630
537.000000 0.099282
538.000000 0.019776
539.000000 0.114906
540.000000 0.040122
541.000000 -0.033532
542.000000 -0.042723
543.000000 0.036781
544.000000 -0.150165
545.000000 0.099282
546.000000 -0.027099
547.000000 -0.025719
548.000000 0.071372
549.000000 -0.041344
550.000000 0.105714
551.000000 -0.135094
552.000000 -0.052192
553.000000 0.169594
554.000000 -0.089599
555.000000 -0.025718
556.000000 0.001059
557.000000 -0.017906
558.000000 0.113527
559.000000 0.560218
560.000000 -0.641519
561.000000 0.153969
562.000000 -0.097410
563.000000 0.068031
564.000000 -0.069253
565.000000 -0.150719
566.000000 -0.105224
567.000000 0.247719
568.000000 -0.044380
569.000000 0.122719
570.000000 0.027589
571.000000 -0.072594
572.000000 0.008872
573.000000 -0.033531
574.000000 -0.066162
575.000000 0.200845
576.000000 -0.119779
577.000000 0.013344
578.000000 -0.159911
579.000000 0.099281
580.000000 0.040122
581.000000 -0.010094
582.000000 0.113527
583.000000 -0.056969
584.000000 -0.075630
585.000000 0.044595
586.000000 -0.089599
587.000000 0.153969
588.000000 0.008872
589.000000 -0.088219
590.000000 -0.034911
591.000000 0.599281
592.000000 -0.610269
593.000000 -0.017906
594.000000 0.082277
595.000000 -0.049156
596.000000 0.032308
597.000000 -0.096030
598.000000 0.043213
599.000000 0.052406
600.000000 -0.060004
601.000000 0.021156
602.000000 -0.089598
603.000000 0.239906
604.000000 0.008871
605.000000 -0.049156
606.000000 -0.081786
607.000000 0.193031
608.000000 -0.032977
609.000000 -0.166344
610.000000 0.097902
611.000000 -0.041344
612.000000 -0.100503
613.000000 -0.017906
614.000000 0.043213
615.000000 0.130532
616.000000 -0.091255
617.000000 -0.049157
618.000000 -0.097410
619.000000 0.200844
620.000000 -0.045815
621.000000 -0.041344
622.000000 0.090089
623.000000 0.544594
624.000000 -0.641519
625.000000 -0.017907
626.000000 0.090089
627.000000 -0.072593
628.000000 0.086996
629.000000 -0.025719
630.000000 -0.081785
631.000000 0.013343
632.000000 0.080621
633.000000 -0.002281
634.000000 -0.058349
635.000000 -0.033531
636.000000 0.047934
637.000000 0.060219
638.000000 -0.066161
639.000000 0.052406
640.000000 -0.006959
641.000000 -0.111656
642.000000 0.183839
643.000000 -0.096031
644.000000 -0.038003
645.000000 -0.056969
646.000000 0.058838
647.000000 0.005532
648.000000 0.072807
649.000000 -0.002281
650.000000 -0.058349
651.000000 0.005531
652.000000 -0.108316
653.000000 0.075843
654.000000 0.129151
655.000000 0.443032
656.000000 -0.579019
657.000000 -0.010094
658.000000 0.027589
659.000000 -0.096031
660.000000 0.188559
661.000000 -0.025718
662.000000 -0.128662
663.000000 0.099281
664.000000 0.049371
665.000000 -0.111656
666.000000 0.051026
667.000000 -0.072593
668.000000 0.040121
669.000000 0.005532
670.000000 -0.066161
671.000000 0.185218
672.000000 -0.056414
673.000000 -0.119469
674.000000 -0.003661
675.000000 0.107094
676.000000 0.024496
677.000000 -0.025718
678.000000 -0.113036
679.000000 0.099281
680.000000 -0.005317
681.000000 -0.049156
682.000000 -0.011473
683.000000 0.028969
684.000000 0.063558
685.000000 0.013345
686.000000 0.019776
687.000000 0.458656
688.000000 -0.547769
689.000000 0.005532
690.000000 0.027589
691.000000 0.060218
692.000000 0.001059
693.000000 -0.033531
694.000000 0.035402
695.000000 -0.072594
696.000000 0.049370
697.000000 -0.096031
698.000000 0.027589
699.000000 -0.010094
700.000000 -0.069253
701.000000 0.052406
702.000000 -0.058348
703.000000 0.193031
704.000000 -0.127590
705.000000 0.052406
706.000000 -0.058349
707.000000 -0.049156
708.000000 0.001059
709.000000 0.068032
710.000000 -0.058349
711.000000 0.177406
712.000000 -0.052192
713.000000 -0.033531
714.000000 -0.011474
715.000000 -0.049155
716.000000 -0.014567
717.000000 0.091470
718.000000 -0.034912
719.000000 0.497719
720.000000 -0.508706
721.000000 -0.049156
722.000000 -0.019286
723.000000 -0.056969
724.000000 0.040122
725.000000 0.028969
726.000000 0.011964
727.000000 -0.103843
728.000000 0.033745
729.000000 0.068032
730.000000 -0.003661
731.000000 0.068031
732.000000 -0.100503
733.000000 0.153969
734.000000 -0.042724
735.000000 0.122719
736.000000 -0.111103
737.000000 -0.049156
738.000000 -0.034911
739.000000 0.005531
740.000000 0.016684
741.000000 -0.017906
742.000000 0.113527
743.000000 -0.002281
744.000000 0.025933
745.000000 0.013344
746.000000 -0.019286
747.000000 -0.127281
748.000000 -0.163003
749.000000 0.232094
750.000000 -0.058348
751.000000 0.583656
752.000000 -0.430582
753.000000 0.028969
754.000000 -0.042723
755.000000 0.013344
756.000000 -0.038004
757.000000 0.091469
758.000000 -0.105224
759.000000 0.005531
760.000000 -0.067817
761.000000 0.028969
762.000000 -0.050536
763.000000 0.091469
764.000000 -0.077066
765.000000 -0.002281
766.000000 0.027589
767.000000 -0.033531
768.000000 -0.114963
769.000000 0.161781
770.000000 0.011964
771.000000 -0.072593
772.000000 0.094809
773.000000 -0.064781
774.000000 -0.050536
775.000000 0.075844
776.000000 0.002496
777.000000 -0.088219
778.000000 0.004151
779.000000 0.013345
780.000000 -0.006754
781.000000 0.028970
782.000000 0.019776
783.000000 0.544593
784.000000 -0.508706
785.000000 -0.119468
786.000000 -0.066161
787.000000 0.075843
788.000000 0.024497
789.000000 -0.096031
790.000000 0.035401
791.000000 0.146157
792.000000 -0.005318
793.000000 -0.096030
794.000000 0.019776
795.000000 0.044594
796.000000 -0.108316
797.000000 0.177406
798.000000 -0.120849
799.000000 0.200845
800.000000 -0.204853
801.000000 -0.002281
802.000000 0.004151
803.000000 0.161781
804.000000 -0.116128
805.000000 0.060219
806.000000 -0.073973
807.000000 -0.181969
808.000000 0.150932
809.000000 0.044595
810.000000 0.082276
811.000000 -0.041344
812.000000 0.001060
813.000000 -0.017906
814.000000 -0.066161
815.000000 0.568031
816.000000 -0.579019
817.000000 0.099281
818.000000 -0.081786
819.000000 0.099281
820.000000 0.024496
821.000000 -0.017906
822.000000 0.043214
823.000000 -0.025719
824.000000 -0.052191
825.000000 -0.056969
826.000000 -0.027098
827.000000 0.021156
828.000000 -0.084879
829.000000 0.107094
830.000000 0.027589
831.000000 0.130531
832.000000 -0.182277
833.000000 0.075844
834.000000 -0.058349
835.000000 -0.017906
836.000000 0.016684
837.000000 -0.017906
838.000000 0.027589
839.000000 0.068032
840.000000 -0.060005
841.000000 -0.025718
842.000000 -0.019286
843.000000 -0.010094
844.000000 -0.022378
845.000000 0.044594
846.000000 0.074463
847.000000 0.513344
848.000000 -0.602457
849.000000 -0.056969
850.000000 -0.034911
851.000000 0.114907
852.000000 -0.131754
853.000000 0.107094
854.000000 0.097901
855.000000 -0.064781
856.000000 -0.122504
857.000000 0.044594
858.000000 0.074463
859.000000 -0.025718
860.000000 -0.014567
861.000000 0.013344
862.000000 0.027589
863.000000 -0.080406
864.000000 0.154523
865.000000 -0.072594
866.000000 0.035402
867.000000 -0.049157
868.000000 0.040121
869.000000 0.099282
870.000000 0.004151
871.000000 0.052406
872.000000 -0.177192
873.000000 -0.041344
874.000000 0.043214
875.000000 -0.158531
876.000000 0.126058
877.000000 -0.080405
878.000000 0.066651
879.000000 0.739906
880.000000 -0.625894
881.000000 0.005532
882.000000 -0.128661
883.000000 0.052406
884.000000 -0.022378
885.000000 0.099281
886.000000 -0.058348
887.000000 -0.033532
888.000000 0.080621
889.000000 -0.010094
890.000000 -0.144286
891.000000 0.075844
892.000000 0.024496
893.000000 0.146156
894.000000 0.011965
895.000000 0.013343
896.000000 -0.100709
897.000000 0.005531
898.000000 -0.097411
899.000000 0.122719
900.000000 0.008871
901.000000 -0.064780
902.000000 0.176026
903.000000 -0.025718
904.000000 -0.216255
905.000000 0.005531
906.000000 0.019777
907.000000 0.013344
908.000000 0.079184
909.000000 -0.088219
910.000000 0.035401
911.000000 0.450844
912.000000 -0.485269
913.000000 -0.010094
914.000000 -0.058349
915.000000 -0.025718
916.000000 0.071371
917.000000 -0.056969
918.000000 0.121340
919.000000 -0.080407
920.000000 -0.106879
921.000000 0.021156
922.000000 0.051026
923.000000 0.036782
924.000000 0.079183
925.000000 0.036781
926.000000 -0.058348
927.000000 0.122719
928.000000 -0.103290
929.000000 -0.096032
930.000000 0.027589
931.000000 -0.041343
932.000000 -0.006754
933.000000 0.153969
934.000000 -0.042724
935.000000 -0.002281
936.000000 0.025933
937.000000 -0.049157
938.000000 0.121339
939.000000 -0.244468
940.000000 0.071371
941.000000 -0.025718
942.000000 -0.042724
943.000000 0.638343
944.000000 -0.399331
945.000000 -0.135093
946.000000 0.019776
947.000000 0.013343
948.000000 -0.092691
949.000000 0.005531
950.000000 0.011963
951.000000 0.068032
952.000000 -0.169380
953.000000 0.083657
954.000000 0.176026
955.000000 -0.088219
956.000000 -0.100503
957.000000 0.099281
958.000000 -0.003661
959.000000 0.146157
960.000000 -0.190090
961.000000 0.114906
962.000000 -0.019287
963.000000 -0.119468
964.000000 0.024496
965.000000 -0.080407
966.000000 0.035402
967.000000 -0.056969
968.000000 0.150934
969.000000 0.021156
970.000000 -0.058349
971.000000 -0.064780
972.000000 0.086996
973.000000 0.052406
974.000000 0.011964
975.000000 0.419594
976.000000 -0.555581
977.000000 0.044593
978.000000 -0.027098
979.000000 0.153968
980.000000 -0.053628
981.000000 -0.017906
982.000000 0.090089
983.000000 -0.025718
984.000000 -0.067818
985.000000 -0.033530
986.000000 -0.011474
987.000000 0.021156
988.000000 0.055747
989.000000 -0.010094
990.000000 -0.230224
991.000000 0.278969
992.000000 -0.032978
993.000000 -0.025718
994.000000 -0.097411
995.000000 -0.010094
996.000000 -0.069253
997.000000 0.068031
998.000000 0.082276
999.000000 0.052407
1000.000000 -0.028755
1001.000000 -0.049156
1002.000000 -0.128661
1003.000000 0.153968
1004.000000 -0.170815
1005.000000 0.138343
1006.000000 -0.011474
1007.000000 0.630532
1008.000000 -0.454019
1009.000000 -0.033531
1010.000000 -0.277099
1011.000000 0.068032
1012.000000 0.055746
1013.000000 0.005532
1014.000000 0.066651
1015.000000 -0.025719
1016.000000 -0.052192
1017.000000 0.036781
1018.000000 0.004152
1019.000000 0.028969
1020.000000 0.001058
1021.000000 -0.049156
1022.000000 -0.019286
1023.000000 -0.439782
1024.000000 0.523645
1025.000000 -0.025718
1026.000000 -0.011474
1027.000000 0.068031
1028.000000 -0.155191
1029.000000 0.013344
1030.000000 -0.034912
1031.000000 0.138345
1032.000000 -0.106880
1033.000000 0.068032
1034.000000 -0.019286
1035.000000 0.068031
1036.000000 0.032309
1037.000000 -0.002281
1038.000000 -0.003662
1039.000000 0.458657
1040.000000 -0.555581
1041.000000 0.036781
1042.000000 -0.066161
1043.000000 0.060219
1044.000000 0.102621
1045.000000 -0.135093
1046.000000 0.004151
1047.000000 0.091469
1048.000000 -0.075629
1049.000000 -0.017906
1050.000000 -0.034911
1051.000000 0.075844
1052.000000 0.024496
1053.000000 0.068032
1054.000000 -0.105224
1055.000000 0.005531
1056.000000 0.021710
1057.000000 0.060219
1058.000000 -0.136473
1059.000000 -0.025719
1060.000000 0.047933
1061.000000 0.091470
1062.000000 -0.136474
1063.000000 0.013343
1064.000000 0.072808
1065.000000 -0.150719
1066.000000 0.027590
1067.000000 0.114906
1068.000000 0.024496
1069.000000 0.021157
1070.000000 -0.081786
1071.000000 0.653969
1072.000000 -0.618082
1073.000000 -0.002281
1074.000000 -0.011474
1075.000000 0.005532
1076.000000 0.055746
1077.000000 -0.127281
1078.000000 -0.011473
1079.000000 0.044594
1080.000000 -0.005317
1081.000000 0.060219
1082.000000 -0.019286
1083.000000 0.005532
1084.000000 0.008871
1085.000000 0.060219
1086.000000 0.074464
1087.000000 -0.017907
1088.000000 -0.190090
1089.000000 0.021156
1090.000000 -0.019286
1091.000000 0.028969
1092.000000 0.055746
1093.000000 -0.033530
1094.000000 -0.042724
1095.000000 -0.041344
1096.000000 0.088433
1097.000000 0.091469
1098.000000 -0.073973
1099.000000 -0.072594
1100.000000 -0.014567
1101.000000 0.099282
1102.000000 0.027589
1103.000000 0.544593
1104.000000 -0.641519
1105.000000 -0.096031
1106.000000 0.004151
1107.000000 -0.010094
1108.000000 0.118247
1109.000000 -0.025719
1110.000000 0.090090
1111.000000 -0.049157
1112.000000 0.033745
1113.000000 -0.002281
1114.000000 0.051026
1115.000000 -0.158531
1116.000000 0.079184
1117.000000 0.130531
1118.000000 -0.073973
1119.000000 0.036781
1120.000000 -0.048603
1121.000000 -0.017906
1122.000000 -0.027099
1123.000000 -0.096030
1124.000000 0.149496
1125.000000 0.052406
1126.000000 -0.066160
1127.000000 -0.041344
1128.000000 0.025933
1129.000000 -0.096031
1130.000000 0.043213
1131.000000 -0.002280
1132.000000 -0.061441
1133.000000 -0.049157
1134.000000 0.113527
1135.000000 0.771156
1136.000000 -0.641519
1137.000000 -0.064781
1138.000000 -0.113036
1139.000000 0.005531
1140.000000 0.055747
1141.000000 0.028968
1142.000000 -0.003661
1143.000000 0.075845
1144.000000 -0.106880
1145.000000 0.200844
1146.000000 -0.214598
1147.000000 -0.017906
1148.000000 0.196372
1149.000000 -0.033531
1150.000000 0.019776
1151.000000 -0.017906
1152.000000 -0.116334
1153.000000 0.052406
1154.000000 -0.011474
1155.000000 -0.064781
1156.000000 0.001059
1157.000000 0.028969
1158.000000 0.035402
1159.000000 -0.010094
1160.000000 -0.177192
1161.000000 0.083656
1162.000000 0.152588
1163.000000 -0.064780
1164.000000 -0.053629
1165.000000 0.060219
1166.000000 -0.003660
1167.000000 0.607093
1168.000000 -0.719644
1169.000000 0.083656
1170.000000 -0.058348
1171.000000 0.083656
1172.000000 0.055747
1173.000000 0.036781
1174.000000 -0.097411
1175.000000 0.044594
1176.000000 0.072808
1177.000000 -0.111656
1178.000000 -0.034911
1179.000000 0.083656
1180.000000 0.086997
1181.000000 -0.002281
1182.000000 -0.167724
1183.000000 -0.017905
1184.000000 0.013897
1185.000000 0.044594
1186.000000 -0.034911
1187.000000 0.052406
1188.000000 -0.030191
1189.000000 -0.041344
1190.000000 -0.144287
1191.000000 0.208657
1192.000000 -0.130318
1193.000000 0.091470
1194.000000 0.011964
1195.000000 0.005531
1196.000000 -0.030191
1197.000000 0.114906
1198.000000 0.004151
1199.000000 0.474282
1200.000000 -0.524331
1201.000000 -0.041344
1202.000000 0.019776
1203.000000 -0.088218
1204.000000 -0.092691
1205.000000 0.185219
1206.000000 0.019776
1207.000000 0.052406
1208.000000 -0.145942
1209.000000 0.005531
1210.000000 0.121339
1211.000000 -0.041344
1212.000000 -0.014566
1213.000000 -0.080406
1214.000000 0.027589
1215.000000 0.318031
1216.000000 -0.221340
1217.000000 0.060219
1218.000000 -0.019286
1219.000000 0.013344
1220.000000 -0.084878
1221.000000 0.028969
1222.000000 0.011964
1223.000000 -0.041343
1224.000000 -0.020942
1225.000000 0.028969
1226.000000 -0.073974
1227.000000 -0.041344
1228.000000 0.071372
1229.000000 0.021156
1230.000000 -0.019286
1231.000000 0.575844
1232.000000 -0.524331
1233.000000 -0.150719
1234.000000 -0.066161
1235.000000 0.114907
1236.000000 0.157309
1237.000000 -0.096031
1238.000000 0.051026
1239.000000 -0.010094
1240.000000 -0.091254
1241.000000 -0.064782
1242.000000 0.090089
1243.000000 0.028969
1244.000000 -0.022379
1245.000000 -0.002280
1246.000000 0.074464
1247.000000 -0.033531
1248.000000 -0.111102
1249.000000 0.075844
1250.000000 -0.042724
1251.000000 0.013344
1252.000000 0.001059
1253.000000 0.122719
1254.000000 -0.058349
1255.000000 0.013344
1256.000000 0.064996
1257.000000 -0.197594
1258.000000 0.019777
1259.000000 0.005531
1260.000000 -0.038004
1261.000000 -0.002280
1262.000000 0.051026
1263.000000 0.591468
1264.000000 -0.602456
1265.000000 -0.002281
1266.000000 0.090089
1267.000000 -0.072594
1268.000000 0.008872
1269.000000 0.068031
1270.000000 -0.073973
1271.000000 0.200844
1272.000000 -0.114693
1273.000000 -0.033530
1274.000000 -0.042724
1275.000000 -0.088219
1276.000000 0.047934
1277.000000 0.083656
1278.000000 -0.058348
1279.000000 -0.025719
1280.000000 0.135037
1281.000000 0.013344
1282.000000 -0.042723
1283.000000 -0.017906
1284.000000 -0.084878
1285.000000 -0.017906
1286.000000 0.027589
1287.000000 0.005532
1288.000000 0.049370
1289.000000 0.013345
1290.000000 0.011963
1291.000000 -0.111656
1292.000000 0.032310
1293.000000 0.075844
1294.000000 0.019776
1295.000000 0.466469
1296.000000 -0.571206
1297.000000 0.044593
1298.000000 -0.128661
1299.000000 0.216469
1300.000000 0.001059
1301.000000 0.021157
1302.000000 -0.034911
1303.000000 -0.002282
1304.000000 -0.067816
1305.000000 0.161781
1306.000000 -0.175536
1307.000000 0.052407
1308.000000 0.032309
1309.000000 0.013344
1310.000000 0.027589
1311.000000 0.052406
1312.000000 -0.048602
1313.000000 -0.025719
1314.000000 -0.073974
1315.000000 -0.064781
1316.000000 -0.006754
1317.000000 0.169594
1318.000000 0.082276
1319.000000 0.068031
1320.000000 -0.192817
1321.000000 -0.080407
1322.000000 -0.089599
1323.000000 0.068032
1324.000000 0.047933
1325.000000 -0.002280
1326.000000 -0.081786
1327.000000 0.505531
1328.000000 -0.563394
1329.000000 0.021157
1330.000000 0.136964
1331.000000 -0.080407
1332.000000 -0.053628
1333.000000 0.107094
1334.000000 -0.011473
1335.000000 0.060219
1336.000000 0.057182
1337.000000 -0.119468
1338.000000 -0.003662
1339.000000 0.005531
1340.000000 -0.038003
1341.000000 0.044594
1342.000000 -0.089598
1343.000000 0.193031
1344.000000 -0.111965
1345.000000 -0.010094
1346.000000 -0.066162
1347.000000 0.153970
1348.000000 -0.022379
1349.000000 -0.049156
1350.000000 0.074464
1351.000000 -0.049156
1352.000000 -0.028754
1353.000000 -0.033531
1354.000000 -0.003662
1355.000000 0.153970
1356.000000 0.001058
1357.000000 -0.064780
1358.000000 0.035401
1359.000000 0.450843
1360.000000 -0.516519
1361.000000 0.068032
1362.000000 0.027589
1363.000000 -0.072594
1364.000000 -0.092691
1365.000000 0.052406
1366.000000 0.027589
1367.000000 0.013344
1368.000000 0.088433
1369.000000 -0.189781
1370.000000 0.004151
1371.000000 0.013343
1372.000000 0.016684
1373.000000 0.161781
1374.000000 -0.105224
1375.000000 -0.033531
1376.000000 -0.001728
1377.000000 -0.049156
1378.000000 0.019776
1379.000000 0.091469
1380.000000 -0.131753
1381.000000 0.013343
1382.000000 0.058839
1383.000000 0.060219
1384.000000 -0.130317
1385.000000 0.169594
1386.000000 -0.042724
1387.000000 0.052406
1388.000000 -0.100503
1389.000000 0.052406
1390.000000 -0.042723
1391.000000 0.724281
1392.000000 -0.618082
1393.000000 -0.080406
1394.000000 0.004152
1395.000000 -0.103844
1396.000000 0.063558
1397.000000 -0.025718
1398.000000 0.011964
1399.000000 0.036781
1400.000000 0.041558
1401.000000 0.005531
1402.000000 -0.019286
1403.000000 -0.017906
1404.000000 0.032308
1405.000000 0.013344
1406.000000 -0.003661
1407.000000 0.107094
1408.000000 -0.038210
1409.000000 -0.002281
1410.000000 0.004151
1411.000000 -0.072594
1412.000000 -0.233316
1413.000000 0.122719
1414.000000 0.082277
1415.000000 0.044594
1416.000000 0.033745
1417.000000 -0.041343
1418.000000 -0.073974
1419.000000 -0.064781
1420.000000 -0.038003
1421.000000 -0.088219
1422.000000 0.019777
1423.000000 0.622718
1424.000000 -0.352456
1425.000000 -0.158531
1426.000000 0.004152
1427.000000 0.060219
1428.000000 0.016684
1429.000000 -0.064782
1430.000000 -0.019286
1431.000000 0.028969
1432.000000 -0.052192
1433.000000 0.161781
1434.000000 0.035402
1435.000000 -0.064782
1436.000000 -0.006753
1437.000000 -0.002281
1438.000000 0.004151
1439.000000 0.075844
1440.000000 -0.204853
1441.000000 0.028969
1442.000000 -0.034911
1443.000000 0.013344
1444.000000 0.047934
1445.000000 0.013343
1446.000000 -0.058349
1447.000000 0.091470
1448.000000 -0.036568
1449.000000 -0.041343
1450.000000 0.183838
1451.000000 -0.033531
1452.000000 0.001059
1453.000000 -0.088219
1454.000000 0.004151
1455.000000 0.528969
1456.000000 -0.516519
1457.000000 0.044593
1458.000000 -0.066161
1459.000000 -0.056968
1460.000000 0.024496
1461.000000 -0.002281
1462.000000 0.082276
1463.000000 0.060218
1464.000000 -0.083442
1465.000000 -0.049156
1466.000000 -0.042724
1467.000000 -0.017906
1468.000000 -0.006754
1469.000000 0.068032
1470.000000 0.019776
1471.000000 0.138344
1472.000000 -0.166652
1473.000000 0.114906
1474.000000 -0.011473
1475.000000 -0.064782
1476.000000 -0.069253
1477.000000 -0.002281
1478.000000 0.113526
1479.000000 -0.064780
1480.000000 0.080620
1481.000000 0.028969
1482.000000 -0.027098
1483.000000 -0.025719
1484.000000 -0.006753
1485.000000 0.083656
1486.000000 -0.120849
1487.000000 0.560220
1488.000000 -0.610269
1489.000000 -0.041344
1490.000000 0.035401
1491.000000 0.091469
1492.000000 -0.038004
1493.000000 -0.041344
1494.000000 0.011965
1495.000000 -0.010094
1496.000000 0.057184
1497.000000 -0.049157
1498.000000 0.082276
1499.000000 -0.010093
1500.000000 -0.077067
1501.000000 0.052406
1502.000000 -0.042723
1503.000000 0.036781
1504.000000 0.021710
1505.000000 0.021156
1506.000000 0.019776
1507.000000 -0.064780
1508.000000 -0.069254
1509.000000 0.021157
1510.000000 0.058839
1511.000000 -0.017907
1512.000000 0.057184
1513.000000 -0.166344
1514.000000 0.051026
1515.000000 0.036782
1516.000000 -0.006754
1517.000000 -0.017905
1518.000000 0.058838
1519.000000 0.599281
1520.000000 -0.610269
1521.000000 0.091469
1522.000000 -0.159911
1523.000000 0.021156
1524.000000 0.032309
1525.000000 -0.017906
1526.000000 0.144776
1527.000000 0.005532
1528.000000 -0.099068
1529.000000 -0.119468
1530.000000 0.043214
1531.000000 -0.088219
1532.000000 -0.022378
1533.000000 0.107093
1534.000000 0.058839
1535.000000 -0.072593
1536.000000 0.047827
1537.000000 0.013344
1538.000000 0.097902
1539.000000 -0.025719
1540.000000 0.032309
1541.000000 -0.033531
1542.000000 -0.019286
1543.000000 0.060219
1544.000000 -0.060005
1545.000000 -0.111657
1546.000000 -0.105223
1547.000000 0.114906
1548.000000 -0.006753
1549.000000 0.114906
1550.000000 -0.042724
1551.000000 0.419594
1552.000000 -0.532144
1553.000000 0.060218
1554.000000 -0.027099
1555.000000 0.060219
1556.000000 -0.014566
1557.000000 -0.033532
1558.000000 -0.042723
1559.000000 0.114906
1560.000000 0.041559
1561.000000 -0.072594
1562.000000 -0.113036
1563.000000 0.091469
1564.000000 -0.061441
1565.000000 -0.033531
1566.000000 0.090089
1567.000000 0.114906
1568.000000 -0.150165
1569.000000 0.028969
1570.000000 0.168214
1571.000000 -0.049156
1572.000000 -0.038004
1573.000000 -0.056968
1574.000000 -0.058349
1575.000000 0.028969
1576.000000 0.158746
1577.000000 -0.041344
1578.000000 -0.034912
1579.000000 0.052407
1580.000000 -0.053629
1581.000000 0.036782
1582.000000 -0.011474
1583.000000 0.411781
1584.000000 -0.563394
1585.000000 0.068032
1586.000000 -0.089599
1587.000000 0.083656
1588.000000 0.040122
1589.000000 0.083656
1590.000000 -0.034911
1591.000000 0.036782
1592.000000 -0.106880
1593.000000 0.013345
1594.000000 0.082276
1595.000000 -0.135094
1596.000000 0.102622
1597.000000 -0.041344
1598.000000 0.090089
1599.000000 0.091469
1600.000000 -0.229153
1601.000000 0.013344
1602.000000 0.043214
1603.000000 -0.244468
1604.000000 0.047933
1605.000000 0.036781
1606.000000 0.168214
1607.000000 -0.080406
1608.000000 -0.020942
1609.000000 -0.002281
1610.000000 0.043214
1611.000000 -0.017906
1612.000000 0.094809
1613.000000 -0.064782
1614.000000 -0.019285
1615.000000 0.739906
1616.000000 -0.571206
1617.000000 -0.010093
1618.000000 -0.073974
1619.000000 -0.080407
1620.000000 0.126059
1621.000000 -0.033531
1622.000000 0.027589
1623.000000 -0.111656
1624.000000 -0.005317
1625.000000 0.114907
1626.000000 0.004151
1627.000000 -0.033532
1628.000000 0.040122
1629.000000 -0.056969
1630.000000 0.058838
1631.000000 0.091470
1632.000000 -0.118916
1633.000000 -0.002281
1634.000000 -0.081786
1635.000000 -0.010094
1636.000000 0.001059
1637.000000 -0.064782
1638.000000 -0.019286
1639.000000 0.044594
1640.000000 -0.028755
1641.000000 0.036782
1642.000000 -0.105224
1643.000000 0.114906
1644.000000 0.118247
1645.000000 0.013344
1646.000000 0.019776
1647.000000 0.544595
1648.000000 -0.547769
1649.000000 -0.033531
1650.000000 -0.034911
1651.000000 -0.080406
1652.000000 -0.108317
1653.000000 0.107094
1654.000000 0.090089
1655.000000 0.028969
1656.000000 0.025933
1657.000000 0.021156
1658.000000 -0.105223
1659.000000 -0.064781
1660.000000 -0.022379
1661.000000 0.083657
1662.000000 0.011964
1663.000000 0.083656
1664.000000 -0.186646
1665.000000 0.021157
1666.000000 0.097901
1667.000000 0.036781
1668.000000 -0.077066
1669.000000 0.060219
1670.000000 -0.011473
1671.000000 0.036781
1672.000000 -0.145943
1673.000000 0.005532
1674.000000 0.051026
1675.000000 -0.080406
1676.000000 0.071372
1677.000000 -0.017906
1678.000000 -0.042723
1679.000000 0.700843
1680.000000 -0.680581
1681.000000 -0.041344
1682.000000 0.019777
1683.000000 0.068031
1684.000000 0.024496
1685.000000 0.013344
1686.000000 0.027589
1687.000000 -0.088219
1688.000000 0.010309
1689.000000 0.083656
1690.000000 0.035402
1691.000000 0.013343
1692.000000 -0.022379
1693.000000 0.044594
1694.000000 -0.152099
1695.000000 0.044593
1696.000000 -0.056415
1697.000000 0.013344
1698.000000 0.004152
1699.000000 -0.080407
1700.000000 0.063559
1701.000000 0.028968
1702.000000 -0.097411
1703.000000 0.114907
1704.000000 -0.044380
1705.000000 0.146156
1706.000000 -0.097410
1707.000000 -0.033532
1708.000000 0.016685
1709.000000 -0.025719
1710.000000 0.058839
1711.000000 0.646157
1712.000000 -0.696206
1713.000000 -0.017907
1714.000000 -0.050536
1715.000000 0.068032
1716.000000 0.024496
1717.000000 0.036781
1718.000000 -0.050535
1719.000000 0.021156
1720.000000 0.018121
1721.000000 0.036781
1722.000000 0.011964
1723.000000 0.013344
1724.000000 -0.053629
1725.000000 -0.033530
1726.000000 -0.081787
1727.000000 0.232094
1728.000000 -0.088527
1729.000000 -0.010094
1730.000000 -0.105223
1731.000000 0.107093
1732.000000 0.024496
1733.000000 -0.017905
1734.000000 -0.113037
1735.000000 0.075844
1736.000000 0.010308
1737.000000 0.091469
1738.000000 0.011964
1739.000000 -0.080406
1740.000000 0.118246
1741.000000 -0.111655
1742.000000 0.027588
1743.000000 0.403969
1744.000000 -0.477456
1745.000000 0.036782
1746.000000 -0.120849
1747.000000 -0.002281
1748.000000 0.047934
1749.000000 -0.017907
1750.000000 0.043215
1751.000000 0.068031
1752.000000 -0.083441
1753.000000 -0.103844
1754.000000 0.027589
1755.000000 0.138344
1756.000000 -0.022379
1757.000000 -0.033531
1758.000000 0.019777
1759.000000 0.044593
1760.000000 -0.103290
1761.000000 0.021156
1762.000000 0.004151
1763.000000 0.114907
1764.000000 -0.030192
1765.000000 -0.010094
1766.000000 -0.066160
1767.000000 0.083656
1768.000000 -0.036566
1769.000000 -0.033532
1770.000000 -0.003661
1771.000000 -0.033531
1772.000000 -0.077066
1773.000000 0.021157
1774.000000 0.105714
1775.000000 0.443031
1776.000000 -0.547769
1777.000000 -0.033531
1778.000000 -0.003661
1779.000000 0.060218
1780.000000 0.110434
1781.000000 0.044594
1782.000000 -0.050536
1783.000000 -0.080406
1784.000000 -0.028755
1785.000000 0.068032
1786.000000 -0.003661
1787.000000 0.044593
1788.000000 0.055747
1789.000000 -0.056969
1790.000000 0.043213
1791.000000 -0.025718
1792.000000 0.017849
1793.000000 -0.010094
1794.000000 -0.058348
1795.000000 -0.236657
1796.000000 0.063558
1797.000000 0.161782
1798.000000 -0.144286
1799.000000 0.068031
1800.000000 -0.106879
1801.000000 0.232094
1802.000000 0.058839
1803.000000 -0.017906
1804.000000 -0.038004
1805.000000 0.028969
1806.000000 0.051026
1807.000000 0.450844
1808.000000 -0.594644
1809.000000 0.068032
1810.000000 -0.050536
1811.000000 -0.064781
1812.000000 0.024497
1813.000000 0.161781
1814.000000 -0.027098
1815.000000 -0.033532
1816.000000 0.033745
1817.000000 0.005532
1818.000000 -0.011474
1819.000000 -0.033531
1820.000000 -0.069254
1821.000000 0.060219
1822.000000 -0.058348
1823.000000 0.099281
1824.000000 -0.173602
1825.000000 0.005531
1826.000000 0.051026
1827.000000 0.130532
1828.000000 -0.069254
1829.000000 -0.025719
1830.000000 0.074465
1831.000000 -0.017907
1832.000000 -0.028754
1833.000000 0.021156
1834.000000 -0.011474
1835.000000 0.013344
1836.000000 -0.006754
1837.000000 -0.010094
1838.000000 0.027589
1839.000000 0.607093
1840.000000 -0.727456
1841.000000 0.036781
1842.000000 0.113527
1843.000000 0.005531
1844.000000 -0.022378
1845.000000 -0.197594
1846.000000 0.097901
1847.000000 0.021157
1848.000000 -0.060005
1849.000000 0.052407
1850.000000 -0.066162
1851.000000 0.021156
1852.000000 0.149497
1853.000000 -0.072594
1854.000000 -0.011474
1855.000000 0.107094
1856.000000 -0.096341
1857.000000 -0.064781
1858.000000 -0.019286
1859.000000 -0.002282
1860.000000 0.126059
1861.000000 -0.096032
1862.000000 0.035402
1863.000000 -0.010094
1864.000000 -0.020942
1865.000000 0.052407
1866.000000 -0.073974
1867.000000 0.013344
1868.000000 0.024496
1869.000000 0.028968
1870.000000 -0.019285
1871.000000 0.568031
1872.000000 -0.555582
1873.000000 0.005531
1874.000000 -0.011473
1875.000000 -0.049157
1876.000000 0.157309
1877.000000 -0.096031
1878.000000 0.090089
1879.000000 -0.025718
1880.000000 -0.122505
1881.000000 0.021156
1882.000000 0.066652
1883.000000 -0.033532
1884.000000 -0.069253
1885.000000 -0.041344
1886.000000 0.183838
1887.000000 0.052407
1888.000000 -0.126728
1889.000000 -0.096031
1890.000000 0.144777
1891.000000 0.052406
1892.000000 -0.053628
1893.000000 -0.088219
1894.000000 -0.027099
1895.000000 0.075844
1896.000000 0.049370
1897.000000 -0.088218
1898.000000 -0.027099
1899.000000 0.005531
1900.000000 0.055747
1901.000000 0.005531
1902.000000 -0.011474
1903.000000 0.583657
1904.000000 -0.516519
1905.000000 -0.103844
1906.000000 -0.019286
1907.000000 0.083657
1908.000000 0.008871
1909.000000 -0.010093
1910.000000 0.074464
1911.000000 0.028969
1912.000000 -0.075629
1913.000000 -0.088219
1914.000000 0.168213
1915.000000 -0.135093
1916.000000 0.032308
1917.000000 -0.041343
1918.000000 0.043214
1919.000000 0.052406
1920.000000 -0.046021
1921.000000 -0.127281
1922.000000 0.019776
1923.000000 -0.049157
1924.000000 0.001059
1925.000000 0.122719
1926.000000 0.035401
1927.000000 -0.025718
1928.000000 -0.036567
1929.000000 0.028969
1930.000000 -0.081786
1931.000000 0.146156
1932.000000 -0.100503
1933.000000 0.068031
1934.000000 0.011963
1935.000000 0.599282
1936.000000 -0.508706
1937.000000 -0.072594
1938.000000 -0.081786
1939.000000 0.075844
1940.000000 -0.131754
1941.000000 0.122720
1942.000000 -0.073974
1943.000000 -0.103844
1944.000000 -0.013129
1945.000000 0.044593
1946.000000 -0.027099
1947.000000 0.052407
1948.000000 0.047934
1949.000000 0.036782
1950.000000 0.035401
1951.000000 0.107093
1952.000000 -0.150165
1953.000000 0.146156
1954.000000 -0.027098
1955.000000 -0.174157
1956.000000 -0.123942
1957.000000 0.177407
1958.000000 -0.011474
1959.000000 -0.010094
1960.000000 -0.020942
1961.000000 -0.002281
1962.000000 -0.042723
1963.000000 0.130531
1964.000000 0.032308
1965.000000 0.013344
1966.000000 -0.175536
1967.000000 0.552406
1968.000000 -0.547769
1969.000000 -0.056968
1970.000000 0.090089
1971.000000 0.036781
1972.000000 -0.022378
1973.000000 -0.002282
1974.000000 -0.011473
1975.000000 0.060218
1976.000000 0.041559
1977.000000 0.036781
1978.000000 -0.034911
1979.000000 0.013344
1980.000000 -0.123942
1981.000000 0.068031
1982.000000 -0.011473
1983.000000 0.193031
1984.000000 -0.190090
1985.000000 -0.017907
1986.000000 0.019776
1987.000000 -0.049156
1988.000000 -0.069254
1989.000000 0.091470
1990.000000 -0.073974
1991.000000 -0.002281
1992.000000 -0.028754
1993.000000 0.021156
1994.000000 0.004151
1995.000000 0.138344
1996.000000 -0.084879
1997.000000 0.075844
1998.000000 0.004151
1999.000000 0.466469
2000.000000 -0.485269
2001.000000 -0.017905
2002.000000 0.019776
2003.000000 0.036781
2004.000000 -0.108316
2005.000000 0.052406
2006.000000 0.051027
2007.000000 -0.064781
2008.000000 0.025932
2009.000000 -0.017905
2010.000000 0.066651
2011.000000 0.044594
2012.000000 -0.069253
2013.000000 -0.025719
2014.000000 -0.089598
2015.000000 0.153969
2016.000000 -0.103291
2017.000000 -0.127280
2018.000000 0.082276
2019.000000 0.028968
2020.000000 0.079184
2021.000000 -0.049157
2022.000000 -0.034910
2023.000000 0.146156
2024.000000 -0.044379
2025.000000 -0.056969
2026.000000 -0.042724
2027.000000 -0.135093
2028.000000 0.063559
2029.000000 0.060218
2030.000000 -0.027098
2031.000000 0.646156
2032.000000 -0.571207
2033.000000 -0.033531
2034.000000 -0.003661
2035.000000 0.036781
2036.000000 0.063559
2037.000000 -0.103844
2038.000000 0.105714
2039.000000 -0.080405
2040.000000 -0.067818
2041.000000 0.122718
2042.000000 0.019777
2043.000000 -0.111657
2044.000000 -0.014566
2045.000000 -0.010094
2046.000000 -0.730224
2047.000000 -0.154347
2048.000000 0.804688
2049.000000 0.138345
2050.000000 0.058838
2051.000000 -0.096031
2052.000000 0.094809
2053.000000 -0.025719
2054.000000 0.082277
2055.000000 -0.080407
2056.000000 0.018120
2057.000000 -0.135093
2058.000000 0.019776
2059.000000 0.044593
2060.000000 0.047934
2061.000000 -0.033532
2062.000000 0.129152
2063.000000 0.513344
2064.000000 -0.579019
2065.000000 -0.041344
2066.000000 -0.011473
2067.000000 0.060218
2068.000000 -0.045816
2069.000000 0.044594
2070.000000 0.074464
2071.000000 -0.119469
2072.000000 -0.122504
2073.000000 0.107093
2074.000000 0.051027
2075.000000 -0.064782
2076.000000 0.001059
2077.000000 -0.072594
2078.000000 0.144776
2079.000000 0.005532
2080.000000 -0.087666
2081.000000 0.036781
2082.000000 0.113527
2083.000000 0.013344
2084.000000 -0.147378
2085.000000 0.091469
2086.000000 0.019776
2087.000000 -0.002280
2088.000000 -0.083443
2089.000000 0.052406
2090.000000 -0.089598
2091.000000 0.013343
2092.000000 -0.045816
2093.000000 0.021156
2094.000000 -0.058349
2095.000000 0.638345
2096.000000 -0.532144
2097.000000 -0.010094
2098.000000 0.121339
2099.000000 -0.088218
2100.000000 0.086996
2101.000000 -0.181968
2102.000000 0.066651
2103.000000 -0.033531
2104.000000 0.010308
2105.000000 0.052406
2106.000000 -0.144287
2107.000000 0.075845
2108.000000 0.063558
2109.000000 0.052407
2110.000000 0.035401
2111.000000 0.114906
2112.000000 -0.205715
2113.000000 0.083656
2114.000000 -0.105223
2115.000000 -0.072594
2116.000000 0.040121
2117.000000 0.021157
2118.000000 -0.167724
2119.000000 0.060218
2120.000000 0.197809
2121.000000 -0.041344
2122.000000 -0.003660
2123.000000 -0.056969
2124.000000 0.063559
2125.000000 -0.025719
2126.000000 -0.081786
2127.000000 0.646157
2128.000000 -0.493081
2129.000000 0.005531
2130.000000 -0.034911
2131.000000 -0.127281
2132.000000 0.063558
2133.000000 0.075844
2134.000000 -0.097411
2135.000000 -0.064781
2136.000000 0.104058
2137.000000 -0.025719
2138.000000 0.004151
2139.000000 0.083657
2140.000000 -0.116129
2141.000000 -0.010094
2142.000000 0.011965
2143.000000 0.099281
2144.000000 -0.103290
2145.000000 -0.056969
2146.000000 0.004151
2147.000000 0.075844
2148.000000 -0.022379
2149.000000 -0.025718
2150.000000 0.066651
2151.000000 -0.025719
2152.000000 -0.060004
2153.000000 0.099281
2154.000000 0.097901
2155.000000 -0.072593
2156.000000 -0.053629
2157.000000 -0.041343
2158.000000 0.090089
2159.000000 0.544593
2160.000000 -0.563394
2161.000000 0.036782
2162.000000 -0.159912
2163.000000 0.060219
2164.000000 0.071372
2165.000000 -0.072594
2166.000000 0.058839
2167.000000 0.052407
2168.000000 0.018120
2169.000000 -0.064781
2170.000000 -0.050536
2171.000000 0.044594
2172.000000 0.001059
2173.000000 0.028968
2174.000000 -0.066161
2175.000000 0.263344
2176.000000 -0.171021
2177.000000 -0.096032
2178.000000 0.090089
2179.000000 -0.080406
2180.000000 0.008871
2181.000000 0.099282
2182.000000 -0.027099
2183.000000 -0.049156
2184.000000 -0.067817
2185.000000 0.193031
2186.000000 -0.159911
2187.000000 -0.056968
2188.000000 0.040121
2189.000000 0.091469
2190.000000 -0.019286
2191.000000 0.450843
2192.000000 -0.391519
2193.000000 -0.142906
2194.000000 -0.003661
2195.000000 0.036781
2196.000000 0.055747
2197.000000 -0.064782
2198.000000 0.058839
2199.000000 -0.010093
2200.000000 0.033745
2201.000000 -0.080406
2202.000000 0.004151
2203.000000 -0.072594
2204.000000 -0.045816
2205.000000 0.114906
2206.000000 0.027589
2207.000000 0.130531
2208.000000 -0.243916
2209.000000 0.138345
2210.000000 -0.019287
2211.000000 -0.041344
2212.000000 0.008872
2213.000000 0.028968
2214.000000 0.051027
2215.000000 0.052406
2216.000000 -0.216255
2217.000000 0.068032
2218.000000 -0.042724
2219.000000 0.068031
2220.000000 0.008872
2221.000000 0.013343
2222.000000 -0.003661
2223.000000 0.685219
2224.000000 -0.594644
2225.000000 0.044593
2226.000000 -0.120848
2227.000000 -0.002282
2228.000000 -0.014566
2229.000000 -0.049156
2230.000000 -0.066161
2231.000000 0.169594
2232.000000 -0.052192
2233.000000 -0.064782
2234.000000 0.160402
2235.000000 0.013343
2236.000000 -0.186441
2237.000000 0.107093
2238.000000 0.074464
2239.000000 0.138344
2240.000000 -0.143216
2241.000000 -0.056968
2242.000000 -0.066161
2243.000000 0.146156
2244.000000 -0.069253
2245.000000 -0.064781
2246.000000 0.035401
2247.000000 -0.033530
2248.000000 0.002495
2249.000000 -0.111655
2250.000000 0.097901
2251.000000 0.028969
2252.000000 -0.030191
2253.000000 0.044593
2254.000000 0.066652
2255.000000 0.568031
2256.000000 -0.579019
2257.000000 0.028969
2258.000000 -0.042723
2259.000000 -0.010094
2260.000000 -0.092691
2261.000000 0.060219
2262.000000 -0.003661
2263.000000 0.052406
2264.000000 -0.005316
2265.000000 -0.142907
2266.000000 0.066652
2267.000000 0.208656
2268.000000 -0.108317
2269.000000 -0.080405
2270.000000 -0.019287
2271.000000 0.052406
2272.000000 -0.025165
2273.000000 -0.041344
2274.000000 0.051027
2275.000000 -0.002281
2276.000000 -0.006754
2277.000000 -0.049156
2278.000000 -0.042724
2279.000000 0.044594
2280.000000 0.010308
2281.000000 0.044593
2282.000000 -0.019285
2283.000000 -0.002282
2284.000000 -0.014566
2285.000000 -0.025719
2286.000000 0.011964
2287.000000 0.685219
2288.000000 -0.735269
2289.000000 0.114906
2290.000000 -0.089599
2291.000000 0.060219
2292.000000 -0.100504
2293.000000 0.122719
2294.000000 -0.019286
2295.000000 0.005531
2296.000000 -0.044379
2297.000000 -0.017906
2298.000000 0.051026
2299.000000 -0.080406
2300.000000 0.071371
2301.000000 0.169593
2302.000000 -0.222410
2303.000000 0.091468
2304.000000 -0.107151
2305.000000 0.005532
2306.000000 0.004151
2307.000000 0.075844
2308.000000 -0.053628
2309.000000 -0.041344
2310.000000 0.004151
2311.000000 -0.064781
2312.000000 0.025933
2313.000000 0.013344
2314.000000 0.004151
2315.000000 0.052406
2316.000000 -0.022378
2317.000000 0.083656
2318.000000 -0.058349
2319.000000 0.599282
2320.000000 -0.547769
2321.000000 -0.041344
2322.000000 0.019776
2323.000000 -0.010093
2324.000000 0.102621
2325.000000 0.075844
2326.000000 -0.113036
2327.000000 -0.033532
2328.000000 -0.075629
2329.000000 0.075843
2330.000000 0.019777
2331.000000 -0.049157
2332.000000 0.149496
2333.000000 -0.135093
2334.000000 0.074464
2335.000000 -0.064781
2336.000000 -0.095477
2337.000000 0.052406
2338.000000 0.129152
2339.000000 -0.127281
2340.000000 0.055746
2341.000000 -0.135093
2342.000000 -0.089599
2343.000000 0.075843
2344.000000 0.182184
2345.000000 0.052406
2346.000000 -0.042723
2347.000000 0.013343
2348.000000 -0.194253
2349.000000 0.130531
2350.000000 0.043214
2351.000000 0.466469
2352.000000 -0.532144
2353.000000 -0.033531
2354.000000 0.051026
2355.000000 0.068032
2356.000000 0.008871
2357.000000 -0.049156
2358.000000 -0.027098
2359.000000 -0.056969
2360.000000 0.150933
2361.000000 -0.111656
2362.000000 -0.050537
2363.000000 0.107095
2364.000000 -0.077067
2365.000000 0.052406
2366.000000 -0.066160
2367.000000 0.161781
2368.000000 -0.026027
2369.000000 -0.127281
2370.000000 -0.027099
2371.000000 0.052407
2372.000000 0.024496
2373.000000 0.091469
2374.000000 -0.097411
2375.000000 -0.072594
2376.000000 -0.036566
2377.000000 -0.017907
2378.000000 0.058840
2379.000000 0.068031
2380.000000 -0.006754
2381.000000 -0.088218
2382.000000 0.136964
2383.000000 0.607093
2384.000000 -0.532144
2385.000000 0.044594
2386.000000 -0.159911
2387.000000 0.044593
2388.000000 0.008872
2389.000000 -0.025719
2390.000000 -0.011473
2391.000000 0.036781
2392.000000 0.049370
2393.000000 -0.088218
2394.000000 0.004151
2395.000000 0.060218
2396.000000 -0.030191
2397.000000 -0.002282
2398.000000 -0.011473
2399.000000 0.021156
2400.000000 -0.181415
2401.000000 0.091468
2402.000000 0.004151
2403.000000 0.013344
2404.000000 0.008871
2405.000000 0.068031
2406.000000 -0.050535
2407.000000 -0.010094
2408.000000 0.025934
2409.000000 0.044593
2410.000000 -0.019286
2411.000000 0.044594
2412.000000 -0.022379
2413.000000 -0.025719
2414.000000 0.011964
2415.000000 0.474281
2416.000000 -0.508706
2417.000000 0.099281
2418.000000 -0.073973
2419.000000 -0.010094
2420.000000 -0.084878
2421.000000 0.068031
2422.000000 -0.050537
2423.000000 -0.010093
2424.000000 -0.153755
2425.000000 0.114906
2426.000000 0.066652
2427.000000 0.028969
2428.000000 -0.022378
2429.000000 -0.010094
2430.000000 -0.019286
2431.000000 0.193032
2432.000000 -0.155396
2433.000000 0.052406
2434.000000 -0.027099
2435.000000 -0.033531
2436.000000 0.102621
2437.000000 -0.080406
2438.000000 -0.120848
2439.000000 -0.010094
2440.000000 0.033746
2441.000000 0.052406
2442.000000 0.136964
2443.000000 -0.150718
2444.000000 0.071371
2445.000000 -0.017906
2446.000000 0.074464
2447.000000 0.560219
2448.000000 -0.524332
2449.000000 -0.142905
2450.000000 -0.011474
2451.000000 -0.056969
2452.000000 -0.069253
2453.000000 0.005531
2454.000000 0.082276
2455.000000 0.021157
2456.000000 -0.028755
2457.000000 -0.033531
2458.000000 0.160401
2459.000000 -0.096032
2460.000000 0.001059
2461.000000 -0.010094
2462.000000 0.043214
2463.000000 0.060219
2464.000000 -0.150166
2465.000000 0.052407
2466.000000 0.090088
2467.000000 -0.158531
2468.000000 0.102622
2469.000000 -0.025719
2470.000000 0.011964
2471.000000 0.005532
2472.000000 0.057183
2473.000000 -0.017906
2474.000000 -0.019286
2475.000000 0.122719
2476.000000 -0.147378
2477.000000 -0.002282
2478.000000 -0.066161
2479.000000 0.599282
2480.000000 -0.563394
2481.000000 0.060219
2482.000000 -0.042723
2483.000000 0.099281
2484.000000 -0.038004
2485.000000 -0.064781
2486.000000 0.066651
2487.000000 0.028969
2488.000000 -0.052192
2489.000000 -0.017906
2490.000000 0.051027
2491.000000 0.013344
2492.000000 -0.053629
2493.000000 0.013344
2494.000000 0.074464
2495.000000 0.091469
2496.000000 -0.182278
2497.000000 0.060219
2498.000000 -0.003661
2499.000000 -0.096031
2500.000000 0.086997
2501.000000 -0.088219
2502.000000 -0.027099
2503.000000 -0.135093
2504.000000 0.236870
2505.000000 -0.033531
2506.000000 0.019776
2507.000000 -0.119469
2508.000000 0.086997
2509.000000 -0.025719
2510.000000 -0.019286
2511.000000 0.653969
2512.000000 -0.500894
2513.000000 0.005531
2514.000000 -0.019286
2515.000000 -0.049155
2516.000000 -0.045817
2517.000000 0.005532
2518.000000 0.090088
2519.000000 -0.025719
2520.000000 -0.060004
2521.000000 -0.080406
2522.000000 -0.034911
2523.000000 0.075844
2524.000000 0.024496
2525.000000 -0.002281
2526.000000 -0.027099
2527.000000 -0.025719
2528.000000 0.123273
2529.000000 -0.135094
2530.000000 0.043214
2531.000000 -0.017906
2532.000000 0.040121
2533.000000 0.036782
2534.000000 0.004151
2535.000000 -0.049157
2536.000000 -0.020941
2537.000000 0.107093
2538.000000 0.019777
2539.000000 -0.064782
2540.000000 0.040121
2541.000000 -0.056968
2542.000000 0.043214
2543.000000 0.528968
2544.000000 -0.586831
2545.000000 0.052407
2546.000000 -0.050537
2547.000000 -0.041344
2548.000000 0.016685
2549.000000 -0.010094
2550.000000 0.074465
2551.000000 -0.072594
2552.000000 0.002495
2553.000000 -0.025718
2554.000000 0.011964
2555.000000 0.099281
2556.000000 0.079184
2557.000000 -0.111656
2558.000000 -0.058348
2559.000000 -0.213219
2560.000000 0.219702
2561.000000 -0.088218
2562.000000 0.043214
2563.000000 0.028968
2564.000000 0.008872
2565.000000 0.091468
2566.000000 0.011964
2567.000000 -0.080405
2568.000000 -0.052193
2569.000000 0.138344
2570.000000 -0.144286
2571.000000 0.060219
2572.000000 -0.100503
2573.000000 0.052406
2574.000000 0.074464
2575.000000 0.568032
2576.000000 -0.508706
2577.000000 -0.025719
2578.000000 -0.058349
2579.000000 0.052407
2580.000000 0.102621
2581.000000 -0.088218
2582.000000 0.004151
2583.000000 0.138343
2584.000000 -0.161566
2585.000000 0.028968
2586.000000 -0.011474
2587.000000 -0.033531
2588.000000 -0.061442
2589.000000 -0.041343
2590.000000 -0.019287
2591.000000 0.302406
2592.000000 -0.220477
2593.000000 -0.025719
2594.000000 0.090089
2595.000000 -0.080406
2596.000000 -0.084879
2597.000000 0.036782
2598.000000 0.113526
2599.000000 0.044593
2600.000000 0.049371
2601.000000 -0.103844
2602.000000 -0.011473
2603.000000 0.005531
2604.000000 -0.045816
2605.000000 0.005532
2606.000000 -0.058349
2607.000000 0.630531
2608.000000 -0.508706
2609.000000 -0.041343
2610.000000 0.144776
2611.000000 -0.080406
2612.000000 -0.077066
2613.000000 -0.064781
2614.000000 0.113527
2615.000000 -0.041344
2616.000000 0.033745
2617.000000 -0.002280
2618.000000 0.027588
2619.000000 0.021156
2620.000000 -0.030191
2621.000000 -0.017907
2622.000000 0.129152
2623.000000 -0.017907
2624.000000 -0.111965
2625.000000 0.068031
2626.000000 -0.081786
2627.000000 -0.010093
2628.000000 -0.014567
2629.000000 -0.049156
2630.000000 -0.011474
2631.000000 -0.010094
2632.000000 0.119683
2633.000000 -0.127282
2634.000000 0.129151
2635.000000 0.060219
2636.000000 -0.131754
2637.000000 0.068032
2638.000000 0.090089
2639.000000 0.372718
2640.000000 -0.485269
2641.000000 0.013344
2642.000000 0.035401
2643.000000 -0.111656
2644.000000 0.016684
2645.000000 -0.064781
2646.000000 0.035401
2647.000000 -0.010093
2648.000000 0.127495
2649.000000 -0.025718
2650.000000 0.004151
2651.000000 0.099281
2652.000000 -0.022378
2653.000000 -0.049156
2654.000000 -0.113036
2655.000000 0.169594
2656.000000 -0.087666
2657.000000 -0.002281
2658.000000 -0.058349
2659.000000 0.107094
2660.000000 -0.100503
2661.000000 -0.033532
2662.000000 0.136965
2663.000000 0.153968
2664.000000 -0.192817
2665.000000 -0.080406
2666.000000 0.074464
2667.000000 -0.103844
2668.000000 0.086997
2669.000000 0.005531
2670.000000 0.129152
2671.000000 0.364906
2672.000000 -0.539956
2673.000000 0.028969
2674.000000 -0.050536
2675.000000 -0.049156
2676.000000 0.055747
2677.000000 0.130531
2678.000000 -0.027099
2679.000000 0.036782
2680.000000 -0.200630
2681.000000 0.075844
2682.000000 0.058839
2683.000000 0.013344
2684.000000 0.024497
2685.000000 0.044593
2686.000000 -0.003661
2687.000000 0.122719
2688.000000 -0.131960
2689.000000 -0.002281
2690.000000 0.011964
2691.000000 -0.088218
2692.000000 0.047933
2693.000000 -0.010094
2694.000000 -0.105223
2695.000000 0.028969
2696.000000 0.104058
2697.000000 0.013344
2698.000000 -0.136474
2699.000000 0.068032
2700.000000 -0.123942
2701.000000 0.075844
2702.000000 -0.011473
2703.000000 0.536781
2704.000000 -0.516519
2705.000000 -0.049156
2706.000000 0.027589
2707.000000 0.005531
2708.000000 -0.022378
2709.000000 0.036781
2710.000000 0.066651
2711.000000 -0.064781
2712.000000 -0.005317
2713.000000 0.068031
2714.000000 -0.042723
2715.000000 0.005531
2716.000000 0.055747
2717.000000 0.013344
2718.000000 -0.089599
2719.000000 0.083657
2720.000000 -0.134540
2721.000000 0.044594
2722.000000 -0.019286
2723.000000 0.021156
2724.000000 -0.077066
2725.000000 0.138343
2726.000000 -0.073974
2727.000000 0.068032
2728.000000 0.096245
2729.000000 0.005532
2730.000000 -0.144286
2731.000000 0.013344
2732.000000 -0.030191
2733.000000 0.044593
2734.000000 -0.027099
2735.000000 0.544594
2736.000000 -0.516519
2737.000000 -0.072594
2738.000000 0.113526
2739.000000 0.075845
2740.000000 -0.077067
2741.000000 -0.072593
2742.000000 -0.081787
2743.000000 0.146156
2744.000000 -0.060004
2745.000000 0.036781
2746.000000 0.043214
2747.000000 -0.056968
2748.000000 -0.045817
2749.000000 -0.041343
2750.000000 0.043213
2751.000000 0.153969
2752.000000 -0.127590
2753.000000 -0.080406
2754.000000 0.090089
2755.000000 -0.041344
2756.000000 -0.053628
2757.000000 0.052406
2758.000000 -0.011474
2759.000000 -0.025718
2760.000000 0.049370
2761.000000 0.044594
2762.000000 -0.019286
2763.000000 0.068031
2764.000000 -0.155191
2765.000000 0.068031
2766.000000 -0.050536
2767.000000 0.607094
2768.000000 -0.524331
2769.000000 0.021156
2770.000000 -0.034911
2771.000000 -0.010093
2772.000000 -0.038004
2773.000000 0.161782
2774.000000 -0.128661
2775.000000 0.013343
2776.000000 0.057183
2777.000000 -0.033531
2778.000000 0.082276
2779.000000 -0.041343
2780.000000 -0.092691
2781.000000 0.021157
2782.000000 -0.159911
2783.000000 0.193031
2784.000000 -0.017352
2785.000000 -0.119469
2786.000000 0.121339
2787.000000 -0.056968
2788.000000 0.071371
2789.000000 -0.017906
2790.000000 -0.066161
2791.000000 0.036781
2792.000000 -0.005316
2793.000000 -0.072594
2794.000000 -0.027099
2795.000000 0.130532
2796.000000 -0.077066
2797.000000 0.114907
2798.000000 -0.027099
2799.000000 0.630531
2800.000000 -0.594644
2801.000000 -0.025718
2802.000000 -0.019287
2803.000000 0.060219
2804.000000 -0.147378
2805.000000 0.161781
2806.000000 0.011963
2807.000000 0.005532
2808.000000 -0.028755
2809.000000 0.021157
2810.000000 -0.019286
2811.000000 -0.150719
2812.000000 -0.030191
2813.000000 -0.010094
2814.000000 0.058839
2815.000000 0.130531
2816.000000 -0.114963
2817.000000 -0.002281
2818.000000 0.090089
2819.000000 -0.025719
2820.000000 -0.030191
2821.000000 0.005531
2822.000000 -0.050536
2823.000000 0.044595
2824.000000 0.010307
2825.000000 0.005531
2826.000000 0.019777
2827.000000 0.075844
2828.000000 -0.077066
2829.000000 -0.002282
2830.000000 -0.034911
2831.000000 0.528969
2832.000000 -0.602456
2833.000000 0.021156
2834.000000 0.051026
2835.000000 -0.041343
2836.000000 -0.077067
2837.000000 0.200844
2838.000000 -0.073973
2839.000000 -0.033531
2840.000000 0.057183
2841.000000 0.028969
2842.000000 0.011964
2843.000000 -0.049156
2844.000000 0.016684
2845.000000 -0.002281
2846.000000 -0.011474
2847.000000 0.122719
2848.000000 -0.072040
2849.000000 -0.064781
2850.000000 -0.027099
2851.000000 -0.033530
2852.000000 -0.116129
2853.000000 0.052407
2854.000000 0.105714
2855.000000 0.005531
2856.000000 -0.005316
2857.000000 0.060218
2858.000000 -0.019286
2859.000000 -0.064781
2860.000000 -0.014566
2861.000000 0.021157
2862.000000 0.051026
2863.000000 0.466468
2864.000000 -0.399331
2865.000000 -0.017906
2866.000000 -0.081786
2867.000000 0.036781
2868.000000 0.032309
2869.000000 -0.017906
2870.000000 -0.058349
2871.000000 0.044594
2872.000000 -0.075630
2873.000000 0.013344
2874.000000 -0.019286
2875.000000 0.068031
2876.000000 -0.077066
2877.000000 0.052406
2878.000000 0.004152
2879.000000 0.200844
2880.000000 -0.252590
2881.000000 0.068031
2882.000000 0.011964
2883.000000 0.036782
2884.000000 -0.092691
2885.000000 -0.010094
2886.000000 0.261964
2887.000000 -0.049156
2888.000000 -0.052192
2889.000000 -0.041344
2890.000000 -0.081786
2891.000000 0.013344
2892.000000 0.001059
2893.000000 0.083657
2894.000000 -0.097411
2895.000000 0.568031
2896.000000 -0.532144
2897.000000 -0.025718
2898.000000 0.074463
2899.000000 -0.033531
2900.000000 0.047934
2901.000000 -0.017906
2902.000000 -0.027099
2903.000000 0.028970
2904.000000 0.010307
2905.000000 0.052407
2906.000000 -0.128662
2907.000000 -0.002281
2908.000000 -0.030191
2909.000000 -0.025719
2910.000000 0.160401
2911.000000 0.114907
2912.000000 -0.032978
2913.000000 -0.150718
2914.000000 -0.058349
2915.000000 0.021156
2916.000000 -0.014566
2917.000000 0.028969
2918.000000 0.043214
2919.000000 0.060219
2920.000000 -0.083442
2921.000000 -0.010093
2922.000000 -0.081786
2923.000000 0.052406
2924.000000 0.047934
2925.000000 0.028969
2926.000000 -0.003661
2927.000000 0.614906
2928.000000 -0.602456
2929.000000 -0.142907
2930.000000 0.051027
2931.000000 0.114906
2932.000000 -0.100504
2933.000000 -0.025718
2934.000000 0.051026
2935.000000 -0.010094
2936.000000 0.018121
2937.000000 -0.064781
2938.000000 0.074464
2939.000000 0.169594
2940.000000 -0.217691
2941.000000 -0.010093
2942.000000 0.082276
2943.000000 0.052406
2944.000000 -0.249146
2945.000000 0.099282
2946.000000 -0.003661
2947.000000 0.005531
2948.000000 -0.014566
2949.000000 -0.017906
2950.000000 0.019777
2951.000000 0.028969
2952.000000 0.088432
2953.000000 0.052407
2954.000000 -0.027099
2955.000000 0.052406
2956.000000 -0.061441
2957.000000 -0.166344
2958.000000 -0.019286
2959.000000 0.763344
2960.000000 -0.508707
2961.000000 -0.158531
2962.000000 0.066652
2963.000000 -0.064782
2964.000000 -0.092691
2965.000000 0.083657
2966.000000 -0.042724
2967.000000 0.052406
2968.000000 -0.044379
2969.000000 0.068031
2970.000000 0.121340
2971.000000 0.013344
2972.000000 -0.116129
2973.000000 -0.025718
2974.000000 -0.089599
2975.000000 0.114907
2976.000000 0.045147
2977.000000 -0.049156
2978.000000 0.051027
2979.000000 -0.017906
2980.000000 -0.061441
2981.000000 -0.056969
2982.000000 0.011964
2983.000000 -0.002281
2984.000000 -0.075630
2985.000000 0.224281
2986.000000 -0.027098
2987.000000 -0.064781
2988.000000 -0.022378
2989.000000 -0.002282
2990.000000 -0.128661
2991.000000 0.724282
2992.000000 -0.586831
2993.000000 0.005531
2994.000000 -0.066161
2995.000000 0.021157
2996.000000 -0.030192
2997.000000 0.075844
2998.000000 -0.081786
2999.000000 0.130531
3000.000000 -0.060004
3001.000000 0.091469
3002.000000 -0.120849
3003.000000 0.091470
3004.000000 -0.147379
3005.000000 0.099282
3006.000000 -0.089599
3007.000000 0.247719
3008.000000 -0.104153
3009.000000 -0.135094
3010.000000 0.129152
3011.000000 0.028969
3012.000000 0.063559
3013.000000 0.013344
3014.000000 -0.175536
3015.000000 0.099281
3016.000000 -0.044379
3017.000000 0.005531
3018.000000 0.004152
3019.000000 -0.033531
3020.000000 -0.038004
3021.000000 -0.010093
3022.000000 0.019776
3023.000000 0.513344
3024.000000 -0.555582
3025.000000 0.083657
3026.000000 -0.019287
3027.000000 0.028970
3028.000000 -0.038004
3029.000000 -0.103844
3030.000000 0.058840
3031.000000 0.075843
3032.000000 -0.075629
3033.000000 0.075843
3034.000000 0.051026
3035.000000 -0.072593
3036.000000 0.063558
3037.000000 -0.197594
3038.000000 0.043214
3039.000000 0.028969
3040.000000 0.045148
3041.000000 0.114906
3042.000000 -0.081787
3043.000000 0.005532
3044.000000 0.032309
3045.000000 0.075844
3046.000000 -0.113036
3047.000000 -0.041344
3048.000000 0.033746
3049.000000 -0.041344
3050.000000 0.027589
3051.000000 -0.033531
3052.000000 0.032309
3053.000000 -0.103843
3054.000000 0.011964
3055.000000 0.677406
3056.000000 -0.618081
3057.000000 0.021157
3058.000000 -0.050536
3059.000000 -0.010094
3060.000000 0.040122
3061.000000 0.044594
3062.000000 0.051026
3063.000000 0.068032
3064.000000 -0.028755
3065.000000 -0.096030
3066.000000 -0.089599
3067.000000 0.107094
3068.000000 0.008872
3069.000000 -0.080406
3070.000000 0.019776
3071.000000 -0.416343
3072.000000 0.437708
3073.000000 0.005531
3074.000000 -0.034911
3075.000000 0.075844
3076.000000 0.094808
3077.000000 -0.127281
3078.000000 -0.066161
3079.000000 0.169594
3080.000000 -0.036567
3081.000000 -0.158531
3082.000000 -0.019286
3083.000000 0.075844
3084.000000 0.110433
3085.000000 -0.088218
3086.000000 -0.066161
3087.000000 0.607094
3088.000000 -0.555582
3089.000000 0.052407
3090.000000 0.004151
3091.000000 -0.127282
3092.000000 0.157310
3093.000000 -0.150719
3094.000000 0.176026
3095.000000 -0.033531
3096.000000 -0.099067
3097.000000 -0.103843
3098.000000 -0.050536
3099.000000 0.107093
3100.000000 0.157310
3101.000000 0.075843
3102.000000 -0.136474
3103.000000 0.068032
3104.000000 -0.056415
3105.000000 -0.002281
3106.000000 0.066651
3107.000000 -0.135094
3108.000000 0.047934
3109.000000 0.060218
3110.000000 -0.042724
3111.000000 0.052407
3112.000000 -0.130318
3113.000000 -0.064781
3114.000000 0.113526
3115.000000 -0.064781
3116.000000 -0.006753
3117.000000 0.021156
3118.000000 -0.097410
3119.000000 0.786781
3120.000000 -0.602456
3121.000000 -0.033531
3122.000000 -0.073973
3123.000000 0.075844
3124.000000 0.165121
3125.000000 -0.033530
3126.000000 -0.120849
3127.000000 0.060218
3128.000000 -0.091254
3129.000000 0.028968
3130.000000 -0.097410
3131.000000 0.099281
3132.000000 0.016683
3133.000000 0.107095
3134.000000 -0.058349
3135.000000 0.193031
3136.000000 -0.221340
3137.000000 -0.002281
3138.000000 0.082276
3139.000000 -0.127282
3140.000000 -0.030191
3141.000000 -0.002281
3142.000000 0.043213
3143.000000 0.028970
3144.000000 -0.060005
3145.000000 -0.025718
3146.000000 0.082276
3147.000000 -0.017906
3148.000000 0.040122
3149.000000 -0.049157
3150.000000 -0.050536
3151.000000 0.778969
3152.000000 -0.750894
3153.000000 0.060219
3154.000000 -0.050536
3155.000000 -0.033531
3156.000000 -0.014566
3157.000000 0.021157
3158.000000 -0.167724
3159.000000 0.138343
3160.000000 0.049371
3161.000000 -0.017906
3162.000000 0.011964
3163.000000 -0.002281
3164.000000 -0.014566
3165.000000 0.005532
3166.000000 -0.120849
3167.000000 0.325843
3168.000000 -0.259540
3169.000000 0.068031
3170.000000 0.058839
3171.000000 -0.002281
3172.000000 -0.092692
3173.000000 0.068032
3174.000000 -0.027099
3175.000000 0.052406
3176.000000 -0.122504
3177.000000 0.013343
3178.000000 -0.034910
3179.000000 0.052406
3180.000000 -0.077066
3181.000000 0.114907
3182.000000 0.058839
3183.000000 0.482093
3184.000000 -0.430581
3185.000000 -0.064781
3186.000000 0.090089
3187.000000 -0.064781
3188.000000 -0.077066
3189.000000 -0.056969
3190.000000 0.082277
3191.000000 0.075844
3192.000000 -0.083443
3193.000000 -0.002280
3194.000000 0.043213
3195.000000 0.091470
3196.000000 -0.061442
3197.000000 -0.088219
3198.000000 0.058839
3199.000000 0.044594
3200.000000 -0.139772
3201.000000 -0.002282
3202.000000 0.168215
3203.000000 0.005531
3204.000000 -0.014566
3205.000000 -0.010093
3206.000000 0.051026
3207.000000 -0.049157
3208.000000 -0.099066
3209.000000 0.044593
3210.000000 -0.183348
3211.000000 0.130531
3212.000000 0.032309
3213.000000 0.099281
3214.000000 -0.128661
3215.000000 0.528969
3216.000000 -0.539956
3217.000000 -0.064781
3218.000000 0.113526
3219.000000 -0.166343
3220.000000 0.149496
3221.000000 0.091469
3222.000000 -0.019286
3223.000000 -0.150719
3224.000000 0.088433
3225.000000 -0.127281
3226.000000 0.051026
3227.000000 0.052407
3228.000000 -0.045816
3229.000000 0.036781
3230.000000 0.082277
3231.000000 0.107093
3232.000000 -0.142352
3233.000000 -0.056969
3234.000000 0.011964
3235.000000 0.028969
3236.000000 -0.069254
3237.000000 0.099282
3238.000000 -0.081787
3239.000000 -0.033531
3240.000000 0.127496
3241.000000 -0.088219
3242.000000 -0.003661
3243.000000 0.068032
3244.000000 0.008871
3245.000000 -0.056968
3246.000000 -0.058349
3247.000000 0.661781
3248.000000 -0.672769
3249.000000 0.052407
3250.000000 0.004151
3251.000000 -0.002281
3252.000000 -0.022378
3253.000000 0.044594
3254.000000 0.176026
3255.000000 -0.064781
3256.000000 -0.091255
3257.000000 -0.142906
3258.000000 0.074464
3259.000000 0.052406
3260.000000 -0.053628
3261.000000 0.036781
3262.000000 0.043214
3263.000000 -0.010093
3264.000000 -0.018215
3265.000000 -0.010094
3266.000000 -0.011474
3267.000000 -0.017906
3268.000000 -0.030191
3269.000000 0.021156
3270.000000 0.066652
3271.000000 -0.103844
3272.000000 0.080621
3273.000000 0.060218
3274.000000 0.097901
3275.000000 -0.119468
3276.000000 0.016683
3277.000000 0.005531
3278.000000 -0.027098
3279.000000 0.536781
3280.000000 -0.602457
3281.000000 0.099281
3282.000000 -0.034911
3283.000000 0.028969
3284.000000 -0.100503
3285.000000 0.068031
3286.000000 0.090088
3287.000000 0.044595
3288.000000 -0.020943
3289.000000 -0.064781
3290.000000 0.058839
3291.000000 -0.056969
3292.000000 -0.077066
3293.000000 -0.033531
3294.000000 0.043214
3295.000000 0.044594
3296.000000 -0.079853
3297.000000 -0.096030
3298.000000 0.027588
3299.000000 0.052406
3300.000000 0.047934
3301.000000 -0.056969
3302.000000 0.043213
3303.000000 0.060220
3304.000000 0.002495
3305.000000 -0.166343
3306.000000 0.066651
3307.000000 0.060219
3308.000000 -0.061441
3309.000000 -0.041344
3310.000000 0.152589
3311.000000 0.560219
3312.000000 -0.688394
3313.000000 0.068031
3314.000000 0.043214
3315.000000 -0.017905
3316.000000 -0.045817
3317.000000 0.068032
3318.000000 -0.113036
3319.000000 -0.025719
3320.000000 0.080621
3321.000000 0.005531
3322.000000 0.074464
3323.000000 -0.111656
3324.000000 -0.006754
3325.000000 0.091469
3326.000000 -0.105224
3327.000000 0.169594
3328.000000 -0.122776
3329.000000 -0.017906
3330.000000 0.004151
3331.000000 0.044594
3332.000000 -0.077066
3333.000000 0.060219
3334.000000 -0.011473
3335.000000 0.005531
3336.000000 0.018121
3337.000000 -0.033531
3338.000000 0.011964
3339.000000 0.122719
3340.000000 -0.108317
3341.000000 -0.010094
3342.000000 0.043214
3343.000000 0.591469
3344.000000 -0.610269
3345.000000 -0.080406
3346.000000 0.222902
3347.000000 -0.056969
3348.000000 -0.061441
3349.000000 -0.096031
3350.000000 0.066651
3351.000000 0.036782
3352.000000 -0.013130
3353.000000 -0.119469
3354.000000 -0.058348
3355.000000 0.083656
3356.000000 -0.030191
3357.000000 0.028969
3358.000000 0.035401
3359.000000 0.068032
3360.000000 -0.040791
3361.000000 -0.017906
3362.000000 0.004151
3363.000000 -0.025719
3364.000000 0.008872
3365.000000 -0.017907
3366.000000 0.152589
3367.000000 -0.033530
3368.000000 -0.083443
3369.000000 -0.174156
3370.000000 0.160401
3371.000000 0.021156
3372.000000 -0.038003
3373.000000 0.036781
3374.000000 -0.089599
3375.000000 0.700844
3376.000000 -0.625894
3377.000000 0.052406
3378.000000 -0.050537
3379.000000 0.052407
3380.000000 -0.006754
3381.000000 -0.135093
3382.000000 0.191651
3383.000000 0.044594
3384.000000 -0.130317
3385.000000 -0.025719
3386.000000 0.019776
3387.000000 -0.017906
3388.000000 0.008871
3389.000000 0.083657
3390.000000 0.011964
3391.000000 0.036781
3392.000000 -0.127590
3393.000000 -0.025719
3394.000000 -0.003661
3395.000000 0.146156
3396.000000 -0.053628
3397.000000 -0.002281
3398.000000 0.051026
3399.000000 0.028969
3400.000000 -0.122505
3401.000000 -0.049156
3402.000000 0.105714
3403.000000 -0.033531
3404.000000 -0.100503
3405.000000 0.005531
3406.000000 0.058839
3407.000000 0.450844
3408.000000 -0.477456
3409.000000 0.036781
3410.000000 0.058839
3411.000000 -0.010093
3412.000000 -0.092692
3413.000000 -0.088219
3414.000000 0.074464
3415.000000 -0.049156
3416.000000 0.104058
3417.000000 0.021156
3418.000000 0.090089
3419.000000 0.036782
3420.000000 -0.045816
3421.000000 -0.072593
3422.000000 0.011964
3423.000000 0.060219
3424.000000 -0.173602
3425.000000 -0.010094
3426.000000 0.058839
3427.000000 0.068032
3428.000000 0.032309
3429.000000 -0.017906
3430.000000 -0.042724
3431.000000 0.036781
3432.000000 -0.036567
3433.000000 0.091469
3434.000000 -0.042724
3435.000000 -0.056968
3436.000000 -0.006754
3437.000000 -0.033531
3438.000000 -0.113036
3439.000000 0.755531
3440.000000 -0.500894
3441.000000 -0.056968
3442.000000 -0.034911
3443.000000 -0.064782
3444.000000 0.079184
3445.000000 -0.064781
3446.000000 0.011964
3447.000000 0.122719
3448.000000 -0.044380
3449.000000 -0.119468
3450.000000 0.105713
3451.000000 0.060219
3452.000000 -0.194253
3453.000000 0.036781
3454.000000 0.113527
3455.000000 0.075844
3456.000000 -0.139771
3457.000000 0.013344
3458.000000 0.027589
3459.000000 -0.049156
3460.000000 -0.069254
3461.000000 0.083657
3462.000000 0.004151
3463.000000 -0.025719
3464.000000 0.025933
3465.000000 0.036781
3466.000000 0.004152
3467.000000 -0.056969
3468.000000 -0.108316
3469.000000 0.177407
3470.000000 0.082276
3471.000000 0.411781
3472.000000 -0.524331
3473.000000 -0.025718
3474.000000 -0.034911
3475.000000 -0.002282
3476.000000 -0.006753
3477.000000 -0.103844
3478.000000 0.066652
3479.000000 0.099281
3480.000000 0.033745
3481.000000 0.013345
3482.000000 0.051026
3483.000000 -0.033531
3484.000000 -0.084878
3485.000000 -0.049156
3486.000000 0.082277
3487.000000 -0.033531
3488.000000 -0.009540
3489.000000 0.013344
3490.000000 -0.120849
3491.000000 -0.041343
3492.000000 0.016684
3493.000000 0.114906
3494.000000 -0.066161
3495.000000 0.107094
3496.000000 -0.067817
3497.000000 0.146156
3498.000000 -0.089599
3499.000000 0.036782
3500.000000 -0.045817
3501.000000 0.028969
3502.000000 -0.050536
3503.000000 0.513344
3504.000000 -0.500894
3505.000000 0.091469
3506.000000 -0.050536
3507.000000 -0.017906
3508.000000 0.063560
3509.000000 0.036781
3510.000000 -0.019286
3511.000000 -0.096030
3512.000000 0.002495
3513.000000 0.013343
3514.000000 0.004152
3515.000000 0.107094
3516.000000 -0.077066
3517.000000 -0.025719
3518.000000 -0.097411
3519.000000 0.153969
3520.000000 -0.166654
3521.000000 0.013345
3522.000000 0.121338
3523.000000 -0.017906
3524.000000 0.001059
3525.000000 -0.064781
3526.000000 0.004152
3527.000000 0.068031
3528.000000 -0.067817
3529.000000 0.021157
3530.000000 0.019776
3531.000000 0.005531
3532.000000 -0.061440
3533.000000 -0.002282
3534.000000 -0.050535
3535.000000 0.708656
3536.000000 -0.594644
3537.000000 -0.064781
3538.000000 0.105715
3539.000000 0.036781
3540.000000 -0.116129
3541.000000 -0.002281
3542.000000 -0.066161
3543.000000 0.114906
3544.000000 -0.075629
3545.000000 -0.033532
3546.000000 -0.019286
3547.000000 0.068031
3548.000000 0.008872
3549.000000 0.021156
3550.000000 -0.034911
3551.000000 0.263344
3552.000000 -0.142353
3553.000000 -0.111657
3554.000000 0.027590
3555.000000 0.036781
3556.000000 0.079184
3557.000000 -0.041344
3558.000000 -0.027099
3559.000000 0.028969
3560.000000 -0.052192
3561.000000 -0.033531
3562.000000 0.004152
3563.000000 0.036781
3564.000000 0.055747
3565.000000 -0.056969
3566.000000 -0.027099
3567.000000 0.474282
3568.000000 -0.539957
3569.000000 0.075844
3570.000000 -0.042724
3571.000000 0.060220
3572.000000 -0.030192
3573.000000 -0.010093
3574.000000 -0.034911
3575.000000 0.060218
3576.000000 -0.106879
3577.000000 0.013343
3578.000000 0.215089
3579.000000 -0.072593
3580.000000 -0.100504
3581.000000 0.068032
3582.000000 0.019776
3583.000000 -0.049156
3584.000000 0.047826
3585.000000 -0.017906
3586.000000 0.035401
3587.000000 0.005531
3588.000000 0.040122
3589.000000 -0.135094
3590.000000 -0.034910
3591.000000 -0.002282
3592.000000 0.119683
3593.000000 -0.150718
3594.000000 0.058839
3595.000000 0.146156
3596.000000 -0.061441
3597.000000 -0.017906
3598.000000 0.074464
3599.000000 0.614906
3600.000000 -0.797769
3601.000000 0.036781
3602.000000 0.043214
3603.000000 -0.002281
3604.000000 -0.053629
3605.000000 -0.041343
3606.000000 -0.027099
3607.000000 0.036781
3608.000000 0.213433
3609.000000 -0.205406
3610.000000 0.019777
3611.000000 0.083656
3612.000000 -0.030191
3613.000000 -0.010094
3614.000000 0.004151
3615.000000 0.013344
3616.000000 -0.095478
3617.000000 -0.049156
3618.000000 -0.073973
3619.000000 0.146156
3620.000000 0.094809
3621.000000 -0.049156
3622.000000 -0.066162
3623.000000 0.075845
3624.000000 0.010307
3625.000000 -0.017906
3626.000000 -0.003661
3627.000000 0.028969
3628.000000 0.001059
3629.000000 -0.033532
3630.000000 0.027589
3631.000000 0.536782
3632.000000 -0.586831
3633.000000 -0.010094
3634.000000 0.035401
3635.000000 -0.056968
3636.000000 0.055746
3637.000000 0.239907
3638.000000 -0.042724
3639.000000 -0.103844
3640.000000 -0.028754
3641.000000 -0.056969
3642.000000 0.011964
3643.000000 0.068032
3644.000000 -0.123941
3645.000000 -0.049156
3646.000000 0.035401
3647.000000 0.208656
3648.000000 -0.088528
3649.000000 -0.096031
3650.000000 -0.003660
3651.000000 0.044593
3652.000000 0.008871
3653.000000 -0.025718
3654.000000 0.004151
3655.000000 -0.010094
3656.000000 0.025933
3657.000000 0.005531
3658.000000 -0.019285
3659.000000 0.052406
3660.000000 -0.022378
3661.000000 0.021156
3662.000000 0.043214
3663.000000 0.552407
3664.000000 -0.672769
3665.000000 0.138344
3666.000000 -0.152099
3667.000000 -0.072593
3668.000000 0.211996
3669.000000 -0.064781
3670.000000 0.027589
3671.000000 -0.150719
3672.000000 0.111871
3673.000000 -0.056969
3674.000000 0.051026
3675.000000 -0.064781
3676.000000 0.071371
3677.000000 0.114906
3678.000000 -0.081786
3679.000000 -0.010094
3680.000000 -0.103289
3681.000000 0.099281
3682.000000 -0.019287
3683.000000 -0.017905
3684.000000 -0.069254
3685.000000 0.107095
3686.000000 0.113526
3687.000000 0.021156
3688.000000 -0.106879
3689.000000 -0.150719
3690.000000 -0.003662
3691.000000 -0.096030
3692.000000 0.016683
3693.000000 0.075844
3694.000000 0.097901
3695.000000 0.653968
3696.000000 -0.547769
3697.000000 -0.041343
3698.000000 -0.003662
3699.000000 0.075843
3700.000000 -0.100503
3701.000000 -0.056969
3702.000000 -0.027099
3703.000000 -0.002280
3704.000000 0.025932
3705.000000 -0.033531
3706.000000 0.113526
3707.000000 -0.072594
3708.000000 0.165122
3709.000000 -0.080406
3710.000000 -0.066161
3711.000000 0.153969
3712.000000 -0.069459
3713.000000 0.013344
3714.000000 -0.042724
3715.000000 -0.025718
3716.000000 0.001059
3717.000000 0.068032
3718.000000 -0.089599
3719.000000 -0.002281
3720.000000 -0.060004
3721.000000 -0.049156
3722.000000 0.058838
3723.000000 0.122720
3724.000000 0.024496
3725.000000 -0.017906
3726.000000 -0.003661
3727.000000 0.536781
3728.000000 -0.555581
3729.000000 -0.072593
3730.000000 0.004151
3731.000000 0.052406
3732.000000 0.079184
3733.000000 -0.119469
3734.000000 -0.042724
3735.000000 0.044595
3736.000000 0.010307
3737.000000 -0.033531
3738.000000 -0.081786
3739.000000 0.028968
3740.000000 0.024497
3741.000000 -0.002281
3742.000000 0.074464
3743.000000 0.068031
3744.000000 -0.126728
3745.000000 -0.025718
3746.000000 -0.034911
3747.000000 -0.002281
3748.000000 0.040122
3749.000000 0.075844
3750.000000 -0.042723
3751.000000 -0.033531
3752.000000 0.064995
3753.000000 -0.002280
3754.000000 -0.034912
3755.000000 0.099281
3756.000000 -0.116128
3757.000000 0.013344
3758.000000 0.074464
3759.000000 0.474281
3760.000000 -0.618082
3761.000000 0.216469
3762.000000 -0.034910
3763.000000 0.005531
3764.000000 -0.108316
3765.000000 -0.080406
3766.000000 -0.003662
3767.000000 0.044595
3768.000000 -0.020943
3769.000000 0.044594
3770.000000 0.058839
3771.000000 -0.119469
3772.000000 0.047934
3773.000000 0.091469
3774.000000 0.051026
3775.000000 0.075844
3776.000000 -0.143216
3777.000000 -0.142905
3778.000000 0.066651
3779.000000 -0.049156
3780.000000 0.047934
3781.000000 0.052406
3782.000000 0.027589
3783.000000 0.044594
3784.000000 -0.075630
3785.000000 0.130532
3786.000000 -0.058349
3787.000000 -0.010094
3788.000000 -0.006753
3789.000000 0.005531
3790.000000 -0.058348
3791.000000 0.591468
3792.000000 -0.610269
3793.000000 -0.111656
3794.000000 0.136964
3795.000000 -0.049156
3796.000000 0.165121
3797.000000 -0.010093
3798.000000 -0.042724
3799.000000 -0.088219
3800.000000 0.025933
3801.000000 0.036781
3802.000000 -0.089598
3803.000000 0.021156
3804.000000 0.040121
3805.000000 -0.088218
3806.000000 -0.011474
3807.000000 0.271156
3808.000000 -0.142352
3809.000000 0.005531
3810.000000 -0.011473
3811.000000 -0.088219
3812.000000 0.024497
3813.000000 0.052406
3814.000000 -0.011474
3815.000000 -0.080406
3816.000000 0.119683
3817.000000 -0.103844
3818.000000 0.129152
3819.000000 -0.033531
3820.000000 -0.116128
3821.000000 0.044594
3822.000000 0.027589
3823.000000 0.630532
3824.000000 -0.672769
3825.000000 0.083656
3826.000000 -0.027099
3827.000000 -0.072593
3828.000000 0.008871
3829.000000 0.068031
3830.000000 0.082277
3831.000000 -0.111656
3832.000000 0.010308
3833.000000 -0.025719
3834.000000 -0.003662
3835.000000 0.122720
3836.000000 0.024496
3837.000000 -0.127281
3838.000000 -0.042723
3839.000000 0.138344
3840.000000 -0.091526
3841.000000 -0.033530
3842.000000 -0.011474
3843.000000 0.075844
3844.000000 -0.100503
3845.000000 0.060219
3846.000000 0.066651
3847.000000 -0.010093
3848.000000 -0.067818
3849.000000 -0.010093
3850.000000 0.011964
3851.000000 0.036781
3852.000000 0.032310
3853.000000 -0.033532
3854.000000 0.082276
3855.000000 0.575844
3856.000000 -0.618081
3857.000000 0.013344
3858.000000 -0.034911
3859.000000 -0.103843
3860.000000 0.126058
3861.000000 0.044595
3862.000000 -0.042724
3863.000000 -0.010094
3864.000000 -0.044379
3865.000000 -0.033531
3866.000000 0.113527
3867.000000 -0.103844
3868.000000 -0.030192
3869.000000 -0.142905
3870.000000 -0.003662
3871.000000 0.271156
3872.000000 -0.032977
3873.000000 -0.010094
3874.000000 -0.081786
3875.000000 -0.072594
3876.000000 -0.006754
3877.000000 0.138344
3878.000000 -0.011474
3879.000000 -0.197594
3880.000000 0.104058
3881.000000 -0.033531
3882.000000 0.136964
3883.000000 0.013344
3884.000000 -0.006753
3885.000000 0.013344
3886.000000 0.043213
3887.000000 0.443032
3888.000000 -0.508707
3889.000000 0.052406
3890.000000 -0.073974
3891.000000 -0.033531
3892.000000 0.126058
3893.000000 -0.049156
3894.000000 0.058840
3895.000000 0.044593
3896.000000 -0.005317
3897.000000 -0.056969
3898.000000 -0.159911
3899.000000 0.036782
3900.000000 0.008871
3901.000000 0.068031
3902.000000 0.082277
3903.000000 0.060219
3904.000000 -0.166653
3905.000000 0.107094
3906.000000 -0.034912
3907.000000 -0.033530
3908.000000 -0.006754
3909.000000 -0.017905
3910.000000 -0.027099
3911.000000 0.005531
3912.000000 0.096246
3913.000000 -0.103844
3914.000000 -0.011473
3915.000000 0.036781
3916.000000 0.063559
3917.000000 -0.103843
3918.000000 -0.034911
3919.000000 0.661781
3920.000000 -0.633706
3921.000000 0.060220
3922.000000 -0.003662
3923.000000 0.052406
3924.000000 -0.022378
3925.000000 0.036781
3926.000000 0.035402
3927.000000 -0.103844
3928.000000 -0.060005
3929.000000 0.091469
3930.000000 -0.027099
3931.000000 0.138344
3932.000000 -0.100503
3933.000000 -0.002282
3934.000000 0.004152
3935.000000 -0.017906
3936.000000 -0.056414
3937.000000 0.060218
3938.000000 -0.058349
3939.000000 0.013345
3940.000000 -0.022379
3941.000000 -0.017907
3942.000000 -0.050535
3943.000000 0.130531
3944.000000 0.111871
3945.000000 -0.088219
3946.000000 -0.011474
3947.000000 -0.103843
3948.000000 0.172934
3949.000000 -0.150719
3950.000000 -0.003661
3951.000000 0.622718
3952.000000 -0.571206
3953.000000 -0.127282
3954.000000 0.066652
3955.000000 0.083656
3956.000000 -0.069253
3957.000000 0.060219
3958.000000 -0.073974
3959.000000 0.060219
3960.000000 0.018120
3961.000000 -0.111656
3962.000000 0.058840
3963.000000 -0.111656
3964.000000 0.001060
3965.000000 0.052406
3966.000000 -0.019286
3967.000000 0.177407
3968.000000 -0.178834
3969.000000 0.075844
3970.000000 0.019776
3971.000000 0.052407
3972.000000 -0.022379
3973.000000 -0.119469
3974.000000 0.043215
3975.000000 0.036781
3976.000000 0.002496
3977.000000 -0.010094
3978.000000 0.035401
3979.000000 0.068032
3980.000000 0.071371
3981.000000 -0.103843
3982.000000 0.019776
3983.000000 0.552406
3984.000000 -0.579019
3985.000000 -0.072593
3986.000000 -0.066161
3987.000000 -0.002282
3988.000000 0.024497
3989.000000 -0.033531
3990.000000 -0.003661
3991.000000 0.083657
3992.000000 -0.044380
3993.000000 0.021157
3994.000000 0.027589
3995.000000 -0.033531
3996.000000 -0.022378
3997.000000 0.091469
3998.000000 -0.019286
3999.000000 0.028969
4000.000000 -0.087666
4001.000000 0.044595
4002.000000 -0.042724
4003.000000 0.021156
4004.000000 0.063560
4005.000000 -0.064781
4006.000000 0.082276
4007.000000 -0.041343
4008.000000 0.010307
4009.000000 -0.025718
4010.000000 -0.011474
4011.000000 -0.111656
4012.000000 0.055747
4013.000000 0.107094
4014.000000 0.066652
4015.000000 0.552406
4016.000000 -0.657144
4017.000000 -0.033531
4018.000000 -0.034911
4019.000000 0.052406
4020.000000 0.016683
4021.000000 0.028970
4022.000000 0.097901
4023.000000 -0.017907
4024.000000 -0.185004
4025.000000 0.091469
4026.000000 0.035402
4027.000000 -0.064781
4028.000000 -0.030191
4029.000000 0.068032
4030.000000 0.019776
4031.000000 0.114906
4032.000000 -0.049465
4033.000000 -0.096030
4034.000000 -0.073974
4035.000000 0.075844
4036.000000 0.032310
4037.000000 0.013343
4038.000000 0.011964
4039.000000 -0.033530
4040.000000 -0.099068
4041.000000 0.114907
4042.000000 -0.058349
4043.000000 -0.017906
4044.000000 0.024497
4045.000000 0.052406
4046.000000 -0.089599
4047.000000 0.568032
4048.000000 -0.539956
4049.000000 0.146156
4050.000000 -0.245849
4051.000000 0.107094
4052.000000 -0.022379
4053.000000 -0.010093
4054.000000 0.121339
4055.000000 -0.056969
4056.000000 0.025933
4057.000000 -0.002282
4058.000000 -0.136474
4059.000000 0.138345
4060.000000 0.102621
4061.000000 -0.072593
4062.000000 -0.066161
4063.000000 0.005531
4064.000000 0.037335
4065.000000 -0.103844
4066.000000 -0.019286
4067.000000 0.005531
4068.000000 0.008871
4069.000000 0.060219
4070.000000 0.074464
4071.000000 0.028969
4072.000000 0.010308
4073.000000 -0.166344
4074.000000 0.019777
4075.000000 0.013344
4076.000000 0.040121
4077.000000 0.005532
4078.000000 0.066651
4079.000000 0.497719
4080.000000 -0.719644
4081.000000 0.122719
4082.000000 0.035401
4083.000000 -0.088219
4084.000000 0.001059
4085.000000 0.060219
4086.000000 0.027589
4087.000000 -0.049156
4088.000000 0.025932
4089.000000 0.036782
4090.000000 -0.113037
4091.000000 0.028969
4092.000000 0.008872
4093.000000 -0.080406
4094.000000 -0.066161
4095.000000 0.193031


==> Plots/SingleRun_DNL/hist_est_dnl.dat <==
0.000000 0.054688
1.000000 -0.085938
2.000000 -0.031250
3.000000 -0.156250
4.000000 -0.093750
5.000000 -0.085938
6.000000 -0.156250
7.000000 -0.164062
8.000000 -0.132812
9.000000 -0.218750
10.000000 -0.218750
11.000000 -0.296875
12.000000 -0.281250
13.000000 -0.281250
14.000000 -0.312500
15.000000 0.265625
16.000000 0.250000
17.000000 0.320312
18.000000 0.273438
19.000000 0.195312
20.000000 0.179688
21.000000 0.171875
22.000000 0.132812
23.000000 0.164062
24.000000 0.117188
25.000000 0.039062
26.000000 0.054688
27.000000 -0.015625
28.000000 0.062500
29.000000 -0.070312
30.000000 -0.015625
31.000000 -0.031250
32.000000 -0.062500
33.000000 -0.117188
34.000000 -0.054688
35.000000 -0.109375
36.000000 -0.132812
37.000000 -0.046875
38.000000 -0.078125
39.000000 -0.210938
40.000000 -0.289062
41.000000 -0.289062
42.000000 -0.132812
43.000000 -0.195312
44.000000 -0.289062
45.000000 -0.265625
46.000000 -0.359375
47.000000 0.218750
48.000000 0.289062
49.000000 0.281250
50.000000 0.304688
51.000000 0.210938
52.000000 0.156250
53.000000 0.164062
54.000000 0.085938
55.000000 0.226562
56.000000 0.070312
57.000000 0.078125
58.000000 0.109375
59.000000 0.078125
60.000000 -0.007812
61.000000 -0.132812
62.000000 -0.101562
63.000000 0.109375
64.000000 0.101562
65.000000 0.132812
66.000000 0.078125
67.000000 -0.015625
68.000000 -0.023438
69.000000 -0.085938
70.000000 -0.140625
71.000000 -0.101562
72.000000 -0.218750
73.000000 -0.304688
74.000000 -0.265625
75.000000 -0.132812
76.000000 -0.195312
77.000000 -0.195312
78.000000 -0.257812
79.000000 0.226562
80.000000 0.273438
81.000000 0.132812
82.000000 0.148438
83.000000 0.296875
84.000000 0.210938
85.000000 0.179688
86.000000 0.242188
87.000000 0.203125
88.000000 0.171875
89.000000 0.210938
90.000000 0.156250
91.000000 0.117188
92.000000 0.054688
93.000000 0.109375
94.000000 0.078125
95.000000 0.070312
96.000000 0.031250
97.000000 0.000000
98.000000 0.046875
99.000000 -0.078125
100.000000 0.031250
101.000000 -0.125000
102.000000 -0.093750
103.000000 -0.109375
104.000000 -0.164062
105.000000 -0.125000
106.000000 -0.140625
107.000000 -0.125000
108.000000 -0.132812
109.000000 -0.179688
110.000000 -0.289062
111.000000 0.171875
112.000000 0.187500
113.000000 0.273438
114.000000 0.281250
115.000000 0.203125
116.000000 0.125000
117.000000 0.203125
118.000000 0.179688
119.000000 0.171875
120.000000 0.242188
121.000000 0.257812
122.000000 0.140625
123.000000 0.156250
124.000000 0.078125
125.000000 0.015625
126.000000 0.156250
127.000000 0.203125
128.000000 0.164062
129.000000 0.156250
130.000000 0.132812
131.000000 0.242188
132.000000 0.101562
133.000000 0.062500
134.000000 0.062500
135.000000 -0.054688
136.000000 -0.039062
137.000000 -0.156250
138.000000 -0.023438
139.000000 0.054688
140.000000 -0.085938
141.000000 -0.187500
142.000000 -0.125000
143.000000 0.445312
144.000000 0.468750
145.000000 0.421875
146.000000 0.406250
147.000000 0.281250
148.000000 0.265625
149.000000 0.281250
150.000000 0.281250
151.000000 0.179688
152.000000 0.132812
153.000000 0.125000
154.000000 0.109375
155.000000 0.117188
156.000000 0.171875
157.000000 0.125000
158.000000 0.140625
159.000000 0.156250
160.000000 0.226562
161.000000 0.109375
162.000000 -0.023438
163.000000 -0.054688
164.000000 -0.039062
165.000000 -0.070312
166.000000 -0.132812
167.000000 0.093750
168.000000 0.007812
169.000000 -0.015625
170.000000 -0.070312
171.000000 -0.039062
172.000000 -0.101562
173.000000 -0.148438
174.000000 -0.054688
175.000000 0.375000
176.000000 0.328125
177.000000 0.367188
178.000000 0.226562
179.000000 0.242188
180.000000 0.304688
181.000000 0.265625
182.000000 0.265625
183.000000 0.351562
184.000000 0.312500
185.000000 0.265625
186.000000 0.164062
187.000000 0.242188
188.000000 0.195312
189.000000 0.093750
190.000000 0.023438
191.000000 0.195312
192.000000 0.218750
193.000000 0.296875
194.000000 0.148438
195.000000 0.132812
196.000000 0.101562
197.000000 0.078125
198.000000 0.078125
199.000000 0.078125
200.000000 0.078125
201.000000 0.015625
202.000000 0.007812
203.000000 0.007812
204.000000 -0.007812
205.000000 -0.070312
206.000000 -0.148438
207.000000 0.531250
208.000000 0.460938
209.000000 0.398438
210.000000 0.398438
211.000000 0.406250
212.000000 0.421875
213.000000 0.367188
214.000000 0.242188
215.000000 0.382812
216.000000 0.250000
217.000000 0.335938
218.000000 0.304688
219.000000 0.257812
220.000000 0.164062
221.000000 0.171875
222.000000 0.257812
223.000000 0.312500
224.000000 0.218750
225.000000 0.171875
226.000000 0.171875
227.000000 0.226562
228.000000 0.195312
229.000000 0.132812
230.000000 0.140625
231.000000 0.101562
232.000000 0.179688
233.000000 0.078125
234.000000 0.062500
235.000000 -0.093750
236.000000 -0.101562
237.000000 -0.031250
238.000000 -0.195312
239.000000 0.429688
240.000000 0.453125
241.000000 0.593750
242.000000 0.570312
243.000000 0.429688
244.000000 0.453125
245.000000 0.335938
246.000000 0.375000
247.000000 0.335938
248.000000 0.328125
249.000000 0.218750
250.000000 0.343750
251.000000 0.234375
252.000000 0.359375
253.000000 0.343750
254.000000 0.234375
255.000000 0.242188
256.000000 0.203125
257.000000 0.171875
258.000000 0.226562
259.000000 0.218750
260.000000 0.132812
261.000000 0.164062
262.000000 -0.039062
263.000000 0.117188
264.000000 0.070312
265.000000 0.171875
266.000000 0.148438
267.000000 -0.054688
268.000000 0.109375
269.000000 0.007812
270.000000 -0.085938
271.000000 0.664062
272.000000 0.515625
273.000000 0.414062
274.000000 0.390625
275.000000 0.445312
276.000000 0.523438
277.000000 0.382812
278.000000 0.359375
279.000000 0.375000
280.000000 0.281250
281.000000 0.187500
282.000000 0.218750
283.000000 0.281250
284.000000 0.226562
285.000000 0.250000
286.000000 0.210938
287.000000 0.289062
288.000000 0.273438
289.000000 0.304688
290.000000 0.265625
291.000000 0.203125
292.000000 0.148438
293.000000 0.109375
294.000000 0.109375
295.000000 0.054688
296.000000 0.109375
297.000000 0.000000
298.000000 0.023438
299.000000 -0.023438
300.000000 0.046875
301.000000 0.023438
302.000000 -0.031250
303.000000 0.500000
304.000000 0.398438
305.000000 0.375000
306.000000 0.312500
307.000000 0.406250
308.000000 0.406250
309.000000 0.398438
310.000000 0.351562
311.000000 0.312500
312.000000 0.296875
313.000000 0.296875
314.000000 0.320312
315.000000 0.335938
316.000000 0.242188
317.000000 0.218750
318.000000 0.171875
319.000000 0.296875
320.000000 0.281250
321.000000 0.187500
322.000000 0.140625
323.000000 0.148438
324.000000 0.164062
325.000000 0.156250
326.000000 0.164062
327.000000 0.250000
328.000000 0.085938
329.000000 0.000000
330.000000 0.000000
331.000000 0.039062
332.000000 0.101562
333.000000 0.070312
334.000000 0.117188
335.000000 0.640625
336.000000 0.632812
337.000000 0.562500
338.000000 0.523438
339.000000 0.562500
340.000000 0.437500
341.000000 0.406250
342.000000 0.328125
343.000000 0.289062
344.000000 0.453125
345.000000 0.476562
346.000000 0.484375
347.000000 0.437500
348.000000 0.203125
349.000000 0.289062
350.000000 0.203125
351.000000 0.500000
352.000000 0.312500
353.000000 0.320312
354.000000 0.226562
355.000000 0.210938
356.000000 0.171875
357.000000 0.312500
358.000000 0.250000
359.000000 0.289062
360.000000 0.273438
361.000000 0.171875
362.000000 0.125000
363.000000 0.109375
364.000000 0.062500
365.000000 0.039062
366.000000 0.101562
367.000000 0.593750
368.000000 0.492188
369.000000 0.468750
370.000000 0.343750
371.000000 0.453125
372.000000 0.539062
373.000000 0.546875
374.000000 0.460938
375.000000 0.484375
376.000000 0.351562
377.000000 0.328125
378.000000 0.312500
379.000000 0.414062
380.000000 0.289062
381.000000 0.250000
382.000000 0.218750
383.000000 0.421875
384.000000 0.351562
385.000000 0.468750
386.000000 0.445312
387.000000 0.289062
388.000000 0.312500
389.000000 0.335938
390.000000 0.195312
391.000000 0.218750
392.000000 0.203125
393.000000 0.195312
394.000000 0.125000
395.000000 0.148438
396.000000 0.164062
397.000000 0.156250
398.000000 0.156250
399.000000 0.695312
400.000000 0.640625
401.000000 0.703125
402.000000 0.617188
403.000000 0.539062
404.000000 0.562500
405.000000 0.500000
406.000000 0.492188
407.000000 0.484375
408.000000 0.437500
409.000000 0.390625
410.000000 0.390625
411.000000 0.351562
412.000000 0.382812
413.000000 0.320312
414.000000 0.296875
415.000000 0.328125
416.000000 0.382812
417.000000 0.273438
418.000000 0.414062
419.000000 0.312500
420.000000 0.281250
421.000000 0.382812
422.000000 0.164062
423.000000 0.195312
424.000000 0.234375
425.000000 0.242188
426.000000 0.171875
427.000000 0.187500
428.000000 0.085938
429.000000 0.156250
430.000000 0.070312
431.000000 0.671875
432.000000 0.632812
433.000000 0.546875
434.000000 0.500000
435.000000 0.554688
436.000000 0.445312
437.000000 0.562500
438.000000 0.585938
439.000000 0.460938
440.000000 0.421875
441.000000 0.382812
442.000000 0.460938
443.000000 0.453125
444.000000 0.335938
445.000000 0.328125
446.000000 0.296875
447.000000 0.468750
448.000000 0.414062
449.000000 0.414062
450.000000 0.414062
451.000000 0.421875
452.000000 0.382812
453.000000 0.437500
454.000000 0.281250
455.000000 0.273438
456.000000 0.281250
457.000000 0.242188
458.000000 0.148438
459.000000 0.117188
460.000000 0.179688
461.000000 0.171875
462.000000 0.007812
463.000000 0.742188
464.000000 0.765625
465.000000 0.609375
466.000000 0.656250
467.000000 0.656250
468.000000 0.585938
469.000000 0.507812
470.000000 0.492188
471.000000 0.664062
472.000000 0.539062
473.000000 0.554688
474.000000 0.492188
475.000000 0.546875
476.000000 0.476562
477.000000 0.312500
478.000000 0.375000
479.000000 0.546875
480.000000 0.578125
481.000000 0.398438
482.000000 0.453125
483.000000 0.320312
484.000000 0.296875
485.000000 0.281250
486.000000 0.281250
487.000000 0.351562
488.000000 0.335938
489.000000 0.328125
490.000000 0.328125
491.000000 0.203125
492.000000 0.179688
493.000000 0.132812
494.000000 0.203125
495.000000 0.710938
496.000000 0.710938
497.000000 0.734375
498.000000 0.640625
499.000000 0.679688
500.000000 0.523438
501.000000 0.492188
502.000000 0.546875
503.000000 0.562500
504.000000 0.570312
505.000000 0.476562
506.000000 0.593750
507.000000 0.515625
508.000000 0.570312
509.000000 0.507812
510.000000 0.500000
511.000000 0.281250
512.000000 0.218750
513.000000 0.140625
514.000000 0.179688
515.000000 0.203125
516.000000 0.156250
517.000000 0.218750
518.000000 0.218750
519.000000 0.187500
520.000000 0.117188
521.000000 0.148438
522.000000 0.015625
523.000000 -0.023438
524.000000 -0.109375
525.000000 0.054688
526.000000 -0.093750
527.000000 0.453125
528.000000 0.484375
529.000000 0.359375
530.000000 0.390625
531.000000 0.382812
532.000000 0.367188
533.000000 0.304688
534.000000 0.359375
535.000000 0.187500
536.000000 0.109375
537.000000 0.187500
538.000000 0.187500
539.000000 0.281250
540.000000 0.296875
541.000000 0.242188
542.000000 0.179688
543.000000 0.195312
544.000000 0.109375
545.000000 0.187500
546.000000 0.140625
547.000000 0.093750
548.000000 0.140625
549.000000 0.078125
550.000000 0.164062
551.000000 0.007812
552.000000 -0.046875
553.000000 0.101562
554.000000 -0.007812
555.000000 -0.054688
556.000000 -0.078125
557.000000 -0.117188
558.000000 -0.023438
559.000000 0.515625
560.000000 0.421875
561.000000 0.554688
562.000000 0.437500
563.000000 0.484375
564.000000 0.390625
565.000000 0.218750
566.000000 0.093750
567.000000 0.320312
568.000000 0.273438
569.000000 0.375000
570.000000 0.382812
571.000000 0.289062
572.000000 0.273438
573.000000 0.218750
574.000000 0.132812
575.000000 0.312500
576.000000 0.320312
577.000000 0.312500
578.000000 0.132812
579.000000 0.210938
580.000000 0.226562
581.000000 0.195312
582.000000 0.289062
583.000000 0.210938
584.000000 0.132812
585.000000 0.156250
586.000000 0.046875
587.000000 0.179688
588.000000 0.164062
589.000000 0.054688
590.000000 0.000000
591.000000 0.578125
592.000000 0.515625
593.000000 0.476562
594.000000 0.539062
595.000000 0.468750
596.000000 0.476562
597.000000 0.359375
598.000000 0.382812
599.000000 0.414062
600.000000 0.351562
601.000000 0.351562
602.000000 0.242188
603.000000 0.460938
604.000000 0.445312
605.000000 0.375000
606.000000 0.273438
607.000000 0.445312
608.000000 0.476562
609.000000 0.289062
610.000000 0.367188
611.000000 0.304688
612.000000 0.179688
613.000000 0.140625
614.000000 0.164062
615.000000 0.273438
616.000000 0.179688
617.000000 0.109375
618.000000 -0.007812
619.000000 0.171875
620.000000 0.101562
621.000000 0.039062
622.000000 0.109375
623.000000 0.632812
624.000000 0.539062
625.000000 0.500000
626.000000 0.570312
627.000000 0.476562
628.000000 0.539062
629.000000 0.492188
630.000000 0.390625
631.000000 0.382812
632.000000 0.460938
633.000000 0.437500
634.000000 0.359375
635.000000 0.304688
636.000000 0.328125
637.000000 0.367188
638.000000 0.281250
639.000000 0.312500
640.000000 0.406250
641.000000 0.273438
642.000000 0.437500
643.000000 0.320312
644.000000 0.257812
645.000000 0.179688
646.000000 0.218750
647.000000 0.203125
648.000000 0.273438
649.000000 0.250000
650.000000 0.171875
651.000000 0.156250
652.000000 0.023438
653.000000 0.078125
654.000000 0.187500
655.000000 0.609375
656.000000 0.578125
657.000000 0.546875
658.000000 0.554688
659.000000 0.437500
660.000000 0.601562
661.000000 0.554688
662.000000 0.406250
663.000000 0.484375
664.000000 0.531250
665.000000 0.398438
666.000000 0.429688
667.000000 0.335938
668.000000 0.351562
669.000000 0.335938
670.000000 0.250000
671.000000 0.414062
672.000000 0.421875
673.000000 0.281250
674.000000 0.257812
675.000000 0.343750
676.000000 0.343750
677.000000 0.296875
678.000000 0.164062
679.000000 0.242188
680.000000 0.234375
681.000000 0.164062
682.000000 0.132812
683.000000 0.140625
684.000000 0.179688
685.000000 0.171875
686.000000 0.171875
687.000000 0.609375
688.000000 0.609375
689.000000 0.593750
690.000000 0.601562
691.000000 0.640625
692.000000 0.617188
693.000000 0.562500
694.000000 0.578125
695.000000 0.484375
696.000000 0.531250
697.000000 0.414062
698.000000 0.421875
699.000000 0.390625
700.000000 0.296875
701.000000 0.328125
702.000000 0.250000
703.000000 0.421875
704.000000 0.421875
705.000000 0.453125
706.000000 0.375000
707.000000 0.304688
708.000000 0.281250
709.000000 0.328125
710.000000 0.250000
711.000000 0.406250
712.000000 0.351562
713.000000 0.296875
714.000000 0.265625
715.000000 0.195312
716.000000 0.156250
717.000000 0.226562
718.000000 0.171875
719.000000 0.648438
720.000000 0.687500
721.000000 0.617188
722.000000 0.578125
723.000000 0.500000
724.000000 0.515625
725.000000 0.523438
726.000000 0.515625
727.000000 0.390625
728.000000 0.421875
729.000000 0.468750
730.000000 0.445312
731.000000 0.492188
732.000000 0.367188
733.000000 0.500000
734.000000 0.437500
735.000000 0.539062
736.000000 0.492188
737.000000 0.421875
738.000000 0.367188
739.000000 0.351562
740.000000 0.343750
741.000000 0.304688
742.000000 0.398438
743.000000 0.375000
744.000000 0.398438
745.000000 0.390625
746.000000 0.351562
747.000000 0.203125
748.000000 0.015625
749.000000 0.226562
750.000000 0.148438
751.000000 0.710938
752.000000 0.828125
753.000000 0.835938
754.000000 0.773438
755.000000 0.765625
756.000000 0.703125
757.000000 0.773438
758.000000 0.648438
759.000000 0.632812
760.000000 0.562500
761.000000 0.570312
762.000000 0.500000
763.000000 0.570312
764.000000 0.468750
765.000000 0.445312
766.000000 0.453125
767.000000 0.398438
768.000000 0.312500
769.000000 0.453125
770.000000 0.445312
771.000000 0.351562
772.000000 0.421875
773.000000 0.335938
774.000000 0.265625
775.000000 0.320312
776.000000 0.320312
777.000000 0.210938
778.000000 0.195312
779.000000 0.187500
780.000000 0.156250
781.000000 0.164062
782.000000 0.164062
783.000000 0.687500
784.000000 0.726562
785.000000 0.585938
786.000000 0.500000
787.000000 0.554688
788.000000 0.554688
789.000000 0.437500
790.000000 0.453125
791.000000 0.578125
792.000000 0.570312
793.000000 0.453125
794.000000 0.453125
795.000000 0.476562
796.000000 0.343750
797.000000 0.500000
798.000000 0.359375
799.000000 0.539062
800.000000 0.398438
801.000000 0.375000
802.000000 0.359375
803.000000 0.500000
804.000000 0.359375
805.000000 0.398438
806.000000 0.304688
807.000000 0.101562
808.000000 0.250000
809.000000 0.273438
810.000000 0.335938
811.000000 0.273438
812.000000 0.250000
813.000000 0.210938
814.000000 0.125000
815.000000 0.671875
816.000000 0.640625
817.000000 0.718750
818.000000 0.617188
819.000000 0.695312
820.000000 0.695312
821.000000 0.656250
822.000000 0.679688
823.000000 0.632812
824.000000 0.578125
825.000000 0.500000
826.000000 0.453125
827.000000 0.453125
828.000000 0.343750
829.000000 0.429688
830.000000 0.437500
831.000000 0.546875
832.000000 0.492188
833.000000 0.546875
834.000000 0.468750
835.000000 0.429688
836.000000 0.421875
837.000000 0.382812
838.000000 0.390625
839.000000 0.437500
840.000000 0.375000
841.000000 0.328125
842.000000 0.289062
843.000000 0.257812
844.000000 0.210938
845.000000 0.234375
846.000000 0.289062
847.000000 0.781250
848.000000 0.726562
849.000000 0.648438
850.000000 0.593750
851.000000 0.687500
852.000000 0.531250
853.000000 0.617188
854.000000 0.695312
855.000000 0.609375
856.000000 0.484375
857.000000 0.507812
858.000000 0.562500
859.000000 0.515625
860.000000 0.476562
861.000000 0.468750
862.000000 0.476562
863.000000 0.375000
864.000000 0.593750
865.000000 0.500000
866.000000 0.515625
867.000000 0.445312
868.000000 0.460938
869.000000 0.539062
870.000000 0.523438
871.000000 0.554688
872.000000 0.375000
873.000000 0.312500
874.000000 0.335938
875.000000 0.156250
876.000000 0.257812
877.000000 0.156250
878.000000 0.203125
879.000000 0.921875
880.000000 0.843750
881.000000 0.828125
882.000000 0.679688
883.000000 0.710938
884.000000 0.664062
885.000000 0.742188
886.000000 0.664062
887.000000 0.609375
888.000000 0.687500
889.000000 0.656250
890.000000 0.492188
891.000000 0.546875
892.000000 0.546875
893.000000 0.671875
894.000000 0.664062
895.000000 0.656250
896.000000 0.656250
897.000000 0.640625
898.000000 0.523438
899.000000 0.625000
900.000000 0.609375
901.000000 0.523438
902.000000 0.679688
903.000000 0.632812
904.000000 0.414062
905.000000 0.398438
906.000000 0.398438
907.000000 0.390625
908.000000 0.445312
909.000000 0.335938
910.000000 0.351562
911.000000 0.781250
912.000000 0.843750
913.000000 0.812500
914.000000 0.734375
915.000000 0.687500
916.000000 0.734375
917.000000 0.656250
918.000000 0.757812
919.000000 0.656250
920.000000 0.546875
921.000000 0.546875
922.000000 0.578125
923.000000 0.593750
924.000000 0.648438
925.000000 0.664062
926.000000 0.585938
927.000000 0.687500
928.000000 0.648438
929.000000 0.531250
930.000000 0.539062
931.000000 0.476562
932.000000 0.445312
933.000000 0.578125
934.000000 0.515625
935.000000 0.492188
936.000000 0.515625
937.000000 0.445312
938.000000 0.546875
939.000000 0.281250
940.000000 0.328125
941.000000 0.281250
942.000000 0.218750
943.000000 0.835938
944.000000 0.984375
945.000000 0.828125
946.000000 0.828125
947.000000 0.820312
948.000000 0.703125
949.000000 0.687500
950.000000 0.679688
951.000000 0.726562
952.000000 0.554688
953.000000 0.617188
954.000000 0.773438
955.000000 0.664062
956.000000 0.539062
957.000000 0.617188
958.000000 0.593750
959.000000 0.718750
960.000000 0.656250
961.000000 0.750000
962.000000 0.710938
963.000000 0.570312
964.000000 0.570312
965.000000 0.468750
966.000000 0.484375
967.000000 0.406250
968.000000 0.554688
969.000000 0.554688
970.000000 0.476562
971.000000 0.390625
972.000000 0.453125
973.000000 0.484375
974.000000 0.476562
975.000000 0.875000
976.000000 0.867188
977.000000 0.890625
978.000000 0.843750
979.000000 0.976562
980.000000 0.898438
981.000000 0.859375
982.000000 0.929688
983.000000 0.882812
984.000000 0.812500
985.000000 0.757812
986.000000 0.726562
987.000000 0.726562
988.000000 0.757812
989.000000 0.726562
990.000000 0.476562
991.000000 0.734375
992.000000 0.765625
993.000000 0.718750
994.000000 0.601562
995.000000 0.570312
996.000000 0.476562
997.000000 0.523438
998.000000 0.585938
999.000000 0.617188
1000.000000 0.585938
1001.000000 0.515625
1002.000000 0.367188
1003.000000 0.500000
1004.000000 0.304688
1005.000000 0.421875
1006.000000 0.390625
1007.000000 1.000000
1008.000000 1.093750
1009.000000 1.039062
1010.000000 0.742188
1011.000000 0.789062
1012.000000 0.820312
1013.000000 0.804688
1014.000000 0.851562
1015.000000 0.804688
1016.000000 0.750000
1017.000000 0.765625
1018.000000 0.750000
1019.000000 0.757812
1020.000000 0.734375
1021.000000 0.664062
1022.000000 0.625000
1023.000000 0.164062
1024.000000 0.296875
1025.000000 0.250000
1026.000000 0.218750
1027.000000 0.265625
1028.000000 0.085938
1029.000000 0.078125
1030.000000 0.023438
1031.000000 0.140625
1032.000000 0.031250
1033.000000 0.078125
1034.000000 0.039062
1035.000000 0.085938
1036.000000 0.093750
1037.000000 0.070312
1038.000000 0.046875
1039.000000 0.484375
1040.000000 0.476562
1041.000000 0.492188
1042.000000 0.406250
1043.000000 0.445312
1044.000000 0.523438
1045.000000 0.367188
1046.000000 0.351562
1047.000000 0.421875
1048.000000 0.343750
1049.000000 0.304688
1050.000000 0.250000
1051.000000 0.304688
1052.000000 0.304688
1053.000000 0.351562
1054.000000 0.226562
1055.000000 0.210938
1056.000000 0.296875
1057.000000 0.335938
1058.000000 0.179688
1059.000000 0.132812
1060.000000 0.156250
1061.000000 0.226562
1062.000000 0.070312
1063.000000 0.062500
1064.000000 0.132812
1065.000000 -0.039062
1066.000000 -0.031250
1067.000000 0.062500
1068.000000 0.062500
1069.000000 0.062500
1070.000000 -0.039062
1071.000000 0.593750
1072.000000 0.523438
1073.000000 0.500000
1074.000000 0.468750
1075.000000 0.453125
1076.000000 0.484375
1077.000000 0.335938
1078.000000 0.304688
1079.000000 0.328125
1080.000000 0.320312
1081.000000 0.359375
1082.000000 0.320312
1083.000000 0.304688
1084.000000 0.289062
1085.000000 0.328125
1086.000000 0.382812
1087.000000 0.343750
1088.000000 0.281250
1089.000000 0.281250
1090.000000 0.242188
1091.000000 0.250000
1092.000000 0.281250
1093.000000 0.226562
1094.000000 0.164062
1095.000000 0.101562
1096.000000 0.187500
1097.000000 0.257812
1098.000000 0.164062
1099.000000 0.070312
1100.000000 0.031250
1101.000000 0.109375
1102.000000 0.117188
1103.000000 0.640625
1104.000000 0.546875
1105.000000 0.429688
1106.000000 0.414062
1107.000000 0.382812
1108.000000 0.476562
1109.000000 0.429688
1110.000000 0.500000
1111.000000 0.429688
1112.000000 0.460938
1113.000000 0.437500
1114.000000 0.468750
1115.000000 0.289062
1116.000000 0.343750
1117.000000 0.453125
1118.000000 0.359375
1119.000000 0.375000
1120.000000 0.390625
1121.000000 0.351562
1122.000000 0.304688
1123.000000 0.187500
1124.000000 0.312500
1125.000000 0.343750
1126.000000 0.257812
1127.000000 0.195312
1128.000000 0.218750
1129.000000 0.101562
1130.000000 0.125000
1131.000000 0.101562
1132.000000 0.015625
1133.000000 -0.054688
1134.000000 0.039062
1135.000000 0.789062
1136.000000 0.695312
1137.000000 0.609375
1138.000000 0.476562
1139.000000 0.460938
1140.000000 0.492188
1141.000000 0.500000
1142.000000 0.476562
1143.000000 0.531250
1144.000000 0.421875
1145.000000 0.601562
1146.000000 0.367188
1147.000000 0.328125
1148.000000 0.500000
1149.000000 0.445312
1150.000000 0.445312
1151.000000 0.406250
1152.000000 0.390625
1153.000000 0.421875
1154.000000 0.390625
1155.000000 0.304688
1156.000000 0.281250
1157.000000 0.289062
1158.000000 0.304688
1159.000000 0.273438
1160.000000 0.093750
1161.000000 0.156250
1162.000000 0.289062
1163.000000 0.203125
1164.000000 0.125000
1165.000000 0.164062
1166.000000 0.140625
1167.000000 0.726562
1168.000000 0.554688
1169.000000 0.617188
1170.000000 0.539062
1171.000000 0.601562
1172.000000 0.632812
1173.000000 0.648438
1174.000000 0.531250
1175.000000 0.554688
1176.000000 0.625000
1177.000000 0.492188
1178.000000 0.437500
1179.000000 0.500000
1180.000000 0.562500
1181.000000 0.539062
1182.000000 0.351562
1183.000000 0.312500
1184.000000 0.390625
1185.000000 0.414062
1186.000000 0.359375
1187.000000 0.390625
1188.000000 0.335938
1189.000000 0.273438
1190.000000 0.109375
1191.000000 0.296875
1192.000000 0.164062
1193.000000 0.234375
1194.000000 0.226562
1195.000000 0.210938
1196.000000 0.156250
1197.000000 0.250000
1198.000000 0.234375
1199.000000 0.687500
1200.000000 0.710938
1201.000000 0.648438
1202.000000 0.648438
1203.000000 0.539062
1204.000000 0.421875
1205.000000 0.585938
1206.000000 0.585938
1207.000000 0.617188
1208.000000 0.468750
1209.000000 0.453125
1210.000000 0.554688
1211.000000 0.492188
1212.000000 0.453125
1213.000000 0.351562
1214.000000 0.359375
1215.000000 0.656250
1216.000000 0.562500
1217.000000 0.601562
1218.000000 0.562500
1219.000000 0.554688
1220.000000 0.445312
1221.000000 0.453125
1222.000000 0.445312
1223.000000 0.382812
1224.000000 0.359375
1225.000000 0.367188
1226.000000 0.273438
1227.000000 0.210938
1228.000000 0.257812
1229.000000 0.257812
1230.000000 0.218750
1231.000000 0.773438
1232.000000 0.796875
1233.000000 0.625000
1234.000000 0.539062
1235.000000 0.632812
1236.000000 0.765625
1237.000000 0.648438
1238.000000 0.679688
1239.000000 0.648438
1240.000000 0.554688
1241.000000 0.468750
1242.000000 0.539062
1243.000000 0.546875
1244.000000 0.500000
1245.000000 0.476562
1246.000000 0.531250
1247.000000 0.476562
1248.000000 0.429688
1249.000000 0.484375
1250.000000 0.421875
1251.000000 0.414062
1252.000000 0.390625
1253.000000 0.492188
1254.000000 0.414062
1255.000000 0.406250
1256.000000 0.468750
1257.000000 0.250000
1258.000000 0.250000
1259.000000 0.234375
1260.000000 0.171875
1261.000000 0.148438
1262.000000 0.179688
1263.000000 0.750000
1264.000000 0.695312
1265.000000 0.671875
1266.000000 0.742188
1267.000000 0.648438
1268.000000 0.632812
1269.000000 0.679688
1270.000000 0.585938
1271.000000 0.765625
1272.000000 0.648438
1273.000000 0.593750
1274.000000 0.531250
1275.000000 0.421875
1276.000000 0.445312
1277.000000 0.507812
1278.000000 0.429688
1279.000000 0.382812
1280.000000 0.546875
1281.000000 0.539062
1282.000000 0.476562
1283.000000 0.437500
1284.000000 0.328125
1285.000000 0.289062
1286.000000 0.296875
1287.000000 0.281250
1288.000000 0.328125
1289.000000 0.320312
1290.000000 0.312500
1291.000000 0.179688
1292.000000 0.187500
1293.000000 0.242188
1294.000000 0.242188
1295.000000 0.687500
1296.000000 0.664062
1297.000000 0.687500
1298.000000 0.539062
1299.000000 0.734375
1300.000000 0.710938
1301.000000 0.710938
1302.000000 0.656250
1303.000000 0.632812
1304.000000 0.562500
1305.000000 0.703125
1306.000000 0.507812
1307.000000 0.539062
1308.000000 0.546875
1309.000000 0.539062
1310.000000 0.546875
1311.000000 0.578125
1312.000000 0.593750
1313.000000 0.546875
1314.000000 0.453125
1315.000000 0.367188
1316.000000 0.335938
1317.000000 0.484375
1318.000000 0.546875
1319.000000 0.593750
1320.000000 0.398438
1321.000000 0.296875
1322.000000 0.187500
1323.000000 0.234375
1324.000000 0.257812
1325.000000 0.234375
1326.000000 0.132812
1327.000000 0.617188
1328.000000 0.601562
1329.000000 0.601562
1330.000000 0.718750
1331.000000 0.617188
1332.000000 0.539062
1333.000000 0.625000
1334.000000 0.593750
1335.000000 0.632812
1336.000000 0.687500
1337.000000 0.546875
1338.000000 0.523438
1339.000000 0.507812
1340.000000 0.445312
1341.000000 0.468750
1342.000000 0.359375
1343.000000 0.531250
1344.000000 0.546875
1345.000000 0.515625
1346.000000 0.429688
1347.000000 0.562500
1348.000000 0.515625
1349.000000 0.445312
1350.000000 0.500000
1351.000000 0.429688
1352.000000 0.398438
1353.000000 0.343750
1354.000000 0.320312
1355.000000 0.453125
1356.000000 0.429688
1357.000000 0.343750
1358.000000 0.359375
1359.000000 0.789062
1360.000000 0.820312
1361.000000 0.867188
1362.000000 0.875000
1363.000000 0.781250
1364.000000 0.664062
1365.000000 0.695312
1366.000000 0.703125
1367.000000 0.695312
1368.000000 0.781250
1369.000000 0.570312
1370.000000 0.554688
1371.000000 0.546875
1372.000000 0.539062
1373.000000 0.679688
1374.000000 0.554688
1375.000000 0.500000
1376.000000 0.562500
1377.000000 0.492188
1378.000000 0.492188
1379.000000 0.562500
1380.000000 0.406250
1381.000000 0.398438
1382.000000 0.437500
1383.000000 0.476562
1384.000000 0.343750
1385.000000 0.492188
1386.000000 0.429688
1387.000000 0.460938
1388.000000 0.335938
1389.000000 0.367188
1390.000000 0.304688
1391.000000 1.007812
1392.000000 0.937500
1393.000000 0.835938
1394.000000 0.820312
1395.000000 0.695312
1396.000000 0.734375
1397.000000 0.687500
1398.000000 0.679688
1399.000000 0.695312
1400.000000 0.734375
1401.000000 0.718750
1402.000000 0.679688
1403.000000 0.640625
1404.000000 0.648438
1405.000000 0.640625
1406.000000 0.617188
1407.000000 0.703125
1408.000000 0.765625
1409.000000 0.742188
1410.000000 0.726562
1411.000000 0.632812
1412.000000 0.375000
1413.000000 0.476562
1414.000000 0.539062
1415.000000 0.562500
1416.000000 0.593750
1417.000000 0.531250
1418.000000 0.437500
1419.000000 0.351562
1420.000000 0.289062
1421.000000 0.179688
1422.000000 0.179688
1423.000000 0.781250
1424.000000 0.976562
1425.000000 0.796875
1426.000000 0.781250
1427.000000 0.820312
1428.000000 0.812500
1429.000000 0.726562
1430.000000 0.687500
1431.000000 0.695312
1432.000000 0.640625
1433.000000 0.781250
1434.000000 0.796875
1435.000000 0.710938
1436.000000 0.679688
1437.000000 0.656250
1438.000000 0.640625
1439.000000 0.695312
1440.000000 0.554688
1441.000000 0.562500
1442.000000 0.507812
1443.000000 0.500000
1444.000000 0.523438
1445.000000 0.515625
1446.000000 0.437500
1447.000000 0.507812
1448.000000 0.468750
1449.000000 0.406250
1450.000000 0.570312
1451.000000 0.515625
1452.000000 0.492188
1453.000000 0.382812
1454.000000 0.367188
1455.000000 0.875000
1456.000000 0.906250
1457.000000 0.929688
1458.000000 0.843750
1459.000000 0.765625
1460.000000 0.765625
1461.000000 0.742188
1462.000000 0.804688
1463.000000 0.843750
1464.000000 0.757812
1465.000000 0.687500
1466.000000 0.625000
1467.000000 0.585938
1468.000000 0.554688
1469.000000 0.601562
1470.000000 0.601562
1471.000000 0.718750
1472.000000 0.679688
1473.000000 0.773438
1474.000000 0.742188
1475.000000 0.656250
1476.000000 0.562500
1477.000000 0.539062
1478.000000 0.632812
1479.000000 0.546875
1480.000000 0.625000
1481.000000 0.632812
1482.000000 0.585938
1483.000000 0.539062
1484.000000 0.507812
1485.000000 0.570312
1486.000000 0.429688
1487.000000 0.968750
1488.000000 0.906250
1489.000000 0.843750
1490.000000 0.859375
1491.000000 0.929688
1492.000000 0.867188
1493.000000 0.804688
1494.000000 0.796875
1495.000000 0.765625
1496.000000 0.820312
1497.000000 0.750000
1498.000000 0.812500
1499.000000 0.781250
1500.000000 0.679688
1501.000000 0.710938
1502.000000 0.648438
1503.000000 0.664062
1504.000000 0.750000
1505.000000 0.750000
1506.000000 0.750000
1507.000000 0.664062
1508.000000 0.570312
1509.000000 0.570312
1510.000000 0.609375
1511.000000 0.570312
1512.000000 0.625000
1513.000000 0.437500
1514.000000 0.468750
1515.000000 0.484375
1516.000000 0.453125
1517.000000 0.414062
1518.000000 0.453125
1519.000000 1.031250
1520.000000 0.968750
1521.000000 1.039062
1522.000000 0.859375
1523.000000 0.859375
1524.000000 0.867188
1525.000000 0.828125
1526.000000 0.953125
1527.000000 0.937500
1528.000000 0.835938
1529.000000 0.695312
1530.000000 0.718750
1531.000000 0.609375
1532.000000 0.562500
1533.000000 0.648438
1534.000000 0.687500
1535.000000 0.593750
1536.000000 0.445312
1537.000000 0.437500
1538.000000 0.515625
1539.000000 0.468750
1540.000000 0.476562
1541.000000 0.421875
1542.000000 0.382812
1543.000000 0.421875
1544.000000 0.359375
1545.000000 0.226562
1546.000000 0.101562
1547.000000 0.195312
1548.000000 0.164062
1549.000000 0.257812
1550.000000 0.195312
1551.000000 0.593750
1552.000000 0.609375
1553.000000 0.648438
1554.000000 0.601562
1555.000000 0.640625
1556.000000 0.601562
1557.000000 0.546875
1558.000000 0.484375
1559.000000 0.578125
1560.000000 0.617188
1561.000000 0.523438
1562.000000 0.390625
1563.000000 0.460938
1564.000000 0.375000
1565.000000 0.320312
1566.000000 0.390625
1567.000000 0.484375
1568.000000 0.398438
1569.000000 0.406250
1570.000000 0.554688
1571.000000 0.484375
1572.000000 0.421875
1573.000000 0.343750
1574.000000 0.265625
1575.000000 0.273438
1576.000000 0.429688
1577.000000 0.367188
1578.000000 0.312500
1579.000000 0.343750
1580.000000 0.265625
1581.000000 0.281250
1582.000000 0.250000
1583.000000 0.640625
1584.000000 0.625000
1585.000000 0.671875
1586.000000 0.562500
1587.000000 0.625000
1588.000000 0.640625
1589.000000 0.703125
1590.000000 0.648438
1591.000000 0.664062
1592.000000 0.554688
1593.000000 0.546875
1594.000000 0.609375
1595.000000 0.453125
1596.000000 0.531250
1597.000000 0.468750
1598.000000 0.539062
1599.000000 0.609375
1600.000000 0.507812
1601.000000 0.500000
1602.000000 0.523438
1603.000000 0.257812
1604.000000 0.281250
1605.000000 0.296875
1606.000000 0.445312
1607.000000 0.343750
1608.000000 0.320312
1609.000000 0.296875
1610.000000 0.320312
1611.000000 0.281250
1612.000000 0.351562
1613.000000 0.265625
1614.000000 0.226562
1615.000000 0.945312
1616.000000 0.921875
1617.000000 0.890625
1618.000000 0.796875
1619.000000 0.695312
1620.000000 0.796875
1621.000000 0.742188
1622.000000 0.750000
1623.000000 0.617188
1624.000000 0.609375
1625.000000 0.703125
1626.000000 0.687500
1627.000000 0.632812
1628.000000 0.648438
1629.000000 0.570312
1630.000000 0.609375
1631.000000 0.679688
1632.000000 0.625000
1633.000000 0.601562
1634.000000 0.500000
1635.000000 0.468750
1636.000000 0.445312
1637.000000 0.359375
1638.000000 0.320312
1639.000000 0.343750
1640.000000 0.312500
1641.000000 0.328125
1642.000000 0.203125
1643.000000 0.296875
1644.000000 0.390625
1645.000000 0.382812
1646.000000 0.382812
1647.000000 0.906250
1648.000000 0.906250
1649.000000 0.851562
1650.000000 0.796875
1651.000000 0.695312
1652.000000 0.562500
1653.000000 0.648438
1654.000000 0.718750
1655.000000 0.726562
1656.000000 0.750000
1657.000000 0.750000
1658.000000 0.625000
1659.000000 0.539062
1660.000000 0.492188
1661.000000 0.554688
1662.000000 0.546875
1663.000000 0.609375
1664.000000 0.523438
1665.000000 0.523438
1666.000000 0.601562
1667.000000 0.617188
1668.000000 0.515625
1669.000000 0.554688
1670.000000 0.523438
1671.000000 0.539062
1672.000000 0.390625
1673.000000 0.375000
1674.000000 0.406250
1675.000000 0.304688
1676.000000 0.351562
1677.000000 0.312500
1678.000000 0.250000
1679.000000 0.929688
1680.000000 0.796875
1681.000000 0.734375
1682.000000 0.734375
1683.000000 0.781250
1684.000000 0.781250
1685.000000 0.773438
1686.000000 0.781250
1687.000000 0.671875
1688.000000 0.679688
1689.000000 0.742188
1690.000000 0.757812
1691.000000 0.750000
1692.000000 0.703125
1693.000000 0.726562
1694.000000 0.554688
1695.000000 0.578125
1696.000000 0.585938
1697.000000 0.578125
1698.000000 0.562500
1699.000000 0.460938
1700.000000 0.500000
1701.000000 0.507812
1702.000000 0.390625
1703.000000 0.484375
1704.000000 0.437500
1705.000000 0.562500
1706.000000 0.445312
1707.000000 0.390625
1708.000000 0.382812
1709.000000 0.335938
1710.000000 0.375000
1711.000000 1.000000
1712.000000 0.851562
1713.000000 0.812500
1714.000000 0.742188
1715.000000 0.789062
1716.000000 0.789062
1717.000000 0.804688
1718.000000 0.734375
1719.000000 0.734375
1720.000000 0.750000
1721.000000 0.765625
1722.000000 0.757812
1723.000000 0.750000
1724.000000 0.671875
1725.000000 0.617188
1726.000000 0.515625
1727.000000 0.726562
1728.000000 0.765625
1729.000000 0.734375
1730.000000 0.609375
1731.000000 0.695312
1732.000000 0.695312
1733.000000 0.656250
1734.000000 0.523438
1735.000000 0.578125
1736.000000 0.585938
1737.000000 0.656250
1738.000000 0.648438
1739.000000 0.546875
1740.000000 0.640625
1741.000000 0.507812
1742.000000 0.515625
1743.000000 0.898438
1744.000000 0.968750
1745.000000 0.984375
1746.000000 0.843750
1747.000000 0.820312
1748.000000 0.843750
1749.000000 0.804688
1750.000000 0.828125
1751.000000 0.875000
1752.000000 0.789062
1753.000000 0.664062
1754.000000 0.671875
1755.000000 0.789062
1756.000000 0.742188
1757.000000 0.687500
1758.000000 0.687500
1759.000000 0.710938
1760.000000 0.671875
1761.000000 0.671875
1762.000000 0.656250
1763.000000 0.750000
1764.000000 0.695312
1765.000000 0.664062
1766.000000 0.578125
1767.000000 0.640625
1768.000000 0.601562
1769.000000 0.546875
1770.000000 0.523438
1771.000000 0.468750
1772.000000 0.367188
1773.000000 0.367188
1774.000000 0.453125
1775.000000 0.875000
1776.000000 0.875000
1777.000000 0.820312
1778.000000 0.796875
1779.000000 0.835938
1780.000000 0.921875
1781.000000 0.945312
1782.000000 0.875000
1783.000000 0.773438
1784.000000 0.742188
1785.000000 0.789062
1786.000000 0.765625
1787.000000 0.789062
1788.000000 0.820312
1789.000000 0.742188
1790.000000 0.765625
1791.000000 0.718750
1792.000000 0.765625
1793.000000 0.734375
1794.000000 0.656250
1795.000000 0.398438
1796.000000 0.437500
1797.000000 0.578125
1798.000000 0.414062
1799.000000 0.460938
1800.000000 0.351562
1801.000000 0.562500
1802.000000 0.601562
1803.000000 0.562500
1804.000000 0.500000
1805.000000 0.507812
1806.000000 0.539062
1807.000000 0.968750
1808.000000 0.921875
1809.000000 0.968750
1810.000000 0.898438
1811.000000 0.812500
1812.000000 0.812500
1813.000000 0.953125
1814.000000 0.906250
1815.000000 0.851562
1816.000000 0.882812
1817.000000 0.867188
1818.000000 0.835938
1819.000000 0.781250
1820.000000 0.687500
1821.000000 0.726562
1822.000000 0.648438
1823.000000 0.726562
1824.000000 0.617188
1825.000000 0.601562
1826.000000 0.632812
1827.000000 0.742188
1828.000000 0.648438
1829.000000 0.601562
1830.000000 0.656250
1831.000000 0.617188
1832.000000 0.585938
1833.000000 0.585938
1834.000000 0.554688
1835.000000 0.546875
1836.000000 0.515625
1837.000000 0.484375
1838.000000 0.492188
1839.000000 1.078125
1840.000000 0.898438
1841.000000 0.914062
1842.000000 1.007812
1843.000000 0.992188
1844.000000 0.945312
1845.000000 0.726562
1846.000000 0.804688
1847.000000 0.804688
1848.000000 0.742188
1849.000000 0.773438
1850.000000 0.687500
1851.000000 0.687500
1852.000000 0.812500
1853.000000 0.718750
1854.000000 0.687500
1855.000000 0.773438
1856.000000 0.804688
1857.000000 0.718750
1858.000000 0.679688
1859.000000 0.656250
1860.000000 0.757812
1861.000000 0.640625
1862.000000 0.656250
1863.000000 0.625000
1864.000000 0.601562
1865.000000 0.632812
1866.000000 0.539062
1867.000000 0.531250
1868.000000 0.531250
1869.000000 0.539062
1870.000000 0.500000
1871.000000 1.046875
1872.000000 1.039062
1873.000000 1.023438
1874.000000 0.992188
1875.000000 0.921875
1876.000000 1.054688
1877.000000 0.937500
1878.000000 1.007812
1879.000000 0.960938
1880.000000 0.835938
1881.000000 0.835938
1882.000000 0.882812
1883.000000 0.828125
1884.000000 0.734375
1885.000000 0.671875
1886.000000 0.835938
1887.000000 0.867188
1888.000000 0.804688
1889.000000 0.687500
1890.000000 0.812500
1891.000000 0.843750
1892.000000 0.765625
1893.000000 0.656250
1894.000000 0.609375
1895.000000 0.664062
1896.000000 0.710938
1897.000000 0.601562
1898.000000 0.554688
1899.000000 0.539062
1900.000000 0.570312
1901.000000 0.554688
1902.000000 0.523438
1903.000000 1.085938
1904.000000 1.117188
1905.000000 0.992188
1906.000000 0.953125
1907.000000 1.015625
1908.000000 1.000000
1909.000000 0.968750
1910.000000 1.023438
1911.000000 1.031250
1912.000000 0.953125
1913.000000 0.843750
1914.000000 0.992188
1915.000000 0.835938
1916.000000 0.843750
1917.000000 0.781250
1918.000000 0.804688
1919.000000 0.835938
1920.000000 0.890625
1921.000000 0.742188
1922.000000 0.742188
1923.000000 0.671875
1924.000000 0.648438
1925.000000 0.750000
1926.000000 0.765625
1927.000000 0.718750
1928.000000 0.679688
1929.000000 0.687500
1930.000000 0.585938
1931.000000 0.710938
1932.000000 0.585938
1933.000000 0.632812
1934.000000 0.625000
1935.000000 1.203125
1936.000000 1.242188
1937.000000 1.148438
1938.000000 1.046875
1939.000000 1.101562
1940.000000 0.945312
1941.000000 1.046875
1942.000000 0.953125
1943.000000 0.828125
1944.000000 0.812500
1945.000000 0.835938
1946.000000 0.789062
1947.000000 0.820312
1948.000000 0.843750
1949.000000 0.859375
1950.000000 0.875000
1951.000000 0.960938
1952.000000 0.875000
1953.000000 1.000000
1954.000000 0.953125
1955.000000 0.757812
1956.000000 0.609375
1957.000000 0.765625
1958.000000 0.734375
1959.000000 0.703125
1960.000000 0.679688
1961.000000 0.656250
1962.000000 0.593750
1963.000000 0.703125
1964.000000 0.710938
1965.000000 0.703125
1966.000000 0.507812
1967.000000 1.039062
1968.000000 1.039062
1969.000000 0.960938
1970.000000 1.031250
1971.000000 1.046875
1972.000000 1.000000
1973.000000 0.976562
1974.000000 0.945312
1975.000000 0.984375
1976.000000 1.023438
1977.000000 1.039062
1978.000000 0.984375
1979.000000 0.976562
1980.000000 0.828125
1981.000000 0.875000
1982.000000 0.843750
1983.000000 1.015625
1984.000000 0.953125
1985.000000 0.914062
1986.000000 0.914062
1987.000000 0.843750
1988.000000 0.750000
1989.000000 0.820312
1990.000000 0.726562
1991.000000 0.703125
1992.000000 0.671875
1993.000000 0.671875
1994.000000 0.656250
1995.000000 0.773438
1996.000000 0.664062
1997.000000 0.718750
1998.000000 0.703125
1999.000000 1.148438
2000.000000 1.210938
2001.000000 1.171875
2002.000000 1.171875
2003.000000 1.187500
2004.000000 1.054688
2005.000000 1.085938
2006.000000 1.117188
2007.000000 1.031250
2008.000000 1.054688
2009.000000 1.015625
2010.000000 1.062500
2011.000000 1.085938
2012.000000 0.992188
2013.000000 0.945312
2014.000000 0.835938
2015.000000 0.968750
2016.000000 0.929688
2017.000000 0.781250
2018.000000 0.843750
2019.000000 0.851562
2020.000000 0.906250
2021.000000 0.835938
2022.000000 0.781250
2023.000000 0.906250
2024.000000 0.859375
2025.000000 0.781250
2026.000000 0.718750
2027.000000 0.562500
2028.000000 0.601562
2029.000000 0.640625
2030.000000 0.593750
2031.000000 1.218750
2032.000000 1.195312
2033.000000 1.140625
2034.000000 1.117188
2035.000000 1.132812
2036.000000 1.171875
2037.000000 1.046875
2038.000000 1.132812
2039.000000 1.031250
2040.000000 0.960938
2041.000000 1.062500
2042.000000 1.062500
2043.000000 0.929688
2044.000000 0.890625
2045.000000 0.859375
2046.000000 0.109375
2047.000000 -0.890625
2048.000000 -1.085938
2049.000000 -0.968750
2050.000000 -0.929688
2051.000000 -1.046875
2052.000000 -0.976562
2053.000000 -1.023438
2054.000000 -0.960938
2055.000000 -1.062500
2056.000000 -1.046875
2057.000000 -1.203125
2058.000000 -1.203125
2059.000000 -1.179688
2060.000000 -1.156250
2061.000000 -1.210938
2062.000000 -1.101562
2063.000000 -0.609375
2064.000000 -0.640625
2065.000000 -0.703125
2066.000000 -0.734375
2067.000000 -0.695312
2068.000000 -0.765625
2069.000000 -0.742188
2070.000000 -0.687500
2071.000000 -0.828125
2072.000000 -0.953125
2073.000000 -0.867188
2074.000000 -0.835938
2075.000000 -0.921875
2076.000000 -0.945312
2077.000000 -1.039062
2078.000000 -0.914062
2079.000000 -0.929688
2080.000000 -0.953125
2081.000000 -0.937500
2082.000000 -0.843750
2083.000000 -0.851562
2084.000000 -1.023438
2085.000000 -0.953125
2086.000000 -0.953125
2087.000000 -0.976562
2088.000000 -1.062500
2089.000000 -1.031250
2090.000000 -1.140625
2091.000000 -1.148438
2092.000000 -1.218750
2093.000000 -1.218750
2094.000000 -1.296875
2095.000000 -0.679688
2096.000000 -0.664062
2097.000000 -0.695312
2098.000000 -0.593750
2099.000000 -0.703125
2100.000000 -0.640625
2101.000000 -0.843750
2102.000000 -0.796875
2103.000000 -0.851562
2104.000000 -0.843750
2105.000000 -0.812500
2106.000000 -0.976562
2107.000000 -0.921875
2108.000000 -0.882812
2109.000000 -0.851562
2110.000000 -0.835938
2111.000000 -0.742188
2112.000000 -0.820312
2113.000000 -0.757812
2114.000000 -0.882812
2115.000000 -0.976562
2116.000000 -0.960938
2117.000000 -0.960938
2118.000000 -1.148438
2119.000000 -1.109375
2120.000000 -0.914062
2121.000000 -0.976562
2122.000000 -1.000000
2123.000000 -1.078125
2124.000000 -1.039062
2125.000000 -1.085938
2126.000000 -1.187500
2127.000000 -0.562500
2128.000000 -0.507812
2129.000000 -0.523438
2130.000000 -0.578125
2131.000000 -0.726562
2132.000000 -0.687500
2133.000000 -0.632812
2134.000000 -0.750000
2135.000000 -0.835938
2136.000000 -0.734375
2137.000000 -0.781250
2138.000000 -0.796875
2139.000000 -0.734375
2140.000000 -0.875000
2141.000000 -0.906250
2142.000000 -0.914062
2143.000000 -0.835938
2144.000000 -0.875000
2145.000000 -0.953125
2146.000000 -0.968750
2147.000000 -0.914062
2148.000000 -0.960938
2149.000000 -1.007812
2150.000000 -0.960938
2151.000000 -1.007812
2152.000000 -1.070312
2153.000000 -0.992188
2154.000000 -0.914062
2155.000000 -1.007812
2156.000000 -1.085938
2157.000000 -1.148438
2158.000000 -1.078125
2159.000000 -0.554688
2160.000000 -0.570312
2161.000000 -0.554688
2162.000000 -0.734375
2163.000000 -0.695312
2164.000000 -0.648438
2165.000000 -0.742188
2166.000000 -0.703125
2167.000000 -0.671875
2168.000000 -0.656250
2169.000000 -0.742188
2170.000000 -0.812500
2171.000000 -0.789062
2172.000000 -0.812500
2173.000000 -0.804688
2174.000000 -0.890625
2175.000000 -0.648438
2176.000000 -0.718750
2177.000000 -0.835938
2178.000000 -0.765625
2179.000000 -0.867188
2180.000000 -0.882812
2181.000000 -0.804688
2182.000000 -0.851562
2183.000000 -0.921875
2184.000000 -0.992188
2185.000000 -0.820312
2186.000000 -1.000000
2187.000000 -1.078125
2188.000000 -1.062500
2189.000000 -0.992188
2190.000000 -1.031250
2191.000000 -0.601562
2192.000000 -0.445312
2193.000000 -0.609375
2194.000000 -0.632812
2195.000000 -0.617188
2196.000000 -0.585938
2197.000000 -0.671875
2198.000000 -0.632812
2199.000000 -0.664062
2200.000000 -0.632812
2201.000000 -0.734375
2202.000000 -0.750000
2203.000000 -0.843750
2204.000000 -0.914062
2205.000000 -0.820312
2206.000000 -0.812500
2207.000000 -0.703125
2208.000000 -0.882812
2209.000000 -0.765625
2210.000000 -0.804688
2211.000000 -0.867188
2212.000000 -0.882812
2213.000000 -0.875000
2214.000000 -0.843750
2215.000000 -0.812500
2216.000000 -1.031250
2217.000000 -0.984375
2218.000000 -1.046875
2219.000000 -1.000000
2220.000000 -1.015625
2221.000000 -1.023438
2222.000000 -1.046875
2223.000000 -0.382812
2224.000000 -0.429688
2225.000000 -0.406250
2226.000000 -0.546875
2227.000000 -0.570312
2228.000000 -0.609375
2229.000000 -0.679688
2230.000000 -0.765625
2231.000000 -0.617188
2232.000000 -0.671875
2233.000000 -0.757812
2234.000000 -0.617188
2235.000000 -0.625000
2236.000000 -0.835938
2237.000000 -0.750000
2238.000000 -0.695312
2239.000000 -0.578125
2240.000000 -0.593750
2241.000000 -0.671875
2242.000000 -0.757812
2243.000000 -0.632812
2244.000000 -0.726562
2245.000000 -0.812500
2246.000000 -0.796875
2247.000000 -0.851562
2248.000000 -0.851562
2249.000000 -0.984375
2250.000000 -0.906250
2251.000000 -0.898438
2252.000000 -0.953125
2253.000000 -0.929688
2254.000000 -0.882812
2255.000000 -0.335938
2256.000000 -0.367188
2257.000000 -0.359375
2258.000000 -0.421875
2259.000000 -0.453125
2260.000000 -0.570312
2261.000000 -0.531250
2262.000000 -0.554688
2263.000000 -0.523438
2264.000000 -0.531250
2265.000000 -0.695312
2266.000000 -0.648438
2267.000000 -0.460938
2268.000000 -0.593750
2269.000000 -0.695312
2270.000000 -0.734375
2271.000000 -0.703125
2272.000000 -0.664062
2273.000000 -0.726562
2274.000000 -0.695312
2275.000000 -0.718750
2276.000000 -0.750000
2277.000000 -0.820312
2278.000000 -0.882812
2279.000000 -0.859375
2280.000000 -0.851562
2281.000000 -0.828125
2282.000000 -0.867188
2283.000000 -0.890625
2284.000000 -0.929688
2285.000000 -0.976562
2286.000000 -0.984375
2287.000000 -0.320312
2288.000000 -0.507812
2289.000000 -0.414062
2290.000000 -0.523438
2291.000000 -0.484375
2292.000000 -0.609375
2293.000000 -0.507812
2294.000000 -0.546875
2295.000000 -0.562500
2296.000000 -0.609375
2297.000000 -0.648438
2298.000000 -0.617188
2299.000000 -0.718750
2300.000000 -0.671875
2301.000000 -0.523438
2302.000000 -0.765625
2303.000000 -0.695312
2304.000000 -0.773438
2305.000000 -0.789062
2306.000000 -0.804688
2307.000000 -0.750000
2308.000000 -0.828125
2309.000000 -0.890625
2310.000000 -0.906250
2311.000000 -0.992188
2312.000000 -0.968750
2313.000000 -0.976562
2314.000000 -0.992188
2315.000000 -0.960938
2316.000000 -1.007812
2317.000000 -0.945312
2318.000000 -1.023438
2319.000000 -0.445312
2320.000000 -0.445312
2321.000000 -0.507812
2322.000000 -0.507812
2323.000000 -0.539062
2324.000000 -0.460938
2325.000000 -0.406250
2326.000000 -0.539062
2327.000000 -0.593750
2328.000000 -0.671875
2329.000000 -0.617188
2330.000000 -0.617188
2331.000000 -0.687500
2332.000000 -0.562500
2333.000000 -0.718750
2334.000000 -0.664062
2335.000000 -0.750000
2336.000000 -0.781250
2337.000000 -0.750000
2338.000000 -0.640625
2339.000000 -0.789062
2340.000000 -0.757812
2341.000000 -0.914062
2342.000000 -1.023438
2343.000000 -0.968750
2344.000000 -0.789062
2345.000000 -0.757812
2346.000000 -0.820312
2347.000000 -0.828125
2348.000000 -1.046875
2349.000000 -0.937500
2350.000000 -0.914062
2351.000000 -0.468750
2352.000000 -0.453125
2353.000000 -0.507812
2354.000000 -0.476562
2355.000000 -0.429688
2356.000000 -0.445312
2357.000000 -0.515625
2358.000000 -0.562500
2359.000000 -0.640625
2360.000000 -0.492188
2361.000000 -0.625000
2362.000000 -0.695312
2363.000000 -0.609375
2364.000000 -0.710938
2365.000000 -0.679688
2366.000000 -0.765625
2367.000000 -0.625000
2368.000000 -0.523438
2369.000000 -0.671875
2370.000000 -0.718750
2371.000000 -0.687500
2372.000000 -0.687500
2373.000000 -0.617188
2374.000000 -0.734375
2375.000000 -0.828125
2376.000000 -0.867188
2377.000000 -0.906250
2378.000000 -0.867188
2379.000000 -0.820312
2380.000000 -0.851562
2381.000000 -0.960938
2382.000000 -0.843750
2383.000000 -0.257812
2384.000000 -0.242188
2385.000000 -0.218750
2386.000000 -0.398438
2387.000000 -0.375000
2388.000000 -0.390625
2389.000000 -0.437500
2390.000000 -0.468750
2391.000000 -0.453125
2392.000000 -0.406250
2393.000000 -0.515625
2394.000000 -0.531250
2395.000000 -0.492188
2396.000000 -0.546875
2397.000000 -0.570312
2398.000000 -0.601562
2399.000000 -0.601562
2400.000000 -0.718750
2401.000000 -0.648438
2402.000000 -0.664062
2403.000000 -0.671875
2404.000000 -0.687500
2405.000000 -0.640625
2406.000000 -0.710938
2407.000000 -0.742188
2408.000000 -0.718750
2409.000000 -0.695312
2410.000000 -0.734375
2411.000000 -0.710938
2412.000000 -0.757812
2413.000000 -0.804688
2414.000000 -0.812500
2415.000000 -0.359375
2416.000000 -0.320312
2417.000000 -0.242188
2418.000000 -0.335938
2419.000000 -0.367188
2420.000000 -0.476562
2421.000000 -0.429688
2422.000000 -0.500000
2423.000000 -0.531250
2424.000000 -0.687500
2425.000000 -0.593750
2426.000000 -0.546875
2427.000000 -0.539062
2428.000000 -0.585938
2429.000000 -0.617188
2430.000000 -0.656250
2431.000000 -0.484375
2432.000000 -0.539062
2433.000000 -0.507812
2434.000000 -0.554688
2435.000000 -0.609375
2436.000000 -0.531250
2437.000000 -0.632812
2438.000000 -0.773438
2439.000000 -0.804688
2440.000000 -0.773438
2441.000000 -0.742188
2442.000000 -0.625000
2443.000000 -0.796875
2444.000000 -0.750000
2445.000000 -0.789062
2446.000000 -0.734375
2447.000000 -0.195312
2448.000000 -0.171875
2449.000000 -0.335938
2450.000000 -0.367188
2451.000000 -0.445312
2452.000000 -0.539062
2453.000000 -0.554688
2454.000000 -0.492188
2455.000000 -0.492188
2456.000000 -0.523438
2457.000000 -0.578125
2458.000000 -0.437500
2459.000000 -0.554688
2460.000000 -0.578125
2461.000000 -0.609375
2462.000000 -0.585938
2463.000000 -0.546875
2464.000000 -0.632812
2465.000000 -0.601562
2466.000000 -0.531250
2467.000000 -0.710938
2468.000000 -0.632812
2469.000000 -0.679688
2470.000000 -0.687500
2471.000000 -0.703125
2472.000000 -0.648438
2473.000000 -0.687500
2474.000000 -0.726562
2475.000000 -0.625000
2476.000000 -0.796875
2477.000000 -0.820312
2478.000000 -0.906250
2479.000000 -0.328125
2480.000000 -0.343750
2481.000000 -0.304688
2482.000000 -0.367188
2483.000000 -0.289062
2484.000000 -0.351562
2485.000000 -0.437500
2486.000000 -0.390625
2487.000000 -0.382812
2488.000000 -0.437500
2489.000000 -0.476562
2490.000000 -0.445312
2491.000000 -0.453125
2492.000000 -0.531250
2493.000000 -0.539062
2494.000000 -0.484375
2495.000000 -0.414062
2496.000000 -0.468750
2497.000000 -0.429688
2498.000000 -0.453125
2499.000000 -0.570312
2500.000000 -0.507812
2501.000000 -0.617188
2502.000000 -0.664062
2503.000000 -0.820312
2504.000000 -0.585938
2505.000000 -0.640625
2506.000000 -0.640625
2507.000000 -0.781250
2508.000000 -0.718750
2509.000000 -0.765625
2510.000000 -0.804688
2511.000000 -0.171875
2512.000000 -0.125000
2513.000000 -0.140625
2514.000000 -0.179688
2515.000000 -0.250000
2516.000000 -0.320312
2517.000000 -0.335938
2518.000000 -0.265625
2519.000000 -0.312500
2520.000000 -0.375000
2521.000000 -0.476562
2522.000000 -0.531250
2523.000000 -0.476562
2524.000000 -0.476562
2525.000000 -0.500000
2526.000000 -0.546875
2527.000000 -0.593750
2528.000000 -0.406250
2529.000000 -0.562500
2530.000000 -0.539062
2531.000000 -0.578125
2532.000000 -0.562500
2533.000000 -0.546875
2534.000000 -0.562500
2535.000000 -0.632812
2536.000000 -0.656250
2537.000000 -0.570312
2538.000000 -0.570312
2539.000000 -0.656250
2540.000000 -0.640625
2541.000000 -0.718750
2542.000000 -0.695312
2543.000000 -0.187500
2544.000000 -0.226562
2545.000000 -0.195312
2546.000000 -0.265625
2547.000000 -0.328125
2548.000000 -0.335938
2549.000000 -0.367188
2550.000000 -0.312500
2551.000000 -0.406250
2552.000000 -0.406250
2553.000000 -0.453125
2554.000000 -0.460938
2555.000000 -0.382812
2556.000000 -0.328125
2557.000000 -0.460938
2558.000000 -0.539062
2559.000000 -0.773438
2560.000000 -0.750000
2561.000000 -0.859375
2562.000000 -0.835938
2563.000000 -0.828125
2564.000000 -0.843750
2565.000000 -0.773438
2566.000000 -0.781250
2567.000000 -0.882812
2568.000000 -0.937500
2569.000000 -0.820312
2570.000000 -0.984375
2571.000000 -0.945312
2572.000000 -1.070312
2573.000000 -1.039062
2574.000000 -0.984375
2575.000000 -0.437500
2576.000000 -0.398438
2577.000000 -0.445312
2578.000000 -0.523438
2579.000000 -0.492188
2580.000000 -0.414062
2581.000000 -0.523438
2582.000000 -0.539062
2583.000000 -0.421875
2584.000000 -0.585938
2585.000000 -0.578125
2586.000000 -0.609375
2587.000000 -0.664062
2588.000000 -0.750000
2589.000000 -0.812500
2590.000000 -0.851562
2591.000000 -0.570312
2592.000000 -0.726562
2593.000000 -0.773438
2594.000000 -0.703125
2595.000000 -0.804688
2596.000000 -0.914062
2597.000000 -0.898438
2598.000000 -0.804688
2599.000000 -0.781250
2600.000000 -0.734375
2601.000000 -0.859375
2602.000000 -0.890625
2603.000000 -0.906250
2604.000000 -0.976562
2605.000000 -0.992188
2606.000000 -1.070312
2607.000000 -0.460938
2608.000000 -0.421875
2609.000000 -0.484375
2610.000000 -0.359375
2611.000000 -0.460938
2612.000000 -0.562500
2613.000000 -0.648438
2614.000000 -0.554688
2615.000000 -0.617188
2616.000000 -0.585938
2617.000000 -0.609375
2618.000000 -0.601562
2619.000000 -0.601562
2620.000000 -0.656250
2621.000000 -0.695312
2622.000000 -0.585938
2623.000000 -0.625000
2624.000000 -0.609375
2625.000000 -0.562500
2626.000000 -0.664062
2627.000000 -0.695312
2628.000000 -0.734375
2629.000000 -0.804688
2630.000000 -0.835938
2631.000000 -0.867188
2632.000000 -0.750000
2633.000000 -0.898438
2634.000000 -0.789062
2635.000000 -0.750000
2636.000000 -0.906250
2637.000000 -0.859375
2638.000000 -0.789062
2639.000000 -0.437500
2640.000000 -0.375000
2641.000000 -0.382812
2642.000000 -0.367188
2643.000000 -0.500000
2644.000000 -0.507812
2645.000000 -0.593750
2646.000000 -0.578125
2647.000000 -0.609375
2648.000000 -0.484375
2649.000000 -0.531250
2650.000000 -0.546875
2651.000000 -0.468750
2652.000000 -0.515625
2653.000000 -0.585938
2654.000000 -0.718750
2655.000000 -0.570312
2656.000000 -0.593750
2657.000000 -0.617188
2658.000000 -0.695312
2659.000000 -0.609375
2660.000000 -0.734375
2661.000000 -0.789062
2662.000000 -0.671875
2663.000000 -0.539062
2664.000000 -0.734375
2665.000000 -0.835938
2666.000000 -0.781250
2667.000000 -0.906250
2668.000000 -0.843750
2669.000000 -0.859375
2670.000000 -0.750000
2671.000000 -0.406250
2672.000000 -0.398438
2673.000000 -0.390625
2674.000000 -0.460938
2675.000000 -0.531250
2676.000000 -0.500000
2677.000000 -0.390625
2678.000000 -0.437500
2679.000000 -0.421875
2680.000000 -0.625000
2681.000000 -0.570312
2682.000000 -0.531250
2683.000000 -0.539062
2684.000000 -0.539062
2685.000000 -0.515625
2686.000000 -0.539062
2687.000000 -0.437500
2688.000000 -0.468750
2689.000000 -0.492188
2690.000000 -0.500000
2691.000000 -0.609375
2692.000000 -0.585938
2693.000000 -0.617188
2694.000000 -0.742188
2695.000000 -0.734375
2696.000000 -0.632812
2697.000000 -0.640625
2698.000000 -0.796875
2699.000000 -0.750000
2700.000000 -0.898438
2701.000000 -0.843750
2702.000000 -0.875000
2703.000000 -0.359375
2704.000000 -0.328125
2705.000000 -0.398438
2706.000000 -0.390625
2707.000000 -0.406250
2708.000000 -0.453125
2709.000000 -0.437500
2710.000000 -0.390625
2711.000000 -0.476562
2712.000000 -0.484375
2713.000000 -0.437500
2714.000000 -0.500000
2715.000000 -0.515625
2716.000000 -0.484375
2717.000000 -0.492188
2718.000000 -0.601562
2719.000000 -0.539062
2720.000000 -0.609375
2721.000000 -0.585938
2722.000000 -0.625000
2723.000000 -0.625000
2724.000000 -0.726562
2725.000000 -0.609375
2726.000000 -0.703125
2727.000000 -0.656250
2728.000000 -0.562500
2729.000000 -0.578125
2730.000000 -0.742188
2731.000000 -0.750000
2732.000000 -0.804688
2733.000000 -0.781250
2734.000000 -0.828125
2735.000000 -0.304688
2736.000000 -0.273438
2737.000000 -0.367188
2738.000000 -0.273438
2739.000000 -0.218750
2740.000000 -0.320312
2741.000000 -0.414062
2742.000000 -0.515625
2743.000000 -0.390625
2744.000000 -0.453125
2745.000000 -0.437500
2746.000000 -0.414062
2747.000000 -0.492188
2748.000000 -0.562500
2749.000000 -0.625000
2750.000000 -0.601562
2751.000000 -0.468750
2752.000000 -0.468750
2753.000000 -0.570312
2754.000000 -0.500000
2755.000000 -0.562500
2756.000000 -0.640625
2757.000000 -0.609375
2758.000000 -0.640625
2759.000000 -0.687500
2760.000000 -0.640625
2761.000000 -0.617188
2762.000000 -0.656250
2763.000000 -0.609375
2764.000000 -0.789062
2765.000000 -0.742188
2766.000000 -0.812500
2767.000000 -0.226562
2768.000000 -0.203125
2769.000000 -0.203125
2770.000000 -0.257812
2771.000000 -0.289062
2772.000000 -0.351562
2773.000000 -0.210938
2774.000000 -0.359375
2775.000000 -0.367188
2776.000000 -0.312500
2777.000000 -0.367188
2778.000000 -0.304688
2779.000000 -0.367188
2780.000000 -0.484375
2781.000000 -0.484375
2782.000000 -0.664062
2783.000000 -0.492188
2784.000000 -0.445312
2785.000000 -0.585938
2786.000000 -0.484375
2787.000000 -0.562500
2788.000000 -0.515625
2789.000000 -0.554688
2790.000000 -0.640625
2791.000000 -0.625000
2792.000000 -0.632812
2793.000000 -0.726562
2794.000000 -0.773438
2795.000000 -0.664062
2796.000000 -0.765625
2797.000000 -0.671875
2798.000000 -0.718750
2799.000000 -0.109375
2800.000000 -0.156250
2801.000000 -0.203125
2802.000000 -0.242188
2803.000000 -0.203125
2804.000000 -0.375000
2805.000000 -0.234375
2806.000000 -0.242188
2807.000000 -0.257812
2808.000000 -0.289062
2809.000000 -0.289062
2810.000000 -0.328125
2811.000000 -0.500000
2812.000000 -0.554688
2813.000000 -0.585938
2814.000000 -0.546875
2815.000000 -0.437500
2816.000000 -0.523438
2817.000000 -0.546875
2818.000000 -0.476562
2819.000000 -0.523438
2820.000000 -0.578125
2821.000000 -0.593750
2822.000000 -0.664062
2823.000000 -0.640625
2824.000000 -0.632812
2825.000000 -0.648438
2826.000000 -0.648438
2827.000000 -0.593750
2828.000000 -0.695312
2829.000000 -0.718750
2830.000000 -0.773438
2831.000000 -0.265625
2832.000000 -0.320312
2833.000000 -0.320312
2834.000000 -0.289062
2835.000000 -0.351562
2836.000000 -0.453125
2837.000000 -0.273438
2838.000000 -0.367188
2839.000000 -0.421875
2840.000000 -0.367188
2841.000000 -0.359375
2842.000000 -0.367188
2843.000000 -0.437500
2844.000000 -0.445312
2845.000000 -0.468750
2846.000000 -0.500000
2847.000000 -0.398438
2848.000000 -0.406250
2849.000000 -0.492188
2850.000000 -0.539062
2851.000000 -0.593750
2852.000000 -0.734375
2853.000000 -0.703125
2854.000000 -0.617188
2855.000000 -0.632812
2856.000000 -0.640625
2857.000000 -0.601562
2858.000000 -0.640625
2859.000000 -0.726562
2860.000000 -0.765625
2861.000000 -0.765625
2862.000000 -0.734375
2863.000000 -0.289062
2864.000000 -0.140625
2865.000000 -0.179688
2866.000000 -0.281250
2867.000000 -0.265625
2868.000000 -0.257812
2869.000000 -0.296875
2870.000000 -0.375000
2871.000000 -0.351562
2872.000000 -0.429688
2873.000000 -0.437500
2874.000000 -0.476562
2875.000000 -0.429688
2876.000000 -0.531250
2877.000000 -0.500000
2878.000000 -0.515625
2879.000000 -0.335938
2880.000000 -0.460938
2881.000000 -0.414062
2882.000000 -0.421875
2883.000000 -0.406250
2884.000000 -0.523438
2885.000000 -0.554688
2886.000000 -0.312500
2887.000000 -0.382812
2888.000000 -0.437500
2889.000000 -0.500000
2890.000000 -0.601562
2891.000000 -0.609375
2892.000000 -0.632812
2893.000000 -0.570312
2894.000000 -0.687500
2895.000000 -0.140625
2896.000000 -0.125000
2897.000000 -0.171875
2898.000000 -0.117188
2899.000000 -0.171875
2900.000000 -0.148438
2901.000000 -0.187500
2902.000000 -0.234375
2903.000000 -0.226562
2904.000000 -0.218750
2905.000000 -0.187500
2906.000000 -0.335938
2907.000000 -0.359375
2908.000000 -0.414062
2909.000000 -0.460938
2910.000000 -0.320312
2911.000000 -0.226562
2912.000000 -0.195312
2913.000000 -0.367188
2914.000000 -0.445312
2915.000000 -0.445312
2916.000000 -0.484375
2917.000000 -0.476562
2918.000000 -0.453125
2919.000000 -0.414062
2920.000000 -0.500000
2921.000000 -0.531250
2922.000000 -0.632812
2923.000000 -0.601562
2924.000000 -0.578125
2925.000000 -0.570312
2926.000000 -0.593750
2927.000000 0.000000
2928.000000 -0.054688
2929.000000 -0.218750
2930.000000 -0.187500
2931.000000 -0.093750
2932.000000 -0.218750
2933.000000 -0.265625
2934.000000 -0.234375
2935.000000 -0.265625
2936.000000 -0.250000
2937.000000 -0.335938
2938.000000 -0.281250
2939.000000 -0.132812
2940.000000 -0.375000
2941.000000 -0.406250
2942.000000 -0.343750
2943.000000 -0.312500
2944.000000 -0.460938
2945.000000 -0.382812
2946.000000 -0.406250
2947.000000 -0.421875
2948.000000 -0.460938
2949.000000 -0.500000
2950.000000 -0.500000
2951.000000 -0.492188
2952.000000 -0.406250
2953.000000 -0.375000
2954.000000 -0.421875
2955.000000 -0.390625
2956.000000 -0.476562
2957.000000 -0.664062
2958.000000 -0.703125
2959.000000 0.039062
2960.000000 0.078125
2961.000000 -0.101562
2962.000000 -0.054688
2963.000000 -0.140625
2964.000000 -0.257812
2965.000000 -0.195312
2966.000000 -0.257812
2967.000000 -0.226562
2968.000000 -0.273438
2969.000000 -0.226562
2970.000000 -0.125000
2971.000000 -0.132812
2972.000000 -0.273438
2973.000000 -0.320312
2974.000000 -0.429688
2975.000000 -0.335938
2976.000000 -0.226562
2977.000000 -0.296875
2978.000000 -0.265625
2979.000000 -0.304688
2980.000000 -0.390625
2981.000000 -0.468750
2982.000000 -0.476562
2983.000000 -0.500000
2984.000000 -0.578125
2985.000000 -0.375000
2986.000000 -0.421875
2987.000000 -0.507812
2988.000000 -0.554688
2989.000000 -0.578125
2990.000000 -0.726562
2991.000000 -0.023438
2992.000000 -0.062500
2993.000000 -0.078125
2994.000000 -0.164062
2995.000000 -0.164062
2996.000000 -0.218750
2997.000000 -0.164062
2998.000000 -0.265625
2999.000000 -0.156250
3000.000000 -0.218750
3001.000000 -0.148438
3002.000000 -0.289062
3003.000000 -0.218750
3004.000000 -0.390625
3005.000000 -0.312500
3006.000000 -0.421875
3007.000000 -0.195312
3008.000000 -0.171875
3009.000000 -0.328125
3010.000000 -0.218750
3011.000000 -0.210938
3012.000000 -0.171875
3013.000000 -0.179688
3014.000000 -0.375000
3015.000000 -0.296875
3016.000000 -0.343750
3017.000000 -0.359375
3018.000000 -0.375000
3019.000000 -0.429688
3020.000000 -0.492188
3021.000000 -0.523438
3022.000000 -0.523438
3023.000000 -0.031250
3024.000000 -0.039062
3025.000000 0.023438
3026.000000 -0.015625
3027.000000 -0.007812
3028.000000 -0.070312
3029.000000 -0.195312
3030.000000 -0.156250
3031.000000 -0.101562
3032.000000 -0.179688
3033.000000 -0.125000
3034.000000 -0.093750
3035.000000 -0.187500
3036.000000 -0.148438
3037.000000 -0.367188
3038.000000 -0.343750
3039.000000 -0.335938
3040.000000 -0.226562
3041.000000 -0.132812
3042.000000 -0.234375
3043.000000 -0.250000
3044.000000 -0.242188
3045.000000 -0.187500
3046.000000 -0.320312
3047.000000 -0.382812
3048.000000 -0.351562
3049.000000 -0.414062
3050.000000 -0.406250
3051.000000 -0.460938
3052.000000 -0.453125
3053.000000 -0.578125
3054.000000 -0.585938
3055.000000 0.070312
3056.000000 0.000000
3057.000000 0.000000
3058.000000 -0.070312
3059.000000 -0.101562
3060.000000 -0.085938
3061.000000 -0.062500
3062.000000 -0.031250
3063.000000 0.015625
3064.000000 -0.015625
3065.000000 -0.132812
3066.000000 -0.242188
3067.000000 -0.156250
3068.000000 -0.171875
3069.000000 -0.273438
3070.000000 -0.273438
3071.000000 -0.710938
3072.000000 -0.664062
3073.000000 -0.679688
3074.000000 -0.734375
3075.000000 -0.679688
3076.000000 -0.609375
3077.000000 -0.757812
3078.000000 -0.843750
3079.000000 -0.695312
3080.000000 -0.734375
3081.000000 -0.914062
3082.000000 -0.953125
3083.000000 -0.898438
3084.000000 -0.812500
3085.000000 -0.921875
3086.000000 -1.007812
3087.000000 -0.421875
3088.000000 -0.429688
3089.000000 -0.398438
3090.000000 -0.414062
3091.000000 -0.562500
3092.000000 -0.429688
3093.000000 -0.601562
3094.000000 -0.445312
3095.000000 -0.500000
3096.000000 -0.601562
3097.000000 -0.726562
3098.000000 -0.796875
3099.000000 -0.710938
3100.000000 -0.578125
3101.000000 -0.523438
3102.000000 -0.679688
3103.000000 -0.632812
3104.000000 -0.625000
3105.000000 -0.648438
3106.000000 -0.601562
3107.000000 -0.757812
3108.000000 -0.734375
3109.000000 -0.695312
3110.000000 -0.757812
3111.000000 -0.726562
3112.000000 -0.859375
3113.000000 -0.945312
3114.000000 -0.851562
3115.000000 -0.937500
3116.000000 -0.968750
3117.000000 -0.968750
3118.000000 -1.085938
3119.000000 -0.320312
3120.000000 -0.375000
3121.000000 -0.429688
3122.000000 -0.523438
3123.000000 -0.468750
3124.000000 -0.328125
3125.000000 -0.382812
3126.000000 -0.523438
3127.000000 -0.484375
3128.000000 -0.578125
3129.000000 -0.570312
3130.000000 -0.687500
3131.000000 -0.609375
3132.000000 -0.617188
3133.000000 -0.531250
3134.000000 -0.609375
3135.000000 -0.437500
3136.000000 -0.531250
3137.000000 -0.554688
3138.000000 -0.492188
3139.000000 -0.640625
3140.000000 -0.695312
3141.000000 -0.718750
3142.000000 -0.695312
3143.000000 -0.687500
3144.000000 -0.750000
3145.000000 -0.796875
3146.000000 -0.734375
3147.000000 -0.773438
3148.000000 -0.757812
3149.000000 -0.828125
3150.000000 -0.898438
3151.000000 -0.140625
3152.000000 -0.343750
3153.000000 -0.304688
3154.000000 -0.375000
3155.000000 -0.429688
3156.000000 -0.468750
3157.000000 -0.468750
3158.000000 -0.656250
3159.000000 -0.539062
3160.000000 -0.492188
3161.000000 -0.531250
3162.000000 -0.539062
3163.000000 -0.562500
3164.000000 -0.601562
3165.000000 -0.617188
3166.000000 -0.757812
3167.000000 -0.453125
3168.000000 -0.648438
3169.000000 -0.601562
3170.000000 -0.562500
3171.000000 -0.585938
3172.000000 -0.703125
3173.000000 -0.656250
3174.000000 -0.703125
3175.000000 -0.671875
3176.000000 -0.796875
3177.000000 -0.804688
3178.000000 -0.859375
3179.000000 -0.828125
3180.000000 -0.929688
3181.000000 -0.835938
3182.000000 -0.796875
3183.000000 -0.335938
3184.000000 -0.218750
3185.000000 -0.304688
3186.000000 -0.234375
3187.000000 -0.320312
3188.000000 -0.421875
3189.000000 -0.500000
3190.000000 -0.437500
3191.000000 -0.382812
3192.000000 -0.468750
3193.000000 -0.492188
3194.000000 -0.468750
3195.000000 -0.398438
3196.000000 -0.484375
3197.000000 -0.593750
3198.000000 -0.554688
3199.000000 -0.531250
3200.000000 -0.570312
3201.000000 -0.593750
3202.000000 -0.445312
3203.000000 -0.460938
3204.000000 -0.500000
3205.000000 -0.531250
3206.000000 -0.500000
3207.000000 -0.570312
3208.000000 -0.671875
3209.000000 -0.648438
3210.000000 -0.851562
3211.000000 -0.742188
3212.000000 -0.734375
3213.000000 -0.656250
3214.000000 -0.804688
3215.000000 -0.296875
3216.000000 -0.289062
3217.000000 -0.375000
3218.000000 -0.281250
3219.000000 -0.468750
3220.000000 -0.343750
3221.000000 -0.273438
3222.000000 -0.312500
3223.000000 -0.484375
3224.000000 -0.398438
3225.000000 -0.546875
3226.000000 -0.515625
3227.000000 -0.484375
3228.000000 -0.554688
3229.000000 -0.539062
3230.000000 -0.476562
3231.000000 -0.390625
3232.000000 -0.468750
3233.000000 -0.546875
3234.000000 -0.554688
3235.000000 -0.546875
3236.000000 -0.640625
3237.000000 -0.562500
3238.000000 -0.664062
3239.000000 -0.718750
3240.000000 -0.593750
3241.000000 -0.703125
3242.000000 -0.726562
3243.000000 -0.679688
3244.000000 -0.695312
3245.000000 -0.773438
3246.000000 -0.851562
3247.000000 -0.210938
3248.000000 -0.335938
3249.000000 -0.304688
3250.000000 -0.320312
3251.000000 -0.343750
3252.000000 -0.390625
3253.000000 -0.367188
3254.000000 -0.210938
3255.000000 -0.296875
3256.000000 -0.390625
3257.000000 -0.554688
3258.000000 -0.500000
3259.000000 -0.468750
3260.000000 -0.546875
3261.000000 -0.531250
3262.000000 -0.507812
3263.000000 -0.539062
3264.000000 -0.429688
3265.000000 -0.460938
3266.000000 -0.492188
3267.000000 -0.531250
3268.000000 -0.585938
3269.000000 -0.585938
3270.000000 -0.539062
3271.000000 -0.664062
3272.000000 -0.585938
3273.000000 -0.546875
3274.000000 -0.468750
3275.000000 -0.609375
3276.000000 -0.617188
3277.000000 -0.632812
3278.000000 -0.679688
3279.000000 -0.164062
3280.000000 -0.218750
3281.000000 -0.140625
3282.000000 -0.195312
3283.000000 -0.187500
3284.000000 -0.312500
3285.000000 -0.265625
3286.000000 -0.195312
3287.000000 -0.171875
3288.000000 -0.195312
3289.000000 -0.281250
3290.000000 -0.242188
3291.000000 -0.320312
3292.000000 -0.421875
3293.000000 -0.476562
3294.000000 -0.453125
3295.000000 -0.429688
3296.000000 -0.445312
3297.000000 -0.562500
3298.000000 -0.554688
3299.000000 -0.523438
3300.000000 -0.500000
3301.000000 -0.578125
3302.000000 -0.554688
3303.000000 -0.515625
3304.000000 -0.515625
3305.000000 -0.703125
3306.000000 -0.656250
3307.000000 -0.617188
3308.000000 -0.703125
3309.000000 -0.765625
3310.000000 -0.632812
3311.000000 -0.093750
3312.000000 -0.234375
3313.000000 -0.187500
3314.000000 -0.164062
3315.000000 -0.203125
3316.000000 -0.273438
3317.000000 -0.226562
3318.000000 -0.359375
3319.000000 -0.406250
3320.000000 -0.328125
3321.000000 -0.343750
3322.000000 -0.289062
3323.000000 -0.421875
3324.000000 -0.453125
3325.000000 -0.382812
3326.000000 -0.507812
3327.000000 -0.359375
3328.000000 -0.453125
3329.000000 -0.492188
3330.000000 -0.507812
3331.000000 -0.484375
3332.000000 -0.585938
3333.000000 -0.546875
3334.000000 -0.578125
3335.000000 -0.593750
3336.000000 -0.578125
3337.000000 -0.632812
3338.000000 -0.640625
3339.000000 -0.539062
3340.000000 -0.671875
3341.000000 -0.703125
3342.000000 -0.679688
3343.000000 -0.109375
3344.000000 -0.171875
3345.000000 -0.273438
3346.000000 -0.070312
3347.000000 -0.148438
3348.000000 -0.234375
3349.000000 -0.351562
3350.000000 -0.304688
3351.000000 -0.289062
3352.000000 -0.304688
3353.000000 -0.445312
3354.000000 -0.523438
3355.000000 -0.460938
3356.000000 -0.515625
3357.000000 -0.507812
3358.000000 -0.492188
3359.000000 -0.445312
3360.000000 -0.421875
3361.000000 -0.460938
3362.000000 -0.476562
3363.000000 -0.523438
3364.000000 -0.539062
3365.000000 -0.578125
3366.000000 -0.445312
3367.000000 -0.500000
3368.000000 -0.585938
3369.000000 -0.781250
3370.000000 -0.640625
3371.000000 -0.640625
3372.000000 -0.703125
3373.000000 -0.687500
3374.000000 -0.796875
3375.000000 -0.117188
3376.000000 -0.195312
3377.000000 -0.164062
3378.000000 -0.234375
3379.000000 -0.203125
3380.000000 -0.234375
3381.000000 -0.390625
3382.000000 -0.218750
3383.000000 -0.195312
3384.000000 -0.328125
3385.000000 -0.375000
3386.000000 -0.375000
3387.000000 -0.414062
3388.000000 -0.429688
3389.000000 -0.367188
3390.000000 -0.375000
3391.000000 -0.359375
3392.000000 -0.359375
3393.000000 -0.406250
3394.000000 -0.429688
3395.000000 -0.304688
3396.000000 -0.382812
3397.000000 -0.406250
3398.000000 -0.375000
3399.000000 -0.367188
3400.000000 -0.492188
3401.000000 -0.562500
3402.000000 -0.476562
3403.000000 -0.531250
3404.000000 -0.656250
3405.000000 -0.671875
3406.000000 -0.632812
3407.000000 -0.203125
3408.000000 -0.132812
3409.000000 -0.117188
3410.000000 -0.078125
3411.000000 -0.109375
3412.000000 -0.226562
3413.000000 -0.335938
3414.000000 -0.281250
3415.000000 -0.351562
3416.000000 -0.250000
3417.000000 -0.250000
3418.000000 -0.179688
3419.000000 -0.164062
3420.000000 -0.234375
3421.000000 -0.328125
3422.000000 -0.335938
3423.000000 -0.296875
3424.000000 -0.406250
3425.000000 -0.437500
3426.000000 -0.398438
3427.000000 -0.351562
3428.000000 -0.343750
3429.000000 -0.382812
3430.000000 -0.445312
3431.000000 -0.429688
3432.000000 -0.468750
3433.000000 -0.398438
3434.000000 -0.460938
3435.000000 -0.539062
3436.000000 -0.570312
3437.000000 -0.625000
3438.000000 -0.757812
3439.000000 -0.023438
3440.000000 0.023438
3441.000000 -0.054688
3442.000000 -0.109375
3443.000000 -0.195312
3444.000000 -0.140625
3445.000000 -0.226562
3446.000000 -0.234375
3447.000000 -0.132812
3448.000000 -0.179688
3449.000000 -0.320312
3450.000000 -0.234375
3451.000000 -0.195312
3452.000000 -0.414062
3453.000000 -0.398438
3454.000000 -0.304688
3455.000000 -0.250000
3456.000000 -0.289062
3457.000000 -0.296875
3458.000000 -0.289062
3459.000000 -0.359375
3460.000000 -0.453125
3461.000000 -0.390625
3462.000000 -0.406250
3463.000000 -0.453125
3464.000000 -0.429688
3465.000000 -0.414062
3466.000000 -0.429688
3467.000000 -0.507812
3468.000000 -0.640625
3469.000000 -0.484375
3470.000000 -0.421875
3471.000000 -0.031250
3472.000000 -0.007812
3473.000000 -0.054688
3474.000000 -0.109375
3475.000000 -0.132812
3476.000000 -0.164062
3477.000000 -0.289062
3478.000000 -0.242188
3479.000000 -0.164062
3480.000000 -0.132812
3481.000000 -0.140625
3482.000000 -0.109375
3483.000000 -0.164062
3484.000000 -0.273438
3485.000000 -0.343750
3486.000000 -0.281250
3487.000000 -0.335938
3488.000000 -0.281250
3489.000000 -0.289062
3490.000000 -0.429688
3491.000000 -0.492188
3492.000000 -0.500000
3493.000000 -0.406250
3494.000000 -0.492188
3495.000000 -0.406250
3496.000000 -0.476562
3497.000000 -0.351562
3498.000000 -0.460938
3499.000000 -0.445312
3500.000000 -0.515625
3501.000000 -0.507812
3502.000000 -0.578125
3503.000000 -0.085938
3504.000000 -0.039062
3505.000000 0.031250
3506.000000 -0.039062
3507.000000 -0.078125
3508.000000 -0.039062
3509.000000 -0.023438
3510.000000 -0.062500
3511.000000 -0.179688
3512.000000 -0.179688
3513.000000 -0.187500
3514.000000 -0.203125
3515.000000 -0.117188
3516.000000 -0.218750
3517.000000 -0.265625
3518.000000 -0.382812
3519.000000 -0.250000
3520.000000 -0.289062
3521.000000 -0.296875
3522.000000 -0.195312
3523.000000 -0.234375
3524.000000 -0.257812
3525.000000 -0.343750
3526.000000 -0.359375
3527.000000 -0.312500
3528.000000 -0.382812
3529.000000 -0.382812
3530.000000 -0.382812
3531.000000 -0.398438
3532.000000 -0.484375
3533.000000 -0.507812
3534.000000 -0.578125
3535.000000 0.109375
3536.000000 0.062500
3537.000000 -0.023438
3538.000000 0.062500
3539.000000 0.078125
3540.000000 -0.062500
3541.000000 -0.085938
3542.000000 -0.171875
3543.000000 -0.078125
3544.000000 -0.156250
3545.000000 -0.210938
3546.000000 -0.250000
3547.000000 -0.203125
3548.000000 -0.218750
3549.000000 -0.218750
3550.000000 -0.273438
3551.000000 -0.031250
3552.000000 -0.109375
3553.000000 -0.242188
3554.000000 -0.234375
3555.000000 -0.218750
3556.000000 -0.164062
3557.000000 -0.226562
3558.000000 -0.273438
3559.000000 -0.265625
3560.000000 -0.320312
3561.000000 -0.375000
3562.000000 -0.390625
3563.000000 -0.375000
3564.000000 -0.343750
3565.000000 -0.421875
3566.000000 -0.468750
3567.000000 -0.015625
3568.000000 -0.007812
3569.000000 0.046875
3570.000000 -0.015625
3571.000000 0.023438
3572.000000 -0.031250
3573.000000 -0.062500
3574.000000 -0.117188
3575.000000 -0.078125
3576.000000 -0.187500
3577.000000 -0.195312
3578.000000 0.000000
3579.000000 -0.093750
3580.000000 -0.218750
3581.000000 -0.171875
3582.000000 -0.171875
3583.000000 -0.242188
3584.000000 -0.390625
3585.000000 -0.429688
3586.000000 -0.414062
3587.000000 -0.429688
3588.000000 -0.414062
3589.000000 -0.570312
3590.000000 -0.625000
3591.000000 -0.648438
3592.000000 -0.531250
3593.000000 -0.703125
3594.000000 -0.664062
3595.000000 -0.539062
3596.000000 -0.625000
3597.000000 -0.664062
3598.000000 -0.609375
3599.000000 -0.015625
3600.000000 -0.265625
3601.000000 -0.250000
3602.000000 -0.226562
3603.000000 -0.250000
3604.000000 -0.328125
3605.000000 -0.390625
3606.000000 -0.437500
3607.000000 -0.421875
3608.000000 -0.210938
3609.000000 -0.437500
3610.000000 -0.437500
3611.000000 -0.375000
3612.000000 -0.429688
3613.000000 -0.460938
3614.000000 -0.476562
3615.000000 -0.484375
3616.000000 -0.515625
3617.000000 -0.585938
3618.000000 -0.679688
3619.000000 -0.554688
3620.000000 -0.484375
3621.000000 -0.554688
3622.000000 -0.640625
3623.000000 -0.585938
3624.000000 -0.578125
3625.000000 -0.617188
3626.000000 -0.640625
3627.000000 -0.632812
3628.000000 -0.656250
3629.000000 -0.710938
3630.000000 -0.703125
3631.000000 -0.187500
3632.000000 -0.226562
3633.000000 -0.257812
3634.000000 -0.242188
3635.000000 -0.320312
3636.000000 -0.289062
3637.000000 -0.070312
3638.000000 -0.132812
3639.000000 -0.257812
3640.000000 -0.289062
3641.000000 -0.367188
3642.000000 -0.375000
3643.000000 -0.328125
3644.000000 -0.476562
3645.000000 -0.546875
3646.000000 -0.531250
3647.000000 -0.343750
3648.000000 -0.304688
3649.000000 -0.421875
3650.000000 -0.445312
3651.000000 -0.421875
3652.000000 -0.437500
3653.000000 -0.484375
3654.000000 -0.500000
3655.000000 -0.531250
3656.000000 -0.507812
3657.000000 -0.523438
3658.000000 -0.562500
3659.000000 -0.531250
3660.000000 -0.578125
3661.000000 -0.578125
3662.000000 -0.554688
3663.000000 -0.023438
3664.000000 -0.148438
3665.000000 -0.031250
3666.000000 -0.203125
3667.000000 -0.296875
3668.000000 -0.109375
3669.000000 -0.195312
3670.000000 -0.187500
3671.000000 -0.359375
3672.000000 -0.250000
3673.000000 -0.328125
3674.000000 -0.296875
3675.000000 -0.382812
3676.000000 -0.335938
3677.000000 -0.242188
3678.000000 -0.343750
3679.000000 -0.375000
3680.000000 -0.414062
3681.000000 -0.335938
3682.000000 -0.375000
3683.000000 -0.414062
3684.000000 -0.507812
3685.000000 -0.421875
3686.000000 -0.328125
3687.000000 -0.328125
3688.000000 -0.437500
3689.000000 -0.609375
3690.000000 -0.632812
3691.000000 -0.750000
3692.000000 -0.757812
3693.000000 -0.703125
3694.000000 -0.625000
3695.000000 0.007812
3696.000000 0.007812
3697.000000 -0.054688
3698.000000 -0.078125
3699.000000 -0.023438
3700.000000 -0.148438
3701.000000 -0.226562
3702.000000 -0.273438
3703.000000 -0.296875
3704.000000 -0.273438
3705.000000 -0.328125
3706.000000 -0.234375
3707.000000 -0.328125
3708.000000 -0.187500
3709.000000 -0.289062
3710.000000 -0.375000
3711.000000 -0.242188
3712.000000 -0.210938
3713.000000 -0.218750
3714.000000 -0.281250
3715.000000 -0.328125
3716.000000 -0.351562
3717.000000 -0.304688
3718.000000 -0.414062
3719.000000 -0.437500
3720.000000 -0.500000
3721.000000 -0.570312
3722.000000 -0.531250
3723.000000 -0.429688
3724.000000 -0.429688
3725.000000 -0.468750
3726.000000 -0.492188
3727.000000 0.023438
3728.000000 0.015625
3729.000000 -0.078125
3730.000000 -0.093750
3731.000000 -0.062500
3732.000000 -0.007812
3733.000000 -0.148438
3734.000000 -0.210938
3735.000000 -0.187500
3736.000000 -0.179688
3737.000000 -0.234375
3738.000000 -0.335938
3739.000000 -0.328125
3740.000000 -0.328125
3741.000000 -0.351562
3742.000000 -0.296875
3743.000000 -0.250000
3744.000000 -0.312500
3745.000000 -0.359375
3746.000000 -0.414062
3747.000000 -0.437500
3748.000000 -0.421875
3749.000000 -0.367188
3750.000000 -0.429688
3751.000000 -0.484375
3752.000000 -0.421875
3753.000000 -0.445312
3754.000000 -0.500000
3755.000000 -0.421875
3756.000000 -0.562500
3757.000000 -0.570312
3758.000000 -0.515625
3759.000000 -0.062500
3760.000000 -0.132812
3761.000000 0.062500
3762.000000 0.007812
3763.000000 -0.007812
3764.000000 -0.140625
3765.000000 -0.242188
3766.000000 -0.265625
3767.000000 -0.242188
3768.000000 -0.265625
3769.000000 -0.242188
3770.000000 -0.203125
3771.000000 -0.343750
3772.000000 -0.320312
3773.000000 -0.250000
3774.000000 -0.218750
3775.000000 -0.164062
3776.000000 -0.179688
3777.000000 -0.343750
3778.000000 -0.296875
3779.000000 -0.367188
3780.000000 -0.343750
3781.000000 -0.312500
3782.000000 -0.304688
3783.000000 -0.281250
3784.000000 -0.359375
3785.000000 -0.250000
3786.000000 -0.328125
3787.000000 -0.359375
3788.000000 -0.390625
3789.000000 -0.406250
3790.000000 -0.484375
3791.000000 0.085938
3792.000000 0.023438
3793.000000 -0.109375
3794.000000 0.007812
3795.000000 -0.062500
3796.000000 0.078125
3797.000000 0.046875
3798.000000 -0.015625
3799.000000 -0.125000
3800.000000 -0.101562
3801.000000 -0.085938
3802.000000 -0.195312
3803.000000 -0.195312
3804.000000 -0.179688
3805.000000 -0.289062
3806.000000 -0.320312
3807.000000 -0.070312
3808.000000 -0.148438
3809.000000 -0.164062
3810.000000 -0.195312
3811.000000 -0.304688
3812.000000 -0.304688
3813.000000 -0.273438
3814.000000 -0.304688
3815.000000 -0.406250
3816.000000 -0.289062
3817.000000 -0.414062
3818.000000 -0.304688
3819.000000 -0.359375
3820.000000 -0.500000
3821.000000 -0.476562
3822.000000 -0.468750
3823.000000 0.140625
3824.000000 0.015625
3825.000000 0.078125
3826.000000 0.031250
3827.000000 -0.062500
3828.000000 -0.078125
3829.000000 -0.031250
3830.000000 0.031250
3831.000000 -0.101562
3832.000000 -0.093750
3833.000000 -0.140625
3834.000000 -0.164062
3835.000000 -0.062500
3836.000000 -0.062500
3837.000000 -0.210938
3838.000000 -0.273438
3839.000000 -0.156250
3840.000000 -0.218750
3841.000000 -0.273438
3842.000000 -0.304688
3843.000000 -0.250000
3844.000000 -0.375000
3845.000000 -0.335938
3846.000000 -0.289062
3847.000000 -0.320312
3848.000000 -0.390625
3849.000000 -0.421875
3850.000000 -0.429688
3851.000000 -0.414062
3852.000000 -0.406250
3853.000000 -0.460938
3854.000000 -0.398438
3855.000000 0.156250
3856.000000 0.085938
3857.000000 0.078125
3858.000000 0.023438
3859.000000 -0.101562
3860.000000 0.000000
3861.000000 0.023438
3862.000000 -0.039062
3863.000000 -0.070312
3864.000000 -0.117188
3865.000000 -0.171875
3866.000000 -0.078125
3867.000000 -0.203125
3868.000000 -0.257812
3869.000000 -0.421875
3870.000000 -0.445312
3871.000000 -0.195312
3872.000000 -0.164062
3873.000000 -0.195312
3874.000000 -0.296875
3875.000000 -0.390625
3876.000000 -0.421875
3877.000000 -0.304688
3878.000000 -0.335938
3879.000000 -0.554688
3880.000000 -0.453125
3881.000000 -0.507812
3882.000000 -0.390625
3883.000000 -0.398438
3884.000000 -0.429688
3885.000000 -0.437500
3886.000000 -0.414062
3887.000000 0.007812
3888.000000 0.046875
3889.000000 0.078125
3890.000000 -0.015625
3891.000000 -0.070312
3892.000000 0.031250
3893.000000 -0.039062
3894.000000 0.000000
3895.000000 0.023438
3896.000000 0.015625
3897.000000 -0.062500
3898.000000 -0.242188
3899.000000 -0.226562
3900.000000 -0.242188
3901.000000 -0.195312
3902.000000 -0.132812
3903.000000 -0.093750
3904.000000 -0.132812
3905.000000 -0.046875
3906.000000 -0.101562
3907.000000 -0.156250
3908.000000 -0.187500
3909.000000 -0.226562
3910.000000 -0.273438
3911.000000 -0.289062
3912.000000 -0.195312
3913.000000 -0.320312
3914.000000 -0.351562
3915.000000 -0.335938
3916.000000 -0.296875
3917.000000 -0.421875
3918.000000 -0.476562
3919.000000 0.164062
3920.000000 0.078125
3921.000000 0.117188
3922.000000 0.093750
3923.000000 0.125000
3924.000000 0.078125
3925.000000 0.093750
3926.000000 0.109375
3927.000000 -0.015625
3928.000000 -0.078125
3929.000000 -0.007812
3930.000000 -0.054688
3931.000000 0.062500
3932.000000 -0.062500
3933.000000 -0.085938
3934.000000 -0.101562
3935.000000 -0.140625
3936.000000 -0.132812
3937.000000 -0.093750
3938.000000 -0.171875
3939.000000 -0.179688
3940.000000 -0.226562
3941.000000 -0.265625
3942.000000 -0.335938
3943.000000 -0.226562
3944.000000 -0.117188
3945.000000 -0.226562
3946.000000 -0.257812
3947.000000 -0.382812
3948.000000 -0.234375
3949.000000 -0.406250
3950.000000 -0.429688
3951.000000 0.171875
3952.000000 0.148438
3953.000000 0.000000
3954.000000 0.046875
3955.000000 0.109375
3956.000000 0.015625
3957.000000 0.054688
3958.000000 -0.039062
3959.000000 0.000000
3960.000000 0.015625
3961.000000 -0.117188
3962.000000 -0.078125
3963.000000 -0.210938
3964.000000 -0.234375
3965.000000 -0.203125
3966.000000 -0.242188
3967.000000 -0.085938
3968.000000 -0.164062
3969.000000 -0.109375
3970.000000 -0.109375
3971.000000 -0.078125
3972.000000 -0.125000
3973.000000 -0.265625
3974.000000 -0.242188
3975.000000 -0.226562
3976.000000 -0.226562
3977.000000 -0.257812
3978.000000 -0.242188
3979.000000 -0.195312
3980.000000 -0.148438
3981.000000 -0.273438
3982.000000 -0.273438
3983.000000 0.257812
3984.000000 0.226562
3985.000000 0.132812
3986.000000 0.046875
3987.000000 0.023438
3988.000000 0.023438
3989.000000 -0.031250
3990.000000 -0.054688
3991.000000 0.007812
3992.000000 -0.039062
3993.000000 -0.039062
3994.000000 -0.031250
3995.000000 -0.085938
3996.000000 -0.132812
3997.000000 -0.062500
3998.000000 -0.101562
3999.000000 -0.093750
4000.000000 -0.117188
4001.000000 -0.093750
4002.000000 -0.156250
4003.000000 -0.156250
4004.000000 -0.117188
4005.000000 -0.203125
4006.000000 -0.140625
4007.000000 -0.203125
4008.000000 -0.195312
4009.000000 -0.242188
4010.000000 -0.273438
4011.000000 -0.406250
4012.000000 -0.375000
4013.000000 -0.289062
4014.000000 -0.242188
4015.000000 0.289062
4016.000000 0.179688
4017.000000 0.125000
4018.000000 0.070312
4019.000000 0.101562
4020.000000 0.093750
4021.000000 0.101562
4022.000000 0.179688
4023.000000 0.140625
4024.000000 -0.046875
4025.000000 0.023438
4026.000000 0.039062
4027.000000 -0.046875
4028.000000 -0.101562
4029.000000 -0.054688
4030.000000 -0.054688
4031.000000 0.039062
4032.000000 0.117188
4033.000000 0.000000
4034.000000 -0.093750
4035.000000 -0.039062
4036.000000 -0.031250
4037.000000 -0.039062
4038.000000 -0.046875
4039.000000 -0.101562
4040.000000 -0.203125
4041.000000 -0.109375
4042.000000 -0.187500
4043.000000 -0.226562
4044.000000 -0.226562
4045.000000 -0.195312
4046.000000 -0.304688
4047.000000 0.242188
4048.000000 0.250000
4049.000000 0.375000
4050.000000 0.109375
4051.000000 0.195312
4052.000000 0.148438
4053.000000 0.117188
4054.000000 0.218750
4055.000000 0.140625
4056.000000 0.164062
4057.000000 0.140625
4058.000000 -0.015625
4059.000000 0.101562
4060.000000 0.179688
4061.000000 0.085938
4062.000000 0.000000
4063.000000 -0.015625
4064.000000 0.085938
4065.000000 -0.039062
4066.000000 -0.078125
4067.000000 -0.093750
4068.000000 -0.109375
4069.000000 -0.070312
4070.000000 -0.015625
4071.000000 -0.007812
4072.000000 0.000000
4073.000000 -0.187500
4074.000000 -0.187500
4075.000000 -0.195312
4076.000000 -0.179688
4077.000000 -0.195312
4078.000000 -0.148438
4079.000000 0.328125
4080.000000 0.156250
4081.000000 0.257812
4082.000000 0.273438
4083.000000 0.164062
4084.000000 0.140625
4085.000000 0.179688
4086.000000 0.187500
4087.000000 0.117188
4088.000000 0.140625
4089.000000 0.156250
4090.000000 0.023438
4091.000000 0.031250
4092.000000 0.015625
4093.000000 -0.085938
4094.000000 -0.171875
4095.000000 0.000000


==> Plots/SingleRun_DNL/true_dnl.dat <==
0.000000 0.000000
1.000000 -0.021156
2.000000 -0.019777
3.000000 -0.021156
4.000000 -0.024497
5.000000 -0.021156
6.000000 -0.019776
7.000000 -0.021157
8.000000 -0.002495
9.000000 -0.021156
10.000000 -0.019777
11.000000 -0.021156
12.000000 -0.024497
13.000000 -0.021156
14.000000 -0.019776
15.000000 -0.021157
16.000000 0.547769
17.000000 -0.021156
18.000000 -0.019776
19.000000 -0.021157
20.000000 -0.024496
21.000000 -0.021156
22.000000 -0.019777
23.000000 -0.021156
24.000000 -0.002496
25.000000 -0.021156
26.000000 -0.019776
27.000000 -0.021157
28.000000 -0.024496
29.000000 -0.021156
30.000000 -0.019777
31.000000 -0.021156
32.000000 0.064227
33.000000 -0.021156
34.000000 -0.019776
35.000000 -0.021157
36.000000 -0.024496
37.000000 -0.021157
38.000000 -0.019776
39.000000 -0.021156
40.000000 -0.002496
41.000000 -0.021156
42.000000 -0.019776
43.000000 -0.021157
44.000000 -0.024496
45.000000 -0.021157
46.000000 -0.019776
47.000000 -0.021156
48.000000 0.547769
49.000000 -0.021157
50.000000 -0.019776
51.000000 -0.021156
52.000000 -0.024497
53.000000 -0.021156
54.000000 -0.019776
55.000000 -0.021157
56.000000 -0.002495
57.000000 -0.021157
58.000000 -0.019776
59.000000 -0.021156
60.000000 -0.024497
61.000000 -0.021156
62.000000 -0.019776
63.000000 -0.021157
64.000000 0.127590
65.000000 -0.021156
66.000000 -0.019776
67.000000 -0.021157
68.000000 -0.024496
69.000000 -0.021156
70.000000 -0.019777
71.000000 -0.021156
72.000000 -0.002496
73.000000 -0.021156
74.000000 -0.019776
75.000000 -0.021157
76.000000 -0.024496
77.000000 -0.021156
78.000000 -0.019777
79.000000 -0.021156
80.000000 0.547769
81.000000 -0.021156
82.000000 -0.019777
83.000000 -0.021156
84.000000 -0.024497
85.000000 -0.021156
86.000000 -0.019776
87.000000 -0.021157
88.000000 -0.002495
89.000000 -0.021157
90.000000 -0.019776
91.000000 -0.021156
92.000000 -0.024497
93.000000 -0.021156
94.000000 -0.019776
95.000000 -0.021157
96.000000 0.064228
97.000000 -0.021157
98.000000 -0.019776
99.000000 -0.021156
100.000000 -0.024497
101.000000 -0.021156
102.000000 -0.019776
103.000000 -0.021157
104.000000 -0.002495
105.000000 -0.021157
106.000000 -0.019776
107.000000 -0.021156
108.000000 -0.024497
109.000000 -0.021156
110.000000 -0.019776
111.000000 -0.021157
112.000000 0.547769
113.000000 -0.021156
114.000000 -0.019776
115.000000 -0.021157
116.000000 -0.024496
117.000000 -0.021157
118.000000 -0.019776
119.000000 -0.021156
120.000000 -0.002496
121.000000 -0.021156
122.000000 -0.019777
123.000000 -0.021156
124.000000 -0.024496
125.000000 -0.021157
126.000000 -0.019776
127.000000 -0.021156
128.000000 0.100709
129.000000 -0.021157
130.000000 -0.019776
131.000000 -0.021156
132.000000 -0.024497
133.000000 -0.021156
134.000000 -0.019777
135.000000 -0.021156
136.000000 -0.002495
137.000000 -0.021157
138.000000 -0.019776
139.000000 -0.021156
140.000000 -0.024497
141.000000 -0.021156
142.000000 -0.019777
143.000000 -0.021156
144.000000 0.547769
145.000000 -0.021156
146.000000 -0.019777
147.000000 -0.021156
148.000000 -0.024496
149.000000 -0.021157
150.000000 -0.019776
151.000000 -0.021156
152.000000 -0.002496
153.000000 -0.021156
154.000000 -0.019777
155.000000 -0.021156
156.000000 -0.024496
157.000000 -0.021157
158.000000 -0.019776
159.000000 -0.021156
160.000000 0.064227
161.000000 -0.021156
162.000000 -0.019777
163.000000 -0.021156
164.000000 -0.024497
165.000000 -0.021156
166.000000 -0.019776
167.000000 -0.021157
168.000000 -0.002495
169.000000 -0.021156
170.000000 -0.019777
171.000000 -0.021156
172.000000 -0.024497
173.000000 -0.021156
174.000000 -0.019776
175.000000 -0.021157
176.000000 0.547769
177.000000 -0.021156
178.000000 -0.019776
179.000000 -0.021157
180.000000 -0.024496
181.000000 -0.021156
182.000000 -0.019777
183.000000 -0.021156
184.000000 -0.002496
185.000000 -0.021156
186.000000 -0.019776
187.000000 -0.021157
188.000000 -0.024496
189.000000 -0.021157
190.000000 -0.019776
191.000000 -0.021156
192.000000 0.127590
193.000000 -0.021156
194.000000 -0.019777
195.000000 -0.021156
196.000000 -0.024496
197.000000 -0.021157
198.000000 -0.019776
199.000000 -0.021156
200.000000 -0.002496
201.000000 -0.021156
202.000000 -0.019777
203.000000 -0.021156
204.000000 -0.024496
205.000000 -0.021157
206.000000 -0.019776
207.000000 -0.021156
208.000000 0.547769
209.000000 -0.021157
210.000000 -0.019776
211.000000 -0.021156
212.000000 -0.024497
213.000000 -0.021156
214.000000 -0.019777
215.000000 -0.021156
216.000000 -0.002496
217.000000 -0.021156
218.000000 -0.019776
219.000000 -0.021157
220.000000 -0.024496
221.000000 -0.021156
222.000000 -0.019777
223.000000 -0.021156
224.000000 0.064227
225.000000 -0.021156
226.000000 -0.019776
227.000000 -0.021157
228.000000 -0.024496
229.000000 -0.021156
230.000000 -0.019777
231.000000 -0.021156
232.000000 -0.002496
233.000000 -0.021156
234.000000 -0.019776
235.000000 -0.021157
236.000000 -0.024496
237.000000 -0.021157
238.000000 -0.019776
239.000000 -0.021156
240.000000 0.547769
241.000000 -0.021157
242.000000 -0.019776
243.000000 -0.021156
244.000000 -0.024497
245.000000 -0.021156
246.000000 -0.019776
247.000000 -0.021157
248.000000 -0.002495
249.000000 -0.021157
250.000000 -0.019776
251.000000 -0.021156
252.000000 -0.024497
253.000000 -0.021156
254.000000 -0.019776
255.000000 -0.021157
256.000000 0.029026
257.000000 -0.021156
258.000000 -0.019777
259.000000 -0.021156
260.000000 -0.024496
261.000000 -0.021157
262.000000 -0.019776
263.000000 -0.021156
264.000000 -0.002496
265.000000 -0.021156
266.000000 -0.019777
267.000000 -0.021156
268.000000 -0.024496
269.000000 -0.021157
270.000000 -0.019776
271.000000 -0.021156
272.000000 0.547769
273.000000 -0.021157
274.000000 -0.019776
275.000000 -0.021156
276.000000 -0.024497
277.000000 -0.021156
278.000000 -0.019777
279.000000 -0.021156
280.000000 -0.002495
281.000000 -0.021157
282.000000 -0.019776
283.000000 -0.021156
284.000000 -0.024497
285.000000 -0.021156
286.000000 -0.019777
287.000000 -0.021156
288.000000 0.064227
289.000000 -0.021156
290.000000 -0.019776
291.000000 -0.021157
292.000000 -0.024496
293.000000 -0.021156
294.000000 -0.019777
295.000000 -0.021156
296.000000 -0.002496
297.000000 -0.021156
298.000000 -0.019776
299.000000 -0.021157
300.000000 -0.024496
301.000000 -0.021156
302.000000 -0.019777
303.000000 -0.021156
304.000000 0.547769
305.000000 -0.021156
306.000000 -0.019777
307.000000 -0.021156
308.000000 -0.024497
309.000000 -0.021156
310.000000 -0.019776
311.000000 -0.021157
312.000000 -0.002495
313.000000 -0.021157
314.000000 -0.019776
315.000000 -0.021156
316.000000 -0.024497
317.000000 -0.021156
318.000000 -0.019776
319.000000 -0.021157
320.000000 0.127591
321.000000 -0.021157
322.000000 -0.019776
323.000000 -0.021156
324.000000 -0.024497
325.000000 -0.021156
326.000000 -0.019777
327.000000 -0.021156
328.000000 -0.002495
329.000000 -0.021157
330.000000 -0.019776
331.000000 -0.021156
332.000000 -0.024497
333.000000 -0.021156
334.000000 -0.019777
335.000000 -0.021156
336.000000 0.547769
337.000000 -0.021156
338.000000 -0.019777
339.000000 -0.021156
340.000000 -0.024497
341.000000 -0.021156
342.000000 -0.019776
343.000000 -0.021157
344.000000 -0.002495
345.000000 -0.021156
346.000000 -0.019777
347.000000 -0.021156
348.000000 -0.024497
349.000000 -0.021156
350.000000 -0.019776
351.000000 -0.021157
352.000000 0.064228
353.000000 -0.021156
354.000000 -0.019777
355.000000 -0.021156
356.000000 -0.024497
357.000000 -0.021156
358.000000 -0.019776
359.000000 -0.021157
360.000000 -0.002495
361.000000 -0.021157
362.000000 -0.019776
363.000000 -0.021156
364.000000 -0.024497
365.000000 -0.021156
366.000000 -0.019776
367.000000 -0.021157
368.000000 0.547769
369.000000 -0.021156
370.000000 -0.019776
371.000000 -0.021157
372.000000 -0.024496
373.000000 -0.021157
374.000000 -0.019776
375.000000 -0.021156
376.000000 -0.002496
377.000000 -0.021156
378.000000 -0.019776
379.000000 -0.021157
380.000000 -0.024496
381.000000 -0.021157
382.000000 -0.019776
383.000000 -0.021156
384.000000 0.100709
385.000000 -0.021157
386.000000 -0.019776
387.000000 -0.021156
388.000000 -0.024497
389.000000 -0.021156
390.000000 -0.019776
391.000000 -0.021157
392.000000 -0.002495
393.000000 -0.021157
394.000000 -0.019776
395.000000 -0.021156
396.000000 -0.024497
397.000000 -0.021156
398.000000 -0.019776
399.000000 -0.021157
400.000000 0.547769
401.000000 -0.021156
402.000000 -0.019776
403.000000 -0.021157
404.000000 -0.024496
405.000000 -0.021157
406.000000 -0.019776
407.000000 -0.021156
408.000000 -0.002496
409.000000 -0.021156
410.000000 -0.019776
411.000000 -0.021157
412.000000 -0.024496
413.000000 -0.021157
414.000000 -0.019776
415.000000 -0.021156
416.000000 0.064227
417.000000 -0.021156
418.000000 -0.019777
419.000000 -0.021156
420.000000 -0.024496
421.000000 -0.021157
422.000000 -0.019776
423.000000 -0.021156
424.000000 -0.002496
425.000000 -0.021156
426.000000 -0.019777
427.000000 -0.021156
428.000000 -0.024496
429.000000 -0.021157
430.000000 -0.019776
431.000000 -0.021156
432.000000 0.547769
433.000000 -0.021157
434.000000 -0.019776
435.000000 -0.021156
436.000000 -0.024497
437.000000 -0.021156
438.000000 -0.019777
439.000000 -0.021156
440.000000 -0.002496
441.000000 -0.021156
442.000000 -0.019776
443.000000 -0.021157
444.000000 -0.024496
445.000000 -0.021156
446.000000 -0.019777
447.000000 -0.021156
448.000000 0.127590
449.000000 -0.021156
450.000000 -0.019776
451.000000 -0.021157
452.000000 -0.024496
453.000000 -0.021157
454.000000 -0.019776
455.000000 -0.021156
456.000000 -0.002496
457.000000 -0.021156
458.000000 -0.019776
459.000000 -0.021157
460.000000 -0.024496
461.000000 -0.021157
462.000000 -0.019776
463.000000 -0.021156
464.000000 0.547769
465.000000 -0.021157
466.000000 -0.019776
467.000000 -0.021156
468.000000 -0.024497
469.000000 -0.021156
470.000000 -0.019777
471.000000 -0.021156
472.000000 -0.002495
473.000000 -0.021157
474.000000 -0.019776
475.000000 -0.021156
476.000000 -0.024497
477.000000 -0.021156
478.000000 -0.019777
479.000000 -0.021156
480.000000 0.064228
481.000000 -0.021157
482.000000 -0.019776
483.000000 -0.021156
484.000000 -0.024497
485.000000 -0.021156
486.000000 -0.019777
487.000000 -0.021156
488.000000 -0.002496
489.000000 -0.021156
490.000000 -0.019776
491.000000 -0.021157
492.000000 -0.024496
493.000000 -0.021156
494.000000 -0.019777
495.000000 -0.021156
496.000000 0.547769
497.000000 -0.021156
498.000000 -0.019777
499.000000 -0.021156
500.000000 -0.024497
501.000000 -0.021156
502.000000 -0.019776
503.000000 -0.021157
504.000000 -0.002495
505.000000 -0.021156
506.000000 -0.019777
507.000000 -0.021156
508.000000 -0.024497
509.000000 -0.021156
510.000000 -0.019776
511.000000 -0.021157
512.000000 -0.196264
513.000000 -0.021156
514.000000 -0.019776
515.000000 -0.021157
516.000000 -0.024496
517.000000 -0.021157
518.000000 -0.019776
519.000000 -0.021156
520.000000 -0.002496
521.000000 -0.021156
522.000000 -0.019776
523.000000 -0.021157
524.000000 -0.024496
525.000000 -0.021157
526.000000 -0.019776
527.000000 -0.021156
528.000000 0.547769
529.000000 -0.021157
530.000000 -0.019776
531.000000 -0.021156
532.000000 -0.024497
533.000000 -0.021156
534.000000 -0.019777
535.000000 -0.021156
536.000000 -0.002495
537.000000 -0.021157
538.000000 -0.019776
539.000000 -0.021156
540.000000 -0.024497
541.000000 -0.021156
542.000000 -0.019777
543.000000 -0.021156
544.000000 0.064228
545.000000 -0.021157
546.000000 -0.019776
547.000000 -0.021156
548.000000 -0.024497
549.000000 -0.021156
550.000000 -0.019777
551.000000 -0.021156
552.000000 -0.002496
553.000000 -0.021156
554.000000 -0.019776
555.000000 -0.021157
556.000000 -0.024496
557.000000 -0.021156
558.000000 -0.019777
559.000000 -0.021156
560.000000 0.547769
561.000000 -0.021156
562.000000 -0.019777
563.000000 -0.021156
564.000000 -0.024497
565.000000 -0.021156
566.000000 -0.019776
567.000000 -0.021157
568.000000 -0.002495
569.000000 -0.021156
570.000000 -0.019777
571.000000 -0.021156
572.000000 -0.024497
573.000000 -0.021156
574.000000 -0.019776
575.000000 -0.021157
576.000000 0.127591
577.000000 -0.021157
578.000000 -0.019776
579.000000 -0.021156
580.000000 -0.024497
581.000000 -0.021156
582.000000 -0.019777
583.000000 -0.021156
584.000000 -0.002495
585.000000 -0.021157
586.000000 -0.019776
587.000000 -0.021156
588.000000 -0.024497
589.000000 -0.021156
590.000000 -0.019777
591.000000 -0.021156
592.000000 0.547769
593.000000 -0.021156
594.000000 -0.019777
595.000000 -0.021156
596.000000 -0.024496
597.000000 -0.021157
598.000000 -0.019776
599.000000 -0.021156
600.000000 -0.002496
601.000000 -0.021156
602.000000 -0.019777
603.000000 -0.021156
604.000000 -0.024496
605.000000 -0.021157
606.000000 -0.019776
607.000000 -0.021156
608.000000 0.064227
609.000000 -0.021156
610.000000 -0.019777
611.000000 -0.021156
612.000000 -0.024497
613.000000 -0.021156
614.000000 -0.019776
615.000000 -0.021157
616.000000 -0.002495
617.000000 -0.021156
618.000000 -0.019777
619.000000 -0.021156
620.000000 -0.024497
621.000000 -0.021156
622.000000 -0.019776
623.000000 -0.021157
624.000000 0.547769
625.000000 -0.021156
626.000000 -0.019776
627.000000 -0.021157
628.000000 -0.024496
629.000000 -0.021156
630.000000 -0.019777
631.000000 -0.021156
632.000000 -0.002496
633.000000 -0.021156
634.000000 -0.019776
635.000000 -0.021157
636.000000 -0.024496
637.000000 -0.021157
638.000000 -0.019776
639.000000 -0.021156
640.000000 0.100709
641.000000 -0.021156
642.000000 -0.019777
643.000000 -0.021156
644.000000 -0.024497
645.000000 -0.021156
646.000000 -0.019776
647.000000 -0.021157
648.000000 -0.002495
649.000000 -0.021157
650.000000 -0.019776
651.000000 -0.021156
652.000000 -0.024497
653.000000 -0.021156
654.000000 -0.019776
655.000000 -0.021157
656.000000 0.547769
657.000000 -0.021156
658.000000 -0.019776
659.000000 -0.021157
660.000000 -0.024496
661.000000 -0.021157
662.000000 -0.019776
663.000000 -0.021156
664.000000 -0.002496
665.000000 -0.021156
666.000000 -0.019776
667.000000 -0.021157
668.000000 -0.024496
669.000000 -0.021157
670.000000 -0.019776
671.000000 -0.021156
672.000000 0.064227
673.000000 -0.021156
674.000000 -0.019776
675.000000 -0.021157
676.000000 -0.024496
677.000000 -0.021157
678.000000 -0.019776
679.000000 -0.021156
680.000000 -0.002496
681.000000 -0.021156
682.000000 -0.019777
683.000000 -0.021156
684.000000 -0.024496
685.000000 -0.021157
686.000000 -0.019776
687.000000 -0.021156
688.000000 0.547769
689.000000 -0.021157
690.000000 -0.019776
691.000000 -0.021156
692.000000 -0.024497
693.000000 -0.021156
694.000000 -0.019777
695.000000 -0.021156
696.000000 -0.002495
697.000000 -0.021157
698.000000 -0.019776
699.000000 -0.021156
700.000000 -0.024497
701.000000 -0.021156
702.000000 -0.019777
703.000000 -0.021156
704.000000 0.127590
705.000000 -0.021156
706.000000 -0.019776
707.000000 -0.021157
708.000000 -0.024496
709.000000 -0.021157
710.000000 -0.019776
711.000000 -0.021156
712.000000 -0.002496
713.000000 -0.021156
714.000000 -0.019776
715.000000 -0.021157
716.000000 -0.024496
717.000000 -0.021157
718.000000 -0.019776
719.000000 -0.021156
720.000000 0.547769
721.000000 -0.021157
722.000000 -0.019776
723.000000 -0.021156
724.000000 -0.024497
725.000000 -0.021156
726.000000 -0.019776
727.000000 -0.021157
728.000000 -0.002495
729.000000 -0.021157
730.000000 -0.019776
731.000000 -0.021156
732.000000 -0.024497
733.000000 -0.021156
734.000000 -0.019776
735.000000 -0.021157
736.000000 0.064228
737.000000 -0.021157
738.000000 -0.019776
739.000000 -0.021156
740.000000 -0.024497
741.000000 -0.021156
742.000000 -0.019777
743.000000 -0.021156
744.000000 -0.002495
745.000000 -0.021157
746.000000 -0.019776
747.000000 -0.021156
748.000000 -0.024497
749.000000 -0.021156
750.000000 -0.019777
751.000000 -0.021156
752.000000 0.547769
753.000000 -0.021156
754.000000 -0.019777
755.000000 -0.021156
756.000000 -0.024496
757.000000 -0.021157
758.000000 -0.019776
759.000000 -0.021156
760.000000 -0.002496
761.000000 -0.021156
762.000000 -0.019777
763.000000 -0.021156
764.000000 -0.024497
765.000000 -0.021156
766.000000 -0.019776
767.000000 -0.021157
768.000000 0.029026
769.000000 -0.021156
770.000000 -0.019776
771.000000 -0.021157
772.000000 -0.024496
773.000000 -0.021157
774.000000 -0.019776
775.000000 -0.021156
776.000000 -0.002496
777.000000 -0.021156
778.000000 -0.019776
779.000000 -0.021157
780.000000 -0.024496
781.000000 -0.021157
782.000000 -0.019776
783.000000 -0.021156
784.000000 0.547769
785.000000 -0.021157
786.000000 -0.019776
787.000000 -0.021156
788.000000 -0.024497
789.000000 -0.021156
790.000000 -0.019776
791.000000 -0.021157
792.000000 -0.002495
793.000000 -0.021157
794.000000 -0.019776
795.000000 -0.021156
796.000000 -0.024497
797.000000 -0.021156
798.000000 -0.019776
799.000000 -0.021157
800.000000 0.064228
801.000000 -0.021157
802.000000 -0.019776
803.000000 -0.021156
804.000000 -0.024497
805.000000 -0.021156
806.000000 -0.019777
807.000000 -0.021156
808.000000 -0.002495
809.000000 -0.021157
810.000000 -0.019776
811.000000 -0.021156
812.000000 -0.024497
813.000000 -0.021156
814.000000 -0.019777
815.000000 -0.021156
816.000000 0.547769
817.000000 -0.021156
818.000000 -0.019777
819.000000 -0.021156
820.000000 -0.024496
821.000000 -0.021157
822.000000 -0.019776
823.000000 -0.021156
824.000000 -0.002496
825.000000 -0.021156
826.000000 -0.019777
827.000000 -0.021156
828.000000 -0.024496
829.000000 -0.021157
830.000000 -0.019776
831.000000 -0.021156
832.000000 0.127590
833.000000 -0.021157
834.000000 -0.019776
835.000000 -0.021156
836.000000 -0.024497
837.000000 -0.021156
838.000000 -0.019776
839.000000 -0.021157
840.000000 -0.002495
841.000000 -0.021157
842.000000 -0.019776
843.000000 -0.021156
844.000000 -0.024497
845.000000 -0.021156
846.000000 -0.019776
847.000000 -0.021157
848.000000 0.547769
849.000000 -0.021156
850.000000 -0.019776
851.000000 -0.021157
852.000000 -0.024496
853.000000 -0.021157
854.000000 -0.019776
855.000000 -0.021156
856.000000 -0.002496
857.000000 -0.021156
858.000000 -0.019776
859.000000 -0.021157
860.000000 -0.024496
861.000000 -0.021157
862.000000 -0.019776
863.000000 -0.021156
864.000000 0.064227
865.000000 -0.021156
866.000000 -0.019777
867.000000 -0.021156
868.000000 -0.024496
869.000000 -0.021157
870.000000 -0.019776
871.000000 -0.021156
872.000000 -0.002496
873.000000 -0.021156
874.000000 -0.019777
875.000000 -0.021156
876.000000 -0.024496
877.000000 -0.021157
878.000000 -0.019776
879.000000 -0.021156
880.000000 0.547769
881.000000 -0.021157
882.000000 -0.019776
883.000000 -0.021156
884.000000 -0.024497
885.000000 -0.021156
886.000000 -0.019777
887.000000 -0.021156
888.000000 -0.002496
889.000000 -0.021156
890.000000 -0.019776
891.000000 -0.021157
892.000000 -0.024496
893.000000 -0.021156
894.000000 -0.019777
895.000000 -0.021156
896.000000 0.100709
897.000000 -0.021156
898.000000 -0.019777
899.000000 -0.021156
900.000000 -0.024496
901.000000 -0.021157
902.000000 -0.019776
903.000000 -0.021157
904.000000 -0.002495
905.000000 -0.021156
906.000000 -0.019777
907.000000 -0.021156
908.000000 -0.024497
909.000000 -0.021156
910.000000 -0.019776
911.000000 -0.021157
912.000000 0.547769
913.000000 -0.021156
914.000000 -0.019776
915.000000 -0.021157
916.000000 -0.024496
917.000000 -0.021156
918.000000 -0.019777
919.000000 -0.021156
920.000000 -0.002496
921.000000 -0.021156
922.000000 -0.019776
923.000000 -0.021157
924.000000 -0.024496
925.000000 -0.021156
926.000000 -0.019777
927.000000 -0.021156
928.000000 0.064227
929.000000 -0.021156
930.000000 -0.019776
931.000000 -0.021157
932.000000 -0.024496
933.000000 -0.021157
934.000000 -0.019776
935.000000 -0.021156
936.000000 -0.002496
937.000000 -0.021156
938.000000 -0.019776
939.000000 -0.021157
940.000000 -0.024496
941.000000 -0.021157
942.000000 -0.019776
943.000000 -0.021156
944.000000 0.547769
945.000000 -0.021157
946.000000 -0.019776
947.000000 -0.021156
948.000000 -0.024497
949.000000 -0.021156
950.000000 -0.019776
951.000000 -0.021157
952.000000 -0.002495
953.000000 -0.021157
954.000000 -0.019776
955.000000 -0.021156
956.000000 -0.024497
957.000000 -0.021156
958.000000 -0.019776
959.000000 -0.021157
960.000000 0.127590
961.000000 -0.021156
962.000000 -0.019776
963.000000 -0.021157
964.000000 -0.024496
965.000000 -0.021156
966.000000 -0.019777
967.000000 -0.021156
968.000000 -0.002496
969.000000 -0.021156
970.000000 -0.019776
971.000000 -0.021157
972.000000 -0.024496
973.000000 -0.021156
974.000000 -0.019777
975.000000 -0.021156
976.000000 0.547769
977.000000 -0.021156
978.000000 -0.019777
979.000000 -0.021156
980.000000 -0.024497
981.000000 -0.021156
982.000000 -0.019776
983.000000 -0.021157
984.000000 -0.002495
985.000000 -0.021157
986.000000 -0.019776
987.000000 -0.021156
988.000000 -0.024497
989.000000 -0.021156
990.000000 -0.019776
991.000000 -0.021157
992.000000 0.064228
993.000000 -0.021157
994.000000 -0.019776
995.000000 -0.021156
996.000000 -0.024497
997.000000 -0.021156
998.000000 -0.019776
999.000000 -0.021157
1000.000000 -0.002495
1001.000000 -0.021157
1002.000000 -0.019776
1003.000000 -0.021156
1004.000000 -0.024497
1005.000000 -0.021156
1006.000000 -0.019776
1007.000000 -0.021157
1008.000000 0.547769
1009.000000 -0.021156
1010.000000 -0.019776
1011.000000 -0.021157
1012.000000 -0.024496
1013.000000 -0.021157
1014.000000 -0.019776
1015.000000 -0.021156
1016.000000 -0.002496
1017.000000 -0.021156
1018.000000 -0.019777
1019.000000 -0.021156
1020.000000 -0.024496
1021.000000 -0.021157
1022.000000 -0.019776
1023.000000 -0.021156
1024.000000 -0.390833
1025.000000 -0.021157
1026.000000 -0.019776
1027.000000 -0.021156
1028.000000 -0.024497
1029.000000 -0.021156
1030.000000 -0.019776
1031.000000 -0.021157
1032.000000 -0.002495
1033.000000 -0.021157
1034.000000 -0.019776
1035.000000 -0.021156
1036.000000 -0.024497
1037.000000 -0.021156
1038.000000 -0.019776
1039.000000 -0.021157
1040.000000 0.547769
1041.000000 -0.021156
1042.000000 -0.019776
1043.000000 -0.021157
1044.000000 -0.024496
1045.000000 -0.021157
1046.000000 -0.019776
1047.000000 -0.021156
1048.000000 -0.002496
1049.000000 -0.021156
1050.000000 -0.019777
1051.000000 -0.021156
1052.000000 -0.024496
1053.000000 -0.021157
1054.000000 -0.019776
1055.000000 -0.021156
1056.000000 0.064227
1057.000000 -0.021156
1058.000000 -0.019777
1059.000000 -0.021156
1060.000000 -0.024496
1061.000000 -0.021157
1062.000000 -0.019776
1063.000000 -0.021156
1064.000000 -0.002496
1065.000000 -0.021156
1066.000000 -0.019777
1067.000000 -0.021156
1068.000000 -0.024496
1069.000000 -0.021157
1070.000000 -0.019776
1071.000000 -0.021157
1072.000000 0.547770
1073.000000 -0.021157
1074.000000 -0.019776
1075.000000 -0.021157
1076.000000 -0.024496
1077.000000 -0.021156
1078.000000 -0.019777
1079.000000 -0.021156
1080.000000 -0.002496
1081.000000 -0.021156
1082.000000 -0.019776
1083.000000 -0.021157
1084.000000 -0.024496
1085.000000 -0.021156
1086.000000 -0.019777
1087.000000 -0.021156
1088.000000 0.127590
1089.000000 -0.021156
1090.000000 -0.019776
1091.000000 -0.021157
1092.000000 -0.024496
1093.000000 -0.021157
1094.000000 -0.019776
1095.000000 -0.021156
1096.000000 -0.002496
1097.000000 -0.021156
1098.000000 -0.019777
1099.000000 -0.021156
1100.000000 -0.024496
1101.000000 -0.021157
1102.000000 -0.019776
1103.000000 -0.021156
1104.000000 0.547769
1105.000000 -0.021157
1106.000000 -0.019776
1107.000000 -0.021156
1108.000000 -0.024497
1109.000000 -0.021156
1110.000000 -0.019777
1111.000000 -0.021156
1112.000000 -0.002495
1113.000000 -0.021157
1114.000000 -0.019776
1115.000000 -0.021156
1116.000000 -0.024497
1117.000000 -0.021156
1118.000000 -0.019777
1119.000000 -0.021156
1120.000000 0.064228
1121.000000 -0.021157
1122.000000 -0.019776
1123.000000 -0.021157
1124.000000 -0.024496
1125.000000 -0.021156
1126.000000 -0.019777
1127.000000 -0.021156
1128.000000 -0.002496
1129.000000 -0.021156
1130.000000 -0.019776
1131.000000 -0.021157
1132.000000 -0.024496
1133.000000 -0.021156
1134.000000 -0.019777
1135.000000 -0.021156
1136.000000 0.547769
1137.000000 -0.021156
1138.000000 -0.019777
1139.000000 -0.021156
1140.000000 -0.024497
1141.000000 -0.021156
1142.000000 -0.019776
1143.000000 -0.021157
1144.000000 -0.002495
1145.000000 -0.021156
1146.000000 -0.019777
1147.000000 -0.021156
1148.000000 -0.024497
1149.000000 -0.021156
1150.000000 -0.019776
1151.000000 -0.021157
1152.000000 0.100709
1153.000000 -0.021156
1154.000000 -0.019776
1155.000000 -0.021157
1156.000000 -0.024496
1157.000000 -0.021156
1158.000000 -0.019777
1159.000000 -0.021156
1160.000000 -0.002496
1161.000000 -0.021156
1162.000000 -0.019776
1163.000000 -0.021157
1164.000000 -0.024496
1165.000000 -0.021156
1166.000000 -0.019777
1167.000000 -0.021156
1168.000000 0.547769
1169.000000 -0.021156
1170.000000 -0.019777
1171.000000 -0.021156
1172.000000 -0.024497
1173.000000 -0.021156
1174.000000 -0.019776
1175.000000 -0.021157
1176.000000 -0.002495
1177.000000 -0.021157
1178.000000 -0.019776
1179.000000 -0.021156
1180.000000 -0.024497
1181.000000 -0.021156
1182.000000 -0.019776
1183.000000 -0.021157
1184.000000 0.064228
1185.000000 -0.021157
1186.000000 -0.019776
1187.000000 -0.021156
1188.000000 -0.024497
1189.000000 -0.021156
1190.000000 -0.019776
1191.000000 -0.021157
1192.000000 -0.002495
1193.000000 -0.021157
1194.000000 -0.019776
1195.000000 -0.021156
1196.000000 -0.024497
1197.000000 -0.021156
1198.000000 -0.019776
1199.000000 -0.021157
1200.000000 0.547769
1201.000000 -0.021156
1202.000000 -0.019776
1203.000000 -0.021157
1204.000000 -0.024496
1205.000000 -0.021157
1206.000000 -0.019776
1207.000000 -0.021156
1208.000000 -0.002496
1209.000000 -0.021156
1210.000000 -0.019777
1211.000000 -0.021156
1212.000000 -0.024496
1213.000000 -0.021157
1214.000000 -0.019776
1215.000000 -0.021156
1216.000000 0.127590
1217.000000 -0.021156
1218.000000 -0.019777
1219.000000 -0.021156
1220.000000 -0.024497
1221.000000 -0.021156
1222.000000 -0.019776
1223.000000 -0.021157
1224.000000 -0.002495
1225.000000 -0.021157
1226.000000 -0.019776
1227.000000 -0.021156
1228.000000 -0.024497
1229.000000 -0.021156
1230.000000 -0.019776
1231.000000 -0.021157
1232.000000 0.547769
1233.000000 -0.021156
1234.000000 -0.019776
1235.000000 -0.021157
1236.000000 -0.024496
1237.000000 -0.021157
1238.000000 -0.019776
1239.000000 -0.021156
1240.000000 -0.002496
1241.000000 -0.021156
1242.000000 -0.019776
1243.000000 -0.021157
1244.000000 -0.024496
1245.000000 -0.021157
1246.000000 -0.019776
1247.000000 -0.021156
1248.000000 0.064227
1249.000000 -0.021156
1250.000000 -0.019776
1251.000000 -0.021157
1252.000000 -0.024496
1253.000000 -0.021157
1254.000000 -0.019776
1255.000000 -0.021156
1256.000000 -0.002496
1257.000000 -0.021156
1258.000000 -0.019777
1259.000000 -0.021156
1260.000000 -0.024496
1261.000000 -0.021157
1262.000000 -0.019776
1263.000000 -0.021156
1264.000000 0.547769
1265.000000 -0.021157
1266.000000 -0.019776
1267.000000 -0.021156
1268.000000 -0.024497
1269.000000 -0.021156
1270.000000 -0.019777
1271.000000 -0.021156
1272.000000 -0.002495
1273.000000 -0.021157
1274.000000 -0.019776
1275.000000 -0.021156
1276.000000 -0.024497
1277.000000 -0.021156
1278.000000 -0.019777
1279.000000 -0.021156
1280.000000 0.029026
1281.000000 -0.021156
1282.000000 -0.019777
1283.000000 -0.021156
1284.000000 -0.024497
1285.000000 -0.021156
1286.000000 -0.019776
1287.000000 -0.021157
1288.000000 -0.002495
1289.000000 -0.021157
1290.000000 -0.019776
1291.000000 -0.021156
1292.000000 -0.024497
1293.000000 -0.021156
1294.000000 -0.019776
1295.000000 -0.021157
1296.000000 0.547769
1297.000000 -0.021156
1298.000000 -0.019776
1299.000000 -0.021157
1300.000000 -0.024496
1301.000000 -0.021157
1302.000000 -0.019776
1303.000000 -0.021156
1304.000000 -0.002496
1305.000000 -0.021156
1306.000000 -0.019776
1307.000000 -0.021157
1308.000000 -0.024496
1309.000000 -0.021157
1310.000000 -0.019776
1311.000000 -0.021156
1312.000000 0.064227
1313.000000 -0.021156
1314.000000 -0.019776
1315.000000 -0.021157
1316.000000 -0.024496
1317.000000 -0.021157
1318.000000 -0.019776
1319.000000 -0.021156
1320.000000 -0.002496
1321.000000 -0.021156
1322.000000 -0.019776
1323.000000 -0.021157
1324.000000 -0.024496
1325.000000 -0.021157
1326.000000 -0.019776
1327.000000 -0.021156
1328.000000 0.547769
1329.000000 -0.021157
1330.000000 -0.019776
1331.000000 -0.021156
1332.000000 -0.024497
1333.000000 -0.021156
1334.000000 -0.019777
1335.000000 -0.021156
1336.000000 -0.002495
1337.000000 -0.021157
1338.000000 -0.019776
1339.000000 -0.021156
1340.000000 -0.024497
1341.000000 -0.021156
1342.000000 -0.019777
1343.000000 -0.021156
1344.000000 0.127590
1345.000000 -0.021156
1346.000000 -0.019776
1347.000000 -0.021157
1348.000000 -0.024496
1349.000000 -0.021157
1350.000000 -0.019776
1351.000000 -0.021156
1352.000000 -0.002496
1353.000000 -0.021156
1354.000000 -0.019776
1355.000000 -0.021157
1356.000000 -0.024496
1357.000000 -0.021157
1358.000000 -0.019776
1359.000000 -0.021156
1360.000000 0.547769
1361.000000 -0.021157
1362.000000 -0.019776
1363.000000 -0.021156
1364.000000 -0.024497
1365.000000 -0.021156
1366.000000 -0.019776
1367.000000 -0.021157
1368.000000 -0.002495
1369.000000 -0.021157
1370.000000 -0.019776
1371.000000 -0.021156
1372.000000 -0.024497
1373.000000 -0.021156
1374.000000 -0.019776
1375.000000 -0.021157
1376.000000 0.064228
1377.000000 -0.021157
1378.000000 -0.019776
1379.000000 -0.021156
1380.000000 -0.024497
1381.000000 -0.021156
1382.000000 -0.019777
1383.000000 -0.021156
1384.000000 -0.002495
1385.000000 -0.021157
1386.000000 -0.019776
1387.000000 -0.021156
1388.000000 -0.024497
1389.000000 -0.021156
1390.000000 -0.019777
1391.000000 -0.021156
1392.000000 0.547769
1393.000000 -0.021156
1394.000000 -0.019777
1395.000000 -0.021156
1396.000000 -0.024496
1397.000000 -0.021157
1398.000000 -0.019776
1399.000000 -0.021156
1400.000000 -0.002496
1401.000000 -0.021156
1402.000000 -0.019777
1403.000000 -0.021156
1404.000000 -0.024496
1405.000000 -0.021157
1406.000000 -0.019776
1407.000000 -0.021157
1408.000000 0.100710
1409.000000 -0.021157
1410.000000 -0.019776
1411.000000 -0.021156
1412.000000 -0.024497
1413.000000 -0.021156
1414.000000 -0.019777
1415.000000 -0.021156
1416.000000 -0.002495
1417.000000 -0.021157
1418.000000 -0.019776
1419.000000 -0.021156
1420.000000 -0.024497
1421.000000 -0.021156
1422.000000 -0.019777
1423.000000 -0.021156
1424.000000 0.547769
1425.000000 -0.021156
1426.000000 -0.019777
1427.000000 -0.021156
1428.000000 -0.024497
1429.000000 -0.021156
1430.000000 -0.019776
1431.000000 -0.021157
1432.000000 -0.002495
1433.000000 -0.021156
1434.000000 -0.019777
1435.000000 -0.021156
1436.000000 -0.024497
1437.000000 -0.021156
1438.000000 -0.019776
1439.000000 -0.021157
1440.000000 0.064228
1441.000000 -0.021156
1442.000000 -0.019777
1443.000000 -0.021156
1444.000000 -0.024497
1445.000000 -0.021156
1446.000000 -0.019776
1447.000000 -0.021157
1448.000000 -0.002495
1449.000000 -0.021157
1450.000000 -0.019776
1451.000000 -0.021156
1452.000000 -0.024497
1453.000000 -0.021156
1454.000000 -0.019776
1455.000000 -0.021157
1456.000000 0.547769
1457.000000 -0.021156
1458.000000 -0.019776
1459.000000 -0.021157
1460.000000 -0.024496
1461.000000 -0.021157
1462.000000 -0.019776
1463.000000 -0.021156
1464.000000 -0.002496
1465.000000 -0.021156
1466.000000 -0.019776
1467.000000 -0.021157
1468.000000 -0.024496
1469.000000 -0.021157
1470.000000 -0.019776
1471.000000 -0.021156
1472.000000 0.127590
1473.000000 -0.021156
1474.000000 -0.019777
1475.000000 -0.021156
1476.000000 -0.024497
1477.000000 -0.021156
1478.000000 -0.019776
1479.000000 -0.021157
1480.000000 -0.002495
1481.000000 -0.021156
1482.000000 -0.019777
1483.000000 -0.021156
1484.000000 -0.024497
1485.000000 -0.021156
1486.000000 -0.019776
1487.000000 -0.021157
1488.000000 0.547769
1489.000000 -0.021156
1490.000000 -0.019776
1491.000000 -0.021157
1492.000000 -0.024496
1493.000000 -0.021156
1494.000000 -0.019777
1495.000000 -0.021156
1496.000000 -0.002496
1497.000000 -0.021156
1498.000000 -0.019776
1499.000000 -0.021157
1500.000000 -0.024496
1501.000000 -0.021156
1502.000000 -0.019777
1503.000000 -0.021156
1504.000000 0.064227
1505.000000 -0.021156
1506.000000 -0.019776
1507.000000 -0.021157
1508.000000 -0.024496
1509.000000 -0.021157
1510.000000 -0.019776
1511.000000 -0.021156
1512.000000 -0.002496
1513.000000 -0.021156
1514.000000 -0.019776
1515.000000 -0.021157
1516.000000 -0.024496
1517.000000 -0.021157
1518.000000 -0.019776
1519.000000 -0.021156
1520.000000 0.547769
1521.000000 -0.021157
1522.000000 -0.019776
1523.000000 -0.021156
1524.000000 -0.024497
1525.000000 -0.021156
1526.000000 -0.019776
1527.000000 -0.021157
1528.000000 -0.002495
1529.000000 -0.021157
1530.000000 -0.019776
1531.000000 -0.021156
1532.000000 -0.024497
1533.000000 -0.021156
1534.000000 -0.019776
1535.000000 -0.021157
1536.000000 -0.196264
1537.000000 -0.021156
1538.000000 -0.019777
1539.000000 -0.021156
1540.000000 -0.024497
1541.000000 -0.021156
1542.000000 -0.019776
1543.000000 -0.021157
1544.000000 -0.002495
1545.000000 -0.021156
1546.000000 -0.019777
1547.000000 -0.021156
1548.000000 -0.024497
1549.000000 -0.021156
1550.000000 -0.019776
1551.000000 -0.021157
1552.000000 0.547769
1553.000000 -0.021156
1554.000000 -0.019776
1555.000000 -0.021157
1556.000000 -0.024496
1557.000000 -0.021156
1558.000000 -0.019777
1559.000000 -0.021156
1560.000000 -0.002496
1561.000000 -0.021156
1562.000000 -0.019776
1563.000000 -0.021157
1564.000000 -0.024496
1565.000000 -0.021157
1566.000000 -0.019776
1567.000000 -0.021156
1568.000000 0.064227
1569.000000 -0.021156
1570.000000 -0.019776
1571.000000 -0.021157
1572.000000 -0.024496
1573.000000 -0.021157
1574.000000 -0.019776
1575.000000 -0.021156
1576.000000 -0.002496
1577.000000 -0.021156
1578.000000 -0.019776
1579.000000 -0.021157
1580.000000 -0.024496
1581.000000 -0.021157
1582.000000 -0.019776
1583.000000 -0.021156
1584.000000 0.547769
1585.000000 -0.021157
1586.000000 -0.019776
1587.000000 -0.021156
1588.000000 -0.024497
1589.000000 -0.021156
1590.000000 -0.019776
1591.000000 -0.021157
1592.000000 -0.002495
1593.000000 -0.021157
1594.000000 -0.019776
1595.000000 -0.021156
1596.000000 -0.024497
1597.000000 -0.021156
1598.000000 -0.019776
1599.000000 -0.021157
1600.000000 0.127590
1601.000000 -0.021156
1602.000000 -0.019776
1603.000000 -0.021157
1604.000000 -0.024496
1605.000000 -0.021156
1606.000000 -0.019777
1607.000000 -0.021156
1608.000000 -0.002496
1609.000000 -0.021156
1610.000000 -0.019776
1611.000000 -0.021157
1612.000000 -0.024496
1613.000000 -0.021156
1614.000000 -0.019777
1615.000000 -0.021156
1616.000000 0.547769
1617.000000 -0.021157
1618.000000 -0.019776
1619.000000 -0.021156
1620.000000 -0.024497
1621.000000 -0.021156
1622.000000 -0.019776
1623.000000 -0.021157
1624.000000 -0.002495
1625.000000 -0.021157
1626.000000 -0.019776
1627.000000 -0.021156
1628.000000 -0.024497
1629.000000 -0.021156
1630.000000 -0.019776
1631.000000 -0.021157
1632.000000 0.064228
1633.000000 -0.021157
1634.000000 -0.019776
1635.000000 -0.021156
1636.000000 -0.024497
1637.000000 -0.021156
1638.000000 -0.019776
1639.000000 -0.021157
1640.000000 -0.002495
1641.000000 -0.021157
1642.000000 -0.019776
1643.000000 -0.021156
1644.000000 -0.024497
1645.000000 -0.021156
1646.000000 -0.019776
1647.000000 -0.021157
1648.000000 0.547769
1649.000000 -0.021156
1650.000000 -0.019776
1651.000000 -0.021157
1652.000000 -0.024496
1653.000000 -0.021157
1654.000000 -0.019776
1655.000000 -0.021156
1656.000000 -0.002496
1657.000000 -0.021156
1658.000000 -0.019777
1659.000000 -0.021156
1660.000000 -0.024496
1661.000000 -0.021157
1662.000000 -0.019776
1663.000000 -0.021156
1664.000000 0.100709
1665.000000 -0.021157
1666.000000 -0.019776
1667.000000 -0.021156
1668.000000 -0.024497
1669.000000 -0.021156
1670.000000 -0.019777
1671.000000 -0.021156
1672.000000 -0.002495
1673.000000 -0.021157
1674.000000 -0.019776
1675.000000 -0.021156
1676.000000 -0.024497
1677.000000 -0.021156
1678.000000 -0.019777
1679.000000 -0.021156
1680.000000 0.547769
1681.000000 -0.021156
1682.000000 -0.019777
1683.000000 -0.021156
1684.000000 -0.024496
1685.000000 -0.021157
1686.000000 -0.019776
1687.000000 -0.021156
1688.000000 -0.002496
1689.000000 -0.021156
1690.000000 -0.019777
1691.000000 -0.021156
1692.000000 -0.024496
1693.000000 -0.021157
1694.000000 -0.019776
1695.000000 -0.021156
1696.000000 0.064227
1697.000000 -0.021156
1698.000000 -0.019777
1699.000000 -0.021156
1700.000000 -0.024497
1701.000000 -0.021156
1702.000000 -0.019776
1703.000000 -0.021157
1704.000000 -0.002495
1705.000000 -0.021156
1706.000000 -0.019777
1707.000000 -0.021156
1708.000000 -0.024497
1709.000000 -0.021156
1710.000000 -0.019776
1711.000000 -0.021157
1712.000000 0.547769
1713.000000 -0.021156
1714.000000 -0.019776
1715.000000 -0.021157
1716.000000 -0.024496
1717.000000 -0.021156
1718.000000 -0.019777
1719.000000 -0.021156
1720.000000 -0.002496
1721.000000 -0.021156
1722.000000 -0.019776
1723.000000 -0.021157
1724.000000 -0.024496
1725.000000 -0.021157
1726.000000 -0.019776
1727.000000 -0.021156
1728.000000 0.127590
1729.000000 -0.021156
1730.000000 -0.019777
1731.000000 -0.021156
1732.000000 -0.024496
1733.000000 -0.021157
1734.000000 -0.019776
1735.000000 -0.021156
1736.000000 -0.002496
1737.000000 -0.021156
1738.000000 -0.019777
1739.000000 -0.021156
1740.000000 -0.024496
1741.000000 -0.021157
1742.000000 -0.019776
1743.000000 -0.021156
1744.000000 0.547769
1745.000000 -0.021157
1746.000000 -0.019776
1747.000000 -0.021156
1748.000000 -0.024497
1749.000000 -0.021156
1750.000000 -0.019777
1751.000000 -0.021156
1752.000000 -0.002496
1753.000000 -0.021156
1754.000000 -0.019776
1755.000000 -0.021157
1756.000000 -0.024496
1757.000000 -0.021156
1758.000000 -0.019777
1759.000000 -0.021156
1760.000000 0.064227
1761.000000 -0.021156
1762.000000 -0.019776
1763.000000 -0.021157
1764.000000 -0.024496
1765.000000 -0.021156
1766.000000 -0.019777
1767.000000 -0.021156
1768.000000 -0.002496
1769.000000 -0.021156
1770.000000 -0.019776
1771.000000 -0.021157
1772.000000 -0.024496
1773.000000 -0.021157
1774.000000 -0.019776
1775.000000 -0.021156
1776.000000 0.547769
1777.000000 -0.021157
1778.000000 -0.019776
1779.000000 -0.021156
1780.000000 -0.024497
1781.000000 -0.021156
1782.000000 -0.019776
1783.000000 -0.021157
1784.000000 -0.002495
1785.000000 -0.021157
1786.000000 -0.019776
1787.000000 -0.021156
1788.000000 -0.024497
1789.000000 -0.021156
1790.000000 -0.019776
1791.000000 -0.021157
1792.000000 0.029026
1793.000000 -0.021156
1794.000000 -0.019777
1795.000000 -0.021156
1796.000000 -0.024496
1797.000000 -0.021157
1798.000000 -0.019776
1799.000000 -0.021156
1800.000000 -0.002496
1801.000000 -0.021156
1802.000000 -0.019777
1803.000000 -0.021156
1804.000000 -0.024496
1805.000000 -0.021157
1806.000000 -0.019776
1807.000000 -0.021156
1808.000000 0.547769
1809.000000 -0.021157
1810.000000 -0.019776
1811.000000 -0.021156
1812.000000 -0.024497
1813.000000 -0.021156
1814.000000 -0.019777
1815.000000 -0.021156
1816.000000 -0.002495
1817.000000 -0.021157
1818.000000 -0.019776
1819.000000 -0.021157
1820.000000 -0.024496
1821.000000 -0.021156
1822.000000 -0.019777
1823.000000 -0.021156
1824.000000 0.064227
1825.000000 -0.021156
1826.000000 -0.019776
1827.000000 -0.021157
1828.000000 -0.024496
1829.000000 -0.021156
1830.000000 -0.019777
1831.000000 -0.021156
1832.000000 -0.002496
1833.000000 -0.021156
1834.000000 -0.019776
1835.000000 -0.021157
1836.000000 -0.024496
1837.000000 -0.021156
1838.000000 -0.019777
1839.000000 -0.021156
1840.000000 0.547769
1841.000000 -0.021156
1842.000000 -0.019777
1843.000000 -0.021156
1844.000000 -0.024497
1845.000000 -0.021156
1846.000000 -0.019776
1847.000000 -0.021157
1848.000000 -0.002495
1849.000000 -0.021157
1850.000000 -0.019776
1851.000000 -0.021156
1852.000000 -0.024497
1853.000000 -0.021156
1854.000000 -0.019776
1855.000000 -0.021157
1856.000000 0.127591
1857.000000 -0.021157
1858.000000 -0.019776
1859.000000 -0.021156
1860.000000 -0.024497
1861.000000 -0.021156
1862.000000 -0.019777
1863.000000 -0.021156
1864.000000 -0.002495
1865.000000 -0.021157
1866.000000 -0.019776
1867.000000 -0.021157
1868.000000 -0.024496
1869.000000 -0.021156
1870.000000 -0.019777
1871.000000 -0.021156
1872.000000 0.547769
1873.000000 -0.021156
1874.000000 -0.019777
1875.000000 -0.021156
1876.000000 -0.024497
1877.000000 -0.021156
1878.000000 -0.019776
1879.000000 -0.021157
1880.000000 -0.002495
1881.000000 -0.021156
1882.000000 -0.019777
1883.000000 -0.021156
1884.000000 -0.024497
1885.000000 -0.021156
1886.000000 -0.019776
1887.000000 -0.021157
1888.000000 0.064228
1889.000000 -0.021156
1890.000000 -0.019777
1891.000000 -0.021156
1892.000000 -0.024497
1893.000000 -0.021156
1894.000000 -0.019776
1895.000000 -0.021157
1896.000000 -0.002495
1897.000000 -0.021157
1898.000000 -0.019776
1899.000000 -0.021156
1900.000000 -0.024497
1901.000000 -0.021156
1902.000000 -0.019776
1903.000000 -0.021157
1904.000000 0.547769
1905.000000 -0.021156
1906.000000 -0.019776
1907.000000 -0.021157
1908.000000 -0.024496
1909.000000 -0.021157
1910.000000 -0.019776
1911.000000 -0.021156
1912.000000 -0.002496
1913.000000 -0.021156
1914.000000 -0.019776
1915.000000 -0.021157
1916.000000 -0.024496
1917.000000 -0.021157
1918.000000 -0.019776
1919.000000 -0.021156
1920.000000 0.100709
1921.000000 -0.021157
1922.000000 -0.019776
1923.000000 -0.021156
1924.000000 -0.024497
1925.000000 -0.021156
1926.000000 -0.019776
1927.000000 -0.021157
1928.000000 -0.002495
1929.000000 -0.021157
1930.000000 -0.019776
1931.000000 -0.021156
1932.000000 -0.024497
1933.000000 -0.021156
1934.000000 -0.019776
1935.000000 -0.021157
1936.000000 0.547769
1937.000000 -0.021156
1938.000000 -0.019776
1939.000000 -0.021157
1940.000000 -0.024496
1941.000000 -0.021157
1942.000000 -0.019776
1943.000000 -0.021156
1944.000000 -0.002496
1945.000000 -0.021156
1946.000000 -0.019776
1947.000000 -0.021157
1948.000000 -0.024496
1949.000000 -0.021157
1950.000000 -0.019776
1951.000000 -0.021156
1952.000000 0.064227
1953.000000 -0.021156
1954.000000 -0.019777
1955.000000 -0.021156
1956.000000 -0.024496
1957.000000 -0.021157
1958.000000 -0.019776
1959.000000 -0.021156
1960.000000 -0.002496
1961.000000 -0.021156
1962.000000 -0.019777
1963.000000 -0.021156
1964.000000 -0.024496
1965.000000 -0.021157
1966.000000 -0.019776
1967.000000 -0.021156
1968.000000 0.547769
1969.000000 -0.021157
1970.000000 -0.019776
1971.000000 -0.021156
1972.000000 -0.024497
1973.000000 -0.021156
1974.000000 -0.019777
1975.000000 -0.021156
1976.000000 -0.002496
1977.000000 -0.021156
1978.000000 -0.019776
1979.000000 -0.021157
1980.000000 -0.024496
1981.000000 -0.021156
1982.000000 -0.019777
1983.000000 -0.021156
1984.000000 0.127590
1985.000000 -0.021156
1986.000000 -0.019776
1987.000000 -0.021157
1988.000000 -0.024496
1989.000000 -0.021157
1990.000000 -0.019776
1991.000000 -0.021156
1992.000000 -0.002496
1993.000000 -0.021156
1994.000000 -0.019776
1995.000000 -0.021157
1996.000000 -0.024496
1997.000000 -0.021157
1998.000000 -0.019776
1999.000000 -0.021156
2000.000000 0.547769
2001.000000 -0.021157
2002.000000 -0.019776
2003.000000 -0.021156
2004.000000 -0.024497
2005.000000 -0.021156
2006.000000 -0.019777
2007.000000 -0.021156
2008.000000 -0.002495
2009.000000 -0.021157
2010.000000 -0.019776
2011.000000 -0.021156
2012.000000 -0.024497
2013.000000 -0.021156
2014.000000 -0.019777
2015.000000 -0.021156
2016.000000 0.064228
2017.000000 -0.021157
2018.000000 -0.019776
2019.000000 -0.021156
2020.000000 -0.024497
2021.000000 -0.021156
2022.000000 -0.019777
2023.000000 -0.021156
2024.000000 -0.002496
2025.000000 -0.021156
2026.000000 -0.019776
2027.000000 -0.021157
2028.000000 -0.024496
2029.000000 -0.021156
2030.000000 -0.019777
2031.000000 -0.021156
2032.000000 0.547769
2033.000000 -0.021156
2034.000000 -0.019777
2035.000000 -0.021156
2036.000000 -0.024497
2037.000000 -0.021156
2038.000000 -0.019776
2039.000000 -0.021157
2040.000000 -0.002495
2041.000000 -0.021156
2042.000000 -0.019777
2043.000000 -0.021156
2044.000000 -0.024497
2045.000000 -0.021156
2046.000000 -0.019776
2047.000000 -0.845653
2048.000000 -1.000000
2049.000000 -0.021157
2050.000000 -0.019776
2051.000000 -0.021156
2052.000000 -0.024497
2053.000000 -0.021156
2054.000000 -0.019777
2055.000000 -0.021156
2056.000000 -0.002495
2057.000000 -0.021157
2058.000000 -0.019776
2059.000000 -0.021156
2060.000000 -0.024497
2061.000000 -0.021156
2062.000000 -0.019777
2063.000000 -0.021156
2064.000000 0.547769
2065.000000 -0.021156
2066.000000 -0.019777
2067.000000 -0.021156
2068.000000 -0.024496
2069.000000 -0.021157
2070.000000 -0.019776
2071.000000 -0.021156
2072.000000 -0.002496
2073.000000 -0.021156
2074.000000 -0.019777
2075.000000 -0.021156
2076.000000 -0.024497
2077.000000 -0.021156
2078.000000 -0.019776
2079.000000 -0.021157
2080.000000 0.064228
2081.000000 -0.021156
2082.000000 -0.019777
2083.000000 -0.021156
2084.000000 -0.024497
2085.000000 -0.021156
2086.000000 -0.019776
2087.000000 -0.021157
2088.000000 -0.002495
2089.000000 -0.021156
2090.000000 -0.019777
2091.000000 -0.021156
2092.000000 -0.024497
2093.000000 -0.021156
2094.000000 -0.019776
2095.000000 -0.021157
2096.000000 0.547769
2097.000000 -0.021156
2098.000000 -0.019776
2099.000000 -0.021157
2100.000000 -0.024496
2101.000000 -0.021157
2102.000000 -0.019776
2103.000000 -0.021156
2104.000000 -0.002496
2105.000000 -0.021156
2106.000000 -0.019776
2107.000000 -0.021157
2108.000000 -0.024496
2109.000000 -0.021157
2110.000000 -0.019776
2111.000000 -0.021156
2112.000000 0.127590
2113.000000 -0.021156
2114.000000 -0.019777
2115.000000 -0.021156
2116.000000 -0.024496
2117.000000 -0.021157
2118.000000 -0.019776
2119.000000 -0.021156
2120.000000 -0.002496
2121.000000 -0.021156
2122.000000 -0.019777
2123.000000 -0.021156
2124.000000 -0.024497
2125.000000 -0.021156
2126.000000 -0.019776
2127.000000 -0.021157
2128.000000 0.547769
2129.000000 -0.021156
2130.000000 -0.019776
2131.000000 -0.021157
2132.000000 -0.024496
2133.000000 -0.021156
2134.000000 -0.019777
2135.000000 -0.021156
2136.000000 -0.002496
2137.000000 -0.021156
2138.000000 -0.019776
2139.000000 -0.021157
2140.000000 -0.024496
2141.000000 -0.021156
2142.000000 -0.019777
2143.000000 -0.021156
2144.000000 0.064227
2145.000000 -0.021156
2146.000000 -0.019776
2147.000000 -0.021157
2148.000000 -0.024496
2149.000000 -0.021157
2150.000000 -0.019776
2151.000000 -0.021156
2152.000000 -0.002496
2153.000000 -0.021156
2154.000000 -0.019776
2155.000000 -0.021157
2156.000000 -0.024496
2157.000000 -0.021157
2158.000000 -0.019776
2159.000000 -0.021156
2160.000000 0.547769
2161.000000 -0.021157
2162.000000 -0.019776
2163.000000 -0.021156
2164.000000 -0.024497
2165.000000 -0.021156
2166.000000 -0.019776
2167.000000 -0.021157
2168.000000 -0.002495
2169.000000 -0.021157
2170.000000 -0.019776
2171.000000 -0.021156
2172.000000 -0.024497
2173.000000 -0.021156
2174.000000 -0.019776
2175.000000 -0.021157
2176.000000 0.100709
2177.000000 -0.021156
2178.000000 -0.019776
2179.000000 -0.021157
2180.000000 -0.024496
2181.000000 -0.021157
2182.000000 -0.019776
2183.000000 -0.021156
2184.000000 -0.002496
2185.000000 -0.021156
2186.000000 -0.019776
2187.000000 -0.021157
2188.000000 -0.024496
2189.000000 -0.021157
2190.000000 -0.019776
2191.000000 -0.021156
2192.000000 0.547769
2193.000000 -0.021157
2194.000000 -0.019776
2195.000000 -0.021156
2196.000000 -0.024497
2197.000000 -0.021156
2198.000000 -0.019776
2199.000000 -0.021157
2200.000000 -0.002495
2201.000000 -0.021157
2202.000000 -0.019776
2203.000000 -0.021156
2204.000000 -0.024497
2205.000000 -0.021156
2206.000000 -0.019777
2207.000000 -0.021156
2208.000000 0.064228
2209.000000 -0.021157
2210.000000 -0.019776
2211.000000 -0.021156
2212.000000 -0.024497
2213.000000 -0.021156
2214.000000 -0.019777
2215.000000 -0.021156
2216.000000 -0.002495
2217.000000 -0.021157
2218.000000 -0.019776
2219.000000 -0.021156
2220.000000 -0.024497
2221.000000 -0.021156
2222.000000 -0.019777
2223.000000 -0.021156
2224.000000 0.547769
2225.000000 -0.021156
2226.000000 -0.019777
2227.000000 -0.021156
2228.000000 -0.024496
2229.000000 -0.021157
2230.000000 -0.019776
2231.000000 -0.021157
2232.000000 -0.002495
2233.000000 -0.021156
2234.000000 -0.019777
2235.000000 -0.021156
2236.000000 -0.024497
2237.000000 -0.021156
2238.000000 -0.019776
2239.000000 -0.021157
2240.000000 0.127591
2241.000000 -0.021157
2242.000000 -0.019776
2243.000000 -0.021156
2244.000000 -0.024497
2245.000000 -0.021156
2246.000000 -0.019776
2247.000000 -0.021157
2248.000000 -0.002495
2249.000000 -0.021157
2250.000000 -0.019776
2251.000000 -0.021156
2252.000000 -0.024497
2253.000000 -0.021156
2254.000000 -0.019777
2255.000000 -0.021156
2256.000000 0.547769
2257.000000 -0.021156
2258.000000 -0.019777
2259.000000 -0.021156
2260.000000 -0.024496
2261.000000 -0.021157
2262.000000 -0.019776
2263.000000 -0.021156
2264.000000 -0.002496
2265.000000 -0.021156
2266.000000 -0.019777
2267.000000 -0.021156
2268.000000 -0.024496
2269.000000 -0.021157
2270.000000 -0.019776
2271.000000 -0.021156
2272.000000 0.064227
2273.000000 -0.021156
2274.000000 -0.019777
2275.000000 -0.021156
2276.000000 -0.024496
2277.000000 -0.021157
2278.000000 -0.019776
2279.000000 -0.021157
2280.000000 -0.002495
2281.000000 -0.021156
2282.000000 -0.019777
2283.000000 -0.021156
2284.000000 -0.024497
2285.000000 -0.021156
2286.000000 -0.019776
2287.000000 -0.021157
2288.000000 0.547769
2289.000000 -0.021156
2290.000000 -0.019776
2291.000000 -0.021157
2292.000000 -0.024496
2293.000000 -0.021156
2294.000000 -0.019777
2295.000000 -0.021156
2296.000000 -0.002496
2297.000000 -0.021156
2298.000000 -0.019776
2299.000000 -0.021157
2300.000000 -0.024496
2301.000000 -0.021156
2302.000000 -0.019777
2303.000000 -0.021156
2304.000000 0.029026
2305.000000 -0.021157
2306.000000 -0.019776
2307.000000 -0.021156
2308.000000 -0.024497
2309.000000 -0.021156
2310.000000 -0.019776
2311.000000 -0.021157
2312.000000 -0.002495
2313.000000 -0.021157
2314.000000 -0.019776
2315.000000 -0.021156
2316.000000 -0.024497
2317.000000 -0.021156
2318.000000 -0.019776
2319.000000 -0.021157
2320.000000 0.547769
2321.000000 -0.021156
2322.000000 -0.019776
2323.000000 -0.021157
2324.000000 -0.024496
2325.000000 -0.021157
2326.000000 -0.019776
2327.000000 -0.021156
2328.000000 -0.002496
2329.000000 -0.021156
2330.000000 -0.019777
2331.000000 -0.021156
2332.000000 -0.024496
2333.000000 -0.021157
2334.000000 -0.019776
2335.000000 -0.021156
2336.000000 0.064227
2337.000000 -0.021156
2338.000000 -0.019777
2339.000000 -0.021156
2340.000000 -0.024496
2341.000000 -0.021157
2342.000000 -0.019776
2343.000000 -0.021156
2344.000000 -0.002496
2345.000000 -0.021156
2346.000000 -0.019777
2347.000000 -0.021156
2348.000000 -0.024497
2349.000000 -0.021156
2350.000000 -0.019776
2351.000000 -0.021157
2352.000000 0.547769
2353.000000 -0.021156
2354.000000 -0.019776
2355.000000 -0.021157
2356.000000 -0.024496
2357.000000 -0.021156
2358.000000 -0.019777
2359.000000 -0.021156
2360.000000 -0.002496
2361.000000 -0.021156
2362.000000 -0.019776
2363.000000 -0.021157
2364.000000 -0.024496
2365.000000 -0.021156
2366.000000 -0.019777
2367.000000 -0.021156
2368.000000 0.127590
2369.000000 -0.021156
2370.000000 -0.019776
2371.000000 -0.021157
2372.000000 -0.024496
2373.000000 -0.021157
2374.000000 -0.019776
2375.000000 -0.021156
2376.000000 -0.002496
2377.000000 -0.021156
2378.000000 -0.019777
2379.000000 -0.021156
2380.000000 -0.024496
2381.000000 -0.021157
2382.000000 -0.019776
2383.000000 -0.021156
2384.000000 0.547769
2385.000000 -0.021157
2386.000000 -0.019776
2387.000000 -0.021156
2388.000000 -0.024497
2389.000000 -0.021156
2390.000000 -0.019777
2391.000000 -0.021156
2392.000000 -0.002495
2393.000000 -0.021157
2394.000000 -0.019776
2395.000000 -0.021156
2396.000000 -0.024497
2397.000000 -0.021156
2398.000000 -0.019777
2399.000000 -0.021156
2400.000000 0.064227
2401.000000 -0.021156
2402.000000 -0.019776
2403.000000 -0.021157
2404.000000 -0.024496
2405.000000 -0.021156
2406.000000 -0.019777
2407.000000 -0.021156
2408.000000 -0.002496
2409.000000 -0.021156
2410.000000 -0.019776
2411.000000 -0.021157
2412.000000 -0.024496
2413.000000 -0.021156
2414.000000 -0.019777
2415.000000 -0.021156
2416.000000 0.547769
2417.000000 -0.021156
2418.000000 -0.019777
2419.000000 -0.021156
2420.000000 -0.024497
2421.000000 -0.021156
2422.000000 -0.019776
2423.000000 -0.021157
2424.000000 -0.002495
2425.000000 -0.021156
2426.000000 -0.019777
2427.000000 -0.021156
2428.000000 -0.024497
2429.000000 -0.021156
2430.000000 -0.019776
2431.000000 -0.021157
2432.000000 0.100709
2433.000000 -0.021156
2434.000000 -0.019776
2435.000000 -0.021157
2436.000000 -0.024496
2437.000000 -0.021156
2438.000000 -0.019777
2439.000000 -0.021156
2440.000000 -0.002496
2441.000000 -0.021156
2442.000000 -0.019776
2443.000000 -0.021157
2444.000000 -0.024496
2445.000000 -0.021157
2446.000000 -0.019776
2447.000000 -0.021156
2448.000000 0.547769
2449.000000 -0.021157
2450.000000 -0.019776
2451.000000 -0.021156
2452.000000 -0.024497
2453.000000 -0.021156
2454.000000 -0.019776
2455.000000 -0.021157
2456.000000 -0.002495
2457.000000 -0.021157
2458.000000 -0.019776
2459.000000 -0.021156
2460.000000 -0.024497
2461.000000 -0.021156
2462.000000 -0.019776
2463.000000 -0.021157
2464.000000 0.064228
2465.000000 -0.021157
2466.000000 -0.019776
2467.000000 -0.021156
2468.000000 -0.024497
2469.000000 -0.021156
2470.000000 -0.019776
2471.000000 -0.021157
2472.000000 -0.002495
2473.000000 -0.021157
2474.000000 -0.019776
2475.000000 -0.021156
2476.000000 -0.024497
2477.000000 -0.021156
2478.000000 -0.019776
2479.000000 -0.021157
2480.000000 0.547769
2481.000000 -0.021156
2482.000000 -0.019777
2483.000000 -0.021156
2484.000000 -0.024496
2485.000000 -0.021157
2486.000000 -0.019776
2487.000000 -0.021156
2488.000000 -0.002496
2489.000000 -0.021156
2490.000000 -0.019777
2491.000000 -0.021156
2492.000000 -0.024496
2493.000000 -0.021157
2494.000000 -0.019776
2495.000000 -0.021156
2496.000000 0.127590
2497.000000 -0.021157
2498.000000 -0.019776
2499.000000 -0.021156
2500.000000 -0.024497
2501.000000 -0.021156
2502.000000 -0.019776
2503.000000 -0.021157
2504.000000 -0.002495
2505.000000 -0.021157
2506.000000 -0.019776
2507.000000 -0.021156
2508.000000 -0.024497
2509.000000 -0.021156
2510.000000 -0.019776
2511.000000 -0.021157
2512.000000 0.547769
2513.000000 -0.021156
2514.000000 -0.019776
2515.000000 -0.021157
2516.000000 -0.024496
2517.000000 -0.021157
2518.000000 -0.019776
2519.000000 -0.021156
2520.000000 -0.002496
2521.000000 -0.021156
2522.000000 -0.019776
2523.000000 -0.021157
2524.000000 -0.024496
2525.000000 -0.021157
2526.000000 -0.019776
2527.000000 -0.021156
2528.000000 0.064227
2529.000000 -0.021156
2530.000000 -0.019776
2531.000000 -0.021157
2532.000000 -0.024496
2533.000000 -0.021157
2534.000000 -0.019776
2535.000000 -0.021156
2536.000000 -0.002496
2537.000000 -0.021156
2538.000000 -0.019777
2539.000000 -0.021156
2540.000000 -0.024496
2541.000000 -0.021157
2542.000000 -0.019776
2543.000000 -0.021156
2544.000000 0.547769
2545.000000 -0.021157
2546.000000 -0.019776
2547.000000 -0.021156
2548.000000 -0.024497
2549.000000 -0.021156
2550.000000 -0.019777
2551.000000 -0.021156
2552.000000 -0.002495
2553.000000 -0.021157
2554.000000 -0.019776
2555.000000 -0.021156
2556.000000 -0.024497
2557.000000 -0.021156
2558.000000 -0.019777
2559.000000 -0.021156
2560.000000 -0.196264
2561.000000 -0.021157
2562.000000 -0.019776
2563.000000 -0.021156
2564.000000 -0.024497
2565.000000 -0.021156
2566.000000 -0.019776
2567.000000 -0.021157
2568.000000 -0.002495
2569.000000 -0.021157
2570.000000 -0.019776
2571.000000 -0.021156
2572.000000 -0.024497
2573.000000 -0.021156
2574.000000 -0.019776
2575.000000 -0.021157
2576.000000 0.547769
2577.000000 -0.021156
2578.000000 -0.019776
2579.000000 -0.021157
2580.000000 -0.024496
2581.000000 -0.021157
2582.000000 -0.019776
2583.000000 -0.021156
2584.000000 -0.002496
2585.000000 -0.021156
2586.000000 -0.019776
2587.000000 -0.021157
2588.000000 -0.024496
2589.000000 -0.021157
2590.000000 -0.019776
2591.000000 -0.021156
2592.000000 0.064227
2593.000000 -0.021156
2594.000000 -0.019777
2595.000000 -0.021156
2596.000000 -0.024496
2597.000000 -0.021157
2598.000000 -0.019776
2599.000000 -0.021156
2600.000000 -0.002496
2601.000000 -0.021156
2602.000000 -0.019777
2603.000000 -0.021156
2604.000000 -0.024496
2605.000000 -0.021157
2606.000000 -0.019776
2607.000000 -0.021156
2608.000000 0.547769
2609.000000 -0.021157
2610.000000 -0.019776
2611.000000 -0.021156
2612.000000 -0.024497
2613.000000 -0.021156
2614.000000 -0.019777
2615.000000 -0.021156
2616.000000 -0.002495
2617.000000 -0.021157
2618.000000 -0.019776
2619.000000 -0.021156
2620.000000 -0.024497
2621.000000 -0.021156
2622.000000 -0.019777
2623.000000 -0.021156
2624.000000 0.127590
2625.000000 -0.021156
2626.000000 -0.019776
2627.000000 -0.021157
2628.000000 -0.024496
2629.000000 -0.021157
2630.000000 -0.019776
2631.000000 -0.021156
2632.000000 -0.002496
2633.000000 -0.021156
2634.000000 -0.019776
2635.000000 -0.021157
2636.000000 -0.024496
2637.000000 -0.021157
2638.000000 -0.019776
2639.000000 -0.021156
2640.000000 0.547769
2641.000000 -0.021157
2642.000000 -0.019776
2643.000000 -0.021156
2644.000000 -0.024497
2645.000000 -0.021156
2646.000000 -0.019776
2647.000000 -0.021157
2648.000000 -0.002495
2649.000000 -0.021157
2650.000000 -0.019776
2651.000000 -0.021156
2652.000000 -0.024497
2653.000000 -0.021156
2654.000000 -0.019777
2655.000000 -0.021156
2656.000000 0.064228
2657.000000 -0.021157
2658.000000 -0.019776
2659.000000 -0.021156
2660.000000 -0.024497
2661.000000 -0.021156
2662.000000 -0.019777
2663.000000 -0.021156
2664.000000 -0.002495
2665.000000 -0.021157
2666.000000 -0.019776
2667.000000 -0.021156
2668.000000 -0.024497
2669.000000 -0.021156
2670.000000 -0.019777
2671.000000 -0.021156
2672.000000 0.547769
2673.000000 -0.021156
2674.000000 -0.019777
2675.000000 -0.021156
2676.000000 -0.024497
2677.000000 -0.021156
2678.000000 -0.019776
2679.000000 -0.021157
2680.000000 -0.002495
2681.000000 -0.021156
2682.000000 -0.019777
2683.000000 -0.021156
2684.000000 -0.024497
2685.000000 -0.021156
2686.000000 -0.019776
2687.000000 -0.021157
2688.000000 0.100710
2689.000000 -0.021157
2690.000000 -0.019776
2691.000000 -0.021157
2692.000000 -0.024496
2693.000000 -0.021156
2694.000000 -0.019777
2695.000000 -0.021156
2696.000000 -0.002496
2697.000000 -0.021156
2698.000000 -0.019776
2699.000000 -0.021157
2700.000000 -0.024496
2701.000000 -0.021156
2702.000000 -0.019777
2703.000000 -0.021156
2704.000000 0.547769
2705.000000 -0.021156
2706.000000 -0.019777
2707.000000 -0.021156
2708.000000 -0.024497
2709.000000 -0.021156
2710.000000 -0.019776
2711.000000 -0.021157
2712.000000 -0.002495
2713.000000 -0.021156
2714.000000 -0.019777
2715.000000 -0.021156
2716.000000 -0.024497
2717.000000 -0.021156
2718.000000 -0.019776
2719.000000 -0.021157
2720.000000 0.064228
2721.000000 -0.021157
2722.000000 -0.019776
2723.000000 -0.021156
2724.000000 -0.024497
2725.000000 -0.021156
2726.000000 -0.019776
2727.000000 -0.021157
2728.000000 -0.002495
2729.000000 -0.021157
2730.000000 -0.019776
2731.000000 -0.021156
2732.000000 -0.024497
2733.000000 -0.021156
2734.000000 -0.019776
2735.000000 -0.021157
2736.000000 0.547769
2737.000000 -0.021156
2738.000000 -0.019776
2739.000000 -0.021157
2740.000000 -0.024496
2741.000000 -0.021157
2742.000000 -0.019776
2743.000000 -0.021156
2744.000000 -0.002496
2745.000000 -0.021156
2746.000000 -0.019776
2747.000000 -0.021157
2748.000000 -0.024496
2749.000000 -0.021157
2750.000000 -0.019776
2751.000000 -0.021156
2752.000000 0.127590
2753.000000 -0.021156
2754.000000 -0.019777
2755.000000 -0.021156
2756.000000 -0.024497
2757.000000 -0.021156
2758.000000 -0.019776
2759.000000 -0.021157
2760.000000 -0.002495
2761.000000 -0.021156
2762.000000 -0.019777
2763.000000 -0.021156
2764.000000 -0.024497
2765.000000 -0.021156
2766.000000 -0.019776
2767.000000 -0.021157
2768.000000 0.547769
2769.000000 -0.021156
2770.000000 -0.019776
2771.000000 -0.021157
2772.000000 -0.024496
2773.000000 -0.021157
2774.000000 -0.019776
2775.000000 -0.021156
2776.000000 -0.002496
2777.000000 -0.021156
2778.000000 -0.019776
2779.000000 -0.021157
2780.000000 -0.024496
2781.000000 -0.021157
2782.000000 -0.019776
2783.000000 -0.021156
2784.000000 0.064227
2785.000000 -0.021156
2786.000000 -0.019776
2787.000000 -0.021157
2788.000000 -0.024496
2789.000000 -0.021157
2790.000000 -0.019776
2791.000000 -0.021156
2792.000000 -0.002496
2793.000000 -0.021156
2794.000000 -0.019776
2795.000000 -0.021157
2796.000000 -0.024496
2797.000000 -0.021157
2798.000000 -0.019776
2799.000000 -0.021156
2800.000000 0.547769
2801.000000 -0.021157
2802.000000 -0.019776
2803.000000 -0.021156
2804.000000 -0.024497
2805.000000 -0.021156
2806.000000 -0.019776
2807.000000 -0.021157
2808.000000 -0.002495
2809.000000 -0.021157
2810.000000 -0.019776
2811.000000 -0.021156
2812.000000 -0.024497
2813.000000 -0.021156
2814.000000 -0.019777
2815.000000 -0.021156
2816.000000 0.029026
2817.000000 -0.021156
2818.000000 -0.019777
2819.000000 -0.021156
2820.000000 -0.024497
2821.000000 -0.021156
2822.000000 -0.019776
2823.000000 -0.021157
2824.000000 -0.002495
2825.000000 -0.021156
2826.000000 -0.019777
2827.000000 -0.021156
2828.000000 -0.024497
2829.000000 -0.021156
2830.000000 -0.019776
2831.000000 -0.021157
2832.000000 0.547769
2833.000000 -0.021156
2834.000000 -0.019776
2835.000000 -0.021157
2836.000000 -0.024496
2837.000000 -0.021156
2838.000000 -0.019777
2839.000000 -0.021156
2840.000000 -0.002496
2841.000000 -0.021156
2842.000000 -0.019776
2843.000000 -0.021157
2844.000000 -0.024496
2845.000000 -0.021157
2846.000000 -0.019776
2847.000000 -0.021156
2848.000000 0.064227
2849.000000 -0.021156
2850.000000 -0.019776
2851.000000 -0.021157
2852.000000 -0.024496
2853.000000 -0.021157
2854.000000 -0.019776
2855.000000 -0.021156
2856.000000 -0.002496
2857.000000 -0.021156
2858.000000 -0.019776
2859.000000 -0.021157
2860.000000 -0.024496
2861.000000 -0.021157
2862.000000 -0.019776
2863.000000 -0.021156
2864.000000 0.547769
2865.000000 -0.021157
2866.000000 -0.019776
2867.000000 -0.021156
2868.000000 -0.024497
2869.000000 -0.021156
2870.000000 -0.019776
2871.000000 -0.021157
2872.000000 -0.002495
2873.000000 -0.021157
2874.000000 -0.019776
2875.000000 -0.021156
2876.000000 -0.024497
2877.000000 -0.021156
2878.000000 -0.019777
2879.000000 -0.021156
2880.000000 0.127590
2881.000000 -0.021156
2882.000000 -0.019776
2883.000000 -0.021157
2884.000000 -0.024496
2885.000000 -0.021156
2886.000000 -0.019777
2887.000000 -0.021156
2888.000000 -0.002496
2889.000000 -0.021156
2890.000000 -0.019776
2891.000000 -0.021157
2892.000000 -0.024496
2893.000000 -0.021157
2894.000000 -0.019776
2895.000000 -0.021156
2896.000000 0.547769
2897.000000 -0.021157
2898.000000 -0.019776
2899.000000 -0.021156
2900.000000 -0.024497
2901.000000 -0.021156
2902.000000 -0.019776
2903.000000 -0.021157
2904.000000 -0.002495
2905.000000 -0.021157
2906.000000 -0.019776
2907.000000 -0.021156
2908.000000 -0.024497
2909.000000 -0.021156
2910.000000 -0.019776
2911.000000 -0.021157
2912.000000 0.064228
2913.000000 -0.021157
2914.000000 -0.019776
2915.000000 -0.021156
2916.000000 -0.024497
2917.000000 -0.021156
2918.000000 -0.019776
2919.000000 -0.021157
2920.000000 -0.002495
2921.000000 -0.021157
2922.000000 -0.019776
2923.000000 -0.021156
2924.000000 -0.024497
2925.000000 -0.021156
2926.000000 -0.019777
2927.000000 -0.021156
2928.000000 0.547769
2929.000000 -0.021156
2930.000000 -0.019777
2931.000000 -0.021156
2932.000000 -0.024496
2933.000000 -0.021157
2934.000000 -0.019776
2935.000000 -0.021156
2936.000000 -0.002496
2937.000000 -0.021156
2938.000000 -0.019777
2939.000000 -0.021156
2940.000000 -0.024496
2941.000000 -0.021157
2942.000000 -0.019776
2943.000000 -0.021156
2944.000000 0.100709
2945.000000 -0.021157
2946.000000 -0.019776
2947.000000 -0.021156
2948.000000 -0.024497
2949.000000 -0.021156
2950.000000 -0.019777
2951.000000 -0.021156
2952.000000 -0.002495
2953.000000 -0.021157
2954.000000 -0.019776
2955.000000 -0.021156
2956.000000 -0.024497
2957.000000 -0.021156
2958.000000 -0.019777
2959.000000 -0.021156
2960.000000 0.547769
2961.000000 -0.021156
2962.000000 -0.019777
2963.000000 -0.021156
2964.000000 -0.024496
2965.000000 -0.021157
2966.000000 -0.019776
2967.000000 -0.021156
2968.000000 -0.002496
2969.000000 -0.021156
2970.000000 -0.019777
2971.000000 -0.021156
2972.000000 -0.024496
2973.000000 -0.021157
2974.000000 -0.019776
2975.000000 -0.021157
2976.000000 0.064228
2977.000000 -0.021156
2978.000000 -0.019777
2979.000000 -0.021156
2980.000000 -0.024497
2981.000000 -0.021156
2982.000000 -0.019776
2983.000000 -0.021157
2984.000000 -0.002495
2985.000000 -0.021156
2986.000000 -0.019777
2987.000000 -0.021156
2988.000000 -0.024497
2989.000000 -0.021156
2990.000000 -0.019776
2991.000000 -0.021157
2992.000000 0.547769
2993.000000 -0.021156
2994.000000 -0.019776
2995.000000 -0.021157
2996.000000 -0.024496
2997.000000 -0.021156
2998.000000 -0.019777
2999.000000 -0.021156
3000.000000 -0.002496
3001.000000 -0.021156
3002.000000 -0.019776
3003.000000 -0.021157
3004.000000 -0.024496
3005.000000 -0.021157
3006.000000 -0.019776
3007.000000 -0.021156
3008.000000 0.127590
3009.000000 -0.021156
3010.000000 -0.019777
3011.000000 -0.021156
3012.000000 -0.024496
3013.000000 -0.021157
3014.000000 -0.019776
3015.000000 -0.021156
3016.000000 -0.002496
3017.000000 -0.021156
3018.000000 -0.019777
3019.000000 -0.021156
3020.000000 -0.024496
3021.000000 -0.021157
3022.000000 -0.019776
3023.000000 -0.021157
3024.000000 0.547770
3025.000000 -0.021157
3026.000000 -0.019776
3027.000000 -0.021157
3028.000000 -0.024496
3029.000000 -0.021156
3030.000000 -0.019777
3031.000000 -0.021156
3032.000000 -0.002496
3033.000000 -0.021156
3034.000000 -0.019776
3035.000000 -0.021157
3036.000000 -0.024496
3037.000000 -0.021156
3038.000000 -0.019777
3039.000000 -0.021156
3040.000000 0.064227
3041.000000 -0.021156
3042.000000 -0.019776
3043.000000 -0.021157
3044.000000 -0.024496
3045.000000 -0.021156
3046.000000 -0.019777
3047.000000 -0.021156
3048.000000 -0.002496
3049.000000 -0.021156
3050.000000 -0.019776
3051.000000 -0.021157
3052.000000 -0.024496
3053.000000 -0.021157
3054.000000 -0.019776
3055.000000 -0.021156
3056.000000 0.547769
3057.000000 -0.021157
3058.000000 -0.019776
3059.000000 -0.021156
3060.000000 -0.024497
3061.000000 -0.021156
3062.000000 -0.019776
3063.000000 -0.021157
3064.000000 -0.002495
3065.000000 -0.021157
3066.000000 -0.019776
3067.000000 -0.021156
3068.000000 -0.024497
3069.000000 -0.021156
3070.000000 -0.019776
3071.000000 -0.021157
3072.000000 -0.390833
3073.000000 -0.021156
3074.000000 -0.019776
3075.000000 -0.021157
3076.000000 -0.024496
3077.000000 -0.021156
3078.000000 -0.019777
3079.000000 -0.021156
3080.000000 -0.002496
3081.000000 -0.021156
3082.000000 -0.019776
3083.000000 -0.021157
3084.000000 -0.024496
3085.000000 -0.021157
3086.000000 -0.019776
3087.000000 -0.021156
3088.000000 0.547769
3089.000000 -0.021157
3090.000000 -0.019776
3091.000000 -0.021156
3092.000000 -0.024497
3093.000000 -0.021156
3094.000000 -0.019776
3095.000000 -0.021157
3096.000000 -0.002495
3097.000000 -0.021157
3098.000000 -0.019776
3099.000000 -0.021156
3100.000000 -0.024497
3101.000000 -0.021156
3102.000000 -0.019776
3103.000000 -0.021157
3104.000000 0.064228
3105.000000 -0.021157
3106.000000 -0.019776
3107.000000 -0.021156
3108.000000 -0.024497
3109.000000 -0.021156
3110.000000 -0.019776
3111.000000 -0.021157
3112.000000 -0.002495
3113.000000 -0.021157
3114.000000 -0.019776
3115.000000 -0.021156
3116.000000 -0.024497
3117.000000 -0.021156
3118.000000 -0.019777
3119.000000 -0.021156
3120.000000 0.547769
3121.000000 -0.021156
3122.000000 -0.019777
3123.000000 -0.021156
3124.000000 -0.024496
3125.000000 -0.021157
3126.000000 -0.019776
3127.000000 -0.021156
3128.000000 -0.002496
3129.000000 -0.021156
3130.000000 -0.019777
3131.000000 -0.021156
3132.000000 -0.024496
3133.000000 -0.021157
3134.000000 -0.019776
3135.000000 -0.021156
3136.000000 0.127590
3137.000000 -0.021157
3138.000000 -0.019776
3139.000000 -0.021156
3140.000000 -0.024497
3141.000000 -0.021156
3142.000000 -0.019776
3143.000000 -0.021157
3144.000000 -0.002495
3145.000000 -0.021157
3146.000000 -0.019776
3147.000000 -0.021156
3148.000000 -0.024497
3149.000000 -0.021156
3150.000000 -0.019776
3151.000000 -0.021157
3152.000000 0.547769
3153.000000 -0.021156
3154.000000 -0.019776
3155.000000 -0.021157
3156.000000 -0.024496
3157.000000 -0.021157
3158.000000 -0.019776
3159.000000 -0.021156
3160.000000 -0.002496
3161.000000 -0.021156
3162.000000 -0.019776
3163.000000 -0.021157
3164.000000 -0.024496
3165.000000 -0.021157
3166.000000 -0.019776
3167.000000 -0.021156
3168.000000 0.064227
3169.000000 -0.021156
3170.000000 -0.019777
3171.000000 -0.021156
3172.000000 -0.024496
3173.000000 -0.021157
3174.000000 -0.019776
3175.000000 -0.021156
3176.000000 -0.002496
3177.000000 -0.021156
3178.000000 -0.019777
3179.000000 -0.021156
3180.000000 -0.024496
3181.000000 -0.021157
3182.000000 -0.019776
3183.000000 -0.021156
3184.000000 0.547769
3185.000000 -0.021157
3186.000000 -0.019776
3187.000000 -0.021156
3188.000000 -0.024497
3189.000000 -0.021156
3190.000000 -0.019777
3191.000000 -0.021156
3192.000000 -0.002495
3193.000000 -0.021157
3194.000000 -0.019776
3195.000000 -0.021157
3196.000000 -0.024496
3197.000000 -0.021156
3198.000000 -0.019777
3199.000000 -0.021156
3200.000000 0.100709
3201.000000 -0.021156
3202.000000 -0.019777
3203.000000 -0.021156
3204.000000 -0.024496
3205.000000 -0.021157
3206.000000 -0.019776
3207.000000 -0.021156
3208.000000 -0.002496
3209.000000 -0.021156
3210.000000 -0.019777
3211.000000 -0.021156
3212.000000 -0.024497
3213.000000 -0.021156
3214.000000 -0.019776
3215.000000 -0.021157
3216.000000 0.547769
3217.000000 -0.021156
3218.000000 -0.019776
3219.000000 -0.021157
3220.000000 -0.024496
3221.000000 -0.021156
3222.000000 -0.019777
3223.000000 -0.021156
3224.000000 -0.002496
3225.000000 -0.021156
3226.000000 -0.019776
3227.000000 -0.021157
3228.000000 -0.024496
3229.000000 -0.021156
3230.000000 -0.019777
3231.000000 -0.021156
3232.000000 0.064227
3233.000000 -0.021156
3234.000000 -0.019776
3235.000000 -0.021157
3236.000000 -0.024496
3237.000000 -0.021157
3238.000000 -0.019776
3239.000000 -0.021156
3240.000000 -0.002496
3241.000000 -0.021156
3242.000000 -0.019776
3243.000000 -0.021157
3244.000000 -0.024496
3245.000000 -0.021157
3246.000000 -0.019776
3247.000000 -0.021156
3248.000000 0.547769
3249.000000 -0.021157
3250.000000 -0.019776
3251.000000 -0.021156
3252.000000 -0.024497
3253.000000 -0.021156
3254.000000 -0.019776
3255.000000 -0.021157
3256.000000 -0.002495
3257.000000 -0.021157
3258.000000 -0.019776
3259.000000 -0.021156
3260.000000 -0.024497
3261.000000 -0.021156
3262.000000 -0.019776
3263.000000 -0.021157
3264.000000 0.127590
3265.000000 -0.021156
3266.000000 -0.019776
3267.000000 -0.021157
3268.000000 -0.024496
3269.000000 -0.021156
3270.000000 -0.019777
3271.000000 -0.021156
3272.000000 -0.002496
3273.000000 -0.021156
3274.000000 -0.019776
3275.000000 -0.021157
3276.000000 -0.024496
3277.000000 -0.021156
3278.000000 -0.019777
3279.000000 -0.021156
3280.000000 0.547769
3281.000000 -0.021156
3282.000000 -0.019777
3283.000000 -0.021156
3284.000000 -0.024497
3285.000000 -0.021156
3286.000000 -0.019776
3287.000000 -0.021157
3288.000000 -0.002495
3289.000000 -0.021156
3290.000000 -0.019777
3291.000000 -0.021156
3292.000000 -0.024497
3293.000000 -0.021156
3294.000000 -0.019776
3295.000000 -0.021157
3296.000000 0.064228
3297.000000 -0.021157
3298.000000 -0.019776
3299.000000 -0.021156
3300.000000 -0.024497
3301.000000 -0.021156
3302.000000 -0.019776
3303.000000 -0.021157
3304.000000 -0.002495
3305.000000 -0.021157
3306.000000 -0.019776
3307.000000 -0.021156
3308.000000 -0.024497
3309.000000 -0.021156
3310.000000 -0.019776
3311.000000 -0.021157
3312.000000 0.547769
3313.000000 -0.021156
3314.000000 -0.019776
3315.000000 -0.021157
3316.000000 -0.024496
3317.000000 -0.021157
3318.000000 -0.019776
3319.000000 -0.021156
3320.000000 -0.002496
3321.000000 -0.021156
3322.000000 -0.019776
3323.000000 -0.021157
3324.000000 -0.024496
3325.000000 -0.021157
3326.000000 -0.019776
3327.000000 -0.021156
3328.000000 0.029026
3329.000000 -0.021157
3330.000000 -0.019776
3331.000000 -0.021156
3332.000000 -0.024497
3333.000000 -0.021156
3334.000000 -0.019777
3335.000000 -0.021156
3336.000000 -0.002496
3337.000000 -0.021156
3338.000000 -0.019776
3339.000000 -0.021157
3340.000000 -0.024496
3341.000000 -0.021156
3342.000000 -0.019777
3343.000000 -0.021156
3344.000000 0.547769
3345.000000 -0.021156
3346.000000 -0.019777
3347.000000 -0.021156
3348.000000 -0.024497
3349.000000 -0.021156
3350.000000 -0.019776
3351.000000 -0.021157
3352.000000 -0.002495
3353.000000 -0.021156
3354.000000 -0.019777
3355.000000 -0.021156
3356.000000 -0.024497
3357.000000 -0.021156
3358.000000 -0.019776
3359.000000 -0.021157
3360.000000 0.064228
3361.000000 -0.021157
3362.000000 -0.019776
3363.000000 -0.021156
3364.000000 -0.024497
3365.000000 -0.021156
3366.000000 -0.019776
3367.000000 -0.021157
3368.000000 -0.002495
3369.000000 -0.021157
3370.000000 -0.019776
3371.000000 -0.021156
3372.000000 -0.024497
3373.000000 -0.021156
3374.000000 -0.019776
3375.000000 -0.021157
3376.000000 0.547769
3377.000000 -0.021156
3378.000000 -0.019776
3379.000000 -0.021157
3380.000000 -0.024496
3381.000000 -0.021157
3382.000000 -0.019776
3383.000000 -0.021156
3384.000000 -0.002496
3385.000000 -0.021156
3386.000000 -0.019776
3387.000000 -0.021157
3388.000000 -0.024496
3389.000000 -0.021157
3390.000000 -0.019776
3391.000000 -0.021156
3392.000000 0.127590
3393.000000 -0.021156
3394.000000 -0.019777
3395.000000 -0.021156
3396.000000 -0.024497
3397.000000 -0.021156
3398.000000 -0.019776
3399.000000 -0.021157
3400.000000 -0.002495
3401.000000 -0.021156
3402.000000 -0.019777
3403.000000 -0.021156
3404.000000 -0.024497
3405.000000 -0.021156
3406.000000 -0.019776
3407.000000 -0.021157
3408.000000 0.547769
3409.000000 -0.021156
3410.000000 -0.019776
3411.000000 -0.021157
3412.000000 -0.024496
3413.000000 -0.021156
3414.000000 -0.019777
3415.000000 -0.021156
3416.000000 -0.002496
3417.000000 -0.021156
3418.000000 -0.019776
3419.000000 -0.021157
3420.000000 -0.024496
3421.000000 -0.021157
3422.000000 -0.019776
3423.000000 -0.021156
3424.000000 0.064227
3425.000000 -0.021156
3426.000000 -0.019776
3427.000000 -0.021157
3428.000000 -0.024496
3429.000000 -0.021157
3430.000000 -0.019776
3431.000000 -0.021156
3432.000000 -0.002496
3433.000000 -0.021156
3434.000000 -0.019776
3435.000000 -0.021157
3436.000000 -0.024496
3437.000000 -0.021157
3438.000000 -0.019776
3439.000000 -0.021156
3440.000000 0.547769
3441.000000 -0.021157
3442.000000 -0.019776
3443.000000 -0.021156
3444.000000 -0.024497
3445.000000 -0.021156
3446.000000 -0.019776
3447.000000 -0.021157
3448.000000 -0.002495
3449.000000 -0.021157
3450.000000 -0.019776
3451.000000 -0.021156
3452.000000 -0.024497
3453.000000 -0.021156
3454.000000 -0.019777
3455.000000 -0.021156
3456.000000 0.100709
3457.000000 -0.021156
3458.000000 -0.019776
3459.000000 -0.021157
3460.000000 -0.024496
3461.000000 -0.021157
3462.000000 -0.019776
3463.000000 -0.021156
3464.000000 -0.002496
3465.000000 -0.021156
3466.000000 -0.019777
3467.000000 -0.021156
3468.000000 -0.024496
3469.000000 -0.021157
3470.000000 -0.019776
3471.000000 -0.021156
3472.000000 0.547769
3473.000000 -0.021157
3474.000000 -0.019776
3475.000000 -0.021156
3476.000000 -0.024497
3477.000000 -0.021156
3478.000000 -0.019777
3479.000000 -0.021156
3480.000000 -0.002495
3481.000000 -0.021157
3482.000000 -0.019776
3483.000000 -0.021156
3484.000000 -0.024497
3485.000000 -0.021156
3486.000000 -0.019777
3487.000000 -0.021156
3488.000000 0.064227
3489.000000 -0.021156
3490.000000 -0.019776
3491.000000 -0.021157
3492.000000 -0.024496
3493.000000 -0.021156
3494.000000 -0.019777
3495.000000 -0.021156
3496.000000 -0.002496
3497.000000 -0.021156
3498.000000 -0.019776
3499.000000 -0.021157
3500.000000 -0.024496
3501.000000 -0.021156
3502.000000 -0.019777
3503.000000 -0.021156
3504.000000 0.547769
3505.000000 -0.021156
3506.000000 -0.019777
3507.000000 -0.021156
3508.000000 -0.024497
3509.000000 -0.021156
3510.000000 -0.019776
3511.000000 -0.021157
3512.000000 -0.002495
3513.000000 -0.021156
3514.000000 -0.019777
3515.000000 -0.021156
3516.000000 -0.024497
3517.000000 -0.021156
3518.000000 -0.019776
3519.000000 -0.021157
3520.000000 0.127591
3521.000000 -0.021157
3522.000000 -0.019776
3523.000000 -0.021156
3524.000000 -0.024497
3525.000000 -0.021156
3526.000000 -0.019777
3527.000000 -0.021156
3528.000000 -0.002495
3529.000000 -0.021157
3530.000000 -0.019776
3531.000000 -0.021156
3532.000000 -0.024497
3533.000000 -0.021156
3534.000000 -0.019777
3535.000000 -0.021156
3536.000000 0.547769
3537.000000 -0.021156
3538.000000 -0.019777
3539.000000 -0.021156
3540.000000 -0.024496
3541.000000 -0.021157
3542.000000 -0.019776
3543.000000 -0.021156
3544.000000 -0.002496
3545.000000 -0.021156
3546.000000 -0.019777
3547.000000 -0.021156
3548.000000 -0.024497
3549.000000 -0.021156
3550.000000 -0.019776
3551.000000 -0.021157
3552.000000 0.064228
3553.000000 -0.021156
3554.000000 -0.019777
3555.000000 -0.021156
3556.000000 -0.024497
3557.000000 -0.021156
3558.000000 -0.019776
3559.000000 -0.021157
3560.000000 -0.002495
3561.000000 -0.021156
3562.000000 -0.019777
3563.000000 -0.021156
3564.000000 -0.024497
3565.000000 -0.021156
3566.000000 -0.019776
3567.000000 -0.021157
3568.000000 0.547769
3569.000000 -0.021156
3570.000000 -0.019776
3571.000000 -0.021157
3572.000000 -0.024496
3573.000000 -0.021157
3574.000000 -0.019776
3575.000000 -0.021156
3576.000000 -0.002496
3577.000000 -0.021156
3578.000000 -0.019776
3579.000000 -0.021157
3580.000000 -0.024496
3581.000000 -0.021157
3582.000000 -0.019776
3583.000000 -0.021156
3584.000000 -0.196264
3585.000000 -0.021157
3586.000000 -0.019776
3587.000000 -0.021156
3588.000000 -0.024497
3589.000000 -0.021156
3590.000000 -0.019777
3591.000000 -0.021156
3592.000000 -0.002495
3593.000000 -0.021157
3594.000000 -0.019776
3595.000000 -0.021156
3596.000000 -0.024497
3597.000000 -0.021156
3598.000000 -0.019777
3599.000000 -0.021156
3600.000000 0.547769
3601.000000 -0.021156
3602.000000 -0.019777
3603.000000 -0.021156
3604.000000 -0.024496
3605.000000 -0.021157
3606.000000 -0.019776
3607.000000 -0.021156
3608.000000 -0.002496
3609.000000 -0.021156
3610.000000 -0.019777
3611.000000 -0.021156
3612.000000 -0.024497
3613.000000 -0.021156
3614.000000 -0.019776
3615.000000 -0.021157
3616.000000 0.064228
3617.000000 -0.021156
3618.000000 -0.019777
3619.000000 -0.021156
3620.000000 -0.024497
3621.000000 -0.021156
3622.000000 -0.019776
3623.000000 -0.021157
3624.000000 -0.002495
3625.000000 -0.021156
3626.000000 -0.019777
3627.000000 -0.021156
3628.000000 -0.024497
3629.000000 -0.021156
3630.000000 -0.019776
3631.000000 -0.021157
3632.000000 0.547769
3633.000000 -0.021156
3634.000000 -0.019776
3635.000000 -0.021157
3636.000000 -0.024496
3637.000000 -0.021157
3638.000000 -0.019776
3639.000000 -0.021156
3640.000000 -0.002496
3641.000000 -0.021156
3642.000000 -0.019776
3643.000000 -0.021157
3644.000000 -0.024496
3645.000000 -0.021157
3646.000000 -0.019776
3647.000000 -0.021156
3648.000000 0.127590
3649.000000 -0.021156
3650.000000 -0.019777
3651.000000 -0.021156
3652.000000 -0.024496
3653.000000 -0.021157
3654.000000 -0.019776
3655.000000 -0.021156
3656.000000 -0.002496
3657.000000 -0.021156
3658.000000 -0.019777
3659.000000 -0.021156
3660.000000 -0.024497
3661.000000 -0.021156
3662.000000 -0.019776
3663.000000 -0.021157
3664.000000 0.547769
3665.000000 -0.021156
3666.000000 -0.019776
3667.000000 -0.021157
3668.000000 -0.024496
3669.000000 -0.021156
3670.000000 -0.019777
3671.000000 -0.021156
3672.000000 -0.002496
3673.000000 -0.021156
3674.000000 -0.019776
3675.000000 -0.021157
3676.000000 -0.024496
3677.000000 -0.021156
3678.000000 -0.019777
3679.000000 -0.021156
3680.000000 0.064227
3681.000000 -0.021156
3682.000000 -0.019776
3683.000000 -0.021157
3684.000000 -0.024496
3685.000000 -0.021157
3686.000000 -0.019776
3687.000000 -0.021156
3688.000000 -0.002496
3689.000000 -0.021156
3690.000000 -0.019776
3691.000000 -0.021157
3692.000000 -0.024496
3693.000000 -0.021157
3694.000000 -0.019776
3695.000000 -0.021156
3696.000000 0.547769
3697.000000 -0.021157
3698.000000 -0.019776
3699.000000 -0.021156
3700.000000 -0.024497
3701.000000 -0.021156
3702.000000 -0.019776
3703.000000 -0.021157
3704.000000 -0.002495
3705.000000 -0.021157
3706.000000 -0.019776
3707.000000 -0.021156
3708.000000 -0.024497
3709.000000 -0.021156
3710.000000 -0.019776
3711.000000 -0.021157
3712.000000 0.100709
3713.000000 -0.021156
3714.000000 -0.019776
3715.000000 -0.021157
3716.000000 -0.024496
3717.000000 -0.021157
3718.000000 -0.019776
3719.000000 -0.021156
3720.000000 -0.002496
3721.000000 -0.021156
3722.000000 -0.019776
3723.000000 -0.021157
3724.000000 -0.024496
3725.000000 -0.021157
3726.000000 -0.019776
3727.000000 -0.021156
3728.000000 0.547769
3729.000000 -0.021157
3730.000000 -0.019776
3731.000000 -0.021156
3732.000000 -0.024497
3733.000000 -0.021156
3734.000000 -0.019776
3735.000000 -0.021157
3736.000000 -0.002495
3737.000000 -0.021157
3738.000000 -0.019776
3739.000000 -0.021156
3740.000000 -0.024497
3741.000000 -0.021156
3742.000000 -0.019777
3743.000000 -0.021156
3744.000000 0.064228
3745.000000 -0.021157
3746.000000 -0.019776
3747.000000 -0.021156
3748.000000 -0.024497
3749.000000 -0.021156
3750.000000 -0.019777
3751.000000 -0.021156
3752.000000 -0.002495
3753.000000 -0.021157
3754.000000 -0.019776
3755.000000 -0.021156
3756.000000 -0.024497
3757.000000 -0.021156
3758.000000 -0.019777
3759.000000 -0.021156
3760.000000 0.547769
3761.000000 -0.021156
3762.000000 -0.019777
3763.000000 -0.021156
3764.000000 -0.024497
3765.000000 -0.021156
3766.000000 -0.019776
3767.000000 -0.021157
3768.000000 -0.002495
3769.000000 -0.021156
3770.000000 -0.019777
3771.000000 -0.021156
3772.000000 -0.024497
3773.000000 -0.021156
3774.000000 -0.019776
3775.000000 -0.021157
3776.000000 0.127591
3777.000000 -0.021157
3778.000000 -0.019776
3779.000000 -0.021156
3780.000000 -0.024497
3781.000000 -0.021156
3782.000000 -0.019776
3783.000000 -0.021157
3784.000000 -0.002495
3785.000000 -0.021157
3786.000000 -0.019776
3787.000000 -0.021156
3788.000000 -0.024497
3789.000000 -0.021156
3790.000000 -0.019777
3791.000000 -0.021156
3792.000000 0.547769
3793.000000 -0.021156
3794.000000 -0.019777
3795.000000 -0.021156
3796.000000 -0.024496
3797.000000 -0.021157
3798.000000 -0.019776
3799.000000 -0.021156
3800.000000 -0.002496
3801.000000 -0.021156
3802.000000 -0.019777
3803.000000 -0.021156
3804.000000 -0.024496
3805.000000 -0.021157
3806.000000 -0.019776
3807.000000 -0.021156
3808.000000 0.064227
3809.000000 -0.021156
3810.000000 -0.019777
3811.000000 -0.021156
3812.000000 -0.024497
3813.000000 -0.021156
3814.000000 -0.019776
3815.000000 -0.021157
3816.000000 -0.002495
3817.000000 -0.021156
3818.000000 -0.019777
3819.000000 -0.021156
3820.000000 -0.024497
3821.000000 -0.021156
3822.000000 -0.019776
3823.000000 -0.021157
3824.000000 0.547769
3825.000000 -0.021156
3826.000000 -0.019776
3827.000000 -0.021157
3828.000000 -0.024496
3829.000000 -0.021156
3830.000000 -0.019777
3831.000000 -0.021156
3832.000000 -0.002496
3833.000000 -0.021156
3834.000000 -0.019776
3835.000000 -0.021157
3836.000000 -0.024496
3837.000000 -0.021156
3838.000000 -0.019777
3839.000000 -0.021156
3840.000000 0.029026
3841.000000 -0.021157
3842.000000 -0.019776
3843.000000 -0.021156
3844.000000 -0.024497
3845.000000 -0.021156
3846.000000 -0.019776
3847.000000 -0.021157
3848.000000 -0.002495
3849.000000 -0.021157
3850.000000 -0.019776
3851.000000 -0.021156
3852.000000 -0.024497
3853.000000 -0.021156
3854.000000 -0.019776
3855.000000 -0.021157
3856.000000 0.547769
3857.000000 -0.021156
3858.000000 -0.019776
3859.000000 -0.021157
3860.000000 -0.024496
3861.000000 -0.021157
3862.000000 -0.019776
3863.000000 -0.021156
3864.000000 -0.002496
3865.000000 -0.021156
3866.000000 -0.019777
3867.000000 -0.021156
3868.000000 -0.024496
3869.000000 -0.021157
3870.000000 -0.019776
3871.000000 -0.021156
3872.000000 0.064227
3873.000000 -0.021156
3874.000000 -0.019777
3875.000000 -0.021156
3876.000000 -0.024496
3877.000000 -0.021157
3878.000000 -0.019776
3879.000000 -0.021156
3880.000000 -0.002496
3881.000000 -0.021156
3882.000000 -0.019777
3883.000000 -0.021156
3884.000000 -0.024497
3885.000000 -0.021156
3886.000000 -0.019776
3887.000000 -0.021157
3888.000000 0.547769
3889.000000 -0.021156
3890.000000 -0.019776
3891.000000 -0.021157
3892.000000 -0.024496
3893.000000 -0.021156
3894.000000 -0.019777
3895.000000 -0.021156
3896.000000 -0.002496
3897.000000 -0.021156
3898.000000 -0.019776
3899.000000 -0.021157
3900.000000 -0.024496
3901.000000 -0.021156
3902.000000 -0.019777
3903.000000 -0.021156
3904.000000 0.127590
3905.000000 -0.021156
3906.000000 -0.019776
3907.000000 -0.021157
3908.000000 -0.024496
3909.000000 -0.021157
3910.000000 -0.019776
3911.000000 -0.021156
3912.000000 -0.002496
3913.000000 -0.021156
3914.000000 -0.019777
3915.000000 -0.021156
3916.000000 -0.024496
3917.000000 -0.021157
3918.000000 -0.019776
3919.000000 -0.021156
3920.000000 0.547769
3921.000000 -0.021157
3922.000000 -0.019776
3923.000000 -0.021156
3924.000000 -0.024497
3925.000000 -0.021156
3926.000000 -0.019777
3927.000000 -0.021156
3928.000000 -0.002495
3929.000000 -0.021157
3930.000000 -0.019776
3931.000000 -0.021156
3932.000000 -0.024497
3933.000000 -0.021156
3934.000000 -0.019777
3935.000000 -0.021156
3936.000000 0.064227
3937.000000 -0.021156
3938.000000 -0.019776
3939.000000 -0.021157
3940.000000 -0.024496
3941.000000 -0.021156
3942.000000 -0.019777
3943.000000 -0.021156
3944.000000 -0.002496
3945.000000 -0.021156
3946.000000 -0.019776
3947.000000 -0.021157
3948.000000 -0.024496
3949.000000 -0.021156
3950.000000 -0.019777
3951.000000 -0.021156
3952.000000 0.547769
3953.000000 -0.021156
3954.000000 -0.019777
3955.000000 -0.021156
3956.000000 -0.024497
3957.000000 -0.021156
3958.000000 -0.019776
3959.000000 -0.021157
3960.000000 -0.002495
3961.000000 -0.021156
3962.000000 -0.019777
3963.000000 -0.021156
3964.000000 -0.024497
3965.000000 -0.021156
3966.000000 -0.019776
3967.000000 -0.021157
3968.000000 0.100709
3969.000000 -0.021156
3970.000000 -0.019776
3971.000000 -0.021157
3972.000000 -0.024496
3973.000000 -0.021156
3974.000000 -0.019777
3975.000000 -0.021156
3976.000000 -0.002496
3977.000000 -0.021156
3978.000000 -0.019776
3979.000000 -0.021157
3980.000000 -0.024496
3981.000000 -0.021157
3982.000000 -0.019776
3983.000000 -0.021156
3984.000000 0.547769
3985.000000 -0.021157
3986.000000 -0.019776
3987.000000 -0.021156
3988.000000 -0.024497
3989.000000 -0.021156
3990.000000 -0.019776
3991.000000 -0.021157
3992.000000 -0.002495
3993.000000 -0.021157
3994.000000 -0.019776
3995.000000 -0.021156
3996.000000 -0.024497
3997.000000 -0.021156
3998.000000 -0.019776
3999.000000 -0.021157
4000.000000 0.064228
4001.000000 -0.021157
4002.000000 -0.019776
4003.000000 -0.021156
4004.000000 -0.024497
4005.000000 -0.021156
4006.000000 -0.019776
4007.000000 -0.021157
4008.000000 -0.002495
4009.000000 -0.021157
4010.000000 -0.019776
4011.000000 -0.021156
4012.000000 -0.024497
4013.000000 -0.021156
4014.000000 -0.019777
4015.000000 -0.021156
4016.000000 0.547769
4017.000000 -0.021156
4018.000000 -0.019777
4019.000000 -0.021156
4020.000000 -0.024496
4021.000000 -0.021157
4022.000000 -0.019776
4023.000000 -0.021156
4024.000000 -0.002496
4025.000000 -0.021156
4026.000000 -0.019777
4027.000000 -0.021156
4028.000000 -0.024496
4029.000000 -0.021157
4030.000000 -0.019776
4031.000000 -0.021156
4032.000000 0.127590
4033.000000 -0.021157
4034.000000 -0.019776
4035.000000 -0.021156
4036.000000 -0.024497
4037.000000 -0.021156
4038.000000 -0.019776
4039.000000 -0.021157
4040.000000 -0.002495
4041.000000 -0.021157
4042.000000 -0.019776
4043.000000 -0.021156
4044.000000 -0.024497
4045.000000 -0.021156
4046.000000 -0.019776
4047.000000 -0.021157
4048.000000 0.547769
4049.000000 -0.021156
4050.000000 -0.019776
4051.000000 -0.021157
4052.000000 -0.024496
4053.000000 -0.021157
4054.000000 -0.019776
4055.000000 -0.021156
4056.000000 -0.002496
4057.000000 -0.021156
4058.000000 -0.019776
4059.000000 -0.021157
4060.000000 -0.024496
4061.000000 -0.021157
4062.000000 -0.019776
4063.000000 -0.021156
4064.000000 0.064227
4065.000000 -0.021156
4066.000000 -0.019777
4067.000000 -0.021156
4068.000000 -0.024496
4069.000000 -0.021157
4070.000000 -0.019776
4071.000000 -0.021156
4072.000000 -0.002496
4073.000000 -0.021156
4074.000000 -0.019777
4075.000000 -0.021156
4076.000000 -0.024496
4077.000000 -0.021157
4078.000000 -0.019776
4079.000000 -0.021156
4080.000000 0.547769
4081.000000 -0.021157
4082.000000 -0.019776
4083.000000 -0.021156
4084.000000 -0.024497
4085.000000 -0.021156
4086.000000 -0.019777
4087.000000 -0.021156
4088.000000 -0.002495
4089.000000 -0.021157
4090.000000 -0.019776
4091.000000 -0.021156
4092.000000 -0.024497
4093.000000 -0.021156
4094.000000 -0.019777
4095.000000 -0.021156


==> Plots/SingleRun_INL/diff_inl.dat <==
0.000000 0.000000
1.000000 0.020900
2.000000 -0.003643
3.000000 0.017257
4.000000 0.017072
5.000000 0.037972
6.000000 0.013428
7.000000 0.034329
8.000000 0.040589
9.000000 0.061489
10.000000 0.036946
11.000000 0.057846
12.000000 0.057661
13.000000 0.078561
14.000000 0.054017
15.000000 0.074918
16.000000 -0.055099
17.000000 -0.034199
18.000000 -0.058743
19.000000 -0.037842
20.000000 -0.038027
21.000000 -0.017127
22.000000 -0.041670
23.000000 -0.020770
24.000000 -0.014510
25.000000 0.006390
26.000000 -0.018154
27.000000 0.002747
28.000000 0.002562
29.000000 0.023461
30.000000 -0.001081
31.000000 0.019818
32.000000 0.016965
33.000000 0.037865
34.000000 0.013321
35.000000 0.034222
36.000000 0.034036
37.000000 0.054937
38.000000 0.030393
39.000000 0.051293
40.000000 0.057554
41.000000 0.078454
42.000000 0.053910
43.000000 0.074811
44.000000 0.074625
45.000000 0.095526
46.000000 0.070982
47.000000 0.091882
48.000000 -0.038135
49.000000 -0.017234
50.000000 -0.041778
51.000000 -0.020878
52.000000 -0.021062
53.000000 -0.000162
54.000000 -0.024706
55.000000 -0.003805
56.000000 0.002454
57.000000 0.023355
58.000000 -0.001189
59.000000 0.019711
60.000000 0.019527
61.000000 0.040427
62.000000 0.015883
63.000000 0.036784
64.000000 0.018987
65.000000 0.039887
66.000000 0.015343
67.000000 0.036244
68.000000 0.036059
69.000000 0.056959
70.000000 0.032416
71.000000 0.053316
72.000000 0.059576
73.000000 0.080476
74.000000 0.055932
75.000000 0.076833
76.000000 0.076648
77.000000 0.097548
78.000000 0.073005
79.000000 0.093905
80.000000 -0.036112
81.000000 -0.015212
82.000000 -0.039755
83.000000 -0.018855
84.000000 -0.019040
85.000000 0.001860
86.000000 -0.022684
87.000000 -0.001783
88.000000 0.004477
89.000000 0.025378
90.000000 0.000834
91.000000 0.021734
92.000000 0.021549
93.000000 0.042449
94.000000 0.017905
95.000000 0.038806
96.000000 0.035951
97.000000 0.056852
98.000000 0.032308
99.000000 0.053208
100.000000 0.053024
101.000000 0.073924
102.000000 0.049380
103.000000 0.070281
104.000000 0.076540
105.000000 0.097441
106.000000 0.072897
107.000000 0.093797
108.000000 0.093613
109.000000 0.114513
110.000000 0.089969
111.000000 0.110870
112.000000 -0.019147
113.000000 0.001753
114.000000 -0.022791
115.000000 -0.001890
116.000000 -0.002076
117.000000 0.018825
118.000000 -0.005719
119.000000 0.015181
120.000000 0.021442
121.000000 0.042342
122.000000 0.017799
123.000000 0.038699
124.000000 0.038513
125.000000 0.059414
126.000000 0.034870
127.000000 0.055770
128.000000 -0.032515
129.000000 -0.011614
130.000000 -0.036158
131.000000 -0.015258
132.000000 -0.015443
133.000000 0.005457
134.000000 -0.019086
135.000000 0.001814
136.000000 0.008074
137.000000 0.028974
138.000000 0.004431
139.000000 0.025330
140.000000 0.025146
141.000000 0.046046
142.000000 0.021503
143.000000 0.042403
144.000000 -0.087614
145.000000 -0.066714
146.000000 -0.091257
147.000000 -0.070357
148.000000 -0.070543
149.000000 -0.049642
150.000000 -0.074186
151.000000 -0.053286
152.000000 -0.047025
153.000000 -0.026125
154.000000 -0.050668
155.000000 -0.029768
156.000000 -0.029954
157.000000 -0.009053
158.000000 -0.033597
159.000000 -0.012697
160.000000 -0.015550
161.000000 0.005350
162.000000 -0.019193
163.000000 0.001707
164.000000 0.001522
165.000000 0.022422
166.000000 -0.002122
167.000000 0.018779
168.000000 0.025039
169.000000 0.045939
170.000000 0.021396
171.000000 0.042296
172.000000 0.042111
173.000000 0.063011
174.000000 0.038467
175.000000 0.059368
176.000000 -0.070649
177.000000 -0.049749
178.000000 -0.074293
179.000000 -0.053392
180.000000 -0.053577
181.000000 -0.032678
182.000000 -0.057220
183.000000 -0.036321
184.000000 -0.030060
185.000000 -0.009160
186.000000 -0.033704
187.000000 -0.012803
188.000000 -0.012989
189.000000 0.007912
190.000000 -0.016632
191.000000 0.004268
192.000000 -0.013528
193.000000 0.007372
194.000000 -0.017171
195.000000 0.003729
196.000000 0.003543
197.000000 0.024444
198.000000 -0.000100
199.000000 0.020800
200.000000 0.027061
201.000000 0.047961
202.000000 0.023418
203.000000 0.044318
204.000000 0.044132
205.000000 0.065033
206.000000 0.040489
207.000000 0.061389
208.000000 -0.068628
209.000000 -0.047727
210.000000 -0.072271
211.000000 -0.051371
212.000000 -0.051555
213.000000 -0.030655
214.000000 -0.055198
215.000000 -0.034298
216.000000 -0.028038
217.000000 -0.007138
218.000000 -0.031682
219.000000 -0.010781
220.000000 -0.010966
221.000000 0.009934
222.000000 -0.014609
223.000000 0.006291
224.000000 0.003437
225.000000 0.024337
226.000000 -0.000207
227.000000 0.020694
228.000000 0.020509
229.000000 0.041409
230.000000 0.016866
231.000000 0.037766
232.000000 0.044026
233.000000 0.064926
234.000000 0.040382
235.000000 0.061283
236.000000 0.061097
237.000000 0.081998
238.000000 0.057454
239.000000 0.078354
240.000000 -0.051662
241.000000 -0.030761
242.000000 -0.055305
243.000000 -0.034405
244.000000 -0.034590
245.000000 -0.013690
246.000000 -0.038234
247.000000 -0.017333
248.000000 -0.011074
249.000000 0.009827
250.000000 -0.014717
251.000000 0.006183
252.000000 0.005999
253.000000 0.026899
254.000000 0.002355
255.000000 0.023256
256.000000 -0.001209
257.000000 0.019691
258.000000 -0.004852
259.000000 0.016048
260.000000 0.015862
261.000000 0.036763
262.000000 0.012219
263.000000 0.033119
264.000000 0.039379
265.000000 0.060279
266.000000 0.035736
267.000000 0.056636
268.000000 0.056451
269.000000 0.077352
270.000000 0.052808
271.000000 0.073708
272.000000 -0.056309
273.000000 -0.035408
274.000000 -0.059952
275.000000 -0.039052
276.000000 -0.039237
277.000000 -0.018337
278.000000 -0.042880
279.000000 -0.021980
280.000000 -0.015720
281.000000 0.005181
282.000000 -0.019363
283.000000 0.001537
284.000000 0.001352
285.000000 0.022252
286.000000 -0.002291
287.000000 0.018609
288.000000 0.015756
289.000000 0.036656
290.000000 0.012112
291.000000 0.033013
292.000000 0.032827
293.000000 0.053727
294.000000 0.029184
295.000000 0.050084
296.000000 0.056344
297.000000 0.077244
298.000000 0.052700
299.000000 0.073601
300.000000 0.073416
301.000000 0.094316
302.000000 0.069773
303.000000 0.090673
304.000000 -0.039344
305.000000 -0.018444
306.000000 -0.042987
307.000000 -0.022087
308.000000 -0.022272
309.000000 -0.001372
310.000000 -0.025916
311.000000 -0.005015
312.000000 0.001245
313.000000 0.022146
314.000000 -0.002398
315.000000 0.018502
316.000000 0.018317
317.000000 0.039217
318.000000 0.014673
319.000000 0.035574
320.000000 0.017777
321.000000 0.038678
322.000000 0.014134
323.000000 0.035034
324.000000 0.034849
325.000000 0.055749
326.000000 0.031206
327.000000 0.052106
328.000000 0.058366
329.000000 0.079267
330.000000 0.054723
331.000000 0.075623
332.000000 0.075438
333.000000 0.096338
334.000000 0.071795
335.000000 0.092695
336.000000 -0.037322
337.000000 -0.016422
338.000000 -0.040965
339.000000 -0.020065
340.000000 -0.020249
341.000000 0.000651
342.000000 -0.023893
343.000000 -0.002992
344.000000 0.003267
345.000000 0.024167
346.000000 -0.000376
347.000000 0.020524
348.000000 0.020340
349.000000 0.041239
350.000000 0.016696
351.000000 0.037596
352.000000 0.034742
353.000000 0.055642
354.000000 0.031099
355.000000 0.051999
356.000000 0.051814
357.000000 0.072714
358.000000 0.048170
359.000000 0.069071
360.000000 0.075331
361.000000 0.096232
362.000000 0.071688
363.000000 0.092588
364.000000 0.092403
365.000000 0.113303
366.000000 0.088759
367.000000 0.109660
368.000000 -0.020357
369.000000 0.000543
370.000000 -0.024001
371.000000 -0.003100
372.000000 -0.003285
373.000000 0.017616
374.000000 -0.006928
375.000000 0.013972
376.000000 0.020232
377.000000 0.041132
378.000000 0.016588
379.000000 0.037489
380.000000 0.037304
381.000000 0.058205
382.000000 0.033661
383.000000 0.054561
384.000000 -0.033725
385.000000 -0.012824
386.000000 -0.037368
387.000000 -0.016468
388.000000 -0.016652
389.000000 0.004248
390.000000 -0.020296
391.000000 0.000605
392.000000 0.006864
393.000000 0.027765
394.000000 0.003221
395.000000 0.024121
396.000000 0.023936
397.000000 0.044836
398.000000 0.020292
399.000000 0.041193
400.000000 -0.088823
401.000000 -0.067923
402.000000 -0.092467
403.000000 -0.071566
404.000000 -0.071752
405.000000 -0.050851
406.000000 -0.075395
407.000000 -0.054495
408.000000 -0.048235
409.000000 -0.027335
410.000000 -0.051879
411.000000 -0.030978
412.000000 -0.031163
413.000000 -0.010262
414.000000 -0.034806
415.000000 -0.013906
416.000000 -0.016760
417.000000 0.004140
418.000000 -0.020403
419.000000 0.000497
420.000000 0.000312
421.000000 0.021213
422.000000 -0.003331
423.000000 0.017569
424.000000 0.023829
425.000000 0.044729
426.000000 0.020186
427.000000 0.041086
428.000000 0.040901
429.000000 0.061802
430.000000 0.037258
431.000000 0.058158
432.000000 -0.071859
433.000000 -0.050958
434.000000 -0.075502
435.000000 -0.054602
436.000000 -0.054787
437.000000 -0.033887
438.000000 -0.058430
439.000000 -0.037530
440.000000 -0.031269
441.000000 -0.010370
442.000000 -0.034913
443.000000 -0.014013
444.000000 -0.014198
445.000000 0.006702
446.000000 -0.017841
447.000000 0.003059
448.000000 -0.014737
449.000000 0.006163
450.000000 -0.018381
451.000000 0.002520
452.000000 0.002334
453.000000 0.023235
454.000000 -0.001309
455.000000 0.019591
456.000000 0.025852
457.000000 0.046751
458.000000 0.022208
459.000000 0.043108
460.000000 0.042923
461.000000 0.063824
462.000000 0.039280
463.000000 0.060180
464.000000 -0.069837
465.000000 -0.048936
466.000000 -0.073480
467.000000 -0.052580
468.000000 -0.052765
469.000000 -0.031865
470.000000 -0.056408
471.000000 -0.035508
472.000000 -0.029248
473.000000 -0.008347
474.000000 -0.032891
475.000000 -0.011991
476.000000 -0.012176
477.000000 0.008724
478.000000 -0.015819
479.000000 0.005081
480.000000 0.002227
481.000000 0.023128
482.000000 -0.001416
483.000000 0.019484
484.000000 0.019299
485.000000 0.040199
486.000000 0.015656
487.000000 0.036556
488.000000 0.042817
489.000000 0.063717
490.000000 0.039173
491.000000 0.060074
492.000000 0.059888
493.000000 0.080788
494.000000 0.056245
495.000000 0.077145
496.000000 -0.052872
497.000000 -0.031972
498.000000 -0.056515
499.000000 -0.035615
500.000000 -0.035800
501.000000 -0.014900
502.000000 -0.039444
503.000000 -0.018543
504.000000 -0.012283
505.000000 0.008617
506.000000 -0.015926
507.000000 0.004974
508.000000 0.004789
509.000000 0.025689
510.000000 0.001145
511.000000 0.022046
512.000000 -0.008367
513.000000 0.012533
514.000000 -0.012011
515.000000 0.008890
516.000000 0.008704
517.000000 0.029605
518.000000 0.005061
519.000000 0.025961
520.000000 0.032222
521.000000 0.053122
522.000000 0.028578
523.000000 0.049479
524.000000 0.049293
525.000000 0.070194
526.000000 0.045650
527.000000 0.066550
528.000000 -0.063467
529.000000 -0.042566
530.000000 -0.067110
531.000000 -0.046210
532.000000 -0.046394
533.000000 -0.025494
534.000000 -0.050037
535.000000 -0.029137
536.000000 -0.022878
537.000000 -0.001977
538.000000 -0.026521
539.000000 -0.005621
540.000000 -0.005805
541.000000 0.015095
542.000000 -0.009448
543.000000 0.011452
544.000000 0.008597
545.000000 0.029498
546.000000 0.004954
547.000000 0.025854
548.000000 0.025670
549.000000 0.046570
550.000000 0.022027
551.000000 0.042927
552.000000 0.049187
553.000000 0.070087
554.000000 0.045543
555.000000 0.066444
556.000000 0.066258
557.000000 0.087158
558.000000 0.062615
559.000000 0.083515
560.000000 -0.046501
561.000000 -0.025601
562.000000 -0.050144
563.000000 -0.029244
564.000000 -0.029429
565.000000 -0.008529
566.000000 -0.033073
567.000000 -0.012172
568.000000 -0.005913
569.000000 0.014987
570.000000 -0.009556
571.000000 0.011344
572.000000 0.011160
573.000000 0.032060
574.000000 0.007516
575.000000 0.028417
576.000000 0.010620
577.000000 0.031520
578.000000 0.006977
579.000000 0.027876
580.000000 0.027692
581.000000 0.048592
582.000000 0.024049
583.000000 0.044949
584.000000 0.051208
585.000000 0.072109
586.000000 0.047565
587.000000 0.068465
588.000000 0.068281
589.000000 0.089181
590.000000 0.064638
591.000000 0.085538
592.000000 -0.044479
593.000000 -0.023579
594.000000 -0.048122
595.000000 -0.027222
596.000000 -0.027408
597.000000 -0.006507
598.000000 -0.031051
599.000000 -0.010151
600.000000 -0.003890
601.000000 0.017010
602.000000 -0.007533
603.000000 0.013367
604.000000 0.013181
605.000000 0.034082
606.000000 0.009538
607.000000 0.030438
608.000000 0.027585
609.000000 0.048485
610.000000 0.023942
611.000000 0.044842
612.000000 0.044657
613.000000 0.065557
614.000000 0.041013
615.000000 0.061914
616.000000 0.068173
617.000000 0.089073
618.000000 0.064530
619.000000 0.085430
620.000000 0.085246
621.000000 0.106146
622.000000 0.081602
623.000000 0.102503
624.000000 -0.027514
625.000000 -0.006614
626.000000 -0.031158
627.000000 -0.010257
628.000000 -0.010443
629.000000 0.010457
630.000000 -0.014086
631.000000 0.006814
632.000000 0.013075
633.000000 0.033975
634.000000 0.009431
635.000000 0.030332
636.000000 0.030146
637.000000 0.051047
638.000000 0.026503
639.000000 0.047403
640.000000 -0.040882
641.000000 -0.019982
642.000000 -0.044525
643.000000 -0.023625
644.000000 -0.023810
645.000000 -0.002910
646.000000 -0.027454
647.000000 -0.006553
648.000000 -0.000293
649.000000 0.020608
650.000000 -0.003936
651.000000 0.016964
652.000000 0.016779
653.000000 0.037679
654.000000 0.013135
655.000000 0.034036
656.000000 -0.095981
657.000000 -0.075081
658.000000 -0.099625
659.000000 -0.078724
660.000000 -0.078909
661.000000 -0.058008
662.000000 -0.082552
663.000000 -0.061652
664.000000 -0.055392
665.000000 -0.034492
666.000000 -0.059036
667.000000 -0.038135
668.000000 -0.038321
669.000000 -0.017420
670.000000 -0.041964
671.000000 -0.021064
672.000000 -0.023917
673.000000 -0.003017
674.000000 -0.027561
675.000000 -0.006660
676.000000 -0.006846
677.000000 0.014055
678.000000 -0.010489
679.000000 0.010411
680.000000 0.016672
681.000000 0.037572
682.000000 0.013029
683.000000 0.033929
684.000000 0.033743
685.000000 0.054644
686.000000 0.030100
687.000000 0.051000
688.000000 -0.079017
689.000000 -0.058116
690.000000 -0.082660
691.000000 -0.061760
692.000000 -0.061944
693.000000 -0.041044
694.000000 -0.065587
695.000000 -0.044687
696.000000 -0.038428
697.000000 -0.017527
698.000000 -0.042071
699.000000 -0.021171
700.000000 -0.021356
701.000000 -0.000456
702.000000 -0.024999
703.000000 -0.004099
704.000000 -0.021895
705.000000 -0.000995
706.000000 -0.025539
707.000000 -0.004638
708.000000 -0.004823
709.000000 0.016078
710.000000 -0.008466
711.000000 0.012434
712.000000 0.018694
713.000000 0.039594
714.000000 0.015050
715.000000 0.035951
716.000000 0.035765
717.000000 0.056666
718.000000 0.032122
719.000000 0.053022
720.000000 -0.076994
721.000000 -0.056093
722.000000 -0.080637
723.000000 -0.059737
724.000000 -0.059922
725.000000 -0.039022
726.000000 -0.063566
727.000000 -0.042665
728.000000 -0.036406
729.000000 -0.015505
730.000000 -0.040049
731.000000 -0.019149
732.000000 -0.019333
733.000000 0.001567
734.000000 -0.022977
735.000000 -0.002076
736.000000 -0.004931
737.000000 0.015970
738.000000 -0.008574
739.000000 0.012326
740.000000 0.012142
741.000000 0.033042
742.000000 0.008499
743.000000 0.029399
744.000000 0.035658
745.000000 0.056559
746.000000 0.032015
747.000000 0.052915
748.000000 0.052731
749.000000 0.073630
750.000000 0.049088
751.000000 0.069987
752.000000 -0.060029
753.000000 -0.039129
754.000000 -0.063672
755.000000 -0.042772
756.000000 -0.042958
757.000000 -0.022057
758.000000 -0.046601
759.000000 -0.025701
760.000000 -0.019440
761.000000 0.001459
762.000000 -0.023083
763.000000 -0.002184
764.000000 -0.002368
765.000000 0.018532
766.000000 -0.006012
767.000000 0.014889
768.000000 -0.009576
769.000000 0.011324
770.000000 -0.013220
771.000000 0.007681
772.000000 0.007495
773.000000 0.028396
774.000000 0.003852
775.000000 0.024752
776.000000 0.031013
777.000000 0.051912
778.000000 0.027369
779.000000 0.048269
780.000000 0.048084
781.000000 0.068985
782.000000 0.044441
783.000000 0.065341
784.000000 -0.064676
785.000000 -0.043775
786.000000 -0.068319
787.000000 -0.047419
788.000000 -0.047604
789.000000 -0.026704
790.000000 -0.051248
791.000000 -0.030347
792.000000 -0.024087
793.000000 -0.003186
794.000000 -0.027730
795.000000 -0.006830
796.000000 -0.007015
797.000000 0.013885
798.000000 -0.010659
799.000000 0.010242
800.000000 0.007388
801.000000 0.028289
802.000000 0.003745
803.000000 0.024645
804.000000 0.024460
805.000000 0.045360
806.000000 0.020817
807.000000 0.041717
808.000000 0.047977
809.000000 0.068878
810.000000 0.044334
811.000000 0.065234
812.000000 0.065049
813.000000 0.085949
814.000000 0.061406
815.000000 0.082306
816.000000 -0.047711
817.000000 -0.026811
818.000000 -0.051354
819.000000 -0.030454
820.000000 -0.030640
821.000000 -0.009739
822.000000 -0.034283
823.000000 -0.013383
824.000000 -0.007122
825.000000 0.013778
826.000000 -0.010765
827.000000 0.010135
828.000000 0.009949
829.000000 0.030850
830.000000 0.006306
831.000000 0.027206
832.000000 0.009410
833.000000 0.030311
834.000000 0.005767
835.000000 0.026667
836.000000 0.026482
837.000000 0.047382
838.000000 0.022838
839.000000 0.043739
840.000000 0.049999
841.000000 0.070900
842.000000 0.046356
843.000000 0.067256
844.000000 0.067071
845.000000 0.087971
846.000000 0.063427
847.000000 0.084328
848.000000 -0.045689
849.000000 -0.024789
850.000000 -0.049333
851.000000 -0.028432
852.000000 -0.028617
853.000000 -0.007716
854.000000 -0.032260
855.000000 -0.011360
856.000000 -0.005100
857.000000 0.015800
858.000000 -0.008744
859.000000 0.012157
860.000000 0.011972
861.000000 0.032873
862.000000 0.008329
863.000000 0.029229
864.000000 0.026375
865.000000 0.047275
866.000000 0.022732
867.000000 0.043632
868.000000 0.043447
869.000000 0.064348
870.000000 0.039804
871.000000 0.060704
872.000000 0.066964
873.000000 0.087864
874.000000 0.063321
875.000000 0.084221
876.000000 0.084035
877.000000 0.104936
878.000000 0.080392
879.000000 0.101292
880.000000 -0.028724
881.000000 -0.007824
882.000000 -0.032367
883.000000 -0.011468
884.000000 -0.011652
885.000000 0.009248
886.000000 -0.015295
887.000000 0.005605
888.000000 0.011865
889.000000 0.032765
890.000000 0.008221
891.000000 0.029122
892.000000 0.028937
893.000000 0.049837
894.000000 0.025294
895.000000 0.046194
896.000000 -0.042092
897.000000 -0.021192
898.000000 -0.045735
899.000000 -0.024835
900.000000 -0.025020
901.000000 -0.004119
902.000000 -0.028663
903.000000 -0.007762
904.000000 -0.001503
905.000000 0.019397
906.000000 -0.005146
907.000000 0.015754
908.000000 0.015570
909.000000 0.036470
910.000000 0.011926
911.000000 0.032827
912.000000 -0.097190
913.000000 -0.076290
914.000000 -0.100834
915.000000 -0.079933
916.000000 -0.080119
917.000000 -0.059219
918.000000 -0.083762
919.000000 -0.062862
920.000000 -0.056601
921.000000 -0.035701
922.000000 -0.060245
923.000000 -0.039344
924.000000 -0.039530
925.000000 -0.018630
926.000000 -0.043173
927.000000 -0.022273
928.000000 -0.025126
929.000000 -0.004227
930.000000 -0.028770
931.000000 -0.007870
932.000000 -0.008055
933.000000 0.012846
934.000000 -0.011698
935.000000 0.009202
936.000000 0.015462
937.000000 0.036362
938.000000 0.011818
939.000000 0.032719
940.000000 0.032534
941.000000 0.053435
942.000000 0.028891
943.000000 0.049791
944.000000 -0.080226
945.000000 -0.059325
946.000000 -0.083869
947.000000 -0.062969
948.000000 -0.063154
949.000000 -0.042254
950.000000 -0.066798
951.000000 -0.045897
952.000000 -0.039637
953.000000 -0.018736
954.000000 -0.043280
955.000000 -0.022380
956.000000 -0.022565
957.000000 -0.001665
958.000000 -0.026209
959.000000 -0.005308
960.000000 -0.023104
961.000000 -0.002204
962.000000 -0.026748
963.000000 -0.005847
964.000000 -0.006033
965.000000 0.014867
966.000000 -0.009676
967.000000 0.011224
968.000000 0.017485
969.000000 0.038385
970.000000 0.013841
971.000000 0.034742
972.000000 0.034556
973.000000 0.055456
974.000000 0.030913
975.000000 0.051813
976.000000 -0.078204
977.000000 -0.057304
978.000000 -0.081847
979.000000 -0.060947
980.000000 -0.061131
981.000000 -0.040231
982.000000 -0.064775
983.000000 -0.043874
984.000000 -0.037615
985.000000 -0.016714
986.000000 -0.041258
987.000000 -0.020358
988.000000 -0.020543
989.000000 0.000357
990.000000 -0.024187
991.000000 -0.003286
992.000000 -0.006140
993.000000 0.014761
994.000000 -0.009783
995.000000 0.011117
996.000000 0.010932
997.000000 0.031832
998.000000 0.007288
999.000000 0.028189
1000.000000 0.034449
1001.000000 0.055350
1002.000000 0.030806
1003.000000 0.051706
1004.000000 0.051521
1005.000000 0.072421
1006.000000 0.047877
1007.000000 0.068778
1008.000000 -0.061239
1009.000000 -0.040339
1010.000000 -0.064883
1011.000000 -0.043982
1012.000000 -0.044167
1013.000000 -0.023266
1014.000000 -0.047810
1015.000000 -0.026910
1016.000000 -0.020650
1017.000000 0.000250
1018.000000 -0.024293
1019.000000 -0.003393
1020.000000 -0.003579
1021.000000 0.017322
1022.000000 -0.007222
1023.000000 0.013678
1024.000000 -0.022122
1025.000000 -0.001221
1026.000000 -0.025765
1027.000000 -0.004865
1028.000000 -0.005049
1029.000000 0.015851
1030.000000 -0.008693
1031.000000 0.012208
1032.000000 0.018467
1033.000000 0.039368
1034.000000 0.014824
1035.000000 0.035724
1036.000000 0.035539
1037.000000 0.056439
1038.000000 0.031895
1039.000000 0.052796
1040.000000 -0.077220
1041.000000 -0.056320
1042.000000 -0.080864
1043.000000 -0.059963
1044.000000 -0.060149
1045.000000 -0.039248
1046.000000 -0.063792
1047.000000 -0.042892
1048.000000 -0.036632
1049.000000 -0.015732
1050.000000 -0.040275
1051.000000 -0.019375
1052.000000 -0.019560
1053.000000 0.001341
1054.000000 -0.023203
1055.000000 -0.002303
1056.000000 -0.005157
1057.000000 0.015743
1058.000000 -0.008800
1059.000000 0.012100
1060.000000 0.011915
1061.000000 0.032816
1062.000000 0.008272
1063.000000 0.029172
1064.000000 0.035432
1065.000000 0.056332
1066.000000 0.031789
1067.000000 0.052689
1068.000000 0.052504
1069.000000 0.073405
1070.000000 0.048861
1071.000000 0.069762
1072.000000 -0.060256
1073.000000 -0.039355
1074.000000 -0.063899
1075.000000 -0.042998
1076.000000 -0.043184
1077.000000 -0.022284
1078.000000 -0.046827
1079.000000 -0.025927
1080.000000 -0.019666
1081.000000 0.001234
1082.000000 -0.023310
1083.000000 -0.002409
1084.000000 -0.002595
1085.000000 0.018305
1086.000000 -0.006238
1087.000000 0.014662
1088.000000 -0.003134
1089.000000 0.017766
1090.000000 -0.006778
1091.000000 0.014123
1092.000000 0.013937
1093.000000 0.034838
1094.000000 0.010294
1095.000000 0.031194
1096.000000 0.037455
1097.000000 0.058354
1098.000000 0.033812
1099.000000 0.054711
1100.000000 0.054526
1101.000000 0.075427
1102.000000 0.050883
1103.000000 0.071783
1104.000000 -0.058234
1105.000000 -0.037333
1106.000000 -0.061877
1107.000000 -0.040977
1108.000000 -0.041162
1109.000000 -0.020262
1110.000000 -0.044805
1111.000000 -0.023905
1112.000000 -0.017645
1113.000000 0.003256
1114.000000 -0.021288
1115.000000 -0.000388
1116.000000 -0.000573
1117.000000 0.020327
1118.000000 -0.004216
1119.000000 0.016684
1120.000000 0.013830
1121.000000 0.034731
1122.000000 0.010187
1123.000000 0.031088
1124.000000 0.030902
1125.000000 0.051802
1126.000000 0.027259
1127.000000 0.048159
1128.000000 0.054420
1129.000000 0.075320
1130.000000 0.050776
1131.000000 0.071677
1132.000000 0.071491
1133.000000 0.092391
1134.000000 0.067848
1135.000000 0.088748
1136.000000 -0.041269
1137.000000 -0.020369
1138.000000 -0.044912
1139.000000 -0.024012
1140.000000 -0.024197
1141.000000 -0.003297
1142.000000 -0.027841
1143.000000 -0.006940
1144.000000 -0.000680
1145.000000 0.020220
1146.000000 -0.004323
1147.000000 0.016577
1148.000000 0.016392
1149.000000 0.037292
1150.000000 0.012748
1151.000000 0.033649
1152.000000 -0.054636
1153.000000 -0.033736
1154.000000 -0.058280
1155.000000 -0.037379
1156.000000 -0.037565
1157.000000 -0.016665
1158.000000 -0.041208
1159.000000 -0.020308
1160.000000 -0.014047
1161.000000 0.006853
1162.000000 -0.017691
1163.000000 0.003210
1164.000000 0.003024
1165.000000 0.023924
1166.000000 -0.000619
1167.000000 0.020281
1168.000000 -0.109736
1169.000000 -0.088836
1170.000000 -0.113379
1171.000000 -0.092479
1172.000000 -0.092663
1173.000000 -0.071763
1174.000000 -0.096307
1175.000000 -0.075406
1176.000000 -0.069147
1177.000000 -0.048246
1178.000000 -0.072790
1179.000000 -0.051890
1180.000000 -0.052074
1181.000000 -0.031174
1182.000000 -0.055718
1183.000000 -0.034817
1184.000000 -0.037672
1185.000000 -0.016771
1186.000000 -0.041315
1187.000000 -0.020415
1188.000000 -0.020600
1189.000000 0.000300
1190.000000 -0.024244
1191.000000 -0.003343
1192.000000 0.002917
1193.000000 0.023818
1194.000000 -0.000726
1195.000000 0.020174
1196.000000 0.019989
1197.000000 0.040889
1198.000000 0.016345
1199.000000 0.037246
1200.000000 -0.092771
1201.000000 -0.071871
1202.000000 -0.096415
1203.000000 -0.075514
1204.000000 -0.075699
1205.000000 -0.054798
1206.000000 -0.079342
1207.000000 -0.058442
1208.000000 -0.052182
1209.000000 -0.031282
1210.000000 -0.055825
1211.000000 -0.034925
1212.000000 -0.035110
1213.000000 -0.014209
1214.000000 -0.038753
1215.000000 -0.017853
1216.000000 -0.035650
1217.000000 -0.014750
1218.000000 -0.039293
1219.000000 -0.018393
1220.000000 -0.018577
1221.000000 0.002323
1222.000000 -0.022221
1223.000000 -0.001320
1224.000000 0.004939
1225.000000 0.025840
1226.000000 0.001296
1227.000000 0.022196
1228.000000 0.022012
1229.000000 0.042912
1230.000000 0.018368
1231.000000 0.039269
1232.000000 -0.090748
1233.000000 -0.069848
1234.000000 -0.094392
1235.000000 -0.073491
1236.000000 -0.073677
1237.000000 -0.052776
1238.000000 -0.077320
1239.000000 -0.056420
1240.000000 -0.050159
1241.000000 -0.029259
1242.000000 -0.053803
1243.000000 -0.032902
1244.000000 -0.033088
1245.000000 -0.012187
1246.000000 -0.036731
1247.000000 -0.015831
1248.000000 -0.018684
1249.000000 0.002215
1250.000000 -0.022328
1251.000000 -0.001428
1252.000000 -0.001613
1253.000000 0.019288
1254.000000 -0.005256
1255.000000 0.015644
1256.000000 0.021904
1257.000000 0.042804
1258.000000 0.018261
1259.000000 0.039161
1260.000000 0.038976
1261.000000 0.059877
1262.000000 0.035333
1263.000000 0.056233
1264.000000 -0.073784
1265.000000 -0.052883
1266.000000 -0.077427
1267.000000 -0.056527
1268.000000 -0.056712
1269.000000 -0.035812
1270.000000 -0.060355
1271.000000 -0.039455
1272.000000 -0.033195
1273.000000 -0.012294
1274.000000 -0.036838
1275.000000 -0.015938
1276.000000 -0.016123
1277.000000 0.004777
1278.000000 -0.019766
1279.000000 0.001134
1280.000000 -0.023331
1281.000000 -0.002431
1282.000000 -0.026974
1283.000000 -0.006074
1284.000000 -0.006259
1285.000000 0.014641
1286.000000 -0.009903
1287.000000 0.010998
1288.000000 0.017258
1289.000000 0.038159
1290.000000 0.013615
1291.000000 0.034515
1292.000000 0.034330
1293.000000 0.055230
1294.000000 0.030686
1295.000000 0.051587
1296.000000 -0.078430
1297.000000 -0.057530
1298.000000 -0.082074
1299.000000 -0.061173
1300.000000 -0.061358
1301.000000 -0.040457
1302.000000 -0.065001
1303.000000 -0.044101
1304.000000 -0.037841
1305.000000 -0.016941
1306.000000 -0.041485
1307.000000 -0.020584
1308.000000 -0.020770
1309.000000 0.000131
1310.000000 -0.024413
1311.000000 -0.003513
1312.000000 -0.006366
1313.000000 0.014534
1314.000000 -0.010010
1315.000000 0.010891
1316.000000 0.010705
1317.000000 0.031606
1318.000000 0.007062
1319.000000 0.027962
1320.000000 0.034223
1321.000000 0.055123
1322.000000 0.030579
1323.000000 0.051480
1324.000000 0.051294
1325.000000 0.072195
1326.000000 0.047651
1327.000000 0.068551
1328.000000 -0.061466
1329.000000 -0.040565
1330.000000 -0.065109
1331.000000 -0.044209
1332.000000 -0.044393
1333.000000 -0.023493
1334.000000 -0.048036
1335.000000 -0.027136
1336.000000 -0.020877
1337.000000 0.000024
1338.000000 -0.024520
1339.000000 -0.003620
1340.000000 -0.003805
1341.000000 0.017095
1342.000000 -0.007448
1343.000000 0.013452
1344.000000 -0.004344
1345.000000 0.016556
1346.000000 -0.007988
1347.000000 0.012913
1348.000000 0.012728
1349.000000 0.033629
1350.000000 0.009085
1351.000000 0.029985
1352.000000 0.036245
1353.000000 0.057145
1354.000000 0.032601
1355.000000 0.053502
1356.000000 0.053316
1357.000000 0.074217
1358.000000 0.049673
1359.000000 0.070573
1360.000000 -0.059443
1361.000000 -0.038542
1362.000000 -0.063086
1363.000000 -0.042186
1364.000000 -0.042371
1365.000000 -0.021471
1366.000000 -0.046015
1367.000000 -0.025114
1368.000000 -0.018855
1369.000000 0.002046
1370.000000 -0.022498
1371.000000 -0.001598
1372.000000 -0.001782
1373.000000 0.019118
1374.000000 -0.005426
1375.000000 0.015475
1376.000000 0.012620
1377.000000 0.033521
1378.000000 0.008977
1379.000000 0.029877
1380.000000 0.029693
1381.000000 0.050593
1382.000000 0.026050
1383.000000 0.046950
1384.000000 0.053209
1385.000000 0.074110
1386.000000 0.049566
1387.000000 0.070466
1388.000000 0.070282
1389.000000 0.091181
1390.000000 0.066639
1391.000000 0.087538
1392.000000 -0.042478
1393.000000 -0.021578
1394.000000 -0.046121
1395.000000 -0.025221
1396.000000 -0.025407
1397.000000 -0.004506
1398.000000 -0.029050
1399.000000 -0.008150
1400.000000 -0.001889
1401.000000 0.019010
1402.000000 -0.005532
1403.000000 0.015367
1404.000000 0.015182
1405.000000 0.036083
1406.000000 0.011539
1407.000000 0.032440
1408.000000 -0.055846
1409.000000 -0.034945
1410.000000 -0.059489
1411.000000 -0.038589
1412.000000 -0.038774
1413.000000 -0.017874
1414.000000 -0.042417
1415.000000 -0.021517
1416.000000 -0.015258
1417.000000 0.005643
1418.000000 -0.018901
1419.000000 0.001999
1420.000000 0.001815
1421.000000 0.022715
1422.000000 -0.001828
1423.000000 0.019072
1424.000000 -0.110945
1425.000000 -0.090045
1426.000000 -0.114588
1427.000000 -0.093688
1428.000000 -0.093873
1429.000000 -0.072973
1430.000000 -0.097517
1431.000000 -0.076616
1432.000000 -0.070356
1433.000000 -0.049456
1434.000000 -0.073999
1435.000000 -0.053099
1436.000000 -0.053284
1437.000000 -0.032384
1438.000000 -0.056928
1439.000000 -0.036027
1440.000000 -0.038881
1441.000000 -0.017981
1442.000000 -0.042524
1443.000000 -0.021624
1444.000000 -0.021809
1445.000000 -0.000909
1446.000000 -0.025453
1447.000000 -0.004552
1448.000000 0.001708
1449.000000 0.022608
1450.000000 -0.001935
1451.000000 0.018964
1452.000000 0.018780
1453.000000 0.039680
1454.000000 0.015136
1455.000000 0.036037
1456.000000 -0.093980
1457.000000 -0.073080
1458.000000 -0.097624
1459.000000 -0.076723
1460.000000 -0.076909
1461.000000 -0.056008
1462.000000 -0.080552
1463.000000 -0.059652
1464.000000 -0.053391
1465.000000 -0.032491
1466.000000 -0.057035
1467.000000 -0.036134
1468.000000 -0.036320
1469.000000 -0.015419
1470.000000 -0.039963
1471.000000 -0.019063
1472.000000 -0.036859
1473.000000 -0.015959
1474.000000 -0.040502
1475.000000 -0.019602
1476.000000 -0.019787
1477.000000 0.001113
1478.000000 -0.023431
1479.000000 -0.002530
1480.000000 0.003730
1481.000000 0.024630
1482.000000 0.000087
1483.000000 0.020987
1484.000000 0.020802
1485.000000 0.041702
1486.000000 0.017158
1487.000000 0.038059
1488.000000 -0.091958
1489.000000 -0.071058
1490.000000 -0.095602
1491.000000 -0.074701
1492.000000 -0.074886
1493.000000 -0.053986
1494.000000 -0.078529
1495.000000 -0.057629
1496.000000 -0.051369
1497.000000 -0.030469
1498.000000 -0.055013
1499.000000 -0.034112
1500.000000 -0.034297
1501.000000 -0.013398
1502.000000 -0.037940
1503.000000 -0.017041
1504.000000 -0.019894
1505.000000 0.001006
1506.000000 -0.023538
1507.000000 -0.002637
1508.000000 -0.002823
1509.000000 0.018078
1510.000000 -0.006466
1511.000000 0.014434
1512.000000 0.020695
1513.000000 0.041595
1514.000000 0.017051
1515.000000 0.037952
1516.000000 0.037766
1517.000000 0.058667
1518.000000 0.034123
1519.000000 0.055023
1520.000000 -0.074994
1521.000000 -0.054093
1522.000000 -0.078637
1523.000000 -0.057737
1524.000000 -0.057921
1525.000000 -0.037021
1526.000000 -0.061565
1527.000000 -0.040664
1528.000000 -0.034405
1529.000000 -0.013504
1530.000000 -0.038048
1531.000000 -0.017148
1532.000000 -0.017332
1533.000000 0.003568
1534.000000 -0.020976
1535.000000 -0.000075
1536.000000 -0.030489
1537.000000 -0.009589
1538.000000 -0.034132
1539.000000 -0.013232
1540.000000 -0.013416
1541.000000 0.007484
1542.000000 -0.017060
1543.000000 0.003841
1544.000000 0.010100
1545.000000 0.031000
1546.000000 0.006457
1547.000000 0.027357
1548.000000 0.027173
1549.000000 0.048073
1550.000000 0.023529
1551.000000 0.044430
1552.000000 -0.085587
1553.000000 -0.064687
1554.000000 -0.089231
1555.000000 -0.068330
1556.000000 -0.068516
1557.000000 -0.047616
1558.000000 -0.072159
1559.000000 -0.051259
1560.000000 -0.044998
1561.000000 -0.024098
1562.000000 -0.048642
1563.000000 -0.027741
1564.000000 -0.027927
1565.000000 -0.007026
1566.000000 -0.031570
1567.000000 -0.010670
1568.000000 -0.013523
1569.000000 0.007376
1570.000000 -0.017167
1571.000000 0.003733
1572.000000 0.003548
1573.000000 0.024449
1574.000000 -0.000095
1575.000000 0.020805
1576.000000 0.027065
1577.000000 0.047965
1578.000000 0.023421
1579.000000 0.044322
1580.000000 0.044137
1581.000000 0.065038
1582.000000 0.040494
1583.000000 0.061394
1584.000000 -0.068623
1585.000000 -0.047722
1586.000000 -0.072266
1587.000000 -0.051366
1588.000000 -0.051551
1589.000000 -0.030651
1590.000000 -0.055195
1591.000000 -0.034294
1592.000000 -0.028034
1593.000000 -0.007133
1594.000000 -0.031677
1595.000000 -0.010777
1596.000000 -0.010962
1597.000000 0.009938
1598.000000 -0.014606
1599.000000 0.006295
1600.000000 -0.011501
1601.000000 0.009399
1602.000000 -0.015145
1603.000000 0.005756
1604.000000 0.005570
1605.000000 0.026470
1606.000000 0.001927
1607.000000 0.022827
1608.000000 0.029088
1609.000000 0.049988
1610.000000 0.025444
1611.000000 0.046345
1612.000000 0.046159
1613.000000 0.067059
1614.000000 0.042516
1615.000000 0.063416
1616.000000 -0.066601
1617.000000 -0.045700
1618.000000 -0.070244
1619.000000 -0.049344
1620.000000 -0.049528
1621.000000 -0.028628
1622.000000 -0.053172
1623.000000 -0.032271
1624.000000 -0.026012
1625.000000 -0.005111
1626.000000 -0.029655
1627.000000 -0.008755
1628.000000 -0.008940
1629.000000 0.011960
1630.000000 -0.012584
1631.000000 0.008317
1632.000000 0.005463
1633.000000 0.026364
1634.000000 0.001820
1635.000000 0.022720
1636.000000 0.022535
1637.000000 0.043435
1638.000000 0.018891
1639.000000 0.039792
1640.000000 0.046052
1641.000000 0.066953
1642.000000 0.042409
1643.000000 0.063309
1644.000000 0.063124
1645.000000 0.084024
1646.000000 0.059480
1647.000000 0.080381
1648.000000 -0.049636
1649.000000 -0.028736
1650.000000 -0.053280
1651.000000 -0.032379
1652.000000 -0.032564
1653.000000 -0.011663
1654.000000 -0.036207
1655.000000 -0.015307
1656.000000 -0.009047
1657.000000 0.011853
1658.000000 -0.012690
1659.000000 0.008210
1660.000000 0.008024
1661.000000 0.028925
1662.000000 0.004381
1663.000000 0.025281
1664.000000 -0.063004
1665.000000 -0.042103
1666.000000 -0.066647
1667.000000 -0.045747
1668.000000 -0.045931
1669.000000 -0.025032
1670.000000 -0.049574
1671.000000 -0.028675
1672.000000 -0.022415
1673.000000 -0.001514
1674.000000 -0.026058
1675.000000 -0.005158
1676.000000 -0.005343
1677.000000 0.015557
1678.000000 -0.008986
1679.000000 0.011914
1680.000000 -0.118102
1681.000000 -0.097203
1682.000000 -0.121745
1683.000000 -0.100846
1684.000000 -0.101031
1685.000000 -0.080130
1686.000000 -0.104674
1687.000000 -0.083774
1688.000000 -0.077514
1689.000000 -0.056614
1690.000000 -0.081157
1691.000000 -0.060257
1692.000000 -0.060442
1693.000000 -0.039541
1694.000000 -0.064085
1695.000000 -0.043185
1696.000000 -0.046039
1697.000000 -0.025139
1698.000000 -0.049682
1699.000000 -0.028782
1700.000000 -0.028966
1701.000000 -0.008066
1702.000000 -0.032610
1703.000000 -0.011709
1704.000000 -0.005450
1705.000000 0.015450
1706.000000 -0.009093
1707.000000 0.011807
1708.000000 0.011622
1709.000000 0.032522
1710.000000 0.007978
1711.000000 0.028879
1712.000000 -0.101137
1713.000000 -0.080237
1714.000000 -0.104781
1715.000000 -0.083880
1716.000000 -0.084066
1717.000000 -0.063166
1718.000000 -0.087709
1719.000000 -0.066809
1720.000000 -0.060549
1721.000000 -0.039649
1722.000000 -0.064193
1723.000000 -0.043292
1724.000000 -0.043477
1725.000000 -0.022576
1726.000000 -0.047120
1727.000000 -0.026220
1728.000000 -0.044016
1729.000000 -0.023116
1730.000000 -0.047659
1731.000000 -0.026759
1732.000000 -0.026945
1733.000000 -0.006044
1734.000000 -0.030588
1735.000000 -0.009688
1736.000000 -0.003428
1737.000000 0.017472
1738.000000 -0.007071
1739.000000 0.013829
1740.000000 0.013644
1741.000000 0.034545
1742.000000 0.010001
1743.000000 0.030901
1744.000000 -0.099116
1745.000000 -0.078215
1746.000000 -0.102759
1747.000000 -0.081859
1748.000000 -0.082044
1749.000000 -0.061144
1750.000000 -0.085687
1751.000000 -0.064787
1752.000000 -0.058526
1753.000000 -0.037626
1754.000000 -0.062170
1755.000000 -0.041269
1756.000000 -0.041455
1757.000000 -0.020555
1758.000000 -0.045098
1759.000000 -0.024198
1760.000000 -0.027051
1761.000000 -0.006151
1762.000000 -0.030695
1763.000000 -0.009794
1764.000000 -0.009980
1765.000000 0.010920
1766.000000 -0.013623
1767.000000 0.007277
1768.000000 0.013537
1769.000000 0.034437
1770.000000 0.009893
1771.000000 0.030794
1772.000000 0.030609
1773.000000 0.051510
1774.000000 0.026966
1775.000000 0.047866
1776.000000 -0.082151
1777.000000 -0.061250
1778.000000 -0.085794
1779.000000 -0.064894
1780.000000 -0.065079
1781.000000 -0.044179
1782.000000 -0.068723
1783.000000 -0.047822
1784.000000 -0.041562
1785.000000 -0.020661
1786.000000 -0.045205
1787.000000 -0.024305
1788.000000 -0.024490
1789.000000 -0.003590
1790.000000 -0.028134
1791.000000 -0.007233
1792.000000 -0.031698
1793.000000 -0.010798
1794.000000 -0.035341
1795.000000 -0.014441
1796.000000 -0.014627
1797.000000 0.006274
1798.000000 -0.018270
1799.000000 0.002630
1800.000000 0.008891
1801.000000 0.029791
1802.000000 0.005248
1803.000000 0.026148
1804.000000 0.025962
1805.000000 0.046863
1806.000000 0.022319
1807.000000 0.043219
1808.000000 -0.086798
1809.000000 -0.065897
1810.000000 -0.090441
1811.000000 -0.069541
1812.000000 -0.069725
1813.000000 -0.048825
1814.000000 -0.073368
1815.000000 -0.052468
1816.000000 -0.046209
1817.000000 -0.025308
1818.000000 -0.049852
1819.000000 -0.028951
1820.000000 -0.029136
1821.000000 -0.008236
1822.000000 -0.032779
1823.000000 -0.011879
1824.000000 -0.014733
1825.000000 0.006167
1826.000000 -0.018377
1827.000000 0.002524
1828.000000 0.002338
1829.000000 0.023238
1830.000000 -0.001305
1831.000000 0.019595
1832.000000 0.025856
1833.000000 0.046756
1834.000000 0.022212
1835.000000 0.043113
1836.000000 0.042927
1837.000000 0.063827
1838.000000 0.039284
1839.000000 0.060184
1840.000000 -0.069833
1841.000000 -0.048933
1842.000000 -0.073476
1843.000000 -0.052576
1844.000000 -0.052760
1845.000000 -0.031860
1846.000000 -0.056404
1847.000000 -0.035503
1848.000000 -0.029244
1849.000000 -0.008343
1850.000000 -0.032887
1851.000000 -0.011987
1852.000000 -0.012171
1853.000000 0.008729
1854.000000 -0.015815
1855.000000 0.005086
1856.000000 -0.012712
1857.000000 0.008189
1858.000000 -0.016355
1859.000000 0.004545
1860.000000 0.004361
1861.000000 0.025261
1862.000000 0.000718
1863.000000 0.021618
1864.000000 0.027877
1865.000000 0.048778
1866.000000 0.024234
1867.000000 0.045135
1868.000000 0.044950
1869.000000 0.065850
1870.000000 0.041307
1871.000000 0.062207
1872.000000 -0.067810
1873.000000 -0.046910
1874.000000 -0.071453
1875.000000 -0.050553
1876.000000 -0.050738
1877.000000 -0.029838
1878.000000 -0.054382
1879.000000 -0.033481
1880.000000 -0.027221
1881.000000 -0.006321
1882.000000 -0.030864
1883.000000 -0.009964
1884.000000 -0.010149
1885.000000 0.010751
1886.000000 -0.013793
1887.000000 0.007108
1888.000000 0.004253
1889.000000 0.025153
1890.000000 0.000610
1891.000000 0.021510
1892.000000 0.021326
1893.000000 0.042226
1894.000000 0.017682
1895.000000 0.038583
1896.000000 0.044842
1897.000000 0.065743
1898.000000 0.041199
1899.000000 0.062099
1900.000000 0.061915
1901.000000 0.082815
1902.000000 0.058271
1903.000000 0.079172
1904.000000 -0.050845
1905.000000 -0.029945
1906.000000 -0.054489
1907.000000 -0.033588
1908.000000 -0.033774
1909.000000 -0.012873
1910.000000 -0.037417
1911.000000 -0.016517
1912.000000 -0.010256
1913.000000 0.010644
1914.000000 -0.013900
1915.000000 0.007001
1916.000000 0.006815
1917.000000 0.027716
1918.000000 0.003172
1919.000000 0.024072
1920.000000 -0.064213
1921.000000 -0.043312
1922.000000 -0.067856
1923.000000 -0.046956
1924.000000 -0.047141
1925.000000 -0.026241
1926.000000 -0.050785
1927.000000 -0.029884
1928.000000 -0.023624
1929.000000 -0.002723
1930.000000 -0.027267
1931.000000 -0.006367
1932.000000 -0.006552
1933.000000 0.014348
1934.000000 -0.010196
1935.000000 0.010705
1936.000000 -0.119312
1937.000000 -0.098412
1938.000000 -0.122956
1939.000000 -0.102055
1940.000000 -0.102241
1941.000000 -0.081340
1942.000000 -0.105884
1943.000000 -0.084984
1944.000000 -0.078723
1945.000000 -0.057823
1946.000000 -0.082367
1947.000000 -0.061466
1948.000000 -0.061652
1949.000000 -0.040751
1950.000000 -0.065295
1951.000000 -0.044395
1952.000000 -0.047248
1953.000000 -0.026348
1954.000000 -0.050891
1955.000000 -0.029991
1956.000000 -0.030177
1957.000000 -0.009276
1958.000000 -0.033820
1959.000000 -0.012920
1960.000000 -0.006659
1961.000000 0.014241
1962.000000 -0.010302
1963.000000 0.010598
1964.000000 0.010412
1965.000000 0.031313
1966.000000 0.006769
1967.000000 0.027669
1968.000000 -0.102348
1969.000000 -0.081447
1970.000000 -0.105991
1971.000000 -0.085091
1972.000000 -0.085275
1973.000000 -0.064376
1974.000000 -0.088918
1975.000000 -0.068019
1976.000000 -0.061758
1977.000000 -0.040858
1978.000000 -0.065402
1979.000000 -0.044501
1980.000000 -0.044687
1981.000000 -0.023787
1982.000000 -0.048330
1983.000000 -0.027430
1984.000000 -0.045226
1985.000000 -0.024326
1986.000000 -0.048870
1987.000000 -0.027969
1988.000000 -0.028154
1989.000000 -0.007254
1990.000000 -0.031797
1991.000000 -0.010898
1992.000000 -0.004637
1993.000000 0.016263
1994.000000 -0.008281
1995.000000 0.012620
1996.000000 0.012434
1997.000000 0.033335
1998.000000 0.008791
1999.000000 0.029691
2000.000000 -0.100325
2001.000000 -0.079425
2002.000000 -0.103968
2003.000000 -0.083069
2004.000000 -0.083253
2005.000000 -0.062353
2006.000000 -0.086896
2007.000000 -0.065996
2008.000000 -0.059737
2009.000000 -0.038836
2010.000000 -0.063380
2011.000000 -0.042480
2012.000000 -0.042664
2013.000000 -0.021764
2014.000000 -0.046307
2015.000000 -0.025407
2016.000000 -0.028262
2017.000000 -0.007361
2018.000000 -0.031905
2019.000000 -0.011005
2020.000000 -0.011189
2021.000000 0.009711
2022.000000 -0.014832
2023.000000 0.006068
2024.000000 0.012328
2025.000000 0.033228
2026.000000 0.008684
2027.000000 0.029585
2028.000000 0.029399
2029.000000 0.050299
2030.000000 0.025756
2031.000000 0.046656
2032.000000 -0.083360
2033.000000 -0.062460
2034.000000 -0.087003
2035.000000 -0.066103
2036.000000 -0.066288
2037.000000 -0.045388
2038.000000 -0.069932
2039.000000 -0.049031
2040.000000 -0.042772
2041.000000 -0.021872
2042.000000 -0.046415
2043.000000 -0.025515
2044.000000 -0.025699
2045.000000 -0.004799
2046.000000 -0.029343
2047.000000 0.008442
2048.000000 0.008442
2049.000000 0.029343
2050.000000 0.004799
2051.000000 0.025699
2052.000000 0.025515
2053.000000 0.046415
2054.000000 0.021872
2055.000000 0.042772
2056.000000 0.049031
2057.000000 0.069932
2058.000000 0.045388
2059.000000 0.066288
2060.000000 0.066103
2061.000000 0.087003
2062.000000 0.062460
2063.000000 0.083360
2064.000000 -0.046656
2065.000000 -0.025756
2066.000000 -0.050299
2067.000000 -0.029399
2068.000000 -0.029585
2069.000000 -0.008684
2070.000000 -0.033228
2071.000000 -0.012328
2072.000000 -0.006068
2073.000000 0.014832
2074.000000 -0.009711
2075.000000 0.011189
2076.000000 0.011005
2077.000000 0.031905
2078.000000 0.007361
2079.000000 0.028262
2080.000000 0.025407
2081.000000 0.046307
2082.000000 0.021764
2083.000000 0.042664
2084.000000 0.042480
2085.000000 0.063380
2086.000000 0.038836
2087.000000 0.059737
2088.000000 0.065996
2089.000000 0.086896
2090.000000 0.062353
2091.000000 0.083253
2092.000000 0.083069
2093.000000 0.103968
2094.000000 0.079425
2095.000000 0.100325
2096.000000 -0.029691
2097.000000 -0.008791
2098.000000 -0.033335
2099.000000 -0.012434
2100.000000 -0.012620
2101.000000 0.008281
2102.000000 -0.016263
2103.000000 0.004637
2104.000000 0.010898
2105.000000 0.031797
2106.000000 0.007254
2107.000000 0.028154
2108.000000 0.027969
2109.000000 0.048870
2110.000000 0.024326
2111.000000 0.045226
2112.000000 0.027430
2113.000000 0.048330
2114.000000 0.023787
2115.000000 0.044687
2116.000000 0.044501
2117.000000 0.065402
2118.000000 0.040858
2119.000000 0.061758
2120.000000 0.068019
2121.000000 0.088918
2122.000000 0.064376
2123.000000 0.085275
2124.000000 0.085091
2125.000000 0.105991
2126.000000 0.081447
2127.000000 0.102348
2128.000000 -0.027669
2129.000000 -0.006769
2130.000000 -0.031313
2131.000000 -0.010412
2132.000000 -0.010598
2133.000000 0.010302
2134.000000 -0.014241
2135.000000 0.006659
2136.000000 0.012920
2137.000000 0.033820
2138.000000 0.009276
2139.000000 0.030177
2140.000000 0.029991
2141.000000 0.050891
2142.000000 0.026348
2143.000000 0.047248
2144.000000 0.044395
2145.000000 0.065295
2146.000000 0.040751
2147.000000 0.061652
2148.000000 0.061466
2149.000000 0.082367
2150.000000 0.057823
2151.000000 0.078723
2152.000000 0.084984
2153.000000 0.105884
2154.000000 0.081340
2155.000000 0.102241
2156.000000 0.102055
2157.000000 0.122956
2158.000000 0.098412
2159.000000 0.119312
2160.000000 -0.010705
2161.000000 0.010196
2162.000000 -0.014348
2163.000000 0.006552
2164.000000 0.006367
2165.000000 0.027267
2166.000000 0.002723
2167.000000 0.023624
2168.000000 0.029884
2169.000000 0.050785
2170.000000 0.026241
2171.000000 0.047141
2172.000000 0.046956
2173.000000 0.067856
2174.000000 0.043312
2175.000000 0.064213
2176.000000 -0.024072
2177.000000 -0.003172
2178.000000 -0.027716
2179.000000 -0.006815
2180.000000 -0.007001
2181.000000 0.013900
2182.000000 -0.010644
2183.000000 0.010256
2184.000000 0.016517
2185.000000 0.037417
2186.000000 0.012873
2187.000000 0.033774
2188.000000 0.033588
2189.000000 0.054489
2190.000000 0.029945
2191.000000 0.050845
2192.000000 -0.079172
2193.000000 -0.058271
2194.000000 -0.082815
2195.000000 -0.061915
2196.000000 -0.062099
2197.000000 -0.041199
2198.000000 -0.065743
2199.000000 -0.044842
2200.000000 -0.038583
2201.000000 -0.017682
2202.000000 -0.042226
2203.000000 -0.021326
2204.000000 -0.021510
2205.000000 -0.000610
2206.000000 -0.025153
2207.000000 -0.004253
2208.000000 -0.007108
2209.000000 0.013793
2210.000000 -0.010751
2211.000000 0.010149
2212.000000 0.009964
2213.000000 0.030864
2214.000000 0.006321
2215.000000 0.027221
2216.000000 0.033481
2217.000000 0.054382
2218.000000 0.029838
2219.000000 0.050738
2220.000000 0.050553
2221.000000 0.071453
2222.000000 0.046910
2223.000000 0.067810
2224.000000 -0.062207
2225.000000 -0.041307
2226.000000 -0.065850
2227.000000 -0.044950
2228.000000 -0.045135
2229.000000 -0.024234
2230.000000 -0.048778
2231.000000 -0.027877
2232.000000 -0.021618
2233.000000 -0.000718
2234.000000 -0.025261
2235.000000 -0.004361
2236.000000 -0.004545
2237.000000 0.016355
2238.000000 -0.008189
2239.000000 0.012712
2240.000000 -0.005086
2241.000000 0.015815
2242.000000 -0.008729
2243.000000 0.012171
2244.000000 0.011987
2245.000000 0.032887
2246.000000 0.008343
2247.000000 0.029244
2248.000000 0.035503
2249.000000 0.056404
2250.000000 0.031860
2251.000000 0.052760
2252.000000 0.052576
2253.000000 0.073476
2254.000000 0.048933
2255.000000 0.069833
2256.000000 -0.060184
2257.000000 -0.039284
2258.000000 -0.063827
2259.000000 -0.042927
2260.000000 -0.043113
2261.000000 -0.022212
2262.000000 -0.046756
2263.000000 -0.025856
2264.000000 -0.019595
2265.000000 0.001305
2266.000000 -0.023238
2267.000000 -0.002338
2268.000000 -0.002524
2269.000000 0.018377
2270.000000 -0.006167
2271.000000 0.014733
2272.000000 0.011879
2273.000000 0.032779
2274.000000 0.008236
2275.000000 0.029136
2276.000000 0.028951
2277.000000 0.049852
2278.000000 0.025308
2279.000000 0.046209
2280.000000 0.052468
2281.000000 0.073368
2282.000000 0.048825
2283.000000 0.069725
2284.000000 0.069541
2285.000000 0.090441
2286.000000 0.065897
2287.000000 0.086798
2288.000000 -0.043219
2289.000000 -0.022319
2290.000000 -0.046863
2291.000000 -0.025962
2292.000000 -0.026148
2293.000000 -0.005248
2294.000000 -0.029791
2295.000000 -0.008891
2296.000000 -0.002630
2297.000000 0.018270
2298.000000 -0.006274
2299.000000 0.014627
2300.000000 0.014441
2301.000000 0.035341
2302.000000 0.010798
2303.000000 0.031698
2304.000000 0.007233
2305.000000 0.028134
2306.000000 0.003590
2307.000000 0.024490
2308.000000 0.024305
2309.000000 0.045205
2310.000000 0.020661
2311.000000 0.041562
2312.000000 0.047822
2313.000000 0.068723
2314.000000 0.044179
2315.000000 0.065079
2316.000000 0.064894
2317.000000 0.085794
2318.000000 0.061250
2319.000000 0.082151
2320.000000 -0.047866
2321.000000 -0.026966
2322.000000 -0.051510
2323.000000 -0.030609
2324.000000 -0.030794
2325.000000 -0.009893
2326.000000 -0.034437
2327.000000 -0.013537
2328.000000 -0.007277
2329.000000 0.013623
2330.000000 -0.010920
2331.000000 0.009980
2332.000000 0.009794
2333.000000 0.030695
2334.000000 0.006151
2335.000000 0.027051
2336.000000 0.024198
2337.000000 0.045098
2338.000000 0.020555
2339.000000 0.041455
2340.000000 0.041269
2341.000000 0.062170
2342.000000 0.037626
2343.000000 0.058526
2344.000000 0.064787
2345.000000 0.085687
2346.000000 0.061144
2347.000000 0.082044
2348.000000 0.081859
2349.000000 0.102759
2350.000000 0.078215
2351.000000 0.099116
2352.000000 -0.030901
2353.000000 -0.010001
2354.000000 -0.034545
2355.000000 -0.013644
2356.000000 -0.013829
2357.000000 0.007071
2358.000000 -0.017472
2359.000000 0.003428
2360.000000 0.009688
2361.000000 0.030588
2362.000000 0.006044
2363.000000 0.026945
2364.000000 0.026759
2365.000000 0.047659
2366.000000 0.023116
2367.000000 0.044016
2368.000000 0.026220
2369.000000 0.047120
2370.000000 0.022576
2371.000000 0.043477
2372.000000 0.043292
2373.000000 0.064193
2374.000000 0.039649
2375.000000 0.060549
2376.000000 0.066809
2377.000000 0.087709
2378.000000 0.063166
2379.000000 0.084066
2380.000000 0.083880
2381.000000 0.104781
2382.000000 0.080237
2383.000000 0.101137
2384.000000 -0.028879
2385.000000 -0.007978
2386.000000 -0.032522
2387.000000 -0.011622
2388.000000 -0.011807
2389.000000 0.009093
2390.000000 -0.015450
2391.000000 0.005450
2392.000000 0.011709
2393.000000 0.032610
2394.000000 0.008066
2395.000000 0.028966
2396.000000 0.028782
2397.000000 0.049682
2398.000000 0.025139
2399.000000 0.046039
2400.000000 0.043185
2401.000000 0.064085
2402.000000 0.039541
2403.000000 0.060442
2404.000000 0.060257
2405.000000 0.081157
2406.000000 0.056614
2407.000000 0.077514
2408.000000 0.083774
2409.000000 0.104674
2410.000000 0.080130
2411.000000 0.101031
2412.000000 0.100846
2413.000000 0.121745
2414.000000 0.097203
2415.000000 0.118102
2416.000000 -0.011914
2417.000000 0.008986
2418.000000 -0.015557
2419.000000 0.005343
2420.000000 0.005158
2421.000000 0.026058
2422.000000 0.001514
2423.000000 0.022415
2424.000000 0.028675
2425.000000 0.049574
2426.000000 0.025032
2427.000000 0.045931
2428.000000 0.045747
2429.000000 0.066647
2430.000000 0.042103
2431.000000 0.063004
2432.000000 -0.025281
2433.000000 -0.004381
2434.000000 -0.028925
2435.000000 -0.008024
2436.000000 -0.008210
2437.000000 0.012690
2438.000000 -0.011853
2439.000000 0.009047
2440.000000 0.015307
2441.000000 0.036207
2442.000000 0.011663
2443.000000 0.032564
2444.000000 0.032379
2445.000000 0.053280
2446.000000 0.028736
2447.000000 0.049636
2448.000000 -0.080381
2449.000000 -0.059480
2450.000000 -0.084024
2451.000000 -0.063124
2452.000000 -0.063309
2453.000000 -0.042409
2454.000000 -0.066953
2455.000000 -0.046052
2456.000000 -0.039792
2457.000000 -0.018891
2458.000000 -0.043435
2459.000000 -0.022535
2460.000000 -0.022720
2461.000000 -0.001820
2462.000000 -0.026364
2463.000000 -0.005463
2464.000000 -0.008317
2465.000000 0.012584
2466.000000 -0.011960
2467.000000 0.008940
2468.000000 0.008755
2469.000000 0.029655
2470.000000 0.005111
2471.000000 0.026012
2472.000000 0.032271
2473.000000 0.053172
2474.000000 0.028628
2475.000000 0.049528
2476.000000 0.049344
2477.000000 0.070244
2478.000000 0.045700
2479.000000 0.066601
2480.000000 -0.063416
2481.000000 -0.042516
2482.000000 -0.067059
2483.000000 -0.046159
2484.000000 -0.046345
2485.000000 -0.025444
2486.000000 -0.049988
2487.000000 -0.029088
2488.000000 -0.022827
2489.000000 -0.001927
2490.000000 -0.026470
2491.000000 -0.005570
2492.000000 -0.005756
2493.000000 0.015145
2494.000000 -0.009399
2495.000000 0.011501
2496.000000 -0.006295
2497.000000 0.014606
2498.000000 -0.009938
2499.000000 0.010962
2500.000000 0.010777
2501.000000 0.031677
2502.000000 0.007133
2503.000000 0.028034
2504.000000 0.034294
2505.000000 0.055195
2506.000000 0.030651
2507.000000 0.051551
2508.000000 0.051366
2509.000000 0.072266
2510.000000 0.047722
2511.000000 0.068623
2512.000000 -0.061394
2513.000000 -0.040494
2514.000000 -0.065038
2515.000000 -0.044137
2516.000000 -0.044322
2517.000000 -0.023421
2518.000000 -0.047965
2519.000000 -0.027065
2520.000000 -0.020805
2521.000000 0.000095
2522.000000 -0.024449
2523.000000 -0.003548
2524.000000 -0.003733
2525.000000 0.017167
2526.000000 -0.007376
2527.000000 0.013523
2528.000000 0.010670
2529.000000 0.031570
2530.000000 0.007026
2531.000000 0.027927
2532.000000 0.027741
2533.000000 0.048642
2534.000000 0.024098
2535.000000 0.044998
2536.000000 0.051259
2537.000000 0.072159
2538.000000 0.047616
2539.000000 0.068516
2540.000000 0.068330
2541.000000 0.089231
2542.000000 0.064687
2543.000000 0.085587
2544.000000 -0.044430
2545.000000 -0.023529
2546.000000 -0.048073
2547.000000 -0.027173
2548.000000 -0.027357
2549.000000 -0.006457
2550.000000 -0.031000
2551.000000 -0.010100
2552.000000 -0.003841
2553.000000 0.017060
2554.000000 -0.007484
2555.000000 0.013416
2556.000000 0.013232
2557.000000 0.034132
2558.000000 0.009589
2559.000000 0.030489
2560.000000 0.000075
2561.000000 0.020976
2562.000000 -0.003568
2563.000000 0.017332
2564.000000 0.017148
2565.000000 0.038048
2566.000000 0.013504
2567.000000 0.034405
2568.000000 0.040664
2569.000000 0.061565
2570.000000 0.037021
2571.000000 0.057921
2572.000000 0.057737
2573.000000 0.078637
2574.000000 0.054093
2575.000000 0.074994
2576.000000 -0.055023
2577.000000 -0.034123
2578.000000 -0.058667
2579.000000 -0.037766
2580.000000 -0.037952
2581.000000 -0.017051
2582.000000 -0.041595
2583.000000 -0.020695
2584.000000 -0.014434
2585.000000 0.006466
2586.000000 -0.018078
2587.000000 0.002823
2588.000000 0.002637
2589.000000 0.023538
2590.000000 -0.001006
2591.000000 0.019894
2592.000000 0.017041
2593.000000 0.037940
2594.000000 0.013398
2595.000000 0.034297
2596.000000 0.034112
2597.000000 0.055013
2598.000000 0.030469
2599.000000 0.051369
2600.000000 0.057629
2601.000000 0.078529
2602.000000 0.053986
2603.000000 0.074886
2604.000000 0.074701
2605.000000 0.095602
2606.000000 0.071058
2607.000000 0.091958
2608.000000 -0.038059
2609.000000 -0.017158
2610.000000 -0.041702
2611.000000 -0.020802
2612.000000 -0.020987
2613.000000 -0.000087
2614.000000 -0.024630
2615.000000 -0.003730
2616.000000 0.002530
2617.000000 0.023431
2618.000000 -0.001113
2619.000000 0.019787
2620.000000 0.019602
2621.000000 0.040502
2622.000000 0.015959
2623.000000 0.036859
2624.000000 0.019063
2625.000000 0.039963
2626.000000 0.015419
2627.000000 0.036320
2628.000000 0.036134
2629.000000 0.057035
2630.000000 0.032491
2631.000000 0.053391
2632.000000 0.059652
2633.000000 0.080552
2634.000000 0.056008
2635.000000 0.076909
2636.000000 0.076723
2637.000000 0.097624
2638.000000 0.073080
2639.000000 0.093980
2640.000000 -0.036037
2641.000000 -0.015136
2642.000000 -0.039680
2643.000000 -0.018780
2644.000000 -0.018964
2645.000000 0.001935
2646.000000 -0.022608
2647.000000 -0.001708
2648.000000 0.004552
2649.000000 0.025453
2650.000000 0.000909
2651.000000 0.021809
2652.000000 0.021624
2653.000000 0.042524
2654.000000 0.017981
2655.000000 0.038881
2656.000000 0.036027
2657.000000 0.056928
2658.000000 0.032384
2659.000000 0.053284
2660.000000 0.053099
2661.000000 0.073999
2662.000000 0.049456
2663.000000 0.070356
2664.000000 0.076616
2665.000000 0.097517
2666.000000 0.072973
2667.000000 0.093873
2668.000000 0.093688
2669.000000 0.114588
2670.000000 0.090045
2671.000000 0.110945
2672.000000 -0.019072
2673.000000 0.001828
2674.000000 -0.022715
2675.000000 -0.001815
2676.000000 -0.001999
2677.000000 0.018901
2678.000000 -0.005643
2679.000000 0.015258
2680.000000 0.021517
2681.000000 0.042417
2682.000000 0.017874
2683.000000 0.038774
2684.000000 0.038589
2685.000000 0.059489
2686.000000 0.034945
2687.000000 0.055846
2688.000000 -0.032440
2689.000000 -0.011539
2690.000000 -0.036083
2691.000000 -0.015182
2692.000000 -0.015367
2693.000000 0.005532
2694.000000 -0.019010
2695.000000 0.001889
2696.000000 0.008150
2697.000000 0.029050
2698.000000 0.004506
2699.000000 0.025407
2700.000000 0.025221
2701.000000 0.046121
2702.000000 0.021578
2703.000000 0.042478
2704.000000 -0.087538
2705.000000 -0.066639
2706.000000 -0.091181
2707.000000 -0.070282
2708.000000 -0.070466
2709.000000 -0.049566
2710.000000 -0.074110
2711.000000 -0.053209
2712.000000 -0.046950
2713.000000 -0.026050
2714.000000 -0.050593
2715.000000 -0.029693
2716.000000 -0.029877
2717.000000 -0.008977
2718.000000 -0.033521
2719.000000 -0.012620
2720.000000 -0.015475
2721.000000 0.005426
2722.000000 -0.019118
2723.000000 0.001782
2724.000000 0.001598
2725.000000 0.022498
2726.000000 -0.002046
2727.000000 0.018855
2728.000000 0.025114
2729.000000 0.046015
2730.000000 0.021471
2731.000000 0.042371
2732.000000 0.042186
2733.000000 0.063086
2734.000000 0.038542
2735.000000 0.059443
2736.000000 -0.070573
2737.000000 -0.049673
2738.000000 -0.074217
2739.000000 -0.053316
2740.000000 -0.053502
2741.000000 -0.032601
2742.000000 -0.057145
2743.000000 -0.036245
2744.000000 -0.029985
2745.000000 -0.009085
2746.000000 -0.033629
2747.000000 -0.012728
2748.000000 -0.012913
2749.000000 0.007988
2750.000000 -0.016556
2751.000000 0.004344
2752.000000 -0.013452
2753.000000 0.007448
2754.000000 -0.017095
2755.000000 0.003805
2756.000000 0.003620
2757.000000 0.024520
2758.000000 -0.000024
2759.000000 0.020877
2760.000000 0.027136
2761.000000 0.048036
2762.000000 0.023493
2763.000000 0.044393
2764.000000 0.044209
2765.000000 0.065109
2766.000000 0.040565
2767.000000 0.061466
2768.000000 -0.068551
2769.000000 -0.047651
2770.000000 -0.072195
2771.000000 -0.051294
2772.000000 -0.051480
2773.000000 -0.030579
2774.000000 -0.055123
2775.000000 -0.034223
2776.000000 -0.027962
2777.000000 -0.007062
2778.000000 -0.031606
2779.000000 -0.010705
2780.000000 -0.010891
2781.000000 0.010010
2782.000000 -0.014534
2783.000000 0.006366
2784.000000 0.003513
2785.000000 0.024413
2786.000000 -0.000131
2787.000000 0.020770
2788.000000 0.020584
2789.000000 0.041485
2790.000000 0.016941
2791.000000 0.037841
2792.000000 0.044101
2793.000000 0.065001
2794.000000 0.040457
2795.000000 0.061358
2796.000000 0.061173
2797.000000 0.082074
2798.000000 0.057530
2799.000000 0.078430
2800.000000 -0.051587
2801.000000 -0.030686
2802.000000 -0.055230
2803.000000 -0.034330
2804.000000 -0.034515
2805.000000 -0.013615
2806.000000 -0.038159
2807.000000 -0.017258
2808.000000 -0.010998
2809.000000 0.009903
2810.000000 -0.014641
2811.000000 0.006259
2812.000000 0.006074
2813.000000 0.026974
2814.000000 0.002431
2815.000000 0.023331
2816.000000 -0.001134
2817.000000 0.019766
2818.000000 -0.004777
2819.000000 0.016123
2820.000000 0.015938
2821.000000 0.036838
2822.000000 0.012294
2823.000000 0.033195
2824.000000 0.039455
2825.000000 0.060355
2826.000000 0.035812
2827.000000 0.056712
2828.000000 0.056527
2829.000000 0.077427
2830.000000 0.052883
2831.000000 0.073784
2832.000000 -0.056233
2833.000000 -0.035333
2834.000000 -0.059877
2835.000000 -0.038976
2836.000000 -0.039161
2837.000000 -0.018261
2838.000000 -0.042804
2839.000000 -0.021904
2840.000000 -0.015644
2841.000000 0.005256
2842.000000 -0.019288
2843.000000 0.001613
2844.000000 0.001428
2845.000000 0.022328
2846.000000 -0.002215
2847.000000 0.018684
2848.000000 0.015831
2849.000000 0.036731
2850.000000 0.012187
2851.000000 0.033088
2852.000000 0.032902
2853.000000 0.053803
2854.000000 0.029259
2855.000000 0.050159
2856.000000 0.056420
2857.000000 0.077320
2858.000000 0.052776
2859.000000 0.073677
2860.000000 0.073491
2861.000000 0.094392
2862.000000 0.069848
2863.000000 0.090748
2864.000000 -0.039269
2865.000000 -0.018368
2866.000000 -0.042912
2867.000000 -0.022012
2868.000000 -0.022196
2869.000000 -0.001296
2870.000000 -0.025840
2871.000000 -0.004939
2872.000000 0.001320
2873.000000 0.022221
2874.000000 -0.002323
2875.000000 0.018577
2876.000000 0.018393
2877.000000 0.039293
2878.000000 0.014750
2879.000000 0.035650
2880.000000 0.017853
2881.000000 0.038753
2882.000000 0.014209
2883.000000 0.035110
2884.000000 0.034925
2885.000000 0.055825
2886.000000 0.031282
2887.000000 0.052182
2888.000000 0.058442
2889.000000 0.079342
2890.000000 0.054798
2891.000000 0.075699
2892.000000 0.075514
2893.000000 0.096415
2894.000000 0.071871
2895.000000 0.092771
2896.000000 -0.037246
2897.000000 -0.016345
2898.000000 -0.040889
2899.000000 -0.019989
2900.000000 -0.020174
2901.000000 0.000726
2902.000000 -0.023818
2903.000000 -0.002917
2904.000000 0.003343
2905.000000 0.024244
2906.000000 -0.000300
2907.000000 0.020600
2908.000000 0.020415
2909.000000 0.041315
2910.000000 0.016771
2911.000000 0.037672
2912.000000 0.034817
2913.000000 0.055718
2914.000000 0.031174
2915.000000 0.052074
2916.000000 0.051890
2917.000000 0.072790
2918.000000 0.048246
2919.000000 0.069147
2920.000000 0.075406
2921.000000 0.096307
2922.000000 0.071763
2923.000000 0.092663
2924.000000 0.092479
2925.000000 0.113379
2926.000000 0.088836
2927.000000 0.109736
2928.000000 -0.020281
2929.000000 0.000619
2930.000000 -0.023924
2931.000000 -0.003024
2932.000000 -0.003210
2933.000000 0.017691
2934.000000 -0.006853
2935.000000 0.014047
2936.000000 0.020308
2937.000000 0.041208
2938.000000 0.016665
2939.000000 0.037565
2940.000000 0.037379
2941.000000 0.058280
2942.000000 0.033736
2943.000000 0.054636
2944.000000 -0.033649
2945.000000 -0.012748
2946.000000 -0.037292
2947.000000 -0.016392
2948.000000 -0.016577
2949.000000 0.004323
2950.000000 -0.020220
2951.000000 0.000680
2952.000000 0.006940
2953.000000 0.027841
2954.000000 0.003297
2955.000000 0.024197
2956.000000 0.024012
2957.000000 0.044912
2958.000000 0.020369
2959.000000 0.041269
2960.000000 -0.088748
2961.000000 -0.067848
2962.000000 -0.092391
2963.000000 -0.071491
2964.000000 -0.071677
2965.000000 -0.050776
2966.000000 -0.075320
2967.000000 -0.054420
2968.000000 -0.048159
2969.000000 -0.027259
2970.000000 -0.051802
2971.000000 -0.030902
2972.000000 -0.031088
2973.000000 -0.010187
2974.000000 -0.034731
2975.000000 -0.013830
2976.000000 -0.016684
2977.000000 0.004216
2978.000000 -0.020327
2979.000000 0.000573
2980.000000 0.000388
2981.000000 0.021288
2982.000000 -0.003256
2983.000000 0.017645
2984.000000 0.023905
2985.000000 0.044805
2986.000000 0.020262
2987.000000 0.041162
2988.000000 0.040977
2989.000000 0.061877
2990.000000 0.037333
2991.000000 0.058234
2992.000000 -0.071783
2993.000000 -0.050883
2994.000000 -0.075427
2995.000000 -0.054526
2996.000000 -0.054711
2997.000000 -0.033812
2998.000000 -0.058354
2999.000000 -0.037455
3000.000000 -0.031194
3001.000000 -0.010294
3002.000000 -0.034838
3003.000000 -0.013937
3004.000000 -0.014123
3005.000000 0.006778
3006.000000 -0.017766
3007.000000 0.003134
3008.000000 -0.014662
3009.000000 0.006238
3010.000000 -0.018305
3011.000000 0.002595
3012.000000 0.002409
3013.000000 0.023310
3014.000000 -0.001234
3015.000000 0.019666
3016.000000 0.025927
3017.000000 0.046827
3018.000000 0.022284
3019.000000 0.043184
3020.000000 0.042998
3021.000000 0.063899
3022.000000 0.039355
3023.000000 0.060256
3024.000000 -0.069762
3025.000000 -0.048861
3026.000000 -0.073405
3027.000000 -0.052504
3028.000000 -0.052689
3029.000000 -0.031789
3030.000000 -0.056332
3031.000000 -0.035432
3032.000000 -0.029172
3033.000000 -0.008272
3034.000000 -0.032816
3035.000000 -0.011915
3036.000000 -0.012100
3037.000000 0.008800
3038.000000 -0.015743
3039.000000 0.005157
3040.000000 0.002303
3041.000000 0.023203
3042.000000 -0.001341
3043.000000 0.019560
3044.000000 0.019375
3045.000000 0.040275
3046.000000 0.015732
3047.000000 0.036632
3048.000000 0.042892
3049.000000 0.063792
3050.000000 0.039248
3051.000000 0.060149
3052.000000 0.059963
3053.000000 0.080864
3054.000000 0.056320
3055.000000 0.077220
3056.000000 -0.052796
3057.000000 -0.031895
3058.000000 -0.056439
3059.000000 -0.035539
3060.000000 -0.035724
3061.000000 -0.014824
3062.000000 -0.039368
3063.000000 -0.018467
3064.000000 -0.012208
3065.000000 0.008693
3066.000000 -0.015851
3067.000000 0.005049
3068.000000 0.004865
3069.000000 0.025765
3070.000000 0.001221
3071.000000 0.022122
3072.000000 -0.013678
3073.000000 0.007222
3074.000000 -0.017322
3075.000000 0.003579
3076.000000 0.003393
3077.000000 0.024293
3078.000000 -0.000250
3079.000000 0.020650
3080.000000 0.026910
3081.000000 0.047810
3082.000000 0.023266
3083.000000 0.044167
3084.000000 0.043982
3085.000000 0.064883
3086.000000 0.040339
3087.000000 0.061239
3088.000000 -0.068778
3089.000000 -0.047877
3090.000000 -0.072421
3091.000000 -0.051521
3092.000000 -0.051706
3093.000000 -0.030806
3094.000000 -0.055350
3095.000000 -0.034449
3096.000000 -0.028189
3097.000000 -0.007288
3098.000000 -0.031832
3099.000000 -0.010932
3100.000000 -0.011117
3101.000000 0.009783
3102.000000 -0.014761
3103.000000 0.006140
3104.000000 0.003286
3105.000000 0.024187
3106.000000 -0.000357
3107.000000 0.020543
3108.000000 0.020358
3109.000000 0.041258
3110.000000 0.016714
3111.000000 0.037615
3112.000000 0.043874
3113.000000 0.064775
3114.000000 0.040231
3115.000000 0.061131
3116.000000 0.060947
3117.000000 0.081847
3118.000000 0.057304
3119.000000 0.078204
3120.000000 -0.051813
3121.000000 -0.030913
3122.000000 -0.055456
3123.000000 -0.034556
3124.000000 -0.034742
3125.000000 -0.013841
3126.000000 -0.038385
3127.000000 -0.017485
3128.000000 -0.011224
3129.000000 0.009676
3130.000000 -0.014867
3131.000000 0.006033
3132.000000 0.005847
3133.000000 0.026748
3134.000000 0.002204
3135.000000 0.023104
3136.000000 0.005308
3137.000000 0.026209
3138.000000 0.001665
3139.000000 0.022565
3140.000000 0.022380
3141.000000 0.043280
3142.000000 0.018736
3143.000000 0.039637
3144.000000 0.045897
3145.000000 0.066798
3146.000000 0.042254
3147.000000 0.063154
3148.000000 0.062969
3149.000000 0.083869
3150.000000 0.059325
3151.000000 0.080226
3152.000000 -0.049791
3153.000000 -0.028891
3154.000000 -0.053435
3155.000000 -0.032534
3156.000000 -0.032719
3157.000000 -0.011818
3158.000000 -0.036362
3159.000000 -0.015462
3160.000000 -0.009202
3161.000000 0.011698
3162.000000 -0.012846
3163.000000 0.008055
3164.000000 0.007870
3165.000000 0.028770
3166.000000 0.004227
3167.000000 0.025126
3168.000000 0.022273
3169.000000 0.043173
3170.000000 0.018630
3171.000000 0.039530
3172.000000 0.039344
3173.000000 0.060245
3174.000000 0.035701
3175.000000 0.056601
3176.000000 0.062862
3177.000000 0.083762
3178.000000 0.059219
3179.000000 0.080119
3180.000000 0.079933
3181.000000 0.100834
3182.000000 0.076290
3183.000000 0.097190
3184.000000 -0.032827
3185.000000 -0.011926
3186.000000 -0.036470
3187.000000 -0.015570
3188.000000 -0.015754
3189.000000 0.005146
3190.000000 -0.019397
3191.000000 0.001503
3192.000000 0.007762
3193.000000 0.028663
3194.000000 0.004119
3195.000000 0.025020
3196.000000 0.024835
3197.000000 0.045735
3198.000000 0.021192
3199.000000 0.042092
3200.000000 -0.046194
3201.000000 -0.025294
3202.000000 -0.049837
3203.000000 -0.028937
3204.000000 -0.029122
3205.000000 -0.008221
3206.000000 -0.032765
3207.000000 -0.011865
3208.000000 -0.005605
3209.000000 0.015295
3210.000000 -0.009248
3211.000000 0.011652
3212.000000 0.011468
3213.000000 0.032367
3214.000000 0.007824
3215.000000 0.028724
3216.000000 -0.101292
3217.000000 -0.080392
3218.000000 -0.104936
3219.000000 -0.084035
3220.000000 -0.084221
3221.000000 -0.063321
3222.000000 -0.087864
3223.000000 -0.066964
3224.000000 -0.060704
3225.000000 -0.039804
3226.000000 -0.064348
3227.000000 -0.043447
3228.000000 -0.043632
3229.000000 -0.022732
3230.000000 -0.047275
3231.000000 -0.026375
3232.000000 -0.029229
3233.000000 -0.008329
3234.000000 -0.032873
3235.000000 -0.011972
3236.000000 -0.012157
3237.000000 0.008744
3238.000000 -0.015800
3239.000000 0.005100
3240.000000 0.011360
3241.000000 0.032260
3242.000000 0.007716
3243.000000 0.028617
3244.000000 0.028432
3245.000000 0.049333
3246.000000 0.024789
3247.000000 0.045689
3248.000000 -0.084328
3249.000000 -0.063427
3250.000000 -0.087971
3251.000000 -0.067071
3252.000000 -0.067256
3253.000000 -0.046356
3254.000000 -0.070900
3255.000000 -0.049999
3256.000000 -0.043739
3257.000000 -0.022838
3258.000000 -0.047382
3259.000000 -0.026482
3260.000000 -0.026667
3261.000000 -0.005767
3262.000000 -0.030311
3263.000000 -0.009410
3264.000000 -0.027206
3265.000000 -0.006306
3266.000000 -0.030850
3267.000000 -0.009949
3268.000000 -0.010135
3269.000000 0.010765
3270.000000 -0.013778
3271.000000 0.007122
3272.000000 0.013383
3273.000000 0.034283
3274.000000 0.009739
3275.000000 0.030640
3276.000000 0.030454
3277.000000 0.051354
3278.000000 0.026811
3279.000000 0.047711
3280.000000 -0.082306
3281.000000 -0.061406
3282.000000 -0.085949
3283.000000 -0.065049
3284.000000 -0.065234
3285.000000 -0.044334
3286.000000 -0.068878
3287.000000 -0.047977
3288.000000 -0.041717
3289.000000 -0.020817
3290.000000 -0.045360
3291.000000 -0.024460
3292.000000 -0.024645
3293.000000 -0.003745
3294.000000 -0.028289
3295.000000 -0.007388
3296.000000 -0.010242
3297.000000 0.010659
3298.000000 -0.013885
3299.000000 0.007015
3300.000000 0.006830
3301.000000 0.027730
3302.000000 0.003186
3303.000000 0.024087
3304.000000 0.030347
3305.000000 0.051248
3306.000000 0.026704
3307.000000 0.047604
3308.000000 0.047419
3309.000000 0.068319
3310.000000 0.043775
3311.000000 0.064676
3312.000000 -0.065341
3313.000000 -0.044441
3314.000000 -0.068985
3315.000000 -0.048084
3316.000000 -0.048269
3317.000000 -0.027369
3318.000000 -0.051912
3319.000000 -0.031013
3320.000000 -0.024752
3321.000000 -0.003852
3322.000000 -0.028396
3323.000000 -0.007495
3324.000000 -0.007681
3325.000000 0.013220
3326.000000 -0.011324
3327.000000 0.009576
3328.000000 -0.014889
3329.000000 0.006012
3330.000000 -0.018532
3331.000000 0.002368
3332.000000 0.002184
3333.000000 0.023083
3334.000000 -0.001459
3335.000000 0.019440
3336.000000 0.025701
3337.000000 0.046601
3338.000000 0.022057
3339.000000 0.042958
3340.000000 0.042772
3341.000000 0.063672
3342.000000 0.039129
3343.000000 0.060029
3344.000000 -0.069987
3345.000000 -0.049088
3346.000000 -0.073630
3347.000000 -0.052731
3348.000000 -0.052915
3349.000000 -0.032015
3350.000000 -0.056559
3351.000000 -0.035658
3352.000000 -0.029399
3353.000000 -0.008499
3354.000000 -0.033042
3355.000000 -0.012142
3356.000000 -0.012326
3357.000000 0.008574
3358.000000 -0.015970
3359.000000 0.004931
3360.000000 0.002076
3361.000000 0.022977
3362.000000 -0.001567
3363.000000 0.019333
3364.000000 0.019149
3365.000000 0.040049
3366.000000 0.015505
3367.000000 0.036406
3368.000000 0.042665
3369.000000 0.063566
3370.000000 0.039022
3371.000000 0.059922
3372.000000 0.059737
3373.000000 0.080637
3374.000000 0.056093
3375.000000 0.076994
3376.000000 -0.053022
3377.000000 -0.032122
3378.000000 -0.056666
3379.000000 -0.035765
3380.000000 -0.035951
3381.000000 -0.015050
3382.000000 -0.039594
3383.000000 -0.018694
3384.000000 -0.012434
3385.000000 0.008466
3386.000000 -0.016078
3387.000000 0.004823
3388.000000 0.004638
3389.000000 0.025539
3390.000000 0.000995
3391.000000 0.021895
3392.000000 0.004099
3393.000000 0.024999
3394.000000 0.000456
3395.000000 0.021356
3396.000000 0.021171
3397.000000 0.042071
3398.000000 0.017527
3399.000000 0.038428
3400.000000 0.044687
3401.000000 0.065587
3402.000000 0.041044
3403.000000 0.061944
3404.000000 0.061760
3405.000000 0.082660
3406.000000 0.058116
3407.000000 0.079017
3408.000000 -0.051000
3409.000000 -0.030100
3410.000000 -0.054644
3411.000000 -0.033743
3412.000000 -0.033929
3413.000000 -0.013029
3414.000000 -0.037572
3415.000000 -0.016672
3416.000000 -0.010411
3417.000000 0.010489
3418.000000 -0.014055
3419.000000 0.006846
3420.000000 0.006660
3421.000000 0.027561
3422.000000 0.003017
3423.000000 0.023917
3424.000000 0.021064
3425.000000 0.041964
3426.000000 0.017420
3427.000000 0.038321
3428.000000 0.038135
3429.000000 0.059036
3430.000000 0.034492
3431.000000 0.055392
3432.000000 0.061652
3433.000000 0.082552
3434.000000 0.058008
3435.000000 0.078909
3436.000000 0.078724
3437.000000 0.099625
3438.000000 0.075081
3439.000000 0.095981
3440.000000 -0.034036
3441.000000 -0.013135
3442.000000 -0.037679
3443.000000 -0.016779
3444.000000 -0.016964
3445.000000 0.003936
3446.000000 -0.020608
3447.000000 0.000293
3448.000000 0.006553
3449.000000 0.027454
3450.000000 0.002910
3451.000000 0.023810
3452.000000 0.023625
3453.000000 0.044525
3454.000000 0.019982
3455.000000 0.040882
3456.000000 -0.047403
3457.000000 -0.026503
3458.000000 -0.051047
3459.000000 -0.030146
3460.000000 -0.030332
3461.000000 -0.009431
3462.000000 -0.033975
3463.000000 -0.013075
3464.000000 -0.006814
3465.000000 0.014086
3466.000000 -0.010457
3467.000000 0.010443
3468.000000 0.010257
3469.000000 0.031158
3470.000000 0.006614
3471.000000 0.027514
3472.000000 -0.102503
3473.000000 -0.081602
3474.000000 -0.106146
3475.000000 -0.085246
3476.000000 -0.085430
3477.000000 -0.064530
3478.000000 -0.089073
3479.000000 -0.068173
3480.000000 -0.061914
3481.000000 -0.041013
3482.000000 -0.065557
3483.000000 -0.044657
3484.000000 -0.044842
3485.000000 -0.023942
3486.000000 -0.048485
3487.000000 -0.027585
3488.000000 -0.030438
3489.000000 -0.009538
3490.000000 -0.034082
3491.000000 -0.013181
3492.000000 -0.013367
3493.000000 0.007533
3494.000000 -0.017010
3495.000000 0.003890
3496.000000 0.010151
3497.000000 0.031051
3498.000000 0.006507
3499.000000 0.027408
3500.000000 0.027222
3501.000000 0.048122
3502.000000 0.023579
3503.000000 0.044479
3504.000000 -0.085538
3505.000000 -0.064638
3506.000000 -0.089181
3507.000000 -0.068281
3508.000000 -0.068465
3509.000000 -0.047565
3510.000000 -0.072109
3511.000000 -0.051208
3512.000000 -0.044949
3513.000000 -0.024049
3514.000000 -0.048592
3515.000000 -0.027692
3516.000000 -0.027876
3517.000000 -0.006977
3518.000000 -0.031520
3519.000000 -0.010620
3520.000000 -0.028417
3521.000000 -0.007516
3522.000000 -0.032060
3523.000000 -0.011160
3524.000000 -0.011344
3525.000000 0.009556
3526.000000 -0.014987
3527.000000 0.005913
3528.000000 0.012172
3529.000000 0.033073
3530.000000 0.008529
3531.000000 0.029429
3532.000000 0.029244
3533.000000 0.050144
3534.000000 0.025601
3535.000000 0.046501
3536.000000 -0.083515
3537.000000 -0.062615
3538.000000 -0.087158
3539.000000 -0.066258
3540.000000 -0.066444
3541.000000 -0.045543
3542.000000 -0.070087
3543.000000 -0.049187
3544.000000 -0.042927
3545.000000 -0.022027
3546.000000 -0.046570
3547.000000 -0.025670
3548.000000 -0.025854
3549.000000 -0.004954
3550.000000 -0.029498
3551.000000 -0.008597
3552.000000 -0.011452
3553.000000 0.009448
3554.000000 -0.015095
3555.000000 0.005805
3556.000000 0.005621
3557.000000 0.026521
3558.000000 0.001977
3559.000000 0.022878
3560.000000 0.029137
3561.000000 0.050037
3562.000000 0.025494
3563.000000 0.046394
3564.000000 0.046210
3565.000000 0.067110
3566.000000 0.042566
3567.000000 0.063467
3568.000000 -0.066550
3569.000000 -0.045650
3570.000000 -0.070194
3571.000000 -0.049293
3572.000000 -0.049479
3573.000000 -0.028578
3574.000000 -0.053122
3575.000000 -0.032222
3576.000000 -0.025961
3577.000000 -0.005061
3578.000000 -0.029605
3579.000000 -0.008704
3580.000000 -0.008890
3581.000000 0.012011
3582.000000 -0.012533
3583.000000 0.008367
3584.000000 -0.022046
3585.000000 -0.001145
3586.000000 -0.025689
3587.000000 -0.004789
3588.000000 -0.004974
3589.000000 0.015926
3590.000000 -0.008617
3591.000000 0.012283
3592.000000 0.018543
3593.000000 0.039444
3594.000000 0.014900
3595.000000 0.035800
3596.000000 0.035615
3597.000000 0.056515
3598.000000 0.031972
3599.000000 0.052872
3600.000000 -0.077145
3601.000000 -0.056245
3602.000000 -0.080788
3603.000000 -0.059888
3604.000000 -0.060074
3605.000000 -0.039173
3606.000000 -0.063717
3607.000000 -0.042817
3608.000000 -0.036556
3609.000000 -0.015656
3610.000000 -0.040199
3611.000000 -0.019299
3612.000000 -0.019484
3613.000000 0.001416
3614.000000 -0.023128
3615.000000 -0.002227
3616.000000 -0.005081
3617.000000 0.015819
3618.000000 -0.008724
3619.000000 0.012176
3620.000000 0.011991
3621.000000 0.032891
3622.000000 0.008347
3623.000000 0.029248
3624.000000 0.035508
3625.000000 0.056408
3626.000000 0.031865
3627.000000 0.052765
3628.000000 0.052580
3629.000000 0.073480
3630.000000 0.048936
3631.000000 0.069837
3632.000000 -0.060180
3633.000000 -0.039280
3634.000000 -0.063824
3635.000000 -0.042923
3636.000000 -0.043108
3637.000000 -0.022208
3638.000000 -0.046751
3639.000000 -0.025852
3640.000000 -0.019591
3641.000000 0.001309
3642.000000 -0.023235
3643.000000 -0.002334
3644.000000 -0.002520
3645.000000 0.018381
3646.000000 -0.006163
3647.000000 0.014737
3648.000000 -0.003059
3649.000000 0.017841
3650.000000 -0.006702
3651.000000 0.014198
3652.000000 0.014013
3653.000000 0.034913
3654.000000 0.010370
3655.000000 0.031269
3656.000000 0.037530
3657.000000 0.058430
3658.000000 0.033887
3659.000000 0.054787
3660.000000 0.054602
3661.000000 0.075502
3662.000000 0.050958
3663.000000 0.071859
3664.000000 -0.058158
3665.000000 -0.037258
3666.000000 -0.061802
3667.000000 -0.040901
3668.000000 -0.041086
3669.000000 -0.020186
3670.000000 -0.044729
3671.000000 -0.023829
3672.000000 -0.017569
3673.000000 0.003331
3674.000000 -0.021213
3675.000000 -0.000312
3676.000000 -0.000497
3677.000000 0.020403
3678.000000 -0.004140
3679.000000 0.016760
3680.000000 0.013906
3681.000000 0.034806
3682.000000 0.010262
3683.000000 0.031163
3684.000000 0.030978
3685.000000 0.051879
3686.000000 0.027335
3687.000000 0.048235
3688.000000 0.054495
3689.000000 0.075395
3690.000000 0.050851
3691.000000 0.071752
3692.000000 0.071566
3693.000000 0.092467
3694.000000 0.067923
3695.000000 0.088823
3696.000000 -0.041193
3697.000000 -0.020292
3698.000000 -0.044836
3699.000000 -0.023936
3700.000000 -0.024121
3701.000000 -0.003221
3702.000000 -0.027765
3703.000000 -0.006864
3704.000000 -0.000605
3705.000000 0.020296
3706.000000 -0.004248
3707.000000 0.016652
3708.000000 0.016468
3709.000000 0.037368
3710.000000 0.012824
3711.000000 0.033725
3712.000000 -0.054561
3713.000000 -0.033661
3714.000000 -0.058205
3715.000000 -0.037304
3716.000000 -0.037489
3717.000000 -0.016588
3718.000000 -0.041132
3719.000000 -0.020232
3720.000000 -0.013972
3721.000000 0.006928
3722.000000 -0.017616
3723.000000 0.003285
3724.000000 0.003100
3725.000000 0.024001
3726.000000 -0.000543
3727.000000 0.020357
3728.000000 -0.109660
3729.000000 -0.088759
3730.000000 -0.113303
3731.000000 -0.092403
3732.000000 -0.092588
3733.000000 -0.071688
3734.000000 -0.096232
3735.000000 -0.075331
3736.000000 -0.069071
3737.000000 -0.048170
3738.000000 -0.072714
3739.000000 -0.051814
3740.000000 -0.051999
3741.000000 -0.031099
3742.000000 -0.055642
3743.000000 -0.034742
3744.000000 -0.037596
3745.000000 -0.016696
3746.000000 -0.041239
3747.000000 -0.020340
3748.000000 -0.020524
3749.000000 0.000376
3750.000000 -0.024167
3751.000000 -0.003267
3752.000000 0.002992
3753.000000 0.023893
3754.000000 -0.000651
3755.000000 0.020249
3756.000000 0.020065
3757.000000 0.040965
3758.000000 0.016422
3759.000000 0.037322
3760.000000 -0.092695
3761.000000 -0.071795
3762.000000 -0.096338
3763.000000 -0.075438
3764.000000 -0.075623
3765.000000 -0.054723
3766.000000 -0.079267
3767.000000 -0.058366
3768.000000 -0.052106
3769.000000 -0.031206
3770.000000 -0.055749
3771.000000 -0.034849
3772.000000 -0.035034
3773.000000 -0.014134
3774.000000 -0.038678
3775.000000 -0.017777
3776.000000 -0.035574
3777.000000 -0.014673
3778.000000 -0.039217
3779.000000 -0.018317
3780.000000 -0.018502
3781.000000 0.002398
3782.000000 -0.022146
3783.000000 -0.001245
3784.000000 0.005015
3785.000000 0.025916
3786.000000 0.001372
3787.000000 0.022272
3788.000000 0.022087
3789.000000 0.042987
3790.000000 0.018444
3791.000000 0.039344
3792.000000 -0.090673
3793.000000 -0.069773
3794.000000 -0.094316
3795.000000 -0.073416
3796.000000 -0.073601
3797.000000 -0.052700
3798.000000 -0.077244
3799.000000 -0.056344
3800.000000 -0.050084
3801.000000 -0.029184
3802.000000 -0.053727
3803.000000 -0.032827
3804.000000 -0.033013
3805.000000 -0.012112
3806.000000 -0.036656
3807.000000 -0.015756
3808.000000 -0.018609
3809.000000 0.002291
3810.000000 -0.022252
3811.000000 -0.001352
3812.000000 -0.001537
3813.000000 0.019363
3814.000000 -0.005181
3815.000000 0.015720
3816.000000 0.021980
3817.000000 0.042880
3818.000000 0.018337
3819.000000 0.039237
3820.000000 0.039052
3821.000000 0.059952
3822.000000 0.035408
3823.000000 0.056309
3824.000000 -0.073708
3825.000000 -0.052808
3826.000000 -0.077352
3827.000000 -0.056451
3828.000000 -0.056636
3829.000000 -0.035736
3830.000000 -0.060279
3831.000000 -0.039379
3832.000000 -0.033119
3833.000000 -0.012219
3834.000000 -0.036763
3835.000000 -0.015862
3836.000000 -0.016048
3837.000000 0.004852
3838.000000 -0.019691
3839.000000 0.001209
3840.000000 -0.023256
3841.000000 -0.002355
3842.000000 -0.026899
3843.000000 -0.005999
3844.000000 -0.006183
3845.000000 0.014717
3846.000000 -0.009827
3847.000000 0.011074
3848.000000 0.017333
3849.000000 0.038234
3850.000000 0.013690
3851.000000 0.034590
3852.000000 0.034405
3853.000000 0.055305
3854.000000 0.030761
3855.000000 0.051662
3856.000000 -0.078354
3857.000000 -0.057454
3858.000000 -0.081998
3859.000000 -0.061097
3860.000000 -0.061283
3861.000000 -0.040382
3862.000000 -0.064926
3863.000000 -0.044026
3864.000000 -0.037766
3865.000000 -0.016866
3866.000000 -0.041409
3867.000000 -0.020509
3868.000000 -0.020694
3869.000000 0.000207
3870.000000 -0.024337
3871.000000 -0.003437
3872.000000 -0.006291
3873.000000 0.014609
3874.000000 -0.009934
3875.000000 0.010966
3876.000000 0.010781
3877.000000 0.031682
3878.000000 0.007138
3879.000000 0.028038
3880.000000 0.034298
3881.000000 0.055198
3882.000000 0.030655
3883.000000 0.051555
3884.000000 0.051371
3885.000000 0.072271
3886.000000 0.047727
3887.000000 0.068628
3888.000000 -0.061389
3889.000000 -0.040489
3890.000000 -0.065033
3891.000000 -0.044132
3892.000000 -0.044318
3893.000000 -0.023418
3894.000000 -0.047961
3895.000000 -0.027061
3896.000000 -0.020800
3897.000000 0.000100
3898.000000 -0.024444
3899.000000 -0.003543
3900.000000 -0.003729
3901.000000 0.017171
3902.000000 -0.007372
3903.000000 0.013528
3904.000000 -0.004268
3905.000000 0.016632
3906.000000 -0.007912
3907.000000 0.012989
3908.000000 0.012803
3909.000000 0.033704
3910.000000 0.009160
3911.000000 0.030060
3912.000000 0.036321
3913.000000 0.057220
3914.000000 0.032678
3915.000000 0.053577
3916.000000 0.053392
3917.000000 0.074293
3918.000000 0.049749
3919.000000 0.070649
3920.000000 -0.059368
3921.000000 -0.038467
3922.000000 -0.063011
3923.000000 -0.042111
3924.000000 -0.042296
3925.000000 -0.021396
3926.000000 -0.045939
3927.000000 -0.025039
3928.000000 -0.018779
3929.000000 0.002122
3930.000000 -0.022422
3931.000000 -0.001522
3932.000000 -0.001707
3933.000000 0.019193
3934.000000 -0.005350
3935.000000 0.015550
3936.000000 0.012697
3937.000000 0.033597
3938.000000 0.009053
3939.000000 0.029954
3940.000000 0.029768
3941.000000 0.050668
3942.000000 0.026125
3943.000000 0.047025
3944.000000 0.053286
3945.000000 0.074186
3946.000000 0.049642
3947.000000 0.070543
3948.000000 0.070357
3949.000000 0.091257
3950.000000 0.066714
3951.000000 0.087614
3952.000000 -0.042403
3953.000000 -0.021503
3954.000000 -0.046046
3955.000000 -0.025146
3956.000000 -0.025330
3957.000000 -0.004431
3958.000000 -0.028974
3959.000000 -0.008074
3960.000000 -0.001814
3961.000000 0.019086
3962.000000 -0.005457
3963.000000 0.015443
3964.000000 0.015258
3965.000000 0.036158
3966.000000 0.011614
3967.000000 0.032515
3968.000000 -0.055770
3969.000000 -0.034870
3970.000000 -0.059414
3971.000000 -0.038513
3972.000000 -0.038699
3973.000000 -0.017799
3974.000000 -0.042342
3975.000000 -0.021442
3976.000000 -0.015181
3977.000000 0.005719
3978.000000 -0.018825
3979.000000 0.002076
3980.000000 0.001890
3981.000000 0.022791
3982.000000 -0.001753
3983.000000 0.019147
3984.000000 -0.110870
3985.000000 -0.089969
3986.000000 -0.114513
3987.000000 -0.093613
3988.000000 -0.093797
3989.000000 -0.072897
3990.000000 -0.097441
3991.000000 -0.076540
3992.000000 -0.070281
3993.000000 -0.049380
3994.000000 -0.073924
3995.000000 -0.053024
3996.000000 -0.053208
3997.000000 -0.032308
3998.000000 -0.056852
3999.000000 -0.035951
4000.000000 -0.038806
4001.000000 -0.017905
4002.000000 -0.042449
4003.000000 -0.021549
4004.000000 -0.021734
4005.000000 -0.000834
4006.000000 -0.025378
4007.000000 -0.004477
4008.000000 0.001783
4009.000000 0.022684
4010.000000 -0.001860
4011.000000 0.019040
4012.000000 0.018855
4013.000000 0.039755
4014.000000 0.015212
4015.000000 0.036112
4016.000000 -0.093905
4017.000000 -0.073005
4018.000000 -0.097548
4019.000000 -0.076648
4020.000000 -0.076833
4021.000000 -0.055932
4022.000000 -0.080476
4023.000000 -0.059576
4024.000000 -0.053316
4025.000000 -0.032416
4026.000000 -0.056959
4027.000000 -0.036059
4028.000000 -0.036244
4029.000000 -0.015343
4030.000000 -0.039887
4031.000000 -0.018987
4032.000000 -0.036784
4033.000000 -0.015883
4034.000000 -0.040427
4035.000000 -0.019527
4036.000000 -0.019711
4037.000000 0.001189
4038.000000 -0.023355
4039.000000 -0.002454
4040.000000 0.003805
4041.000000 0.024706
4042.000000 0.000162
4043.000000 0.021062
4044.000000 0.020878
4045.000000 0.041778
4046.000000 0.017234
4047.000000 0.038135
4048.000000 -0.091882
4049.000000 -0.070982
4050.000000 -0.095526
4051.000000 -0.074625
4052.000000 -0.074811
4053.000000 -0.053910
4054.000000 -0.078454
4055.000000 -0.057554
4056.000000 -0.051293
4057.000000 -0.030393
4058.000000 -0.054937
4059.000000 -0.034036
4060.000000 -0.034222
4061.000000 -0.013321
4062.000000 -0.037865
4063.000000 -0.016965
4064.000000 -0.019818
4065.000000 0.001081
4066.000000 -0.023461
4067.000000 -0.002562
4068.000000 -0.002747
4069.000000 0.018154
4070.000000 -0.006390
4071.000000 0.014510
4072.000000 0.020770
4073.000000 0.041670
4074.000000 0.017127
4075.000000 0.038027
4076.000000 0.037842
4077.000000 0.058743
4078.000000 0.034199
4079.000000 0.055099
4080.000000 -0.074918
4081.000000 -0.054017
4082.000000 -0.078561
4083.000000 -0.057661
4084.000000 -0.057846
4085.000000 -0.036946
4086.000000 -0.061489
4087.000000 -0.040589
4088.000000 -0.034329
4089.000000 -0.013428
4090.000000 -0.037972
4091.000000 -0.017072
4092.000000 -0.017257
4093.000000 0.003643
4094.000000 -0.020900
4095.000000 0.000000


==> Plots/SingleRun_INL/est_inl.dat <==
0.000000 0.000000
1.000000 -0.000256
2.000000 -0.044576
3.000000 -0.044832
4.000000 -0.069514
5.000000 -0.069770
6.000000 -0.114090
7.000000 -0.114346
8.000000 -0.110581
9.000000 -0.110837
10.000000 -0.155157
11.000000 -0.155413
12.000000 -0.180095
13.000000 -0.180351
14.000000 -0.224671
15.000000 -0.224927
16.000000 0.192825
17.000000 0.192569
18.000000 0.148249
19.000000 0.147993
20.000000 0.123312
21.000000 0.123056
22.000000 0.078736
23.000000 0.078480
24.000000 0.082244
25.000000 0.081988
26.000000 0.037668
27.000000 0.037412
28.000000 0.012731
29.000000 0.012474
30.000000 -0.031845
31.000000 -0.032102
32.000000 0.029272
33.000000 0.029016
34.000000 -0.015304
35.000000 -0.015560
36.000000 -0.040242
37.000000 -0.040498
38.000000 -0.084818
39.000000 -0.085074
40.000000 -0.081309
41.000000 -0.081565
42.000000 -0.125885
43.000000 -0.126141
44.000000 -0.150823
45.000000 -0.151079
46.000000 -0.195399
47.000000 -0.195655
48.000000 0.222097
49.000000 0.221841
50.000000 0.177521
51.000000 0.177265
52.000000 0.152584
53.000000 0.152328
54.000000 0.108008
55.000000 0.107752
56.000000 0.111516
57.000000 0.111260
58.000000 0.066940
59.000000 0.066684
60.000000 0.042003
61.000000 0.041747
62.000000 -0.002573
63.000000 -0.002829
64.000000 0.106964
65.000000 0.106708
66.000000 0.062388
67.000000 0.062132
68.000000 0.037451
69.000000 0.037195
70.000000 -0.007125
71.000000 -0.007381
72.000000 -0.003617
73.000000 -0.003873
74.000000 -0.048193
75.000000 -0.048449
76.000000 -0.073130
77.000000 -0.073386
78.000000 -0.117706
79.000000 -0.117962
80.000000 0.299790
81.000000 0.299534
82.000000 0.255214
83.000000 0.254958
84.000000 0.230276
85.000000 0.230020
86.000000 0.185700
87.000000 0.185444
88.000000 0.189209
89.000000 0.188953
90.000000 0.144633
91.000000 0.144377
92.000000 0.119695
93.000000 0.119439
94.000000 0.075119
95.000000 0.074863
96.000000 0.136236
97.000000 0.135980
98.000000 0.091660
99.000000 0.091404
100.000000 0.066723
101.000000 0.066467
102.000000 0.022147
103.000000 0.021891
104.000000 0.025655
105.000000 0.025399
106.000000 -0.018921
107.000000 -0.019177
108.000000 -0.043858
109.000000 -0.044114
110.000000 -0.088434
111.000000 -0.088690
112.000000 0.329062
113.000000 0.328806
114.000000 0.284486
115.000000 0.284230
116.000000 0.259548
117.000000 0.259292
118.000000 0.214972
119.000000 0.214716
120.000000 0.218481
121.000000 0.218225
122.000000 0.173905
123.000000 0.173649
124.000000 0.148967
125.000000 0.148711
126.000000 0.104391
127.000000 0.104135
128.000000 0.116559
129.000000 0.116303
130.000000 0.071983
131.000000 0.071727
132.000000 0.047045
133.000000 0.046789
134.000000 0.002469
135.000000 0.002213
136.000000 0.005978
137.000000 0.005721
138.000000 -0.038598
139.000000 -0.038855
140.000000 -0.063536
141.000000 -0.063792
142.000000 -0.108112
143.000000 -0.108368
144.000000 0.309384
145.000000 0.309128
146.000000 0.264808
147.000000 0.264552
148.000000 0.239870
149.000000 0.239614
150.000000 0.195294
151.000000 0.195038
152.000000 0.198803
153.000000 0.198547
154.000000 0.154227
155.000000 0.153971
156.000000 0.129289
157.000000 0.129033
158.000000 0.084713
159.000000 0.084457
160.000000 0.145831
161.000000 0.145575
162.000000 0.101255
163.000000 0.100999
164.000000 0.076317
165.000000 0.076061
166.000000 0.031741
167.000000 0.031485
168.000000 0.035250
169.000000 0.034994
170.000000 -0.009326
171.000000 -0.009582
172.000000 -0.034264
173.000000 -0.034520
174.000000 -0.078840
175.000000 -0.079096
176.000000 0.338656
177.000000 0.338400
178.000000 0.294080
179.000000 0.293824
180.000000 0.269143
181.000000 0.268886
182.000000 0.224567
183.000000 0.224310
184.000000 0.228075
185.000000 0.227819
186.000000 0.183499
187.000000 0.183243
188.000000 0.158561
189.000000 0.158305
190.000000 0.113985
191.000000 0.113729
192.000000 0.223523
193.000000 0.223267
194.000000 0.178947
195.000000 0.178691
196.000000 0.154009
197.000000 0.153753
198.000000 0.109433
199.000000 0.109177
200.000000 0.112942
201.000000 0.112686
202.000000 0.068366
203.000000 0.068110
204.000000 0.043428
205.000000 0.043172
206.000000 -0.001148
207.000000 -0.001404
208.000000 0.416348
209.000000 0.416092
210.000000 0.371772
211.000000 0.371516
212.000000 0.346835
213.000000 0.346579
214.000000 0.302259
215.000000 0.302003
216.000000 0.305767
217.000000 0.305511
218.000000 0.261191
219.000000 0.260935
220.000000 0.236254
221.000000 0.235998
222.000000 0.191678
223.000000 0.191422
224.000000 0.252795
225.000000 0.252539
226.000000 0.208219
227.000000 0.207963
228.000000 0.183282
229.000000 0.183026
230.000000 0.138706
231.000000 0.138450
232.000000 0.142214
233.000000 0.141958
234.000000 0.097638
235.000000 0.097382
236.000000 0.072700
237.000000 0.072444
238.000000 0.028124
239.000000 0.027868
240.000000 0.445621
241.000000 0.445365
242.000000 0.401045
243.000000 0.400789
244.000000 0.376107
245.000000 0.375851
246.000000 0.331531
247.000000 0.331275
248.000000 0.335039
249.000000 0.334783
250.000000 0.290463
251.000000 0.290207
252.000000 0.265526
253.000000 0.265270
254.000000 0.220950
255.000000 0.220694
256.000000 0.225255
257.000000 0.224999
258.000000 0.180679
259.000000 0.180423
260.000000 0.155741
261.000000 0.155485
262.000000 0.111165
263.000000 0.110909
264.000000 0.114673
265.000000 0.114417
266.000000 0.070097
267.000000 0.069841
268.000000 0.045160
269.000000 0.044904
270.000000 0.000584
271.000000 0.000328
272.000000 0.418080
273.000000 0.417824
274.000000 0.373504
275.000000 0.373248
276.000000 0.348566
277.000000 0.348310
278.000000 0.303990
279.000000 0.303734
280.000000 0.307499
281.000000 0.307243
282.000000 0.262923
283.000000 0.262667
284.000000 0.237985
285.000000 0.237729
286.000000 0.193409
287.000000 0.193153
288.000000 0.254527
289.000000 0.254271
290.000000 0.209951
291.000000 0.209695
292.000000 0.185013
293.000000 0.184757
294.000000 0.140437
295.000000 0.140181
296.000000 0.143945
297.000000 0.143689
298.000000 0.099369
299.000000 0.099113
300.000000 0.074432
301.000000 0.074176
302.000000 0.029856
303.000000 0.029600
304.000000 0.447352
305.000000 0.447096
306.000000 0.402776
307.000000 0.402520
308.000000 0.377838
309.000000 0.377582
310.000000 0.333262
311.000000 0.333006
312.000000 0.336771
313.000000 0.336515
314.000000 0.292195
315.000000 0.291939
316.000000 0.267257
317.000000 0.267001
318.000000 0.222681
319.000000 0.222425
320.000000 0.332219
321.000000 0.331963
322.000000 0.287643
323.000000 0.287387
324.000000 0.262705
325.000000 0.262449
326.000000 0.218129
327.000000 0.217873
328.000000 0.221638
329.000000 0.221382
330.000000 0.177062
331.000000 0.176806
332.000000 0.152124
333.000000 0.151868
334.000000 0.107548
335.000000 0.107292
336.000000 0.525044
337.000000 0.524788
338.000000 0.480468
339.000000 0.480212
340.000000 0.455531
341.000000 0.455275
342.000000 0.410955
343.000000 0.410699
344.000000 0.414463
345.000000 0.414207
346.000000 0.369887
347.000000 0.369631
348.000000 0.344950
349.000000 0.344693
350.000000 0.300374
351.000000 0.300117
352.000000 0.361491
353.000000 0.361235
354.000000 0.316915
355.000000 0.316659
356.000000 0.291977
357.000000 0.291721
358.000000 0.247401
359.000000 0.247145
360.000000 0.250910
361.000000 0.250654
362.000000 0.206334
363.000000 0.206078
364.000000 0.181396
365.000000 0.181140
366.000000 0.136820
367.000000 0.136564
368.000000 0.554316
369.000000 0.554060
370.000000 0.509740
371.000000 0.509484
372.000000 0.484803
373.000000 0.484547
374.000000 0.440227
375.000000 0.439971
376.000000 0.443735
377.000000 0.443479
378.000000 0.399159
379.000000 0.398903
380.000000 0.374222
381.000000 0.373966
382.000000 0.329646
383.000000 0.329390
384.000000 0.341813
385.000000 0.341557
386.000000 0.297237
387.000000 0.296981
388.000000 0.272300
389.000000 0.272044
390.000000 0.227724
391.000000 0.227468
392.000000 0.231232
393.000000 0.230976
394.000000 0.186656
395.000000 0.186400
396.000000 0.161718
397.000000 0.161462
398.000000 0.117142
399.000000 0.116886
400.000000 0.534639
401.000000 0.534383
402.000000 0.490063
403.000000 0.489807
404.000000 0.465125
405.000000 0.464869
406.000000 0.420549
407.000000 0.420293
408.000000 0.424057
409.000000 0.423801
410.000000 0.379481
411.000000 0.379225
412.000000 0.354544
413.000000 0.354288
414.000000 0.309968
415.000000 0.309712
416.000000 0.371085
417.000000 0.370829
418.000000 0.326509
419.000000 0.326253
420.000000 0.301572
421.000000 0.301316
422.000000 0.256996
423.000000 0.256740
424.000000 0.260504
425.000000 0.260248
426.000000 0.215928
427.000000 0.215672
428.000000 0.190991
429.000000 0.190735
430.000000 0.146415
431.000000 0.146159
432.000000 0.563911
433.000000 0.563655
434.000000 0.519335
435.000000 0.519079
436.000000 0.494397
437.000000 0.494141
438.000000 0.449821
439.000000 0.449565
440.000000 0.453330
441.000000 0.453073
442.000000 0.408754
443.000000 0.408497
444.000000 0.383816
445.000000 0.383560
446.000000 0.339240
447.000000 0.338984
448.000000 0.448778
449.000000 0.448522
450.000000 0.404202
451.000000 0.403946
452.000000 0.379264
453.000000 0.379008
454.000000 0.334688
455.000000 0.334432
456.000000 0.338197
457.000000 0.337940
458.000000 0.293621
459.000000 0.293364
460.000000 0.268683
461.000000 0.268427
462.000000 0.224107
463.000000 0.223851
464.000000 0.641603
465.000000 0.641347
466.000000 0.597027
467.000000 0.596771
468.000000 0.572089
469.000000 0.571833
470.000000 0.527513
471.000000 0.527257
472.000000 0.531022
473.000000 0.530766
474.000000 0.486446
475.000000 0.486190
476.000000 0.461508
477.000000 0.461252
478.000000 0.416932
479.000000 0.416676
480.000000 0.478050
481.000000 0.477794
482.000000 0.433474
483.000000 0.433218
484.000000 0.408536
485.000000 0.408280
486.000000 0.363960
487.000000 0.363704
488.000000 0.367469
489.000000 0.367213
490.000000 0.322893
491.000000 0.322637
492.000000 0.297955
493.000000 0.297699
494.000000 0.253379
495.000000 0.253123
496.000000 0.670875
497.000000 0.670619
498.000000 0.626299
499.000000 0.626043
500.000000 0.601361
501.000000 0.601105
502.000000 0.556785
503.000000 0.556529
504.000000 0.560294
505.000000 0.560038
506.000000 0.515718
507.000000 0.515462
508.000000 0.490780
509.000000 0.490524
510.000000 0.446204
511.000000 0.445948
512.000000 0.219271
513.000000 0.219015
514.000000 0.174695
515.000000 0.174439
516.000000 0.149757
517.000000 0.149501
518.000000 0.105181
519.000000 0.104925
520.000000 0.108690
521.000000 0.108434
522.000000 0.064114
523.000000 0.063858
524.000000 0.039176
525.000000 0.038920
526.000000 -0.005400
527.000000 -0.005656
528.000000 0.412096
529.000000 0.411840
530.000000 0.367520
531.000000 0.367264
532.000000 0.342583
533.000000 0.342327
534.000000 0.298007
535.000000 0.297751
536.000000 0.301515
537.000000 0.301259
538.000000 0.256939
539.000000 0.256683
540.000000 0.232002
541.000000 0.231746
542.000000 0.187426
543.000000 0.187170
544.000000 0.248543
545.000000 0.248287
546.000000 0.203967
547.000000 0.203711
548.000000 0.179030
549.000000 0.178774
550.000000 0.134454
551.000000 0.134198
552.000000 0.137962
553.000000 0.137706
554.000000 0.093386
555.000000 0.093130
556.000000 0.068448
557.000000 0.068192
558.000000 0.023872
559.000000 0.023616
560.000000 0.441369
561.000000 0.441113
562.000000 0.396793
563.000000 0.396537
564.000000 0.371855
565.000000 0.371599
566.000000 0.327279
567.000000 0.327023
568.000000 0.330787
569.000000 0.330531
570.000000 0.286211
571.000000 0.285955
572.000000 0.261274
573.000000 0.261018
574.000000 0.216698
575.000000 0.216442
576.000000 0.326236
577.000000 0.325979
578.000000 0.281660
579.000000 0.281403
580.000000 0.256722
581.000000 0.256466
582.000000 0.212146
583.000000 0.211890
584.000000 0.215654
585.000000 0.215398
586.000000 0.171078
587.000000 0.170822
588.000000 0.146141
589.000000 0.145885
590.000000 0.101565
591.000000 0.101309
592.000000 0.519061
593.000000 0.518805
594.000000 0.474485
595.000000 0.474229
596.000000 0.449547
597.000000 0.449291
598.000000 0.404971
599.000000 0.404715
600.000000 0.408480
601.000000 0.408224
602.000000 0.363904
603.000000 0.363648
604.000000 0.338966
605.000000 0.338710
606.000000 0.294390
607.000000 0.294134
608.000000 0.355508
609.000000 0.355252
610.000000 0.310932
611.000000 0.310676
612.000000 0.285994
613.000000 0.285738
614.000000 0.241418
615.000000 0.241162
616.000000 0.244926
617.000000 0.244670
618.000000 0.200350
619.000000 0.200094
620.000000 0.175413
621.000000 0.175157
622.000000 0.130837
623.000000 0.130581
624.000000 0.548333
625.000000 0.548077
626.000000 0.503757
627.000000 0.503501
628.000000 0.478819
629.000000 0.478563
630.000000 0.434243
631.000000 0.433987
632.000000 0.437752
633.000000 0.437496
634.000000 0.393176
635.000000 0.392920
636.000000 0.368238
637.000000 0.367982
638.000000 0.323662
639.000000 0.323406
640.000000 0.335830
641.000000 0.335574
642.000000 0.291254
643.000000 0.290998
644.000000 0.266316
645.000000 0.266060
646.000000 0.221740
647.000000 0.221484
648.000000 0.225249
649.000000 0.224993
650.000000 0.180673
651.000000 0.180417
652.000000 0.155735
653.000000 0.155479
654.000000 0.111159
655.000000 0.110903
656.000000 0.528655
657.000000 0.528399
658.000000 0.484079
659.000000 0.483823
660.000000 0.459142
661.000000 0.458886
662.000000 0.414566
663.000000 0.414310
664.000000 0.418074
665.000000 0.417818
666.000000 0.373498
667.000000 0.373242
668.000000 0.348560
669.000000 0.348304
670.000000 0.303984
671.000000 0.303728
672.000000 0.365102
673.000000 0.364846
674.000000 0.320526
675.000000 0.320270
676.000000 0.295588
677.000000 0.295332
678.000000 0.251012
679.000000 0.250756
680.000000 0.254521
681.000000 0.254265
682.000000 0.209945
683.000000 0.209689
684.000000 0.185007
685.000000 0.184751
686.000000 0.140431
687.000000 0.140175
688.000000 0.557927
689.000000 0.557671
690.000000 0.513351
691.000000 0.513095
692.000000 0.488414
693.000000 0.488158
694.000000 0.443838
695.000000 0.443582
696.000000 0.447346
697.000000 0.447090
698.000000 0.402770
699.000000 0.402514
700.000000 0.377832
701.000000 0.377576
702.000000 0.333256
703.000000 0.333000
704.000000 0.442794
705.000000 0.442538
706.000000 0.398218
707.000000 0.397962
708.000000 0.373281
709.000000 0.373025
710.000000 0.328705
711.000000 0.328449
712.000000 0.332213
713.000000 0.331957
714.000000 0.287637
715.000000 0.287381
716.000000 0.262699
717.000000 0.262443
718.000000 0.218123
719.000000 0.217867
720.000000 0.635620
721.000000 0.635364
722.000000 0.591044
723.000000 0.590788
724.000000 0.566106
725.000000 0.565850
726.000000 0.521530
727.000000 0.521274
728.000000 0.525038
729.000000 0.524782
730.000000 0.480462
731.000000 0.480206
732.000000 0.455525
733.000000 0.455269
734.000000 0.410949
735.000000 0.410693
736.000000 0.472066
737.000000 0.471810
738.000000 0.427490
739.000000 0.427234
740.000000 0.402553
741.000000 0.402297
742.000000 0.357977
743.000000 0.357721
744.000000 0.361485
745.000000 0.361229
746.000000 0.316909
747.000000 0.316653
748.000000 0.291972
749.000000 0.291715
750.000000 0.247396
751.000000 0.247139
752.000000 0.664892
753.000000 0.664636
754.000000 0.620316
755.000000 0.620060
756.000000 0.595378
757.000000 0.595122
758.000000 0.550802
759.000000 0.550546
760.000000 0.554311
761.000000 0.554054
762.000000 0.509735
763.000000 0.509478
764.000000 0.484797
765.000000 0.484541
766.000000 0.440221
767.000000 0.439965
768.000000 0.444526
769.000000 0.444270
770.000000 0.399950
771.000000 0.399694
772.000000 0.375012
773.000000 0.374756
774.000000 0.330436
775.000000 0.330180
776.000000 0.333945
777.000000 0.333688
778.000000 0.289369
779.000000 0.289112
780.000000 0.264431
781.000000 0.264175
782.000000 0.219855
783.000000 0.219599
784.000000 0.637351
785.000000 0.637095
786.000000 0.592775
787.000000 0.592519
788.000000 0.567837
789.000000 0.567581
790.000000 0.523261
791.000000 0.523005
792.000000 0.526770
793.000000 0.526514
794.000000 0.482194
795.000000 0.481938
796.000000 0.457256
797.000000 0.457000
798.000000 0.412680
799.000000 0.412424
800.000000 0.473798
801.000000 0.473542
802.000000 0.429222
803.000000 0.428966
804.000000 0.404284
805.000000 0.404028
806.000000 0.359708
807.000000 0.359452
808.000000 0.363217
809.000000 0.362961
810.000000 0.318641
811.000000 0.318385
812.000000 0.293703
813.000000 0.293447
814.000000 0.249127
815.000000 0.248871
816.000000 0.666623
817.000000 0.666367
818.000000 0.622047
819.000000 0.621791
820.000000 0.597109
821.000000 0.596853
822.000000 0.552533
823.000000 0.552277
824.000000 0.556042
825.000000 0.555786
826.000000 0.511466
827.000000 0.511210
828.000000 0.486528
829.000000 0.486272
830.000000 0.441952
831.000000 0.441696
832.000000 0.551490
833.000000 0.551234
834.000000 0.506914
835.000000 0.506658
836.000000 0.481976
837.000000 0.481720
838.000000 0.437400
839.000000 0.437144
840.000000 0.440909
841.000000 0.440653
842.000000 0.396333
843.000000 0.396077
844.000000 0.371395
845.000000 0.371139
846.000000 0.326819
847.000000 0.326563
848.000000 0.744315
849.000000 0.744059
850.000000 0.699739
851.000000 0.699483
852.000000 0.674802
853.000000 0.674546
854.000000 0.630226
855.000000 0.629970
856.000000 0.633734
857.000000 0.633478
858.000000 0.589158
859.000000 0.588902
860.000000 0.564221
861.000000 0.563965
862.000000 0.519645
863.000000 0.519389
864.000000 0.580762
865.000000 0.580506
866.000000 0.536186
867.000000 0.535930
868.000000 0.511249
869.000000 0.510993
870.000000 0.466673
871.000000 0.466417
872.000000 0.470181
873.000000 0.469925
874.000000 0.425605
875.000000 0.425349
876.000000 0.400667
877.000000 0.400411
878.000000 0.356091
879.000000 0.355835
880.000000 0.773588
881.000000 0.773331
882.000000 0.729012
883.000000 0.728755
884.000000 0.704074
885.000000 0.703818
886.000000 0.659498
887.000000 0.659242
888.000000 0.663006
889.000000 0.662750
890.000000 0.618430
891.000000 0.618174
892.000000 0.593493
893.000000 0.593237
894.000000 0.548917
895.000000 0.548661
896.000000 0.561084
897.000000 0.560828
898.000000 0.516508
899.000000 0.516252
900.000000 0.491571
901.000000 0.491315
902.000000 0.446995
903.000000 0.446739
904.000000 0.450503
905.000000 0.450247
906.000000 0.405927
907.000000 0.405671
908.000000 0.380990
909.000000 0.380734
910.000000 0.336414
911.000000 0.336158
912.000000 0.753910
913.000000 0.753654
914.000000 0.709334
915.000000 0.709078
916.000000 0.684396
917.000000 0.684140
918.000000 0.639820
919.000000 0.639564
920.000000 0.643329
921.000000 0.643073
922.000000 0.598753
923.000000 0.598497
924.000000 0.573815
925.000000 0.573559
926.000000 0.529239
927.000000 0.528983
928.000000 0.590357
929.000000 0.590100
930.000000 0.545781
931.000000 0.545524
932.000000 0.520843
933.000000 0.520587
934.000000 0.476267
935.000000 0.476011
936.000000 0.479775
937.000000 0.479519
938.000000 0.435199
939.000000 0.434943
940.000000 0.410262
941.000000 0.410006
942.000000 0.365686
943.000000 0.365430
944.000000 0.783182
945.000000 0.782926
946.000000 0.738606
947.000000 0.738350
948.000000 0.713668
949.000000 0.713412
950.000000 0.669092
951.000000 0.668836
952.000000 0.672601
953.000000 0.672345
954.000000 0.628025
955.000000 0.627769
956.000000 0.603087
957.000000 0.602831
958.000000 0.558511
959.000000 0.558255
960.000000 0.668049
961.000000 0.667793
962.000000 0.623473
963.000000 0.623217
964.000000 0.598535
965.000000 0.598279
966.000000 0.553959
967.000000 0.553703
968.000000 0.557468
969.000000 0.557212
970.000000 0.512892
971.000000 0.512636
972.000000 0.487954
973.000000 0.487698
974.000000 0.443378
975.000000 0.443122
976.000000 0.860874
977.000000 0.860618
978.000000 0.816298
979.000000 0.816042
980.000000 0.791361
981.000000 0.791105
982.000000 0.746785
983.000000 0.746529
984.000000 0.750293
985.000000 0.750037
986.000000 0.705717
987.000000 0.705461
988.000000 0.680779
989.000000 0.680523
990.000000 0.636203
991.000000 0.635947
992.000000 0.697321
993.000000 0.697065
994.000000 0.652745
995.000000 0.652489
996.000000 0.627807
997.000000 0.627551
998.000000 0.583231
999.000000 0.582975
1000.000000 0.586740
1001.000000 0.586484
1002.000000 0.542164
1003.000000 0.541908
1004.000000 0.517226
1005.000000 0.516970
1006.000000 0.472650
1007.000000 0.472394
1008.000000 0.890146
1009.000000 0.889890
1010.000000 0.845570
1011.000000 0.845314
1012.000000 0.820633
1013.000000 0.820377
1014.000000 0.776057
1015.000000 0.775801
1016.000000 0.779565
1017.000000 0.779309
1018.000000 0.734989
1019.000000 0.734733
1020.000000 0.710051
1021.000000 0.709795
1022.000000 0.665475
1023.000000 0.665219
1024.000000 0.238586
1025.000000 0.238330
1026.000000 0.194010
1027.000000 0.193754
1028.000000 0.169073
1029.000000 0.168817
1030.000000 0.124497
1031.000000 0.124241
1032.000000 0.128005
1033.000000 0.127749
1034.000000 0.083429
1035.000000 0.083173
1036.000000 0.058491
1037.000000 0.058235
1038.000000 0.013915
1039.000000 0.013659
1040.000000 0.431412
1041.000000 0.431156
1042.000000 0.386836
1043.000000 0.386580
1044.000000 0.361898
1045.000000 0.361642
1046.000000 0.317322
1047.000000 0.317066
1048.000000 0.320830
1049.000000 0.320574
1050.000000 0.276254
1051.000000 0.275998
1052.000000 0.251317
1053.000000 0.251061
1054.000000 0.206741
1055.000000 0.206485
1056.000000 0.267858
1057.000000 0.267602
1058.000000 0.223282
1059.000000 0.223026
1060.000000 0.198345
1061.000000 0.198089
1062.000000 0.153769
1063.000000 0.153513
1064.000000 0.157277
1065.000000 0.157021
1066.000000 0.112701
1067.000000 0.112445
1068.000000 0.087764
1069.000000 0.087508
1070.000000 0.043188
1071.000000 0.042932
1072.000000 0.460684
1073.000000 0.460428
1074.000000 0.416108
1075.000000 0.415852
1076.000000 0.391170
1077.000000 0.390914
1078.000000 0.346594
1079.000000 0.346338
1080.000000 0.350103
1081.000000 0.349847
1082.000000 0.305527
1083.000000 0.305271
1084.000000 0.280589
1085.000000 0.280333
1086.000000 0.236013
1087.000000 0.235757
1088.000000 0.345551
1089.000000 0.345295
1090.000000 0.300975
1091.000000 0.300719
1092.000000 0.276037
1093.000000 0.275781
1094.000000 0.231461
1095.000000 0.231205
1096.000000 0.234970
1097.000000 0.234713
1098.000000 0.190394
1099.000000 0.190137
1100.000000 0.165456
1101.000000 0.165200
1102.000000 0.120880
1103.000000 0.120624
1104.000000 0.538376
1105.000000 0.538120
1106.000000 0.493800
1107.000000 0.493544
1108.000000 0.468862
1109.000000 0.468606
1110.000000 0.424286
1111.000000 0.424030
1112.000000 0.427795
1113.000000 0.427539
1114.000000 0.383219
1115.000000 0.382963
1116.000000 0.358281
1117.000000 0.358025
1118.000000 0.313705
1119.000000 0.313449
1120.000000 0.374823
1121.000000 0.374567
1122.000000 0.330247
1123.000000 0.329991
1124.000000 0.305309
1125.000000 0.305053
1126.000000 0.260733
1127.000000 0.260477
1128.000000 0.264242
1129.000000 0.263986
1130.000000 0.219666
1131.000000 0.219410
1132.000000 0.194728
1133.000000 0.194472
1134.000000 0.150152
1135.000000 0.149896
1136.000000 0.567648
1137.000000 0.567392
1138.000000 0.523072
1139.000000 0.522816
1140.000000 0.498134
1141.000000 0.497878
1142.000000 0.453558
1143.000000 0.453302
1144.000000 0.457067
1145.000000 0.456811
1146.000000 0.412491
1147.000000 0.412235
1148.000000 0.387553
1149.000000 0.387297
1150.000000 0.342977
1151.000000 0.342721
1152.000000 0.355145
1153.000000 0.354889
1154.000000 0.310569
1155.000000 0.310313
1156.000000 0.285631
1157.000000 0.285375
1158.000000 0.241055
1159.000000 0.240799
1160.000000 0.244564
1161.000000 0.244308
1162.000000 0.199988
1163.000000 0.199732
1164.000000 0.175050
1165.000000 0.174794
1166.000000 0.130474
1167.000000 0.130218
1168.000000 0.547970
1169.000000 0.547714
1170.000000 0.503394
1171.000000 0.503138
1172.000000 0.478457
1173.000000 0.478201
1174.000000 0.433881
1175.000000 0.433625
1176.000000 0.437389
1177.000000 0.437133
1178.000000 0.392813
1179.000000 0.392557
1180.000000 0.367876
1181.000000 0.367620
1182.000000 0.323300
1183.000000 0.323044
1184.000000 0.384417
1185.000000 0.384161
1186.000000 0.339841
1187.000000 0.339585
1188.000000 0.314903
1189.000000 0.314647
1190.000000 0.270327
1191.000000 0.270071
1192.000000 0.273836
1193.000000 0.273580
1194.000000 0.229260
1195.000000 0.229004
1196.000000 0.204322
1197.000000 0.204066
1198.000000 0.159746
1199.000000 0.159490
1200.000000 0.577242
1201.000000 0.576986
1202.000000 0.532666
1203.000000 0.532410
1204.000000 0.507729
1205.000000 0.507473
1206.000000 0.463153
1207.000000 0.462897
1208.000000 0.466661
1209.000000 0.466405
1210.000000 0.422085
1211.000000 0.421829
1212.000000 0.397148
1213.000000 0.396892
1214.000000 0.352572
1215.000000 0.352316
1216.000000 0.462109
1217.000000 0.461853
1218.000000 0.417533
1219.000000 0.417277
1220.000000 0.392596
1221.000000 0.392340
1222.000000 0.348020
1223.000000 0.347764
1224.000000 0.351528
1225.000000 0.351272
1226.000000 0.306952
1227.000000 0.306696
1228.000000 0.282015
1229.000000 0.281759
1230.000000 0.237439
1231.000000 0.237183
1232.000000 0.654935
1233.000000 0.654679
1234.000000 0.610359
1235.000000 0.610103
1236.000000 0.585421
1237.000000 0.585165
1238.000000 0.540845
1239.000000 0.540589
1240.000000 0.544354
1241.000000 0.544098
1242.000000 0.499778
1243.000000 0.499522
1244.000000 0.474840
1245.000000 0.474584
1246.000000 0.430264
1247.000000 0.430008
1248.000000 0.491382
1249.000000 0.491125
1250.000000 0.446806
1251.000000 0.446549
1252.000000 0.421868
1253.000000 0.421612
1254.000000 0.377292
1255.000000 0.377036
1256.000000 0.380800
1257.000000 0.380544
1258.000000 0.336224
1259.000000 0.335968
1260.000000 0.311287
1261.000000 0.311031
1262.000000 0.266711
1263.000000 0.266455
1264.000000 0.684207
1265.000000 0.683951
1266.000000 0.639631
1267.000000 0.639375
1268.000000 0.614693
1269.000000 0.614437
1270.000000 0.570117
1271.000000 0.569861
1272.000000 0.573626
1273.000000 0.573370
1274.000000 0.529050
1275.000000 0.528794
1276.000000 0.504112
1277.000000 0.503856
1278.000000 0.459536
1279.000000 0.459280
1280.000000 0.463841
1281.000000 0.463585
1282.000000 0.419265
1283.000000 0.419009
1284.000000 0.394327
1285.000000 0.394071
1286.000000 0.349751
1287.000000 0.349495
1288.000000 0.353260
1289.000000 0.353004
1290.000000 0.308684
1291.000000 0.308428
1292.000000 0.283746
1293.000000 0.283490
1294.000000 0.239170
1295.000000 0.238914
1296.000000 0.656666
1297.000000 0.656410
1298.000000 0.612090
1299.000000 0.611834
1300.000000 0.587153
1301.000000 0.586897
1302.000000 0.542577
1303.000000 0.542321
1304.000000 0.546085
1305.000000 0.545829
1306.000000 0.501509
1307.000000 0.501253
1308.000000 0.476571
1309.000000 0.476315
1310.000000 0.431995
1311.000000 0.431739
1312.000000 0.493113
1313.000000 0.492857
1314.000000 0.448537
1315.000000 0.448281
1316.000000 0.423599
1317.000000 0.423343
1318.000000 0.379023
1319.000000 0.378767
1320.000000 0.382532
1321.000000 0.382276
1322.000000 0.337956
1323.000000 0.337700
1324.000000 0.313018
1325.000000 0.312762
1326.000000 0.268442
1327.000000 0.268186
1328.000000 0.685938
1329.000000 0.685682
1330.000000 0.641362
1331.000000 0.641106
1332.000000 0.616425
1333.000000 0.616169
1334.000000 0.571849
1335.000000 0.571593
1336.000000 0.575357
1337.000000 0.575101
1338.000000 0.530781
1339.000000 0.530525
1340.000000 0.505843
1341.000000 0.505587
1342.000000 0.461267
1343.000000 0.461011
1344.000000 0.570805
1345.000000 0.570549
1346.000000 0.526229
1347.000000 0.525973
1348.000000 0.501292
1349.000000 0.501036
1350.000000 0.456716
1351.000000 0.456460
1352.000000 0.460224
1353.000000 0.459968
1354.000000 0.415648
1355.000000 0.415392
1356.000000 0.390710
1357.000000 0.390454
1358.000000 0.346134
1359.000000 0.345878
1360.000000 0.763631
1361.000000 0.763375
1362.000000 0.719055
1363.000000 0.718799
1364.000000 0.694117
1365.000000 0.693861
1366.000000 0.649541
1367.000000 0.649285
1368.000000 0.653049
1369.000000 0.652793
1370.000000 0.608473
1371.000000 0.608217
1372.000000 0.583536
1373.000000 0.583280
1374.000000 0.538960
1375.000000 0.538704
1376.000000 0.600077
1377.000000 0.599821
1378.000000 0.555501
1379.000000 0.555245
1380.000000 0.530564
1381.000000 0.530308
1382.000000 0.485988
1383.000000 0.485732
1384.000000 0.489496
1385.000000 0.489240
1386.000000 0.444920
1387.000000 0.444664
1388.000000 0.419983
1389.000000 0.419726
1390.000000 0.375407
1391.000000 0.375150
1392.000000 0.792903
1393.000000 0.792647
1394.000000 0.748327
1395.000000 0.748071
1396.000000 0.723389
1397.000000 0.723133
1398.000000 0.678813
1399.000000 0.678557
1400.000000 0.682322
1401.000000 0.682065
1402.000000 0.637746
1403.000000 0.637489
1404.000000 0.612808
1405.000000 0.612552
1406.000000 0.568232
1407.000000 0.567976
1408.000000 0.580400
1409.000000 0.580144
1410.000000 0.535824
1411.000000 0.535568
1412.000000 0.510886
1413.000000 0.510630
1414.000000 0.466310
1415.000000 0.466054
1416.000000 0.469818
1417.000000 0.469562
1418.000000 0.425242
1419.000000 0.424986
1420.000000 0.400305
1421.000000 0.400049
1422.000000 0.355729
1423.000000 0.355473
1424.000000 0.773225
1425.000000 0.772969
1426.000000 0.728649
1427.000000 0.728393
1428.000000 0.703711
1429.000000 0.703455
1430.000000 0.659135
1431.000000 0.658879
1432.000000 0.662644
1433.000000 0.662388
1434.000000 0.618068
1435.000000 0.617812
1436.000000 0.593130
1437.000000 0.592874
1438.000000 0.548554
1439.000000 0.548298
1440.000000 0.609672
1441.000000 0.609416
1442.000000 0.565096
1443.000000 0.564840
1444.000000 0.540158
1445.000000 0.539902
1446.000000 0.495582
1447.000000 0.495326
1448.000000 0.499091
1449.000000 0.498834
1450.000000 0.454515
1451.000000 0.454258
1452.000000 0.429577
1453.000000 0.429321
1454.000000 0.385001
1455.000000 0.384745
1456.000000 0.802497
1457.000000 0.802241
1458.000000 0.757921
1459.000000 0.757665
1460.000000 0.732983
1461.000000 0.732727
1462.000000 0.688407
1463.000000 0.688151
1464.000000 0.691916
1465.000000 0.691660
1466.000000 0.647340
1467.000000 0.647084
1468.000000 0.622402
1469.000000 0.622146
1470.000000 0.577826
1471.000000 0.577570
1472.000000 0.687364
1473.000000 0.687108
1474.000000 0.642788
1475.000000 0.642532
1476.000000 0.617850
1477.000000 0.617594
1478.000000 0.573274
1479.000000 0.573018
1480.000000 0.576783
1481.000000 0.576527
1482.000000 0.532207
1483.000000 0.531951
1484.000000 0.507269
1485.000000 0.507013
1486.000000 0.462693
1487.000000 0.462437
1488.000000 0.880189
1489.000000 0.879933
1490.000000 0.835613
1491.000000 0.835357
1492.000000 0.810676
1493.000000 0.810420
1494.000000 0.766100
1495.000000 0.765844
1496.000000 0.769608
1497.000000 0.769352
1498.000000 0.725032
1499.000000 0.724776
1500.000000 0.700095
1501.000000 0.699838
1502.000000 0.655519
1503.000000 0.655262
1504.000000 0.716636
1505.000000 0.716380
1506.000000 0.672060
1507.000000 0.671804
1508.000000 0.647122
1509.000000 0.646866
1510.000000 0.602546
1511.000000 0.602290
1512.000000 0.606055
1513.000000 0.605799
1514.000000 0.561479
1515.000000 0.561223
1516.000000 0.536541
1517.000000 0.536285
1518.000000 0.491965
1519.000000 0.491709
1520.000000 0.909461
1521.000000 0.909205
1522.000000 0.864885
1523.000000 0.864629
1524.000000 0.839948
1525.000000 0.839692
1526.000000 0.795372
1527.000000 0.795116
1528.000000 0.798880
1529.000000 0.798624
1530.000000 0.754304
1531.000000 0.754048
1532.000000 0.729367
1533.000000 0.729111
1534.000000 0.684791
1535.000000 0.684535
1536.000000 0.457857
1537.000000 0.457601
1538.000000 0.413281
1539.000000 0.413025
1540.000000 0.388344
1541.000000 0.388088
1542.000000 0.343768
1543.000000 0.343512
1544.000000 0.347276
1545.000000 0.347020
1546.000000 0.302700
1547.000000 0.302444
1548.000000 0.277763
1549.000000 0.277507
1550.000000 0.233187
1551.000000 0.232931
1552.000000 0.650683
1553.000000 0.650427
1554.000000 0.606107
1555.000000 0.605851
1556.000000 0.581169
1557.000000 0.580913
1558.000000 0.536593
1559.000000 0.536337
1560.000000 0.540102
1561.000000 0.539846
1562.000000 0.495526
1563.000000 0.495270
1564.000000 0.470588
1565.000000 0.470332
1566.000000 0.426012
1567.000000 0.425756
1568.000000 0.487130
1569.000000 0.486873
1570.000000 0.442554
1571.000000 0.442297
1572.000000 0.417616
1573.000000 0.417360
1574.000000 0.373040
1575.000000 0.372784
1576.000000 0.376548
1577.000000 0.376292
1578.000000 0.331972
1579.000000 0.331716
1580.000000 0.307035
1581.000000 0.306779
1582.000000 0.262459
1583.000000 0.262203
1584.000000 0.679955
1585.000000 0.679699
1586.000000 0.635379
1587.000000 0.635123
1588.000000 0.610441
1589.000000 0.610185
1590.000000 0.565865
1591.000000 0.565609
1592.000000 0.569374
1593.000000 0.569118
1594.000000 0.524798
1595.000000 0.524542
1596.000000 0.499860
1597.000000 0.499604
1598.000000 0.455284
1599.000000 0.455028
1600.000000 0.564822
1601.000000 0.564566
1602.000000 0.520246
1603.000000 0.519990
1604.000000 0.495308
1605.000000 0.495052
1606.000000 0.450732
1607.000000 0.450476
1608.000000 0.454241
1609.000000 0.453985
1610.000000 0.409665
1611.000000 0.409409
1612.000000 0.384727
1613.000000 0.384471
1614.000000 0.340151
1615.000000 0.339895
1616.000000 0.757647
1617.000000 0.757391
1618.000000 0.713071
1619.000000 0.712815
1620.000000 0.688134
1621.000000 0.687878
1622.000000 0.643558
1623.000000 0.643302
1624.000000 0.647066
1625.000000 0.646810
1626.000000 0.602490
1627.000000 0.602234
1628.000000 0.577552
1629.000000 0.577296
1630.000000 0.532976
1631.000000 0.532720
1632.000000 0.594094
1633.000000 0.593838
1634.000000 0.549518
1635.000000 0.549262
1636.000000 0.524580
1637.000000 0.524324
1638.000000 0.480004
1639.000000 0.479748
1640.000000 0.483513
1641.000000 0.483257
1642.000000 0.438937
1643.000000 0.438681
1644.000000 0.413999
1645.000000 0.413743
1646.000000 0.369423
1647.000000 0.369167
1648.000000 0.786919
1649.000000 0.786663
1650.000000 0.742343
1651.000000 0.742087
1652.000000 0.717406
1653.000000 0.717150
1654.000000 0.672830
1655.000000 0.672574
1656.000000 0.676338
1657.000000 0.676082
1658.000000 0.631762
1659.000000 0.631506
1660.000000 0.606824
1661.000000 0.606568
1662.000000 0.562248
1663.000000 0.561992
1664.000000 0.574416
1665.000000 0.574160
1666.000000 0.529840
1667.000000 0.529584
1668.000000 0.504903
1669.000000 0.504646
1670.000000 0.460327
1671.000000 0.460070
1672.000000 0.463835
1673.000000 0.463579
1674.000000 0.419259
1675.000000 0.419003
1676.000000 0.394321
1677.000000 0.394065
1678.000000 0.349745
1679.000000 0.349489
1680.000000 0.767242
1681.000000 0.766985
1682.000000 0.722666
1683.000000 0.722409
1684.000000 0.697728
1685.000000 0.697472
1686.000000 0.653152
1687.000000 0.652896
1688.000000 0.656660
1689.000000 0.656404
1690.000000 0.612084
1691.000000 0.611828
1692.000000 0.587147
1693.000000 0.586891
1694.000000 0.542571
1695.000000 0.542315
1696.000000 0.603688
1697.000000 0.603432
1698.000000 0.559112
1699.000000 0.558856
1700.000000 0.534175
1701.000000 0.533919
1702.000000 0.489599
1703.000000 0.489343
1704.000000 0.493107
1705.000000 0.492851
1706.000000 0.448531
1707.000000 0.448275
1708.000000 0.423593
1709.000000 0.423337
1710.000000 0.379017
1711.000000 0.378761
1712.000000 0.796514
1713.000000 0.796258
1714.000000 0.751938
1715.000000 0.751682
1716.000000 0.727000
1717.000000 0.726744
1718.000000 0.682424
1719.000000 0.682168
1720.000000 0.685932
1721.000000 0.685676
1722.000000 0.641356
1723.000000 0.641100
1724.000000 0.616419
1725.000000 0.616163
1726.000000 0.571843
1727.000000 0.571587
1728.000000 0.681381
1729.000000 0.681125
1730.000000 0.636805
1731.000000 0.636549
1732.000000 0.611867
1733.000000 0.611611
1734.000000 0.567291
1735.000000 0.567035
1736.000000 0.570799
1737.000000 0.570543
1738.000000 0.526223
1739.000000 0.525967
1740.000000 0.501286
1741.000000 0.501030
1742.000000 0.456710
1743.000000 0.456454
1744.000000 0.874206
1745.000000 0.873950
1746.000000 0.829630
1747.000000 0.829374
1748.000000 0.804692
1749.000000 0.804436
1750.000000 0.760116
1751.000000 0.759860
1752.000000 0.763625
1753.000000 0.763369
1754.000000 0.719049
1755.000000 0.718793
1756.000000 0.694111
1757.000000 0.693855
1758.000000 0.649535
1759.000000 0.649279
1760.000000 0.710653
1761.000000 0.710397
1762.000000 0.666077
1763.000000 0.665821
1764.000000 0.641139
1765.000000 0.640883
1766.000000 0.596563
1767.000000 0.596307
1768.000000 0.600071
1769.000000 0.599815
1770.000000 0.555495
1771.000000 0.555239
1772.000000 0.530558
1773.000000 0.530302
1774.000000 0.485982
1775.000000 0.485726
1776.000000 0.903478
1777.000000 0.903222
1778.000000 0.858902
1779.000000 0.858646
1780.000000 0.833964
1781.000000 0.833708
1782.000000 0.789388
1783.000000 0.789132
1784.000000 0.792897
1785.000000 0.792641
1786.000000 0.748321
1787.000000 0.748065
1788.000000 0.723383
1789.000000 0.723127
1790.000000 0.678807
1791.000000 0.678551
1792.000000 0.683112
1793.000000 0.682856
1794.000000 0.638536
1795.000000 0.638280
1796.000000 0.613598
1797.000000 0.613342
1798.000000 0.569022
1799.000000 0.568766
1800.000000 0.572531
1801.000000 0.572275
1802.000000 0.527955
1803.000000 0.527699
1804.000000 0.503017
1805.000000 0.502761
1806.000000 0.458441
1807.000000 0.458185
1808.000000 0.875937
1809.000000 0.875681
1810.000000 0.831361
1811.000000 0.831105
1812.000000 0.806424
1813.000000 0.806168
1814.000000 0.761848
1815.000000 0.761592
1816.000000 0.765356
1817.000000 0.765100
1818.000000 0.720780
1819.000000 0.720524
1820.000000 0.695843
1821.000000 0.695587
1822.000000 0.651267
1823.000000 0.651011
1824.000000 0.712384
1825.000000 0.712128
1826.000000 0.667808
1827.000000 0.667552
1828.000000 0.642870
1829.000000 0.642614
1830.000000 0.598294
1831.000000 0.598038
1832.000000 0.601803
1833.000000 0.601547
1834.000000 0.557227
1835.000000 0.556971
1836.000000 0.532289
1837.000000 0.532033
1838.000000 0.487713
1839.000000 0.487457
1840.000000 0.905209
1841.000000 0.904953
1842.000000 0.860633
1843.000000 0.860377
1844.000000 0.835696
1845.000000 0.835440
1846.000000 0.791120
1847.000000 0.790864
1848.000000 0.794628
1849.000000 0.794372
1850.000000 0.750052
1851.000000 0.749796
1852.000000 0.725115
1853.000000 0.724859
1854.000000 0.680539
1855.000000 0.680283
1856.000000 0.790076
1857.000000 0.789820
1858.000000 0.745500
1859.000000 0.745244
1860.000000 0.720563
1861.000000 0.720307
1862.000000 0.675987
1863.000000 0.675731
1864.000000 0.679495
1865.000000 0.679239
1866.000000 0.634919
1867.000000 0.634663
1868.000000 0.609982
1869.000000 0.609726
1870.000000 0.565406
1871.000000 0.565150
1872.000000 0.982902
1873.000000 0.982646
1874.000000 0.938326
1875.000000 0.938070
1876.000000 0.913388
1877.000000 0.913132
1878.000000 0.868812
1879.000000 0.868556
1880.000000 0.872321
1881.000000 0.872065
1882.000000 0.827745
1883.000000 0.827489
1884.000000 0.802807
1885.000000 0.802551
1886.000000 0.758231
1887.000000 0.757975
1888.000000 0.819348
1889.000000 0.819092
1890.000000 0.774772
1891.000000 0.774516
1892.000000 0.749835
1893.000000 0.749579
1894.000000 0.705259
1895.000000 0.705003
1896.000000 0.708767
1897.000000 0.708511
1898.000000 0.664191
1899.000000 0.663935
1900.000000 0.639254
1901.000000 0.638998
1902.000000 0.594678
1903.000000 0.594422
1904.000000 1.012174
1905.000000 1.011918
1906.000000 0.967598
1907.000000 0.967342
1908.000000 0.942660
1909.000000 0.942404
1910.000000 0.898084
1911.000000 0.897828
1912.000000 0.901593
1913.000000 0.901337
1914.000000 0.857017
1915.000000 0.856761
1916.000000 0.832079
1917.000000 0.831823
1918.000000 0.787503
1919.000000 0.787247
1920.000000 0.799671
1921.000000 0.799415
1922.000000 0.755095
1923.000000 0.754839
1924.000000 0.730157
1925.000000 0.729901
1926.000000 0.685581
1927.000000 0.685325
1928.000000 0.689090
1929.000000 0.688834
1930.000000 0.644514
1931.000000 0.644258
1932.000000 0.619576
1933.000000 0.619320
1934.000000 0.575000
1935.000000 0.574744
1936.000000 0.992496
1937.000000 0.992240
1938.000000 0.947920
1939.000000 0.947664
1940.000000 0.922982
1941.000000 0.922726
1942.000000 0.878406
1943.000000 0.878150
1944.000000 0.881915
1945.000000 0.881659
1946.000000 0.837339
1947.000000 0.837083
1948.000000 0.812401
1949.000000 0.812145
1950.000000 0.767825
1951.000000 0.767569
1952.000000 0.828943
1953.000000 0.828687
1954.000000 0.784367
1955.000000 0.784111
1956.000000 0.759429
1957.000000 0.759173
1958.000000 0.714853
1959.000000 0.714597
1960.000000 0.718362
1961.000000 0.718106
1962.000000 0.673786
1963.000000 0.673530
1964.000000 0.648848
1965.000000 0.648592
1966.000000 0.604272
1967.000000 0.604016
1968.000000 1.021768
1969.000000 1.021512
1970.000000 0.977192
1971.000000 0.976936
1972.000000 0.952255
1973.000000 0.951998
1974.000000 0.907679
1975.000000 0.907422
1976.000000 0.911187
1977.000000 0.910931
1978.000000 0.866611
1979.000000 0.866355
1980.000000 0.841673
1981.000000 0.841417
1982.000000 0.797097
1983.000000 0.796841
1984.000000 0.906635
1985.000000 0.906379
1986.000000 0.862059
1987.000000 0.861803
1988.000000 0.837122
1989.000000 0.836865
1990.000000 0.792546
1991.000000 0.792289
1992.000000 0.796054
1993.000000 0.795798
1994.000000 0.751478
1995.000000 0.751222
1996.000000 0.726540
1997.000000 0.726284
1998.000000 0.681964
1999.000000 0.681708
2000.000000 1.099461
2001.000000 1.099204
2002.000000 1.054885
2003.000000 1.054628
2004.000000 1.029947
2005.000000 1.029691
2006.000000 0.985371
2007.000000 0.985115
2008.000000 0.988879
2009.000000 0.988623
2010.000000 0.944303
2011.000000 0.944047
2012.000000 0.919366
2013.000000 0.919110
2014.000000 0.874790
2015.000000 0.874534
2016.000000 0.935907
2017.000000 0.935651
2018.000000 0.891331
2019.000000 0.891075
2020.000000 0.866394
2021.000000 0.866138
2022.000000 0.821818
2023.000000 0.821562
2024.000000 0.825326
2025.000000 0.825070
2026.000000 0.780750
2027.000000 0.780494
2028.000000 0.755812
2029.000000 0.755556
2030.000000 0.711236
2031.000000 0.710980
2032.000000 1.128733
2033.000000 1.128477
2034.000000 1.084157
2035.000000 1.083901
2036.000000 1.059219
2037.000000 1.058963
2038.000000 1.014643
2039.000000 1.014387
2040.000000 1.018151
2041.000000 1.017895
2042.000000 0.973575
2043.000000 0.973319
2044.000000 0.948638
2045.000000 0.948382
2046.000000 0.904062
2047.000000 0.096194
2048.000000 -0.903806
2049.000000 -0.904062
2050.000000 -0.948382
2051.000000 -0.948638
2052.000000 -0.973319
2053.000000 -0.973575
2054.000000 -1.017895
2055.000000 -1.018151
2056.000000 -1.014387
2057.000000 -1.014643
2058.000000 -1.058963
2059.000000 -1.059219
2060.000000 -1.083901
2061.000000 -1.084157
2062.000000 -1.128477
2063.000000 -1.128733
2064.000000 -0.710980
2065.000000 -0.711236
2066.000000 -0.755556
2067.000000 -0.755812
2068.000000 -0.780494
2069.000000 -0.780750
2070.000000 -0.825070
2071.000000 -0.825326
2072.000000 -0.821562
2073.000000 -0.821818
2074.000000 -0.866138
2075.000000 -0.866394
2076.000000 -0.891075
2077.000000 -0.891331
2078.000000 -0.935651
2079.000000 -0.935907
2080.000000 -0.874534
2081.000000 -0.874790
2082.000000 -0.919110
2083.000000 -0.919366
2084.000000 -0.944047
2085.000000 -0.944303
2086.000000 -0.988623
2087.000000 -0.988879
2088.000000 -0.985115
2089.000000 -0.985371
2090.000000 -1.029691
2091.000000 -1.029947
2092.000000 -1.054628
2093.000000 -1.054885
2094.000000 -1.099204
2095.000000 -1.099461
2096.000000 -0.681708
2097.000000 -0.681964
2098.000000 -0.726284
2099.000000 -0.726540
2100.000000 -0.751222
2101.000000 -0.751478
2102.000000 -0.795798
2103.000000 -0.796054
2104.000000 -0.792289
2105.000000 -0.792546
2106.000000 -0.836865
2107.000000 -0.837122
2108.000000 -0.861803
2109.000000 -0.862059
2110.000000 -0.906379
2111.000000 -0.906635
2112.000000 -0.796841
2113.000000 -0.797097
2114.000000 -0.841417
2115.000000 -0.841673
2116.000000 -0.866355
2117.000000 -0.866611
2118.000000 -0.910931
2119.000000 -0.911187
2120.000000 -0.907422
2121.000000 -0.907679
2122.000000 -0.951998
2123.000000 -0.952255
2124.000000 -0.976936
2125.000000 -0.977192
2126.000000 -1.021512
2127.000000 -1.021768
2128.000000 -0.604016
2129.000000 -0.604272
2130.000000 -0.648592
2131.000000 -0.648848
2132.000000 -0.673530
2133.000000 -0.673786
2134.000000 -0.718106
2135.000000 -0.718362
2136.000000 -0.714597
2137.000000 -0.714853
2138.000000 -0.759173
2139.000000 -0.759429
2140.000000 -0.784111
2141.000000 -0.784367
2142.000000 -0.828687
2143.000000 -0.828943
2144.000000 -0.767569
2145.000000 -0.767825
2146.000000 -0.812145
2147.000000 -0.812401
2148.000000 -0.837083
2149.000000 -0.837339
2150.000000 -0.881659
2151.000000 -0.881915
2152.000000 -0.878150
2153.000000 -0.878406
2154.000000 -0.922726
2155.000000 -0.922982
2156.000000 -0.947664
2157.000000 -0.947920
2158.000000 -0.992240
2159.000000 -0.992496
2160.000000 -0.574744
2161.000000 -0.575000
2162.000000 -0.619320
2163.000000 -0.619576
2164.000000 -0.644258
2165.000000 -0.644514
2166.000000 -0.688834
2167.000000 -0.689090
2168.000000 -0.685325
2169.000000 -0.685581
2170.000000 -0.729901
2171.000000 -0.730157
2172.000000 -0.754839
2173.000000 -0.755095
2174.000000 -0.799415
2175.000000 -0.799671
2176.000000 -0.787247
2177.000000 -0.787503
2178.000000 -0.831823
2179.000000 -0.832079
2180.000000 -0.856761
2181.000000 -0.857017
2182.000000 -0.901337
2183.000000 -0.901593
2184.000000 -0.897828
2185.000000 -0.898084
2186.000000 -0.942404
2187.000000 -0.942660
2188.000000 -0.967342
2189.000000 -0.967598
2190.000000 -1.011918
2191.000000 -1.012174
2192.000000 -0.594422
2193.000000 -0.594678
2194.000000 -0.638998
2195.000000 -0.639254
2196.000000 -0.663935
2197.000000 -0.664191
2198.000000 -0.708511
2199.000000 -0.708767
2200.000000 -0.705003
2201.000000 -0.705259
2202.000000 -0.749579
2203.000000 -0.749835
2204.000000 -0.774516
2205.000000 -0.774772
2206.000000 -0.819092
2207.000000 -0.819348
2208.000000 -0.757975
2209.000000 -0.758231
2210.000000 -0.802551
2211.000000 -0.802807
2212.000000 -0.827489
2213.000000 -0.827745
2214.000000 -0.872065
2215.000000 -0.872321
2216.000000 -0.868556
2217.000000 -0.868812
2218.000000 -0.913132
2219.000000 -0.913388
2220.000000 -0.938070
2221.000000 -0.938326
2222.000000 -0.982646
2223.000000 -0.982902
2224.000000 -0.565150
2225.000000 -0.565406
2226.000000 -0.609726
2227.000000 -0.609982
2228.000000 -0.634663
2229.000000 -0.634919
2230.000000 -0.679239
2231.000000 -0.679495
2232.000000 -0.675731
2233.000000 -0.675987
2234.000000 -0.720307
2235.000000 -0.720563
2236.000000 -0.745244
2237.000000 -0.745500
2238.000000 -0.789820
2239.000000 -0.790076
2240.000000 -0.680283
2241.000000 -0.680539
2242.000000 -0.724859
2243.000000 -0.725115
2244.000000 -0.749796
2245.000000 -0.750052
2246.000000 -0.794372
2247.000000 -0.794628
2248.000000 -0.790864
2249.000000 -0.791120
2250.000000 -0.835440
2251.000000 -0.835696
2252.000000 -0.860377
2253.000000 -0.860633
2254.000000 -0.904953
2255.000000 -0.905209
2256.000000 -0.487457
2257.000000 -0.487713
2258.000000 -0.532033
2259.000000 -0.532289
2260.000000 -0.556971
2261.000000 -0.557227
2262.000000 -0.601547
2263.000000 -0.601803
2264.000000 -0.598038
2265.000000 -0.598294
2266.000000 -0.642614
2267.000000 -0.642870
2268.000000 -0.667552
2269.000000 -0.667808
2270.000000 -0.712128
2271.000000 -0.712384
2272.000000 -0.651011
2273.000000 -0.651267
2274.000000 -0.695587
2275.000000 -0.695843
2276.000000 -0.720524
2277.000000 -0.720780
2278.000000 -0.765100
2279.000000 -0.765356
2280.000000 -0.761592
2281.000000 -0.761848
2282.000000 -0.806168
2283.000000 -0.806424
2284.000000 -0.831105
2285.000000 -0.831361
2286.000000 -0.875681
2287.000000 -0.875937
2288.000000 -0.458185
2289.000000 -0.458441
2290.000000 -0.502761
2291.000000 -0.503017
2292.000000 -0.527699
2293.000000 -0.527955
2294.000000 -0.572275
2295.000000 -0.572531
2296.000000 -0.568766
2297.000000 -0.569022
2298.000000 -0.613342
2299.000000 -0.613598
2300.000000 -0.638280
2301.000000 -0.638536
2302.000000 -0.682856
2303.000000 -0.683112
2304.000000 -0.678551
2305.000000 -0.678807
2306.000000 -0.723127
2307.000000 -0.723383
2308.000000 -0.748065
2309.000000 -0.748321
2310.000000 -0.792641
2311.000000 -0.792897
2312.000000 -0.789132
2313.000000 -0.789388
2314.000000 -0.833708
2315.000000 -0.833964
2316.000000 -0.858646
2317.000000 -0.858902
2318.000000 -0.903222
2319.000000 -0.903478
2320.000000 -0.485726
2321.000000 -0.485982
2322.000000 -0.530302
2323.000000 -0.530558
2324.000000 -0.555239
2325.000000 -0.555495
2326.000000 -0.599815
2327.000000 -0.600071
2328.000000 -0.596307
2329.000000 -0.596563
2330.000000 -0.640883
2331.000000 -0.641139
2332.000000 -0.665821
2333.000000 -0.666077
2334.000000 -0.710397
2335.000000 -0.710653
2336.000000 -0.649279
2337.000000 -0.649535
2338.000000 -0.693855
2339.000000 -0.694111
2340.000000 -0.718793
2341.000000 -0.719049
2342.000000 -0.763369
2343.000000 -0.763625
2344.000000 -0.759860
2345.000000 -0.760116
2346.000000 -0.804436
2347.000000 -0.804692
2348.000000 -0.829374
2349.000000 -0.829630
2350.000000 -0.873950
2351.000000 -0.874206
2352.000000 -0.456454
2353.000000 -0.456710
2354.000000 -0.501030
2355.000000 -0.501286
2356.000000 -0.525967
2357.000000 -0.526223
2358.000000 -0.570543
2359.000000 -0.570799
2360.000000 -0.567035
2361.000000 -0.567291
2362.000000 -0.611611
2363.000000 -0.611867
2364.000000 -0.636549
2365.000000 -0.636805
2366.000000 -0.681125
2367.000000 -0.681381
2368.000000 -0.571587
2369.000000 -0.571843
2370.000000 -0.616163
2371.000000 -0.616419
2372.000000 -0.641100
2373.000000 -0.641356
2374.000000 -0.685676
2375.000000 -0.685932
2376.000000 -0.682168
2377.000000 -0.682424
2378.000000 -0.726744
2379.000000 -0.727000
2380.000000 -0.751682
2381.000000 -0.751938
2382.000000 -0.796258
2383.000000 -0.796514
2384.000000 -0.378761
2385.000000 -0.379017
2386.000000 -0.423337
2387.000000 -0.423593
2388.000000 -0.448275
2389.000000 -0.448531
2390.000000 -0.492851
2391.000000 -0.493107
2392.000000 -0.489343
2393.000000 -0.489599
2394.000000 -0.533919
2395.000000 -0.534175
2396.000000 -0.558856
2397.000000 -0.559112
2398.000000 -0.603432
2399.000000 -0.603688
2400.000000 -0.542315
2401.000000 -0.542571
2402.000000 -0.586891
2403.000000 -0.587147
2404.000000 -0.611828
2405.000000 -0.612084
2406.000000 -0.656404
2407.000000 -0.656660
2408.000000 -0.652896
2409.000000 -0.653152
2410.000000 -0.697472
2411.000000 -0.697728
2412.000000 -0.722409
2413.000000 -0.722666
2414.000000 -0.766985
2415.000000 -0.767242
2416.000000 -0.349489
2417.000000 -0.349745
2418.000000 -0.394065
2419.000000 -0.394321
2420.000000 -0.419003
2421.000000 -0.419259
2422.000000 -0.463579
2423.000000 -0.463835
2424.000000 -0.460070
2425.000000 -0.460327
2426.000000 -0.504646
2427.000000 -0.504903
2428.000000 -0.529584
2429.000000 -0.529840
2430.000000 -0.574160
2431.000000 -0.574416
2432.000000 -0.561992
2433.000000 -0.562248
2434.000000 -0.606568
2435.000000 -0.606824
2436.000000 -0.631506
2437.000000 -0.631762
2438.000000 -0.676082
2439.000000 -0.676338
2440.000000 -0.672574
2441.000000 -0.672830
2442.000000 -0.717150
2443.000000 -0.717406
2444.000000 -0.742087
2445.000000 -0.742343
2446.000000 -0.786663
2447.000000 -0.786919
2448.000000 -0.369167
2449.000000 -0.369423
2450.000000 -0.413743
2451.000000 -0.413999
2452.000000 -0.438681
2453.000000 -0.438937
2454.000000 -0.483257
2455.000000 -0.483513
2456.000000 -0.479748
2457.000000 -0.480004
2458.000000 -0.524324
2459.000000 -0.524580
2460.000000 -0.549262
2461.000000 -0.549518
2462.000000 -0.593838
2463.000000 -0.594094
2464.000000 -0.532720
2465.000000 -0.532976
2466.000000 -0.577296
2467.000000 -0.577552
2468.000000 -0.602234
2469.000000 -0.602490
2470.000000 -0.646810
2471.000000 -0.647066
2472.000000 -0.643302
2473.000000 -0.643558
2474.000000 -0.687878
2475.000000 -0.688134
2476.000000 -0.712815
2477.000000 -0.713071
2478.000000 -0.757391
2479.000000 -0.757647
2480.000000 -0.339895
2481.000000 -0.340151
2482.000000 -0.384471
2483.000000 -0.384727
2484.000000 -0.409409
2485.000000 -0.409665
2486.000000 -0.453985
2487.000000 -0.454241
2488.000000 -0.450476
2489.000000 -0.450732
2490.000000 -0.495052
2491.000000 -0.495308
2492.000000 -0.519990
2493.000000 -0.520246
2494.000000 -0.564566
2495.000000 -0.564822
2496.000000 -0.455028
2497.000000 -0.455284
2498.000000 -0.499604
2499.000000 -0.499860
2500.000000 -0.524542
2501.000000 -0.524798
2502.000000 -0.569118
2503.000000 -0.569374
2504.000000 -0.565609
2505.000000 -0.565865
2506.000000 -0.610185
2507.000000 -0.610441
2508.000000 -0.635123
2509.000000 -0.635379
2510.000000 -0.679699
2511.000000 -0.679955
2512.000000 -0.262203
2513.000000 -0.262459
2514.000000 -0.306779
2515.000000 -0.307035
2516.000000 -0.331716
2517.000000 -0.331972
2518.000000 -0.376292
2519.000000 -0.376548
2520.000000 -0.372784
2521.000000 -0.373040
2522.000000 -0.417360
2523.000000 -0.417616
2524.000000 -0.442297
2525.000000 -0.442554
2526.000000 -0.486873
2527.000000 -0.487130
2528.000000 -0.425756
2529.000000 -0.426012
2530.000000 -0.470332
2531.000000 -0.470588
2532.000000 -0.495270
2533.000000 -0.495526
2534.000000 -0.539846
2535.000000 -0.540102
2536.000000 -0.536337
2537.000000 -0.536593
2538.000000 -0.580913
2539.000000 -0.581169
2540.000000 -0.605851
2541.000000 -0.606107
2542.000000 -0.650427
2543.000000 -0.650683
2544.000000 -0.232931
2545.000000 -0.233187
2546.000000 -0.277507
2547.000000 -0.277763
2548.000000 -0.302444
2549.000000 -0.302700
2550.000000 -0.347020
2551.000000 -0.347276
2552.000000 -0.343512
2553.000000 -0.343768
2554.000000 -0.388088
2555.000000 -0.388344
2556.000000 -0.413025
2557.000000 -0.413281
2558.000000 -0.457601
2559.000000 -0.457857
2560.000000 -0.684535
2561.000000 -0.684791
2562.000000 -0.729111
2563.000000 -0.729367
2564.000000 -0.754048
2565.000000 -0.754304
2566.000000 -0.798624
2567.000000 -0.798880
2568.000000 -0.795116
2569.000000 -0.795372
2570.000000 -0.839692
2571.000000 -0.839948
2572.000000 -0.864629
2573.000000 -0.864885
2574.000000 -0.909205
2575.000000 -0.909461
2576.000000 -0.491709
2577.000000 -0.491965
2578.000000 -0.536285
2579.000000 -0.536541
2580.000000 -0.561223
2581.000000 -0.561479
2582.000000 -0.605799
2583.000000 -0.606055
2584.000000 -0.602290
2585.000000 -0.602546
2586.000000 -0.646866
2587.000000 -0.647122
2588.000000 -0.671804
2589.000000 -0.672060
2590.000000 -0.716380
2591.000000 -0.716636
2592.000000 -0.655262
2593.000000 -0.655519
2594.000000 -0.699838
2595.000000 -0.700095
2596.000000 -0.724776
2597.000000 -0.725032
2598.000000 -0.769352
2599.000000 -0.769608
2600.000000 -0.765844
2601.000000 -0.766100
2602.000000 -0.810420
2603.000000 -0.810676
2604.000000 -0.835357
2605.000000 -0.835613
2606.000000 -0.879933
2607.000000 -0.880189
2608.000000 -0.462437
2609.000000 -0.462693
2610.000000 -0.507013
2611.000000 -0.507269
2612.000000 -0.531951
2613.000000 -0.532207
2614.000000 -0.576527
2615.000000 -0.576783
2616.000000 -0.573018
2617.000000 -0.573274
2618.000000 -0.617594
2619.000000 -0.617850
2620.000000 -0.642532
2621.000000 -0.642788
2622.000000 -0.687108
2623.000000 -0.687364
2624.000000 -0.577570
2625.000000 -0.577826
2626.000000 -0.622146
2627.000000 -0.622402
2628.000000 -0.647084
2629.000000 -0.647340
2630.000000 -0.691660
2631.000000 -0.691916
2632.000000 -0.688151
2633.000000 -0.688407
2634.000000 -0.732727
2635.000000 -0.732983
2636.000000 -0.757665
2637.000000 -0.757921
2638.000000 -0.802241
2639.000000 -0.802497
2640.000000 -0.384745
2641.000000 -0.385001
2642.000000 -0.429321
2643.000000 -0.429577
2644.000000 -0.454258
2645.000000 -0.454515
2646.000000 -0.498834
2647.000000 -0.499091
2648.000000 -0.495326
2649.000000 -0.495582
2650.000000 -0.539902
2651.000000 -0.540158
2652.000000 -0.564840
2653.000000 -0.565096
2654.000000 -0.609416
2655.000000 -0.609672
2656.000000 -0.548298
2657.000000 -0.548554
2658.000000 -0.592874
2659.000000 -0.593130
2660.000000 -0.617812
2661.000000 -0.618068
2662.000000 -0.662388
2663.000000 -0.662644
2664.000000 -0.658879
2665.000000 -0.659135
2666.000000 -0.703455
2667.000000 -0.703711
2668.000000 -0.728393
2669.000000 -0.728649
2670.000000 -0.772969
2671.000000 -0.773225
2672.000000 -0.355473
2673.000000 -0.355729
2674.000000 -0.400049
2675.000000 -0.400305
2676.000000 -0.424986
2677.000000 -0.425242
2678.000000 -0.469562
2679.000000 -0.469818
2680.000000 -0.466054
2681.000000 -0.466310
2682.000000 -0.510630
2683.000000 -0.510886
2684.000000 -0.535568
2685.000000 -0.535824
2686.000000 -0.580144
2687.000000 -0.580400
2688.000000 -0.567976
2689.000000 -0.568232
2690.000000 -0.612552
2691.000000 -0.612808
2692.000000 -0.637489
2693.000000 -0.637746
2694.000000 -0.682065
2695.000000 -0.682322
2696.000000 -0.678557
2697.000000 -0.678813
2698.000000 -0.723133
2699.000000 -0.723389
2700.000000 -0.748071
2701.000000 -0.748327
2702.000000 -0.792647
2703.000000 -0.792903
2704.000000 -0.375150
2705.000000 -0.375407
2706.000000 -0.419726
2707.000000 -0.419983
2708.000000 -0.444664
2709.000000 -0.444920
2710.000000 -0.489240
2711.000000 -0.489496
2712.000000 -0.485732
2713.000000 -0.485988
2714.000000 -0.530308
2715.000000 -0.530564
2716.000000 -0.555245
2717.000000 -0.555501
2718.000000 -0.599821
2719.000000 -0.600077
2720.000000 -0.538704
2721.000000 -0.538960
2722.000000 -0.583280
2723.000000 -0.583536
2724.000000 -0.608217
2725.000000 -0.608473
2726.000000 -0.652793
2727.000000 -0.653049
2728.000000 -0.649285
2729.000000 -0.649541
2730.000000 -0.693861
2731.000000 -0.694117
2732.000000 -0.718799
2733.000000 -0.719055
2734.000000 -0.763375
2735.000000 -0.763631
2736.000000 -0.345878
2737.000000 -0.346134
2738.000000 -0.390454
2739.000000 -0.390710
2740.000000 -0.415392
2741.000000 -0.415648
2742.000000 -0.459968
2743.000000 -0.460224
2744.000000 -0.456460
2745.000000 -0.456716
2746.000000 -0.501036
2747.000000 -0.501292
2748.000000 -0.525973
2749.000000 -0.526229
2750.000000 -0.570549
2751.000000 -0.570805
2752.000000 -0.461011
2753.000000 -0.461267
2754.000000 -0.505587
2755.000000 -0.505843
2756.000000 -0.530525
2757.000000 -0.530781
2758.000000 -0.575101
2759.000000 -0.575357
2760.000000 -0.571593
2761.000000 -0.571849
2762.000000 -0.616169
2763.000000 -0.616425
2764.000000 -0.641106
2765.000000 -0.641362
2766.000000 -0.685682
2767.000000 -0.685938
2768.000000 -0.268186
2769.000000 -0.268442
2770.000000 -0.312762
2771.000000 -0.313018
2772.000000 -0.337700
2773.000000 -0.337956
2774.000000 -0.382276
2775.000000 -0.382532
2776.000000 -0.378767
2777.000000 -0.379023
2778.000000 -0.423343
2779.000000 -0.423599
2780.000000 -0.448281
2781.000000 -0.448537
2782.000000 -0.492857
2783.000000 -0.493113
2784.000000 -0.431739
2785.000000 -0.431995
2786.000000 -0.476315
2787.000000 -0.476571
2788.000000 -0.501253
2789.000000 -0.501509
2790.000000 -0.545829
2791.000000 -0.546085
2792.000000 -0.542321
2793.000000 -0.542577
2794.000000 -0.586897
2795.000000 -0.587153
2796.000000 -0.611834
2797.000000 -0.612090
2798.000000 -0.656410
2799.000000 -0.656666
2800.000000 -0.238914
2801.000000 -0.239170
2802.000000 -0.283490
2803.000000 -0.283746
2804.000000 -0.308428
2805.000000 -0.308684
2806.000000 -0.353004
2807.000000 -0.353260
2808.000000 -0.349495
2809.000000 -0.349751
2810.000000 -0.394071
2811.000000 -0.394327
2812.000000 -0.419009
2813.000000 -0.419265
2814.000000 -0.463585
2815.000000 -0.463841
2816.000000 -0.459280
2817.000000 -0.459536
2818.000000 -0.503856
2819.000000 -0.504112
2820.000000 -0.528794
2821.000000 -0.529050
2822.000000 -0.573370
2823.000000 -0.573626
2824.000000 -0.569861
2825.000000 -0.570117
2826.000000 -0.614437
2827.000000 -0.614693
2828.000000 -0.639375
2829.000000 -0.639631
2830.000000 -0.683951
2831.000000 -0.684207
2832.000000 -0.266455
2833.000000 -0.266711
2834.000000 -0.311031
2835.000000 -0.311287
2836.000000 -0.335968
2837.000000 -0.336224
2838.000000 -0.380544
2839.000000 -0.380800
2840.000000 -0.377036
2841.000000 -0.377292
2842.000000 -0.421612
2843.000000 -0.421868
2844.000000 -0.446549
2845.000000 -0.446806
2846.000000 -0.491125
2847.000000 -0.491382
2848.000000 -0.430008
2849.000000 -0.430264
2850.000000 -0.474584
2851.000000 -0.474840
2852.000000 -0.499522
2853.000000 -0.499778
2854.000000 -0.544098
2855.000000 -0.544354
2856.000000 -0.540589
2857.000000 -0.540845
2858.000000 -0.585165
2859.000000 -0.585421
2860.000000 -0.610103
2861.000000 -0.610359
2862.000000 -0.654679
2863.000000 -0.654935
2864.000000 -0.237183
2865.000000 -0.237439
2866.000000 -0.281759
2867.000000 -0.282015
2868.000000 -0.306696
2869.000000 -0.306952
2870.000000 -0.351272
2871.000000 -0.351528
2872.000000 -0.347764
2873.000000 -0.348020
2874.000000 -0.392340
2875.000000 -0.392596
2876.000000 -0.417277
2877.000000 -0.417533
2878.000000 -0.461853
2879.000000 -0.462109
2880.000000 -0.352316
2881.000000 -0.352572
2882.000000 -0.396892
2883.000000 -0.397148
2884.000000 -0.421829
2885.000000 -0.422085
2886.000000 -0.466405
2887.000000 -0.466661
2888.000000 -0.462897
2889.000000 -0.463153
2890.000000 -0.507473
2891.000000 -0.507729
2892.000000 -0.532410
2893.000000 -0.532666
2894.000000 -0.576986
2895.000000 -0.577242
2896.000000 -0.159490
2897.000000 -0.159746
2898.000000 -0.204066
2899.000000 -0.204322
2900.000000 -0.229004
2901.000000 -0.229260
2902.000000 -0.273580
2903.000000 -0.273836
2904.000000 -0.270071
2905.000000 -0.270327
2906.000000 -0.314647
2907.000000 -0.314903
2908.000000 -0.339585
2909.000000 -0.339841
2910.000000 -0.384161
2911.000000 -0.384417
2912.000000 -0.323044
2913.000000 -0.323300
2914.000000 -0.367620
2915.000000 -0.367876
2916.000000 -0.392557
2917.000000 -0.392813
2918.000000 -0.437133
2919.000000 -0.437389
2920.000000 -0.433625
2921.000000 -0.433881
2922.000000 -0.478201
2923.000000 -0.478457
2924.000000 -0.503138
2925.000000 -0.503394
2926.000000 -0.547714
2927.000000 -0.547970
2928.000000 -0.130218
2929.000000 -0.130474
2930.000000 -0.174794
2931.000000 -0.175050
2932.000000 -0.199732
2933.000000 -0.199988
2934.000000 -0.244308
2935.000000 -0.244564
2936.000000 -0.240799
2937.000000 -0.241055
2938.000000 -0.285375
2939.000000 -0.285631
2940.000000 -0.310313
2941.000000 -0.310569
2942.000000 -0.354889
2943.000000 -0.355145
2944.000000 -0.342721
2945.000000 -0.342977
2946.000000 -0.387297
2947.000000 -0.387553
2948.000000 -0.412235
2949.000000 -0.412491
2950.000000 -0.456811
2951.000000 -0.457067
2952.000000 -0.453302
2953.000000 -0.453558
2954.000000 -0.497878
2955.000000 -0.498134
2956.000000 -0.522816
2957.000000 -0.523072
2958.000000 -0.567392
2959.000000 -0.567648
2960.000000 -0.149896
2961.000000 -0.150152
2962.000000 -0.194472
2963.000000 -0.194728
2964.000000 -0.219410
2965.000000 -0.219666
2966.000000 -0.263986
2967.000000 -0.264242
2968.000000 -0.260477
2969.000000 -0.260733
2970.000000 -0.305053
2971.000000 -0.305309
2972.000000 -0.329991
2973.000000 -0.330247
2974.000000 -0.374567
2975.000000 -0.374823
2976.000000 -0.313449
2977.000000 -0.313705
2978.000000 -0.358025
2979.000000 -0.358281
2980.000000 -0.382963
2981.000000 -0.383219
2982.000000 -0.427539
2983.000000 -0.427795
2984.000000 -0.424030
2985.000000 -0.424286
2986.000000 -0.468606
2987.000000 -0.468862
2988.000000 -0.493544
2989.000000 -0.493800
2990.000000 -0.538120
2991.000000 -0.538376
2992.000000 -0.120624
2993.000000 -0.120880
2994.000000 -0.165200
2995.000000 -0.165456
2996.000000 -0.190137
2997.000000 -0.190394
2998.000000 -0.234713
2999.000000 -0.234970
3000.000000 -0.231205
3001.000000 -0.231461
3002.000000 -0.275781
3003.000000 -0.276037
3004.000000 -0.300719
3005.000000 -0.300975
3006.000000 -0.345295
3007.000000 -0.345551
3008.000000 -0.235757
3009.000000 -0.236013
3010.000000 -0.280333
3011.000000 -0.280589
3012.000000 -0.305271
3013.000000 -0.305527
3014.000000 -0.349847
3015.000000 -0.350103
3016.000000 -0.346338
3017.000000 -0.346594
3018.000000 -0.390914
3019.000000 -0.391170
3020.000000 -0.415852
3021.000000 -0.416108
3022.000000 -0.460428
3023.000000 -0.460684
3024.000000 -0.042932
3025.000000 -0.043188
3026.000000 -0.087508
3027.000000 -0.087764
3028.000000 -0.112445
3029.000000 -0.112701
3030.000000 -0.157021
3031.000000 -0.157277
3032.000000 -0.153513
3033.000000 -0.153769
3034.000000 -0.198089
3035.000000 -0.198345
3036.000000 -0.223026
3037.000000 -0.223282
3038.000000 -0.267602
3039.000000 -0.267858
3040.000000 -0.206485
3041.000000 -0.206741
3042.000000 -0.251061
3043.000000 -0.251317
3044.000000 -0.275998
3045.000000 -0.276254
3046.000000 -0.320574
3047.000000 -0.320830
3048.000000 -0.317066
3049.000000 -0.317322
3050.000000 -0.361642
3051.000000 -0.361898
3052.000000 -0.386580
3053.000000 -0.386836
3054.000000 -0.431156
3055.000000 -0.431412
3056.000000 -0.013659
3057.000000 -0.013915
3058.000000 -0.058235
3059.000000 -0.058491
3060.000000 -0.083173
3061.000000 -0.083429
3062.000000 -0.127749
3063.000000 -0.128005
3064.000000 -0.124241
3065.000000 -0.124497
3066.000000 -0.168817
3067.000000 -0.169073
3068.000000 -0.193754
3069.000000 -0.194010
3070.000000 -0.238330
3071.000000 -0.238586
3072.000000 -0.665219
3073.000000 -0.665475
3074.000000 -0.709795
3075.000000 -0.710051
3076.000000 -0.734733
3077.000000 -0.734989
3078.000000 -0.779309
3079.000000 -0.779565
3080.000000 -0.775801
3081.000000 -0.776057
3082.000000 -0.820377
3083.000000 -0.820633
3084.000000 -0.845314
3085.000000 -0.845570
3086.000000 -0.889890
3087.000000 -0.890146
3088.000000 -0.472394
3089.000000 -0.472650
3090.000000 -0.516970
3091.000000 -0.517226
3092.000000 -0.541908
3093.000000 -0.542164
3094.000000 -0.586484
3095.000000 -0.586740
3096.000000 -0.582975
3097.000000 -0.583231
3098.000000 -0.627551
3099.000000 -0.627807
3100.000000 -0.652489
3101.000000 -0.652745
3102.000000 -0.697065
3103.000000 -0.697321
3104.000000 -0.635947
3105.000000 -0.636203
3106.000000 -0.680523
3107.000000 -0.680779
3108.000000 -0.705461
3109.000000 -0.705717
3110.000000 -0.750037
3111.000000 -0.750293
3112.000000 -0.746529
3113.000000 -0.746785
3114.000000 -0.791105
3115.000000 -0.791361
3116.000000 -0.816042
3117.000000 -0.816298
3118.000000 -0.860618
3119.000000 -0.860874
3120.000000 -0.443122
3121.000000 -0.443378
3122.000000 -0.487698
3123.000000 -0.487954
3124.000000 -0.512636
3125.000000 -0.512892
3126.000000 -0.557212
3127.000000 -0.557468
3128.000000 -0.553703
3129.000000 -0.553959
3130.000000 -0.598279
3131.000000 -0.598535
3132.000000 -0.623217
3133.000000 -0.623473
3134.000000 -0.667793
3135.000000 -0.668049
3136.000000 -0.558255
3137.000000 -0.558511
3138.000000 -0.602831
3139.000000 -0.603087
3140.000000 -0.627769
3141.000000 -0.628025
3142.000000 -0.672345
3143.000000 -0.672601
3144.000000 -0.668836
3145.000000 -0.669092
3146.000000 -0.713412
3147.000000 -0.713668
3148.000000 -0.738350
3149.000000 -0.738606
3150.000000 -0.782926
3151.000000 -0.783182
3152.000000 -0.365430
3153.000000 -0.365686
3154.000000 -0.410006
3155.000000 -0.410262
3156.000000 -0.434943
3157.000000 -0.435199
3158.000000 -0.479519
3159.000000 -0.479775
3160.000000 -0.476011
3161.000000 -0.476267
3162.000000 -0.520587
3163.000000 -0.520843
3164.000000 -0.545524
3165.000000 -0.545781
3166.000000 -0.590100
3167.000000 -0.590357
3168.000000 -0.528983
3169.000000 -0.529239
3170.000000 -0.573559
3171.000000 -0.573815
3172.000000 -0.598497
3173.000000 -0.598753
3174.000000 -0.643073
3175.000000 -0.643329
3176.000000 -0.639564
3177.000000 -0.639820
3178.000000 -0.684140
3179.000000 -0.684396
3180.000000 -0.709078
3181.000000 -0.709334
3182.000000 -0.753654
3183.000000 -0.753910
3184.000000 -0.336158
3185.000000 -0.336414
3186.000000 -0.380734
3187.000000 -0.380990
3188.000000 -0.405671
3189.000000 -0.405927
3190.000000 -0.450247
3191.000000 -0.450503
3192.000000 -0.446739
3193.000000 -0.446995
3194.000000 -0.491315
3195.000000 -0.491571
3196.000000 -0.516252
3197.000000 -0.516508
3198.000000 -0.560828
3199.000000 -0.561084
3200.000000 -0.548661
3201.000000 -0.548917
3202.000000 -0.593237
3203.000000 -0.593493
3204.000000 -0.618174
3205.000000 -0.618430
3206.000000 -0.662750
3207.000000 -0.663006
3208.000000 -0.659242
3209.000000 -0.659498
3210.000000 -0.703818
3211.000000 -0.704074
3212.000000 -0.728755
3213.000000 -0.729012
3214.000000 -0.773331
3215.000000 -0.773588
3216.000000 -0.355835
3217.000000 -0.356091
3218.000000 -0.400411
3219.000000 -0.400667
3220.000000 -0.425349
3221.000000 -0.425605
3222.000000 -0.469925
3223.000000 -0.470181
3224.000000 -0.466417
3225.000000 -0.466673
3226.000000 -0.510993
3227.000000 -0.511249
3228.000000 -0.535930
3229.000000 -0.536186
3230.000000 -0.580506
3231.000000 -0.580762
3232.000000 -0.519389
3233.000000 -0.519645
3234.000000 -0.563965
3235.000000 -0.564221
3236.000000 -0.588902
3237.000000 -0.589158
3238.000000 -0.633478
3239.000000 -0.633734
3240.000000 -0.629970
3241.000000 -0.630226
3242.000000 -0.674546
3243.000000 -0.674802
3244.000000 -0.699483
3245.000000 -0.699739
3246.000000 -0.744059
3247.000000 -0.744315
3248.000000 -0.326563
3249.000000 -0.326819
3250.000000 -0.371139
3251.000000 -0.371395
3252.000000 -0.396077
3253.000000 -0.396333
3254.000000 -0.440653
3255.000000 -0.440909
3256.000000 -0.437144
3257.000000 -0.437400
3258.000000 -0.481720
3259.000000 -0.481976
3260.000000 -0.506658
3261.000000 -0.506914
3262.000000 -0.551234
3263.000000 -0.551490
3264.000000 -0.441696
3265.000000 -0.441952
3266.000000 -0.486272
3267.000000 -0.486528
3268.000000 -0.511210
3269.000000 -0.511466
3270.000000 -0.555786
3271.000000 -0.556042
3272.000000 -0.552277
3273.000000 -0.552533
3274.000000 -0.596853
3275.000000 -0.597109
3276.000000 -0.621791
3277.000000 -0.622047
3278.000000 -0.666367
3279.000000 -0.666623
3280.000000 -0.248871
3281.000000 -0.249127
3282.000000 -0.293447
3283.000000 -0.293703
3284.000000 -0.318385
3285.000000 -0.318641
3286.000000 -0.362961
3287.000000 -0.363217
3288.000000 -0.359452
3289.000000 -0.359708
3290.000000 -0.404028
3291.000000 -0.404284
3292.000000 -0.428966
3293.000000 -0.429222
3294.000000 -0.473542
3295.000000 -0.473798
3296.000000 -0.412424
3297.000000 -0.412680
3298.000000 -0.457000
3299.000000 -0.457256
3300.000000 -0.481938
3301.000000 -0.482194
3302.000000 -0.526514
3303.000000 -0.526770
3304.000000 -0.523005
3305.000000 -0.523261
3306.000000 -0.567581
3307.000000 -0.567837
3308.000000 -0.592519
3309.000000 -0.592775
3310.000000 -0.637095
3311.000000 -0.637351
3312.000000 -0.219599
3313.000000 -0.219855
3314.000000 -0.264175
3315.000000 -0.264431
3316.000000 -0.289112
3317.000000 -0.289369
3318.000000 -0.333688
3319.000000 -0.333945
3320.000000 -0.330180
3321.000000 -0.330436
3322.000000 -0.374756
3323.000000 -0.375012
3324.000000 -0.399694
3325.000000 -0.399950
3326.000000 -0.444270
3327.000000 -0.444526
3328.000000 -0.439965
3329.000000 -0.440221
3330.000000 -0.484541
3331.000000 -0.484797
3332.000000 -0.509478
3333.000000 -0.509735
3334.000000 -0.554054
3335.000000 -0.554311
3336.000000 -0.550546
3337.000000 -0.550802
3338.000000 -0.595122
3339.000000 -0.595378
3340.000000 -0.620060
3341.000000 -0.620316
3342.000000 -0.664636
3343.000000 -0.664892
3344.000000 -0.247139
3345.000000 -0.247396
3346.000000 -0.291715
3347.000000 -0.291972
3348.000000 -0.316653
3349.000000 -0.316909
3350.000000 -0.361229
3351.000000 -0.361485
3352.000000 -0.357721
3353.000000 -0.357977
3354.000000 -0.402297
3355.000000 -0.402553
3356.000000 -0.427234
3357.000000 -0.427490
3358.000000 -0.471810
3359.000000 -0.472066
3360.000000 -0.410693
3361.000000 -0.410949
3362.000000 -0.455269
3363.000000 -0.455525
3364.000000 -0.480206
3365.000000 -0.480462
3366.000000 -0.524782
3367.000000 -0.525038
3368.000000 -0.521274
3369.000000 -0.521530
3370.000000 -0.565850
3371.000000 -0.566106
3372.000000 -0.590788
3373.000000 -0.591044
3374.000000 -0.635364
3375.000000 -0.635620
3376.000000 -0.217867
3377.000000 -0.218123
3378.000000 -0.262443
3379.000000 -0.262699
3380.000000 -0.287381
3381.000000 -0.287637
3382.000000 -0.331957
3383.000000 -0.332213
3384.000000 -0.328449
3385.000000 -0.328705
3386.000000 -0.373025
3387.000000 -0.373281
3388.000000 -0.397962
3389.000000 -0.398218
3390.000000 -0.442538
3391.000000 -0.442794
3392.000000 -0.333000
3393.000000 -0.333256
3394.000000 -0.377576
3395.000000 -0.377832
3396.000000 -0.402514
3397.000000 -0.402770
3398.000000 -0.447090
3399.000000 -0.447346
3400.000000 -0.443582
3401.000000 -0.443838
3402.000000 -0.488158
3403.000000 -0.488414
3404.000000 -0.513095
3405.000000 -0.513351
3406.000000 -0.557671
3407.000000 -0.557927
3408.000000 -0.140175
3409.000000 -0.140431
3410.000000 -0.184751
3411.000000 -0.185007
3412.000000 -0.209689
3413.000000 -0.209945
3414.000000 -0.254265
3415.000000 -0.254521
3416.000000 -0.250756
3417.000000 -0.251012
3418.000000 -0.295332
3419.000000 -0.295588
3420.000000 -0.320270
3421.000000 -0.320526
3422.000000 -0.364846
3423.000000 -0.365102
3424.000000 -0.303728
3425.000000 -0.303984
3426.000000 -0.348304
3427.000000 -0.348560
3428.000000 -0.373242
3429.000000 -0.373498
3430.000000 -0.417818
3431.000000 -0.418074
3432.000000 -0.414310
3433.000000 -0.414566
3434.000000 -0.458886
3435.000000 -0.459142
3436.000000 -0.483823
3437.000000 -0.484079
3438.000000 -0.528399
3439.000000 -0.528655
3440.000000 -0.110903
3441.000000 -0.111159
3442.000000 -0.155479
3443.000000 -0.155735
3444.000000 -0.180417
3445.000000 -0.180673
3446.000000 -0.224993
3447.000000 -0.225249
3448.000000 -0.221484
3449.000000 -0.221740
3450.000000 -0.266060
3451.000000 -0.266316
3452.000000 -0.290998
3453.000000 -0.291254
3454.000000 -0.335574
3455.000000 -0.335830
3456.000000 -0.323406
3457.000000 -0.323662
3458.000000 -0.367982
3459.000000 -0.368238
3460.000000 -0.392920
3461.000000 -0.393176
3462.000000 -0.437496
3463.000000 -0.437752
3464.000000 -0.433987
3465.000000 -0.434243
3466.000000 -0.478563
3467.000000 -0.478819
3468.000000 -0.503501
3469.000000 -0.503757
3470.000000 -0.548077
3471.000000 -0.548333
3472.000000 -0.130581
3473.000000 -0.130837
3474.000000 -0.175157
3475.000000 -0.175413
3476.000000 -0.200094
3477.000000 -0.200350
3478.000000 -0.244670
3479.000000 -0.244926
3480.000000 -0.241162
3481.000000 -0.241418
3482.000000 -0.285738
3483.000000 -0.285994
3484.000000 -0.310676
3485.000000 -0.310932
3486.000000 -0.355252
3487.000000 -0.355508
3488.000000 -0.294134
3489.000000 -0.294390
3490.000000 -0.338710
3491.000000 -0.338966
3492.000000 -0.363648
3493.000000 -0.363904
3494.000000 -0.408224
3495.000000 -0.408480
3496.000000 -0.404715
3497.000000 -0.404971
3498.000000 -0.449291
3499.000000 -0.449547
3500.000000 -0.474229
3501.000000 -0.474485
3502.000000 -0.518805
3503.000000 -0.519061
3504.000000 -0.101309
3505.000000 -0.101565
3506.000000 -0.145885
3507.000000 -0.146141
3508.000000 -0.170822
3509.000000 -0.171078
3510.000000 -0.215398
3511.000000 -0.215654
3512.000000 -0.211890
3513.000000 -0.212146
3514.000000 -0.256466
3515.000000 -0.256722
3516.000000 -0.281403
3517.000000 -0.281660
3518.000000 -0.325979
3519.000000 -0.326236
3520.000000 -0.216442
3521.000000 -0.216698
3522.000000 -0.261018
3523.000000 -0.261274
3524.000000 -0.285955
3525.000000 -0.286211
3526.000000 -0.330531
3527.000000 -0.330787
3528.000000 -0.327023
3529.000000 -0.327279
3530.000000 -0.371599
3531.000000 -0.371855
3532.000000 -0.396537
3533.000000 -0.396793
3534.000000 -0.441113
3535.000000 -0.441369
3536.000000 -0.023616
3537.000000 -0.023872
3538.000000 -0.068192
3539.000000 -0.068448
3540.000000 -0.093130
3541.000000 -0.093386
3542.000000 -0.137706
3543.000000 -0.137962
3544.000000 -0.134198
3545.000000 -0.134454
3546.000000 -0.178774
3547.000000 -0.179030
3548.000000 -0.203711
3549.000000 -0.203967
3550.000000 -0.248287
3551.000000 -0.248543
3552.000000 -0.187170
3553.000000 -0.187426
3554.000000 -0.231746
3555.000000 -0.232002
3556.000000 -0.256683
3557.000000 -0.256939
3558.000000 -0.301259
3559.000000 -0.301515
3560.000000 -0.297751
3561.000000 -0.298007
3562.000000 -0.342327
3563.000000 -0.342583
3564.000000 -0.367264
3565.000000 -0.367520
3566.000000 -0.411840
3567.000000 -0.412096
3568.000000 0.005656
3569.000000 0.005400
3570.000000 -0.038920
3571.000000 -0.039176
3572.000000 -0.063858
3573.000000 -0.064114
3574.000000 -0.108434
3575.000000 -0.108690
3576.000000 -0.104925
3577.000000 -0.105181
3578.000000 -0.149501
3579.000000 -0.149757
3580.000000 -0.174439
3581.000000 -0.174695
3582.000000 -0.219015
3583.000000 -0.219271
3584.000000 -0.445948
3585.000000 -0.446204
3586.000000 -0.490524
3587.000000 -0.490780
3588.000000 -0.515462
3589.000000 -0.515718
3590.000000 -0.560038
3591.000000 -0.560294
3592.000000 -0.556529
3593.000000 -0.556785
3594.000000 -0.601105
3595.000000 -0.601361
3596.000000 -0.626043
3597.000000 -0.626299
3598.000000 -0.670619
3599.000000 -0.670875
3600.000000 -0.253123
3601.000000 -0.253379
3602.000000 -0.297699
3603.000000 -0.297955
3604.000000 -0.322637
3605.000000 -0.322893
3606.000000 -0.367213
3607.000000 -0.367469
3608.000000 -0.363704
3609.000000 -0.363960
3610.000000 -0.408280
3611.000000 -0.408536
3612.000000 -0.433218
3613.000000 -0.433474
3614.000000 -0.477794
3615.000000 -0.478050
3616.000000 -0.416676
3617.000000 -0.416932
3618.000000 -0.461252
3619.000000 -0.461508
3620.000000 -0.486190
3621.000000 -0.486446
3622.000000 -0.530766
3623.000000 -0.531022
3624.000000 -0.527257
3625.000000 -0.527513
3626.000000 -0.571833
3627.000000 -0.572089
3628.000000 -0.596771
3629.000000 -0.597027
3630.000000 -0.641347
3631.000000 -0.641603
3632.000000 -0.223851
3633.000000 -0.224107
3634.000000 -0.268427
3635.000000 -0.268683
3636.000000 -0.293364
3637.000000 -0.293621
3638.000000 -0.337940
3639.000000 -0.338197
3640.000000 -0.334432
3641.000000 -0.334688
3642.000000 -0.379008
3643.000000 -0.379264
3644.000000 -0.403946
3645.000000 -0.404202
3646.000000 -0.448522
3647.000000 -0.448778
3648.000000 -0.338984
3649.000000 -0.339240
3650.000000 -0.383560
3651.000000 -0.383816
3652.000000 -0.408497
3653.000000 -0.408754
3654.000000 -0.453073
3655.000000 -0.453330
3656.000000 -0.449565
3657.000000 -0.449821
3658.000000 -0.494141
3659.000000 -0.494397
3660.000000 -0.519079
3661.000000 -0.519335
3662.000000 -0.563655
3663.000000 -0.563911
3664.000000 -0.146159
3665.000000 -0.146415
3666.000000 -0.190735
3667.000000 -0.190991
3668.000000 -0.215672
3669.000000 -0.215928
3670.000000 -0.260248
3671.000000 -0.260504
3672.000000 -0.256740
3673.000000 -0.256996
3674.000000 -0.301316
3675.000000 -0.301572
3676.000000 -0.326253
3677.000000 -0.326509
3678.000000 -0.370829
3679.000000 -0.371085
3680.000000 -0.309712
3681.000000 -0.309968
3682.000000 -0.354288
3683.000000 -0.354544
3684.000000 -0.379225
3685.000000 -0.379481
3686.000000 -0.423801
3687.000000 -0.424057
3688.000000 -0.420293
3689.000000 -0.420549
3690.000000 -0.464869
3691.000000 -0.465125
3692.000000 -0.489807
3693.000000 -0.490063
3694.000000 -0.534383
3695.000000 -0.534639
3696.000000 -0.116886
3697.000000 -0.117142
3698.000000 -0.161462
3699.000000 -0.161718
3700.000000 -0.186400
3701.000000 -0.186656
3702.000000 -0.230976
3703.000000 -0.231232
3704.000000 -0.227468
3705.000000 -0.227724
3706.000000 -0.272044
3707.000000 -0.272300
3708.000000 -0.296981
3709.000000 -0.297237
3710.000000 -0.341557
3711.000000 -0.341813
3712.000000 -0.329390
3713.000000 -0.329646
3714.000000 -0.373966
3715.000000 -0.374222
3716.000000 -0.398903
3717.000000 -0.399159
3718.000000 -0.443479
3719.000000 -0.443735
3720.000000 -0.439971
3721.000000 -0.440227
3722.000000 -0.484547
3723.000000 -0.484803
3724.000000 -0.509484
3725.000000 -0.509740
3726.000000 -0.554060
3727.000000 -0.554316
3728.000000 -0.136564
3729.000000 -0.136820
3730.000000 -0.181140
3731.000000 -0.181396
3732.000000 -0.206078
3733.000000 -0.206334
3734.000000 -0.250654
3735.000000 -0.250910
3736.000000 -0.247145
3737.000000 -0.247401
3738.000000 -0.291721
3739.000000 -0.291977
3740.000000 -0.316659
3741.000000 -0.316915
3742.000000 -0.361235
3743.000000 -0.361491
3744.000000 -0.300117
3745.000000 -0.300374
3746.000000 -0.344693
3747.000000 -0.344950
3748.000000 -0.369631
3749.000000 -0.369887
3750.000000 -0.414207
3751.000000 -0.414463
3752.000000 -0.410699
3753.000000 -0.410955
3754.000000 -0.455275
3755.000000 -0.455531
3756.000000 -0.480212
3757.000000 -0.480468
3758.000000 -0.524788
3759.000000 -0.525044
3760.000000 -0.107292
3761.000000 -0.107548
3762.000000 -0.151868
3763.000000 -0.152124
3764.000000 -0.176806
3765.000000 -0.177062
3766.000000 -0.221382
3767.000000 -0.221638
3768.000000 -0.217873
3769.000000 -0.218129
3770.000000 -0.262449
3771.000000 -0.262705
3772.000000 -0.287387
3773.000000 -0.287643
3774.000000 -0.331963
3775.000000 -0.332219
3776.000000 -0.222425
3777.000000 -0.222681
3778.000000 -0.267001
3779.000000 -0.267257
3780.000000 -0.291939
3781.000000 -0.292195
3782.000000 -0.336515
3783.000000 -0.336771
3784.000000 -0.333006
3785.000000 -0.333262
3786.000000 -0.377582
3787.000000 -0.377838
3788.000000 -0.402520
3789.000000 -0.402776
3790.000000 -0.447096
3791.000000 -0.447352
3792.000000 -0.029600
3793.000000 -0.029856
3794.000000 -0.074176
3795.000000 -0.074432
3796.000000 -0.099113
3797.000000 -0.099369
3798.000000 -0.143689
3799.000000 -0.143945
3800.000000 -0.140181
3801.000000 -0.140437
3802.000000 -0.184757
3803.000000 -0.185013
3804.000000 -0.209695
3805.000000 -0.209951
3806.000000 -0.254271
3807.000000 -0.254527
3808.000000 -0.193153
3809.000000 -0.193409
3810.000000 -0.237729
3811.000000 -0.237985
3812.000000 -0.262667
3813.000000 -0.262923
3814.000000 -0.307243
3815.000000 -0.307499
3816.000000 -0.303734
3817.000000 -0.303990
3818.000000 -0.348310
3819.000000 -0.348566
3820.000000 -0.373248
3821.000000 -0.373504
3822.000000 -0.417824
3823.000000 -0.418080
3824.000000 -0.000328
3825.000000 -0.000584
3826.000000 -0.044904
3827.000000 -0.045160
3828.000000 -0.069841
3829.000000 -0.070097
3830.000000 -0.114417
3831.000000 -0.114673
3832.000000 -0.110909
3833.000000 -0.111165
3834.000000 -0.155485
3835.000000 -0.155741
3836.000000 -0.180423
3837.000000 -0.180679
3838.000000 -0.224999
3839.000000 -0.225255
3840.000000 -0.220694
3841.000000 -0.220950
3842.000000 -0.265270
3843.000000 -0.265526
3844.000000 -0.290207
3845.000000 -0.290463
3846.000000 -0.334783
3847.000000 -0.335039
3848.000000 -0.331275
3849.000000 -0.331531
3850.000000 -0.375851
3851.000000 -0.376107
3852.000000 -0.400789
3853.000000 -0.401045
3854.000000 -0.445365
3855.000000 -0.445621
3856.000000 -0.027868
3857.000000 -0.028124
3858.000000 -0.072444
3859.000000 -0.072700
3860.000000 -0.097382
3861.000000 -0.097638
3862.000000 -0.141958
3863.000000 -0.142214
3864.000000 -0.138450
3865.000000 -0.138706
3866.000000 -0.183026
3867.000000 -0.183282
3868.000000 -0.207963
3869.000000 -0.208219
3870.000000 -0.252539
3871.000000 -0.252795
3872.000000 -0.191422
3873.000000 -0.191678
3874.000000 -0.235998
3875.000000 -0.236254
3876.000000 -0.260935
3877.000000 -0.261191
3878.000000 -0.305511
3879.000000 -0.305767
3880.000000 -0.302003
3881.000000 -0.302259
3882.000000 -0.346579
3883.000000 -0.346835
3884.000000 -0.371516
3885.000000 -0.371772
3886.000000 -0.416092
3887.000000 -0.416348
3888.000000 0.001404
3889.000000 0.001148
3890.000000 -0.043172
3891.000000 -0.043428
3892.000000 -0.068110
3893.000000 -0.068366
3894.000000 -0.112686
3895.000000 -0.112942
3896.000000 -0.109177
3897.000000 -0.109433
3898.000000 -0.153753
3899.000000 -0.154009
3900.000000 -0.178691
3901.000000 -0.178947
3902.000000 -0.223267
3903.000000 -0.223523
3904.000000 -0.113729
3905.000000 -0.113985
3906.000000 -0.158305
3907.000000 -0.158561
3908.000000 -0.183243
3909.000000 -0.183499
3910.000000 -0.227819
3911.000000 -0.228075
3912.000000 -0.224310
3913.000000 -0.224567
3914.000000 -0.268886
3915.000000 -0.269143
3916.000000 -0.293824
3917.000000 -0.294080
3918.000000 -0.338400
3919.000000 -0.338656
3920.000000 0.079096
3921.000000 0.078840
3922.000000 0.034520
3923.000000 0.034264
3924.000000 0.009582
3925.000000 0.009326
3926.000000 -0.034994
3927.000000 -0.035250
3928.000000 -0.031485
3929.000000 -0.031741
3930.000000 -0.076061
3931.000000 -0.076317
3932.000000 -0.100999
3933.000000 -0.101255
3934.000000 -0.145575
3935.000000 -0.145831
3936.000000 -0.084457
3937.000000 -0.084713
3938.000000 -0.129033
3939.000000 -0.129289
3940.000000 -0.153971
3941.000000 -0.154227
3942.000000 -0.198547
3943.000000 -0.198803
3944.000000 -0.195038
3945.000000 -0.195294
3946.000000 -0.239614
3947.000000 -0.239870
3948.000000 -0.264552
3949.000000 -0.264808
3950.000000 -0.309128
3951.000000 -0.309384
3952.000000 0.108368
3953.000000 0.108112
3954.000000 0.063792
3955.000000 0.063536
3956.000000 0.038855
3957.000000 0.038598
3958.000000 -0.005721
3959.000000 -0.005978
3960.000000 -0.002213
3961.000000 -0.002469
3962.000000 -0.046789
3963.000000 -0.047045
3964.000000 -0.071727
3965.000000 -0.071983
3966.000000 -0.116303
3967.000000 -0.116559
3968.000000 -0.104135
3969.000000 -0.104391
3970.000000 -0.148711
3971.000000 -0.148967
3972.000000 -0.173649
3973.000000 -0.173905
3974.000000 -0.218225
3975.000000 -0.218481
3976.000000 -0.214716
3977.000000 -0.214972
3978.000000 -0.259292
3979.000000 -0.259548
3980.000000 -0.284230
3981.000000 -0.284486
3982.000000 -0.328806
3983.000000 -0.329062
3984.000000 0.088690
3985.000000 0.088434
3986.000000 0.044114
3987.000000 0.043858
3988.000000 0.019177
3989.000000 0.018921
3990.000000 -0.025399
3991.000000 -0.025655
3992.000000 -0.021891
3993.000000 -0.022147
3994.000000 -0.066467
3995.000000 -0.066723
3996.000000 -0.091404
3997.000000 -0.091660
3998.000000 -0.135980
3999.000000 -0.136236
4000.000000 -0.074863
4001.000000 -0.075119
4002.000000 -0.119439
4003.000000 -0.119695
4004.000000 -0.144377
4005.000000 -0.144633
4006.000000 -0.188953
4007.000000 -0.189209
4008.000000 -0.185444
4009.000000 -0.185700
4010.000000 -0.230020
4011.000000 -0.230276
4012.000000 -0.254958
4013.000000 -0.255214
4014.000000 -0.299534
4015.000000 -0.299790
4016.000000 0.117962
4017.000000 0.117706
4018.000000 0.073386
4019.000000 0.073130
4020.000000 0.048449
4021.000000 0.048193
4022.000000 0.003873
4023.000000 0.003617
4024.000000 0.007381
4025.000000 0.007125
4026.000000 -0.037195
4027.000000 -0.037451
4028.000000 -0.062132
4029.000000 -0.062388
4030.000000 -0.106708
4031.000000 -0.106964
4032.000000 0.002829
4033.000000 0.002573
4034.000000 -0.041747
4035.000000 -0.042003
4036.000000 -0.066684
4037.000000 -0.066940
4038.000000 -0.111260
4039.000000 -0.111516
4040.000000 -0.107752
4041.000000 -0.108008
4042.000000 -0.152328
4043.000000 -0.152584
4044.000000 -0.177265
4045.000000 -0.177521
4046.000000 -0.221841
4047.000000 -0.222097
4048.000000 0.195655
4049.000000 0.195399
4050.000000 0.151079
4051.000000 0.150823
4052.000000 0.126141
4053.000000 0.125885
4054.000000 0.081565
4055.000000 0.081309
4056.000000 0.085074
4057.000000 0.084818
4058.000000 0.040498
4059.000000 0.040242
4060.000000 0.015560
4061.000000 0.015304
4062.000000 -0.029016
4063.000000 -0.029272
4064.000000 0.032102
4065.000000 0.031845
4066.000000 -0.012474
4067.000000 -0.012731
4068.000000 -0.037412
4069.000000 -0.037668
4070.000000 -0.081988
4071.000000 -0.082244
4072.000000 -0.078480
4073.000000 -0.078736
4074.000000 -0.123056
4075.000000 -0.123312
4076.000000 -0.147993
4077.000000 -0.148249
4078.000000 -0.192569
4079.000000 -0.192825
4080.000000 0.224927
4081.000000 0.224671
4082.000000 0.180351
4083.000000 0.180095
4084.000000 0.155413
4085.000000 0.155157
4086.000000 0.110837
4087.000000 0.110581
4088.000000 0.114346
4089.000000 0.114090
4090.000000 0.069770
4091.000000 0.069514
4092.000000 0.044832
4093.000000 0.044576
4094.000000 0.000256
4095.000000 0.000000


==> Plots/SingleRun_INL/hist_diff_inl.dat <==
0.000000 0.054688
1.000000 -0.064781
2.000000 0.009683
3.000000 -0.094161
4.000000 -0.007164
5.000000 0.021805
6.000000 -0.028732
7.000000 -0.015387
8.000000 0.018357
9.000000 -0.046424
10.000000 -0.026647
11.000000 -0.083616
12.000000 -0.043494
13.000000 -0.022338
14.000000 -0.033812
15.000000 0.565470
16.000000 0.002076
17.000000 0.093545
18.000000 0.066445
19.000000 0.009477
20.000000 0.018348
21.000000 0.031692
22.000000 0.012407
23.000000 0.064812
24.000000 0.020433
25.000000 -0.036535
26.000000 -0.001134
27.000000 -0.050290
28.000000 0.052331
29.000000 -0.059326
30.000000 0.015139
31.000000 0.020670
32.000000 -0.074807
33.000000 -0.108339
34.000000 -0.026062
35.000000 -0.059593
36.000000 -0.058535
37.000000 0.048560
38.000000 0.037086
39.000000 -0.074571
40.000000 -0.150200
41.000000 -0.129044
42.000000 0.046983
43.000000 0.005639
44.000000 -0.063614
45.000000 -0.019020
46.000000 -0.092994
47.000000 0.506287
48.000000 0.028830
49.000000 0.042175
50.000000 0.085389
51.000000 0.012794
52.000000 -0.017396
53.000000 0.011573
54.000000 -0.046776
55.000000 0.115005
56.000000 -0.038750
57.000000 -0.009780
58.000000 0.041246
59.000000 0.031152
60.000000 -0.030288
61.000000 -0.134132
62.000000 -0.083106
63.000000 0.148988
64.000000 0.013586
65.000000 0.065991
66.000000 0.031080
67.000000 -0.041513
68.000000 -0.024830
69.000000 -0.066173
70.000000 -0.101084
71.000000 -0.040865
72.000000 -0.155557
73.000000 -0.220338
74.000000 -0.161500
75.000000 -0.007530
76.000000 -0.045535
77.000000 -0.024378
78.000000 -0.067102
79.000000 0.438430
80.000000 -0.062464
81.000000 -0.181934
82.000000 -0.146531
83.000000 0.023062
84.000000 -0.038379
85.000000 -0.048473
86.000000 0.033803
87.000000 0.015898
88.000000 -0.012857
89.000000 0.047363
90.000000 0.012451
91.000000 -0.005456
92.000000 -0.043458
93.000000 0.032385
94.000000 0.020911
95.000000 0.034256
96.000000 -0.069035
97.000000 -0.079128
98.000000 -0.012477
99.000000 -0.116321
100.000000 0.017551
101.000000 -0.117543
102.000000 -0.066517
103.000000 -0.060985
104.000000 -0.113178
105.000000 -0.052958
106.000000 -0.048807
107.000000 -0.012026
108.000000 0.004659
109.000000 -0.021061
110.000000 -0.110659
111.000000 0.371435
112.000000 -0.160709
113.000000 -0.053615
114.000000 -0.026027
115.000000 -0.082995
116.000000 -0.136624
117.000000 -0.037342
118.000000 -0.041003
119.000000 -0.027660
120.000000 0.045149
121.000000 0.081929
122.000000 -0.015481
123.000000 0.021300
124.000000 -0.032329
125.000000 -0.073672
126.000000 0.086729
127.000000 0.154760
128.000000 0.014988
129.000000 0.028333
130.000000 0.024671
131.000000 0.155202
132.000000 0.039074
133.000000 0.021168
134.000000 0.040945
135.000000 -0.055086
136.000000 -0.036966
137.000000 -0.132997
138.000000 0.019591
139.000000 0.118873
140.000000 0.002744
141.000000 -0.077662
142.000000 0.004615
143.000000 0.596083
144.000000 0.071752
145.000000 0.046033
146.000000 0.050185
147.000000 -0.053659
148.000000 -0.044788
149.000000 -0.008006
150.000000 0.011770
151.000000 -0.068636
152.000000 -0.113015
153.000000 -0.099672
154.000000 -0.095520
155.000000 -0.066552
156.000000 0.012632
157.000000 -0.013086
158.000000 0.022315
159.000000 0.059096
160.000000 0.065182
161.000000 -0.030850
162.000000 -0.143885
163.000000 -0.153979
164.000000 -0.113858
165.000000 -0.123951
166.000000 -0.166676
167.000000 0.081044
168.000000 -0.002398
169.000000 -0.004680
170.000000 -0.039591
171.000000 0.012816
172.000000 -0.025188
173.000000 -0.050906
174.000000 0.062619
175.000000 0.513464
176.000000 -0.081180
177.000000 -0.020962
178.000000 -0.141811
179.000000 -0.105029
180.000000 -0.018033
181.000000 -0.035939
182.000000 -0.016162
183.000000 0.090931
184.000000 0.054365
185.000000 0.028646
186.000000 -0.053141
187.000000 0.046142
188.000000 0.023762
189.000000 -0.056643
190.000000 -0.107180
191.000000 0.085851
192.000000 -0.018301
193.000000 0.080980
194.000000 -0.047680
195.000000 -0.042150
196.000000 -0.048903
197.000000 -0.051184
198.000000 -0.031408
199.000000 -0.010252
200.000000 -0.007756
201.000000 -0.049100
202.000000 -0.037136
203.000000 -0.015980
204.000000 -0.007109
205.000000 -0.048452
206.000000 -0.106800
207.000000 0.594043
208.000000 -0.024039
209.000000 -0.065381
210.000000 -0.045606
211.000000 -0.016637
212.000000 0.023485
213.000000 -0.010047
214.000000 -0.115270
215.000000 0.046511
216.000000 -0.083805
217.000000 0.023288
218.000000 0.011815
219.000000 -0.013904
220.000000 -0.083157
221.000000 -0.054189
222.000000 0.051526
223.000000 0.127369
224.000000 -0.030608
225.000000 -0.056327
226.000000 -0.036551
227.000000 0.039294
228.000000 0.032539
229.000000 -0.008804
230.000000 0.018785
231.000000 0.000879
232.000000 0.081500
233.000000 0.001093
234.000000 0.005244
235.000000 -0.129849
236.000000 -0.113166
237.000000 -0.021696
238.000000 -0.165983
239.000000 0.480174
240.000000 -0.044158
241.000000 0.117624
242.000000 0.113963
243.000000 -0.005507
244.000000 0.042428
245.000000 -0.053604
246.000000 0.005235
247.000000 -0.012670
248.000000 -0.017988
249.000000 -0.106206
250.000000 0.038570
251.000000 -0.049649
252.000000 0.099848
253.000000 0.105379
254.000000 0.015780
255.000000 0.044749
256.000000 -0.023339
257.000000 -0.033433
258.000000 0.041031
259.000000 0.054375
260.000000 -0.007067
261.000000 0.045341
262.000000 -0.138009
263.000000 0.039398
264.000000 -0.004981
265.000000 0.117737
266.000000 0.114076
267.000000 -0.067892
268.000000 0.120666
269.000000 0.040260
270.000000 -0.033714
271.000000 0.737443
272.000000 0.041236
273.000000 -0.039170
274.000000 -0.042831
275.000000 0.033013
276.000000 0.135634
277.000000 0.016165
278.000000 0.012505
279.000000 0.049286
280.000000 -0.041969
281.000000 -0.114562
282.000000 -0.063536
283.000000 0.020120
284.000000 -0.010071
285.000000 0.034523
286.000000 0.015237
287.000000 0.114518
288.000000 0.034666
289.000000 0.087072
290.000000 0.067786
291.000000 0.026443
292.000000 -0.003748
293.000000 -0.021655
294.000000 -0.001878
295.000000 -0.035409
296.000000 0.021774
297.000000 -0.066445
298.000000 -0.023232
299.000000 -0.048949
300.000000 0.045859
301.000000 0.043578
302.000000 0.008667
303.000000 0.561073
304.000000 -0.088259
305.000000 -0.090540
306.000000 -0.133263
307.000000 -0.018357
308.000000 0.006140
309.000000 0.019483
310.000000 -0.007615
311.000000 -0.025521
312.000000 -0.038651
313.000000 -0.017494
314.000000 0.025720
315.000000 0.062501
316.000000 -0.006752
317.000000 -0.009034
318.000000 -0.036133
319.000000 0.110024
320.000000 -0.033192
321.000000 -0.105785
322.000000 -0.132884
323.000000 -0.103915
324.000000 -0.063794
325.000000 -0.050450
326.000000 -0.022861
327.000000 0.084233
328.000000 -0.077335
329.000000 -0.142115
330.000000 -0.122339
331.000000 -0.062120
332.000000 0.024876
333.000000 0.014782
334.000000 0.081434
335.000000 0.626028
336.000000 0.070446
337.000000 0.021290
338.000000 0.002004
339.000000 0.062223
340.000000 -0.038280
341.000000 -0.048374
342.000000 -0.106723
343.000000 -0.124628
344.000000 0.041929
345.000000 0.086523
346.000000 0.114112
347.000000 0.088393
348.000000 -0.121485
349.000000 -0.014392
350.000000 -0.080553
351.000000 0.237479
352.000000 -0.014249
353.000000 0.014719
354.000000 -0.059254
355.000000 -0.053723
356.000000 -0.068288
357.000000 0.093493
358.000000 0.050769
359.000000 0.110988
360.000000 0.097858
361.000000 0.017453
362.000000 -0.009646
363.000000 -0.004115
364.000000 -0.026493
365.000000 -0.028774
366.000000 0.053502
367.000000 0.566846
368.000000 -0.082485
369.000000 -0.084767
370.000000 -0.189991
371.000000 -0.059459
372.000000 0.050974
373.000000 0.079944
374.000000 0.013782
375.000000 0.058376
376.000000 -0.071941
377.000000 -0.074222
378.000000 -0.070071
379.000000 0.052648
380.000000 -0.047855
381.000000 -0.065761
382.000000 -0.077235
383.000000 0.147046
384.000000 -0.023975
385.000000 0.114369
386.000000 0.110708
387.000000 -0.024386
388.000000 0.023548
389.000000 0.068142
390.000000 -0.052707
391.000000 -0.008113
392.000000 -0.021243
393.000000 -0.007899
394.000000 -0.058435
395.000000 -0.013842
396.000000 0.026281
397.000000 0.039624
398.000000 0.059400
399.000000 0.619619
400.000000 0.017163
401.000000 0.100819
402.000000 0.034658
403.000000 -0.022311
404.000000 0.025623
405.000000 -0.015720
406.000000 -0.003756
407.000000 0.009587
408.000000 -0.034792
409.000000 -0.060511
410.000000 -0.040735
411.000000 -0.058640
412.000000 -0.002895
413.000000 -0.044237
414.000000 -0.047899
415.000000 0.004507
416.000000 -0.005032
417.000000 -0.093251
418.000000 0.067151
419.000000 -0.013256
420.000000 -0.020010
421.000000 0.102710
422.000000 -0.096264
423.000000 -0.043858
424.000000 -0.002300
425.000000 0.026669
426.000000 -0.023867
427.000000 0.012914
428.000000 -0.064153
429.000000 0.027317
430.000000 -0.038845
431.000000 0.583874
432.000000 -0.002957
433.000000 -0.067738
434.000000 -0.094837
435.000000 -0.018993
436.000000 -0.103872
437.000000 0.034472
438.000000 0.077686
439.000000 -0.026158
440.000000 -0.062724
441.000000 -0.080630
442.000000 0.017271
443.000000 0.030615
444.000000 -0.062076
445.000000 -0.048733
446.000000 -0.060206
447.000000 0.132825
448.000000 -0.049453
449.000000 -0.028297
450.000000 -0.008520
451.000000 0.020449
452.000000 0.005883
453.000000 0.081727
454.000000 -0.054747
455.000000 -0.041403
456.000000 -0.031095
457.000000 -0.049001
458.000000 -0.122976
459.000000 -0.133068
460.000000 -0.046072
461.000000 -0.032728
462.000000 -0.177014
463.000000 0.578516
464.000000 0.054185
465.000000 -0.080908
466.000000 -0.014257
467.000000 0.006899
468.000000 -0.038917
469.000000 -0.095885
470.000000 -0.091734
471.000000 0.101298
472.000000 -0.021208
473.000000 0.015575
474.000000 -0.027150
475.000000 0.048694
476.000000 0.002879
477.000000 -0.140028
478.000000 -0.057751
479.000000 0.135280
480.000000 0.102302
481.000000 -0.056229
482.000000 0.018235
483.000000 -0.093421
484.000000 -0.092362
485.000000 -0.086831
486.000000 -0.067054
487.000000 0.024415
488.000000 0.011286
489.000000 0.024629
490.000000 0.044405
491.000000 -0.059438
492.000000 -0.058380
493.000000 -0.084098
494.000000 0.005991
495.000000 0.534960
496.000000 -0.012810
497.000000 0.031784
498.000000 -0.042189
499.000000 0.018030
500.000000 -0.113723
501.000000 -0.123818
502.000000 -0.049354
503.000000 -0.012572
504.000000 -0.002265
505.000000 -0.074859
506.000000 0.062106
507.000000 0.005137
508.000000 0.084321
509.000000 0.042978
510.000000 0.054941
511.000000 -0.142652
512.000000 -0.008888
513.000000 -0.065857
514.000000 -0.007019
515.000000 0.037576
516.000000 0.015197
517.000000 0.098854
518.000000 0.118630
519.000000 0.108536
520.000000 0.040720
521.000000 0.093125
522.000000 -0.019911
523.000000 -0.037817
524.000000 -0.099258
525.000000 0.085961
526.000000 -0.042700
527.000000 0.525331
528.000000 0.008812
529.000000 -0.095031
530.000000 -0.044005
531.000000 -0.030662
532.000000 -0.021790
533.000000 -0.063134
534.000000 0.011331
535.000000 -0.139388
536.000000 -0.215018
537.000000 -0.115736
538.000000 -0.095960
539.000000 0.018946
540.000000 0.059068
541.000000 0.025536
542.000000 -0.017186
543.000000 0.019594
544.000000 -0.130571
545.000000 -0.031289
546.000000 -0.058388
547.000000 -0.084107
548.000000 -0.012735
549.000000 -0.054079
550.000000 0.051636
551.000000 -0.083459
552.000000 -0.135650
553.000000 0.033944
554.000000 -0.055655
555.000000 -0.081374
556.000000 -0.080315
557.000000 -0.098222
558.000000 0.015305
559.000000 0.575524
560.000000 -0.065995
561.000000 0.087973
562.000000 -0.009437
563.000000 0.058594
564.000000 -0.010659
565.000000 -0.161378
566.000000 -0.266602
567.000000 -0.018883
568.000000 -0.063262
569.000000 0.059456
570.000000 0.087045
571.000000 0.014452
572.000000 0.023323
573.000000 -0.010208
574.000000 -0.076370
575.000000 0.124475
576.000000 0.004696
577.000000 0.018041
578.000000 -0.141871
579.000000 -0.042590
580.000000 -0.002468
581.000000 -0.012562
582.000000 0.100966
583.000000 0.043996
584.000000 -0.031634
585.000000 0.012961
586.000000 -0.076638
587.000000 0.077330
588.000000 0.086203
589.000000 -0.002016
590.000000 -0.036927
591.000000 0.562354
592.000000 -0.047915
593.000000 -0.065821
594.000000 0.016455
595.000000 -0.032701
596.000000 -0.000393
597.000000 -0.096423
598.000000 -0.053210
599.000000 -0.000804
600.000000 -0.060808
601.000000 -0.039652
602.000000 -0.129250
603.000000 0.110656
604.000000 0.119528
605.000000 0.070372
606.000000 -0.011414
607.000000 0.181617
608.000000 0.148639
609.000000 -0.017705
610.000000 0.080197
611.000000 0.038853
612.000000 -0.061649
613.000000 -0.079556
614.000000 -0.036342
615.000000 0.094190
616.000000 0.002935
617.000000 -0.046222
618.000000 -0.143632
619.000000 0.057211
620.000000 0.011396
621.000000 -0.029949
622.000000 0.060140
623.000000 0.604734
624.000000 -0.036784
625.000000 -0.054691
626.000000 0.035397
627.000000 -0.037196
628.000000 0.049801
629.000000 0.024081
630.000000 -0.057704
631.000000 -0.044361
632.000000 0.036260
633.000000 0.033979
634.000000 -0.024370
635.000000 -0.057901
636.000000 -0.009967
637.000000 0.050252
638.000000 -0.015909
639.000000 0.036497
640.000000 0.029538
641.000000 -0.082118
642.000000 0.101721
643.000000 0.005690
644.000000 -0.032313
645.000000 -0.089282
646.000000 -0.030444
647.000000 -0.024912
648.000000 0.047896
649.000000 0.045615
650.000000 -0.012734
651.000000 -0.007203
652.000000 -0.115518
653.000000 -0.039675
654.000000 0.089476
655.000000 0.532508
656.000000 -0.046511
657.000000 -0.056605
658.000000 -0.029017
659.000000 -0.125047
660.000000 0.063512
661.000000 0.037794
662.000000 -0.090868
663.000000 0.008413
664.000000 0.057784
665.000000 -0.053872
666.000000 -0.002846
667.000000 -0.075439
668.000000 -0.035318
669.000000 -0.029786
670.000000 -0.095948
671.000000 0.089270
672.000000 0.032856
673.000000 -0.086613
674.000000 -0.090274
675.000000 0.016820
676.000000 0.041316
677.000000 0.015598
678.000000 -0.097438
679.000000 0.001842
680.000000 -0.003474
681.000000 -0.052630
682.000000 -0.064104
683.000000 -0.035135
684.000000 0.028423
685.000000 0.041768
686.000000 0.061544
687.000000 0.520200
688.000000 -0.027569
689.000000 -0.022037
690.000000 0.005552
691.000000 0.065770
692.000000 0.066829
693.000000 0.033298
694.000000 0.068700
695.000000 -0.003894
696.000000 0.045476
697.000000 -0.050555
698.000000 -0.022966
699.000000 -0.033060
700.000000 -0.102313
701.000000 -0.049907
702.000000 -0.108255
703.000000 0.084776
704.000000 -0.042814
705.000000 0.009592
706.000000 -0.048757
707.000000 -0.097913
708.000000 -0.096854
709.000000 -0.028822
710.000000 -0.087171
711.000000 0.090235
712.000000 0.038044
713.000000 0.004512
714.000000 -0.006962
715.000000 -0.056117
716.000000 -0.070684
717.000000 0.020786
718.000000 -0.014126
719.000000 0.483592
720.000000 -0.025114
721.000000 -0.074269
722.000000 -0.093556
723.000000 -0.150525
724.000000 -0.110403
725.000000 -0.081434
726.000000 -0.069471
727.000000 -0.173314
728.000000 -0.139569
729.000000 -0.071537
730.000000 -0.075198
731.000000 -0.007167
732.000000 -0.107671
733.000000 0.046298
734.000000 0.003574
735.000000 0.126294
736.000000 0.015190
737.000000 -0.033965
738.000000 -0.068877
739.000000 -0.063345
740.000000 -0.046661
741.000000 -0.064567
742.000000 0.048959
743.000000 0.046678
744.000000 0.072611
745.000000 0.085955
746.000000 0.066669
747.000000 -0.060613
748.000000 -0.223616
749.000000 0.008477
750.000000 -0.049871
751.000000 0.533786
752.000000 0.103204
753.000000 0.132173
754.000000 0.089449
755.000000 0.102793
756.000000 0.064789
757.000000 0.156258
758.000000 0.051034
759.000000 0.056566
760.000000 -0.011251
761.000000 0.017718
762.000000 -0.032818
763.000000 0.058651
764.000000 -0.018415
765.000000 -0.020697
766.000000 0.006892
767.000000 -0.026639
768.000000 -0.141602
769.000000 0.020179
770.000000 0.032143
771.000000 -0.040451
772.000000 0.054358
773.000000 -0.010423
774.000000 -0.060959
775.000000 0.014885
776.000000 0.017381
777.000000 -0.070839
778.000000 -0.066688
779.000000 -0.053343
780.000000 -0.060097
781.000000 -0.031128
782.000000 -0.011351
783.000000 0.533242
784.000000 0.024536
785.000000 -0.094932
786.000000 -0.161094
787.000000 -0.085251
788.000000 -0.060754
789.000000 -0.156785
790.000000 -0.121384
791.000000 0.024773
792.000000 0.019455
793.000000 -0.076575
794.000000 -0.056799
795.000000 -0.012205
796.000000 -0.120521
797.000000 0.056885
798.000000 -0.063964
799.000000 0.136881
800.000000 -0.067972
801.000000 -0.070253
802.000000 -0.066102
803.000000 0.095679
804.000000 -0.020449
805.000000 0.039770
806.000000 -0.034203
807.000000 -0.216172
808.000000 -0.065240
809.000000 -0.020645
810.000000 0.061630
811.000000 0.020286
812.000000 0.021346
813.000000 0.003440
814.000000 -0.062721
815.000000 0.505310
816.000000 -0.073709
817.000000 0.025572
818.000000 -0.056214
819.000000 0.043068
820.000000 0.067563
821.000000 0.049658
822.000000 0.092871
823.000000 0.067152
824.000000 0.014961
825.000000 -0.042008
826.000000 -0.069106
827.000000 -0.047950
828.000000 -0.132829
829.000000 -0.025734
830.000000 0.001854
831.000000 0.132385
832.000000 -0.049893
833.000000 0.025952
834.000000 -0.032397
835.000000 -0.050304
836.000000 -0.033619
837.000000 -0.051526
838.000000 -0.023937
839.000000 0.044095
840.000000 -0.015910
841.000000 -0.041628
842.000000 -0.060914
843.000000 -0.071008
844.000000 -0.093386
845.000000 -0.048793
846.000000 0.025670
847.000000 0.539015
848.000000 -0.063442
849.000000 -0.120410
850.000000 -0.155322
851.000000 -0.040415
852.000000 -0.172169
853.000000 -0.065075
854.000000 0.032826
855.000000 -0.031955
856.000000 -0.154459
857.000000 -0.109865
858.000000 -0.035402
859.000000 -0.061120
860.000000 -0.075686
861.000000 -0.062342
862.000000 -0.034753
863.000000 -0.115160
864.000000 0.039363
865.000000 -0.033231
866.000000 0.002171
867.000000 -0.046986
868.000000 -0.006864
869.000000 0.092417
870.000000 0.096569
871.000000 0.148975
872.000000 -0.028217
873.000000 -0.069561
874.000000 -0.026346
875.000000 -0.184878
876.000000 -0.058820
877.000000 -0.139225
878.000000 -0.072574
879.000000 0.667332
880.000000 0.041438
881.000000 0.046970
882.000000 -0.081692
883.000000 -0.029285
884.000000 -0.051663
885.000000 0.047617
886.000000 -0.010730
887.000000 -0.044262
888.000000 0.036359
889.000000 0.026265
890.000000 -0.118022
891.000000 -0.042177
892.000000 -0.017681
893.000000 0.128475
894.000000 0.140440
895.000000 0.153783
896.000000 0.053074
897.000000 0.058605
898.000000 -0.038806
899.000000 0.083913
900.000000 0.092784
901.000000 0.028004
902.000000 0.204029
903.000000 0.178312
904.000000 -0.037944
905.000000 -0.032413
906.000000 -0.012636
907.000000 0.000708
908.000000 0.079892
909.000000 -0.008327
910.000000 0.027075
911.000000 0.477919
912.000000 -0.007350
913.000000 -0.017444
914.000000 -0.075793
915.000000 -0.101511
916.000000 -0.030140
917.000000 -0.087109
918.000000 0.034231
919.000000 -0.046176
920.000000 -0.153055
921.000000 -0.131899
922.000000 -0.080873
923.000000 -0.044091
924.000000 0.035092
925.000000 0.071874
926.000000 0.013525
927.000000 0.136244
928.000000 0.032954
929.000000 -0.063077
930.000000 -0.035489
931.000000 -0.076832
932.000000 -0.083585
933.000000 0.070384
934.000000 0.027660
935.000000 0.025379
936.000000 0.051312
937.000000 0.002155
938.000000 0.123494
939.000000 -0.120974
940.000000 -0.049603
941.000000 -0.075321
942.000000 -0.118045
943.000000 0.520298
944.000000 0.120967
945.000000 -0.014126
946.000000 0.005650
947.000000 0.018993
948.000000 -0.073697
949.000000 -0.068166
950.000000 -0.056203
951.000000 0.011830
952.000000 -0.157551
953.000000 -0.073893
954.000000 0.102132
955.000000 0.013914
956.000000 -0.086589
957.000000 0.012691
958.000000 0.009030
959.000000 0.155187
960.000000 -0.034903
961.000000 0.080003
962.000000 0.060716
963.000000 -0.058751
964.000000 -0.034255
965.000000 -0.114662
966.000000 -0.079260
967.000000 -0.136229
968.000000 0.014705
969.000000 0.035860
970.000000 -0.022489
971.000000 -0.087269
972.000000 -0.000273
973.000000 0.052133
974.000000 0.064097
975.000000 0.483691
976.000000 -0.071890
977.000000 -0.027297
978.000000 -0.054395
979.000000 0.099573
980.000000 0.045945
981.000000 0.028039
982.000000 0.118128
983.000000 0.092410
984.000000 0.024592
985.000000 -0.008938
986.000000 -0.020412
987.000000 0.000744
988.000000 0.056490
989.000000 0.046396
990.000000 -0.183828
991.000000 0.095142
992.000000 0.062164
993.000000 0.036446
994.000000 -0.060966
995.000000 -0.071060
996.000000 -0.140312
997.000000 -0.072281
998.000000 0.009995
999.000000 0.062401
1000.000000 0.033647
1001.000000 -0.015509
1002.000000 -0.144170
1003.000000 0.009798
1004.000000 -0.161017
1005.000000 -0.022674
1006.000000 -0.034148
1007.000000 0.596384
1008.000000 0.142365
1009.000000 0.108834
1010.000000 -0.168265
1011.000000 -0.100233
1012.000000 -0.044488
1013.000000 -0.038956
1014.000000 0.027695
1015.000000 0.001977
1016.000000 -0.050215
1017.000000 -0.013434
1018.000000 -0.009282
1019.000000 0.019687
1020.000000 0.020745
1021.000000 -0.028411
1022.000000 -0.047697
1023.000000 -0.487479
1024.000000 0.036167
1025.000000 0.010449
1026.000000 -0.001025
1027.000000 0.067006
1028.000000 -0.088184
1029.000000 -0.074841
1030.000000 -0.109753
1031.000000 0.028592
1032.000000 -0.078288
1033.000000 -0.010256
1034.000000 -0.029542
1035.000000 0.038489
1036.000000 0.070798
1037.000000 0.068516
1038.000000 0.064855
1039.000000 0.523512
1040.000000 -0.032069
1041.000000 0.004711
1042.000000 -0.061450
1043.000000 -0.001231
1044.000000 0.101390
1045.000000 -0.033703
1046.000000 -0.029552
1047.000000 0.061917
1048.000000 -0.013712
1049.000000 -0.031618
1050.000000 -0.066529
1051.000000 0.009315
1052.000000 0.033811
1053.000000 0.101843
1054.000000 -0.003382
1055.000000 0.002149
1056.000000 0.023860
1057.000000 0.084079
1058.000000 -0.052395
1059.000000 -0.078114
1060.000000 -0.030180
1061.000000 0.061289
1062.000000 -0.075184
1063.000000 -0.061841
1064.000000 0.010968
1065.000000 -0.139752
1066.000000 -0.112162
1067.000000 0.002744
1068.000000 0.027240
1069.000000 0.048397
1070.000000 -0.033390
1071.000000 0.620580
1072.000000 0.002498
1073.000000 0.000217
1074.000000 -0.011257
1075.000000 -0.005725
1076.000000 0.050021
1077.000000 -0.077261
1078.000000 -0.088734
1079.000000 -0.044140
1080.000000 -0.049457
1081.000000 0.010762
1082.000000 -0.008524
1083.000000 -0.002993
1084.000000 0.005879
1085.000000 0.066097
1086.000000 0.140562
1087.000000 0.122655
1088.000000 -0.067435
1089.000000 -0.046279
1090.000000 -0.065565
1091.000000 -0.036596
1092.000000 0.019150
1093.000000 -0.014380
1094.000000 -0.057105
1095.000000 -0.098448
1096.000000 -0.010015
1097.000000 0.081454
1098.000000 0.007481
1099.000000 -0.065113
1100.000000 -0.079680
1101.000000 0.019602
1102.000000 0.047190
1103.000000 0.591784
1104.000000 -0.049735
1105.000000 -0.145765
1106.000000 -0.141614
1107.000000 -0.151709
1108.000000 -0.033462
1109.000000 -0.059181
1110.000000 0.030909
1111.000000 -0.018248
1112.000000 0.015497
1113.000000 0.013217
1114.000000 0.064243
1115.000000 -0.094288
1116.000000 -0.015104
1117.000000 0.115427
1118.000000 0.041454
1119.000000 0.078235
1120.000000 0.029632
1121.000000 0.011726
1122.000000 -0.015373
1123.000000 -0.111403
1124.000000 0.038093
1125.000000 0.090499
1126.000000 0.024339
1127.000000 -0.017006
1128.000000 0.008928
1129.000000 -0.087104
1130.000000 -0.043890
1131.000000 -0.046171
1132.000000 -0.107612
1133.000000 -0.156769
1134.000000 -0.043242
1135.000000 0.727915
1136.000000 0.086395
1137.000000 0.021614
1138.000000 -0.091422
1139.000000 -0.085890
1140.000000 -0.030143
1141.000000 -0.001175
1142.000000 -0.004837
1143.000000 0.071008
1144.000000 -0.035872
1145.000000 0.164971
1146.000000 -0.049627
1147.000000 -0.067533
1148.000000 0.128839
1149.000000 0.095307
1150.000000 0.115084
1151.000000 0.097178
1152.000000 -0.019156
1153.000000 0.033250
1154.000000 0.021776
1155.000000 -0.043005
1156.000000 -0.041946
1157.000000 -0.012977
1158.000000 0.022425
1159.000000 0.012331
1160.000000 -0.164861
1161.000000 -0.081205
1162.000000 0.071383
1163.000000 0.006603
1164.000000 -0.047026
1165.000000 0.013192
1166.000000 0.009532
1167.000000 0.616626
1168.000000 -0.103019
1169.000000 -0.019362
1170.000000 -0.077711
1171.000000 0.005946
1172.000000 0.061693
1173.000000 0.098473
1174.000000 0.001062
1175.000000 0.045656
1176.000000 0.118464
1177.000000 0.006808
1178.000000 -0.028103
1179.000000 0.055553
1180.000000 0.142550
1181.000000 0.140269
1182.000000 -0.027456
1183.000000 -0.045361
1184.000000 -0.031464
1185.000000 0.013130
1186.000000 -0.021781
1187.000000 0.030625
1188.000000 0.000435
1189.000000 -0.040909
1190.000000 -0.185196
1191.000000 0.023461
1192.000000 -0.106857
1193.000000 -0.015387
1194.000000 -0.003423
1195.000000 0.002108
1196.000000 -0.028083
1197.000000 0.086823
1198.000000 0.090974
1199.000000 0.565256
1200.000000 0.040925
1201.000000 -0.000420
1202.000000 0.019356
1203.000000 -0.068862
1204.000000 -0.161553
1205.000000 0.023667
1206.000000 0.043443
1207.000000 0.095849
1208.000000 -0.050093
1209.000000 -0.044562
1210.000000 0.076777
1211.000000 0.035434
1212.000000 0.020867
1213.000000 -0.059538
1214.000000 -0.031950
1215.000000 0.286081
1216.000000 0.064741
1217.000000 0.124960
1218.000000 0.105674
1219.000000 0.119017
1220.000000 0.034139
1221.000000 0.063108
1222.000000 0.075072
1223.000000 0.033728
1224.000000 0.012786
1225.000000 0.041756
1226.000000 -0.032218
1227.000000 -0.073562
1228.000000 -0.002190
1229.000000 0.018965
1230.000000 -0.000321
1231.000000 0.575523
1232.000000 0.051192
1233.000000 -0.099527
1234.000000 -0.165689
1235.000000 -0.050782
1236.000000 0.106527
1237.000000 0.010497
1238.000000 0.061523
1239.000000 0.051428
1240.000000 -0.039825
1241.000000 -0.104607
1242.000000 -0.014518
1243.000000 0.014451
1244.000000 -0.007928
1245.000000 -0.010209
1246.000000 0.064255
1247.000000 0.030724
1248.000000 -0.080379
1249.000000 -0.004535
1250.000000 -0.047259
1251.000000 -0.033915
1252.000000 -0.032856
1253.000000 0.089863
1254.000000 0.031515
1255.000000 0.044858
1256.000000 0.109854
1257.000000 -0.087740
1258.000000 -0.067963
1259.000000 -0.062432
1260.000000 -0.100436
1261.000000 -0.102716
1262.000000 -0.051691
1263.000000 0.539778
1264.000000 -0.062678
1265.000000 -0.064959
1266.000000 0.025130
1267.000000 -0.047465
1268.000000 -0.038593
1269.000000 0.029439
1270.000000 -0.044535
1271.000000 0.156309
1272.000000 0.041616
1273.000000 0.008086
1274.000000 -0.034638
1275.000000 -0.122857
1276.000000 -0.074923
1277.000000 0.008734
1278.000000 -0.049615
1279.000000 -0.075333
1280.000000 0.059703
1281.000000 0.073047
1282.000000 0.030324
1283.000000 0.012417
1284.000000 -0.072461
1285.000000 -0.090367
1286.000000 -0.062779
1287.000000 -0.057247
1288.000000 -0.007877
1289.000000 0.005468
1290.000000 0.017431
1291.000000 -0.094226
1292.000000 -0.061916
1293.000000 0.013928
1294.000000 0.033703
1295.000000 0.500173
1296.000000 -0.071033
1297.000000 -0.026440
1298.000000 -0.155102
1299.000000 0.061368
1300.000000 0.062427
1301.000000 0.083584
1302.000000 0.048672
1303.000000 0.046391
1304.000000 -0.021426
1305.000000 0.140355
1306.000000 -0.035181
1307.000000 0.017226
1308.000000 0.049534
1309.000000 0.062879
1310.000000 0.090467
1311.000000 0.142873
1312.000000 0.094271
1313.000000 0.068552
1314.000000 -0.005422
1315.000000 -0.070203
1316.000000 -0.076956
1317.000000 0.092638
1318.000000 0.174914
1319.000000 0.242945
1320.000000 0.050129
1321.000000 -0.030278
1322.000000 -0.119877
1323.000000 -0.051845
1324.000000 -0.003912
1325.000000 -0.006192
1326.000000 -0.087978
1327.000000 0.417552
1328.000000 -0.145841
1329.000000 -0.124684
1330.000000 0.012279
1331.000000 -0.068128
1332.000000 -0.121756
1333.000000 -0.014662
1334.000000 -0.026135
1335.000000 0.034084
1336.000000 0.091266
1337.000000 -0.028202
1338.000000 -0.031864
1339.000000 -0.026332
1340.000000 -0.064335
1341.000000 -0.019742
1342.000000 -0.109340
1343.000000 0.083691
1344.000000 -0.028274
1345.000000 -0.038368
1346.000000 -0.104530
1347.000000 0.049440
1348.000000 0.027061
1349.000000 -0.022095
1350.000000 0.052369
1351.000000 0.003213
1352.000000 -0.025541
1353.000000 -0.059073
1354.000000 -0.062735
1355.000000 0.091235
1356.000000 0.092293
1357.000000 0.027513
1358.000000 0.062914
1359.000000 0.513757
1360.000000 -0.002761
1361.000000 0.065271
1362.000000 0.092859
1363.000000 0.020265
1364.000000 -0.072426
1365.000000 -0.020019
1366.000000 0.007569
1367.000000 0.020914
1368.000000 0.109346
1369.000000 -0.080434
1370.000000 -0.076283
1371.000000 -0.062940
1372.000000 -0.046256
1373.000000 0.115525
1374.000000 0.010301
1375.000000 -0.023229
1376.000000 -0.024957
1377.000000 -0.074113
1378.000000 -0.054337
1379.000000 0.037132
1380.000000 -0.094621
1381.000000 -0.081278
1382.000000 -0.022438
1383.000000 0.037780
1384.000000 -0.092537
1385.000000 0.077058
1386.000000 0.034334
1387.000000 0.086740
1388.000000 -0.013763
1389.000000 0.038643
1390.000000 -0.004080
1391.000000 0.720201
1392.000000 0.102119
1393.000000 0.021713
1394.000000 0.025864
1395.000000 -0.077979
1396.000000 -0.014421
1397.000000 -0.040139
1398.000000 -0.028176
1399.000000 0.008606
1400.000000 0.050164
1401.000000 0.055695
1402.000000 0.036409
1403.000000 0.018503
1404.000000 0.050812
1405.000000 0.064156
1406.000000 0.060495
1407.000000 0.167589
1408.000000 0.129379
1409.000000 0.127099
1410.000000 0.131250
1411.000000 0.058655
1412.000000 -0.174660
1413.000000 -0.051941
1414.000000 0.030335
1415.000000 0.074929
1416.000000 0.108674
1417.000000 0.067331
1418.000000 -0.006643
1419.000000 -0.071425
1420.000000 -0.109428
1421.000000 -0.197647
1422.000000 -0.177870
1423.000000 0.444849
1424.000000 0.092392
1425.000000 -0.066139
1426.000000 -0.061987
1427.000000 -0.001768
1428.000000 0.014916
1429.000000 -0.049866
1430.000000 -0.069152
1431.000000 -0.040183
1432.000000 -0.092375
1433.000000 0.069406
1434.000000 0.104808
1435.000000 0.040026
1436.000000 0.033273
1437.000000 0.030992
1438.000000 0.035143
1439.000000 0.110988
1440.000000 -0.093866
1441.000000 -0.064897
1442.000000 -0.099808
1443.000000 -0.086464
1444.000000 -0.038529
1445.000000 -0.025186
1446.000000 -0.083535
1447.000000 0.007935
1448.000000 -0.028633
1449.000000 -0.069976
1450.000000 0.113862
1451.000000 0.080331
1452.000000 0.081390
1453.000000 -0.006829
1454.000000 -0.002677
1455.000000 0.526292
1456.000000 0.009773
1457.000000 0.054366
1458.000000 -0.011795
1459.000000 -0.068763
1460.000000 -0.044267
1461.000000 -0.046547
1462.000000 0.035729
1463.000000 0.095947
1464.000000 0.012505
1465.000000 -0.036651
1466.000000 -0.079375
1467.000000 -0.097280
1468.000000 -0.104035
1469.000000 -0.036003
1470.000000 -0.016227
1471.000000 0.122117
1472.000000 -0.044535
1473.000000 0.070371
1474.000000 0.058898
1475.000000 -0.005884
1476.000000 -0.075137
1477.000000 -0.077418
1478.000000 0.036107
1479.000000 -0.028673
1480.000000 0.051947
1481.000000 0.080916
1482.000000 0.053817
1483.000000 0.028099
1484.000000 0.021346
1485.000000 0.105002
1486.000000 -0.015848
1487.000000 0.544372
1488.000000 -0.065897
1489.000000 -0.107241
1490.000000 -0.071840
1491.000000 0.019629
1492.000000 -0.018374
1493.000000 -0.059719
1494.000000 -0.047754
1495.000000 -0.057848
1496.000000 -0.000664
1497.000000 -0.049821
1498.000000 0.032455
1499.000000 0.022362
1500.000000 -0.054705
1501.000000 -0.002298
1502.000000 -0.045022
1503.000000 -0.008240
1504.000000 0.013470
1505.000000 0.034626
1506.000000 0.054402
1507.000000 -0.010378
1508.000000 -0.079632
1509.000000 -0.058476
1510.000000 0.000363
1511.000000 -0.017544
1512.000000 0.039640
1513.000000 -0.126704
1514.000000 -0.075678
1515.000000 -0.038896
1516.000000 -0.045650
1517.000000 -0.063555
1518.000000 -0.004717
1519.000000 0.594564
1520.000000 -0.015705
1521.000000 0.075765
1522.000000 -0.084147
1523.000000 -0.062991
1524.000000 -0.030682
1525.000000 -0.048588
1526.000000 0.096188
1527.000000 0.101720
1528.000000 0.002652
1529.000000 -0.116815
1530.000000 -0.073602
1531.000000 -0.161821
1532.000000 -0.184199
1533.000000 -0.077106
1534.000000 -0.018267
1535.000000 -0.090860
1536.000000 -0.043034
1537.000000 -0.029690
1538.000000 0.068212
1539.000000 0.042493
1540.000000 0.074802
1541.000000 0.041271
1542.000000 0.021985
1543.000000 0.082204
1544.000000 0.022199
1545.000000 -0.089458
1546.000000 -0.194680
1547.000000 -0.079775
1548.000000 -0.086527
1549.000000 0.028379
1550.000000 -0.014346
1551.000000 0.405249
1552.000000 -0.126895
1553.000000 -0.066677
1554.000000 -0.093776
1555.000000 -0.033556
1556.000000 -0.048122
1557.000000 -0.081654
1558.000000 -0.124377
1559.000000 -0.009471
1560.000000 0.032088
1561.000000 -0.040507
1562.000000 -0.153543
1563.000000 -0.062074
1564.000000 -0.123515
1565.000000 -0.157046
1566.000000 -0.066957
1567.000000 0.047949
1568.000000 -0.102216
1569.000000 -0.073247
1570.000000 0.094967
1571.000000 0.045811
1572.000000 0.007807
1573.000000 -0.049161
1574.000000 -0.107510
1575.000000 -0.078541
1576.000000 0.080205
1577.000000 0.038861
1578.000000 0.003949
1579.000000 0.056356
1580.000000 0.002727
1581.000000 0.039509
1582.000000 0.028035
1583.000000 0.439816
1584.000000 -0.123578
1585.000000 -0.055546
1586.000000 -0.145145
1587.000000 -0.061489
1588.000000 -0.021367
1589.000000 0.062289
1590.000000 0.027378
1591.000000 0.064160
1592.000000 -0.042721
1593.000000 -0.029376
1594.000000 0.052900
1595.000000 -0.082194
1596.000000 0.020428
1597.000000 -0.020916
1598.000000 0.069173
1599.000000 0.160642
1600.000000 -0.068511
1601.000000 -0.055167
1602.000000 -0.011953
1603.000000 -0.256421
1604.000000 -0.208488
1605.000000 -0.171707
1606.000000 -0.003493
1607.000000 -0.083899
1608.000000 -0.104841
1609.000000 -0.107122
1610.000000 -0.063908
1611.000000 -0.081814
1612.000000 0.012995
1613.000000 -0.051787
1614.000000 -0.071072
1615.000000 0.668834
1616.000000 0.097627
1617.000000 0.087534
1618.000000 0.013560
1619.000000 -0.066847
1620.000000 0.059213
1621.000000 0.025682
1622.000000 0.053270
1623.000000 -0.058385
1624.000000 -0.063703
1625.000000 0.051204
1626.000000 0.055355
1627.000000 0.021823
1628.000000 0.061945
1629.000000 0.004977
1630.000000 0.063815
1631.000000 0.155285
1632.000000 0.036369
1633.000000 0.034088
1634.000000 -0.047698
1635.000000 -0.057792
1636.000000 -0.056732
1637.000000 -0.121514
1638.000000 -0.140800
1639.000000 -0.096206
1640.000000 -0.124961
1641.000000 -0.088179
1642.000000 -0.193403
1643.000000 -0.078497
1644.000000 0.039750
1645.000000 0.053094
1646.000000 0.072869
1647.000000 0.617464
1648.000000 0.069695
1649.000000 0.036164
1650.000000 0.001252
1651.000000 -0.079153
1652.000000 -0.187470
1653.000000 -0.080376
1654.000000 0.009713
1655.000000 0.038682
1656.000000 0.064615
1657.000000 0.085771
1658.000000 -0.019452
1659.000000 -0.084233
1660.000000 -0.106612
1661.000000 -0.022956
1662.000000 -0.010992
1663.000000 0.072664
1664.000000 -0.113982
1665.000000 -0.092826
1666.000000 0.005076
1667.000000 0.041856
1668.000000 -0.035209
1669.000000 0.025010
1670.000000 0.013536
1671.000000 0.050318
1672.000000 -0.095625
1673.000000 -0.090093
1674.000000 -0.039067
1675.000000 -0.119474
1676.000000 -0.048102
1677.000000 -0.066008
1678.000000 -0.108731
1679.000000 0.592113
1680.000000 -0.088469
1681.000000 -0.129813
1682.000000 -0.110036
1683.000000 -0.042005
1684.000000 -0.017509
1685.000000 -0.004165
1686.000000 0.023424
1687.000000 -0.064795
1688.000000 -0.054486
1689.000000 0.029169
1690.000000 0.064572
1691.000000 0.077915
1692.000000 0.055536
1693.000000 0.100131
1694.000000 -0.051968
1695.000000 -0.007375
1696.000000 -0.063790
1697.000000 -0.050446
1698.000000 -0.046294
1699.000000 -0.126700
1700.000000 -0.063141
1701.000000 -0.034173
1702.000000 -0.131584
1703.000000 -0.016677
1704.000000 -0.061057
1705.000000 0.085099
1706.000000 -0.012311
1707.000000 -0.045843
1708.000000 -0.029158
1709.000000 -0.054878
1710.000000 0.003961
1711.000000 0.650118
1712.000000 -0.046088
1713.000000 -0.063995
1714.000000 -0.114532
1715.000000 -0.046500
1716.000000 -0.022003
1717.000000 0.014777
1718.000000 -0.035758
1719.000000 -0.014602
1720.000000 0.003519
1721.000000 0.040300
1722.000000 0.052264
1723.000000 0.065608
1724.000000 0.011979
1725.000000 -0.021551
1726.000000 -0.103338
1727.000000 0.128756
1728.000000 0.040228
1729.000000 0.030134
1730.000000 -0.075089
1731.000000 0.032004
1732.000000 0.056500
1733.000000 0.038595
1734.000000 -0.074442
1735.000000 0.001402
1736.000000 0.011710
1737.000000 0.103179
1738.000000 0.115143
1739.000000 0.034737
1740.000000 0.152983
1741.000000 0.041328
1742.000000 0.068916
1743.000000 0.472884
1744.000000 -0.004572
1745.000000 0.032210
1746.000000 -0.088639
1747.000000 -0.090920
1748.000000 -0.042986
1749.000000 -0.060893
1750.000000 -0.017678
1751.000000 0.050353
1752.000000 -0.033088
1753.000000 -0.136933
1754.000000 -0.109344
1755.000000 0.029000
1756.000000 0.006621
1757.000000 -0.026910
1758.000000 -0.007133
1759.000000 0.037461
1760.000000 -0.065829
1761.000000 -0.044673
1762.000000 -0.040522
1763.000000 0.074385
1764.000000 0.044193
1765.000000 0.034099
1766.000000 -0.032061
1767.000000 0.051595
1768.000000 0.015029
1769.000000 -0.018503
1770.000000 -0.022165
1771.000000 -0.055695
1772.000000 -0.132761
1773.000000 -0.111604
1774.000000 -0.005891
1775.000000 0.437140
1776.000000 -0.110629
1777.000000 -0.144159
1778.000000 -0.147821
1779.000000 -0.087603
1780.000000 0.022832
1781.000000 0.067426
1782.000000 0.016889
1783.000000 -0.063516
1784.000000 -0.092271
1785.000000 -0.024239
1786.000000 -0.027901
1787.000000 0.016692
1788.000000 0.072439
1789.000000 0.015471
1790.000000 0.058684
1791.000000 0.032966
1792.000000 0.050815
1793.000000 0.040721
1794.000000 -0.017627
1795.000000 -0.254283
1796.000000 -0.190725
1797.000000 -0.028943
1798.000000 -0.173230
1799.000000 -0.105198
1800.000000 -0.212078
1801.000000 0.020016
1802.000000 0.078855
1803.000000 0.060949
1804.000000 0.022945
1805.000000 0.051914
1806.000000 0.102940
1807.000000 0.553784
1808.000000 -0.040860
1809.000000 0.027172
1810.000000 -0.023365
1811.000000 -0.088146
1812.000000 -0.063649
1813.000000 0.098132
1814.000000 0.071034
1815.000000 0.037502
1816.000000 0.071248
1817.000000 0.076780
1818.000000 0.065306
1819.000000 0.031775
1820.000000 -0.037479
1821.000000 0.022740
1822.000000 -0.035609
1823.000000 0.063673
1824.000000 -0.109930
1825.000000 -0.104398
1826.000000 -0.053373
1827.000000 0.077160
1828.000000 0.007906
1829.000000 -0.017814
1830.000000 0.056651
1831.000000 0.038744
1832.000000 0.009991
1833.000000 0.031146
1834.000000 0.019672
1835.000000 0.033017
1836.000000 0.026263
1837.000000 0.016169
1838.000000 0.043758
1839.000000 0.650852
1840.000000 -0.076604
1841.000000 -0.039824
1842.000000 0.073704
1843.000000 0.079234
1844.000000 0.056856
1845.000000 -0.140737
1846.000000 -0.042837
1847.000000 -0.021679
1848.000000 -0.081685
1849.000000 -0.029277
1850.000000 -0.095439
1851.000000 -0.074283
1852.000000 0.075214
1853.000000 0.002620
1854.000000 -0.008854
1855.000000 0.098240
1856.000000 0.001900
1857.000000 -0.062881
1858.000000 -0.082167
1859.000000 -0.084449
1860.000000 0.041610
1861.000000 -0.054421
1862.000000 -0.019019
1863.000000 -0.029113
1864.000000 -0.050056
1865.000000 0.002351
1866.000000 -0.071623
1867.000000 -0.058278
1868.000000 -0.033782
1869.000000 -0.004814
1870.000000 -0.024099
1871.000000 0.543932
1872.000000 -0.011650
1873.000000 -0.006118
1874.000000 -0.017591
1875.000000 -0.066748
1876.000000 0.090561
1877.000000 -0.005470
1878.000000 0.084619
1879.000000 0.058901
1880.000000 -0.063604
1881.000000 -0.042449
1882.000000 0.024204
1883.000000 -0.009328
1884.000000 -0.078581
1885.000000 -0.119925
1886.000000 0.063913
1887.000000 0.116321
1888.000000 -0.010408
1889.000000 -0.106439
1890.000000 0.038338
1891.000000 0.090744
1892.000000 0.037116
1893.000000 -0.051103
1894.000000 -0.078202
1895.000000 -0.002358
1896.000000 0.047013
1897.000000 -0.041206
1898.000000 -0.068304
1899.000000 -0.062774
1900.000000 -0.007027
1901.000000 -0.001495
1902.000000 -0.012969
1903.000000 0.570688
1904.000000 0.054169
1905.000000 -0.049675
1906.000000 -0.068962
1907.000000 0.014695
1908.000000 0.023566
1909.000000 0.013473
1910.000000 0.087936
1911.000000 0.116905
1912.000000 0.041276
1913.000000 -0.046943
1914.000000 0.121270
1915.000000 -0.013822
1916.000000 0.018486
1917.000000 -0.022857
1918.000000 0.020356
1919.000000 0.072762
1920.000000 0.026741
1921.000000 -0.100540
1922.000000 -0.080763
1923.000000 -0.129920
1924.000000 -0.128861
1925.000000 -0.006142
1926.000000 0.029259
1927.000000 0.003541
1928.000000 -0.033026
1929.000000 -0.004057
1930.000000 -0.085843
1931.000000 0.060312
1932.000000 -0.040191
1933.000000 0.027841
1934.000000 0.039804
1935.000000 0.639086
1936.000000 0.130380
1937.000000 0.057786
1938.000000 -0.024001
1939.000000 0.051843
1940.000000 -0.079910
1941.000000 0.042809
1942.000000 -0.031165
1943.000000 -0.135009
1944.000000 -0.148138
1945.000000 -0.103545
1946.000000 -0.130644
1947.000000 -0.078237
1948.000000 -0.030303
1949.000000 0.006479
1950.000000 0.041880
1951.000000 0.148973
1952.000000 -0.001191
1953.000000 0.144965
1954.000000 0.117867
1955.000000 -0.056289
1956.000000 -0.180231
1957.000000 -0.002824
1958.000000 -0.014298
1959.000000 -0.024392
1960.000000 -0.045334
1961.000000 -0.047615
1962.000000 -0.090338
1963.000000 0.040193
1964.000000 0.072501
1965.000000 0.085846
1966.000000 -0.089691
1967.000000 0.462715
1968.000000 -0.085053
1969.000000 -0.142022
1970.000000 -0.051933
1971.000000 -0.015152
1972.000000 -0.037530
1973.000000 -0.039812
1974.000000 -0.051284
1975.000000 0.008934
1976.000000 0.050493
1977.000000 0.087274
1978.000000 0.052362
1979.000000 0.065707
1980.000000 -0.058235
1981.000000 0.009796
1982.000000 -0.001677
1983.000000 0.191354
1984.000000 0.001264
1985.000000 -0.016643
1986.000000 0.003134
1987.000000 -0.046022
1988.000000 -0.115276
1989.000000 -0.023806
1990.000000 -0.097781
1991.000000 -0.100062
1992.000000 -0.128816
1993.000000 -0.107660
1994.000000 -0.103509
1995.000000 0.034836
1996.000000 -0.050044
1997.000000 0.025801
1998.000000 0.029952
1999.000000 0.496421
2000.000000 0.011151
2001.000000 -0.006754
2002.000000 0.013022
2003.000000 0.049803
2004.000000 -0.058512
2005.000000 -0.006107
2006.000000 0.044920
2007.000000 -0.019861
2008.000000 0.006072
2009.000000 -0.011834
2010.000000 0.054817
2011.000000 0.099410
2012.000000 0.030157
2013.000000 0.004439
2014.000000 -0.085160
2015.000000 0.068809
2016.000000 -0.034482
2017.000000 -0.161762
2018.000000 -0.079486
2019.000000 -0.050517
2020.000000 0.028667
2021.000000 -0.020490
2022.000000 -0.055400
2023.000000 0.090756
2024.000000 0.046377
2025.000000 -0.010592
2026.000000 -0.053316
2027.000000 -0.188409
2028.000000 -0.124850
2029.000000 -0.064632
2030.000000 -0.091730
2031.000000 0.554426
2032.000000 -0.016781
2033.000000 -0.050312
2034.000000 -0.053972
2035.000000 -0.017192
2036.000000 0.046368
2037.000000 -0.057476
2038.000000 0.048237
2039.000000 -0.032168
2040.000000 -0.099986
2041.000000 0.022733
2042.000000 0.042510
2043.000000 -0.069146
2044.000000 -0.083712
2045.000000 -0.093806
2046.000000 -0.824030
2047.000000 -0.978377
2048.000000 -0.173690
2049.000000 -0.035345
2050.000000 0.023493
2051.000000 -0.072538
2052.000000 0.022271
2053.000000 -0.003448
2054.000000 0.078830
2055.000000 -0.001577
2056.000000 0.016543
2057.000000 -0.118550
2058.000000 -0.098774
2059.000000 -0.054180
2060.000000 -0.006246
2061.000000 -0.039778
2062.000000 0.089374
2063.000000 0.602718
2064.000000 0.023699
2065.000000 -0.017645
2066.000000 -0.029118
2067.000000 0.031100
2068.000000 -0.014716
2069.000000 0.029879
2070.000000 0.104342
2071.000000 -0.015127
2072.000000 -0.137631
2073.000000 -0.030537
2074.000000 0.020490
2075.000000 -0.044292
2076.000000 -0.043233
2077.000000 -0.115827
2078.000000 0.028949
2079.000000 0.034482
2080.000000 -0.053184
2081.000000 -0.016403
2082.000000 0.097124
2083.000000 0.110468
2084.000000 -0.036910
2085.000000 0.054558
2086.000000 0.074334
2087.000000 0.072053
2088.000000 -0.011389
2089.000000 0.041017
2090.000000 -0.048581
2091.000000 -0.035238
2092.000000 -0.081053
2093.000000 -0.059897
2094.000000 -0.118246
2095.000000 0.520099
2096.000000 -0.012046
2097.000000 -0.022139
2098.000000 0.099199
2099.000000 0.010981
2100.000000 0.097977
2101.000000 -0.083991
2102.000000 -0.017340
2103.000000 -0.050871
2104.000000 -0.040563
2105.000000 0.011843
2106.000000 -0.132444
2107.000000 -0.056599
2108.000000 0.006960
2109.000000 0.059366
2110.000000 0.094768
2111.000000 0.209673
2112.000000 0.003958
2113.000000 0.087615
2114.000000 -0.017609
2115.000000 -0.090202
2116.000000 -0.050082
2117.000000 -0.028925
2118.000000 -0.196649
2119.000000 -0.136430
2120.000000 0.061379
2121.000000 0.020034
2122.000000 0.016374
2123.000000 -0.040595
2124.000000 0.022965
2125.000000 -0.002754
2126.000000 -0.084541
2127.000000 0.561616
2128.000000 0.068535
2129.000000 0.074066
2130.000000 0.039154
2131.000000 -0.088126
2132.000000 -0.024568
2133.000000 0.051276
2134.000000 -0.046135
2135.000000 -0.110916
2136.000000 -0.006858
2137.000000 -0.032577
2138.000000 -0.028426
2139.000000 0.055231
2140.000000 -0.060898
2141.000000 -0.070992
2142.000000 -0.059028
2143.000000 0.040254
2144.000000 -0.063036
2145.000000 -0.120005
2146.000000 -0.115854
2147.000000 -0.040010
2148.000000 -0.062388
2149.000000 -0.088106
2150.000000 -0.021455
2151.000000 -0.047175
2152.000000 -0.107178
2153.000000 -0.007898
2154.000000 0.090003
2155.000000 0.017410
2156.000000 -0.036218
2157.000000 -0.077562
2158.000000 0.012527
2159.000000 0.557120
2160.000000 -0.006274
2161.000000 0.030509
2162.000000 -0.129403
2163.000000 -0.069184
2164.000000 0.002188
2165.000000 -0.070407
2166.000000 -0.011568
2167.000000 0.040839
2168.000000 0.058959
2169.000000 -0.005822
2170.000000 -0.056358
2171.000000 -0.011764
2172.000000 -0.010705
2173.000000 0.018263
2174.000000 -0.047898
2175.000000 0.215446
2176.000000 0.044425
2177.000000 -0.051606
2178.000000 0.038482
2179.000000 -0.041924
2180.000000 -0.033053
2181.000000 0.066230
2182.000000 0.039130
2183.000000 -0.010026
2184.000000 -0.077843
2185.000000 0.115189
2186.000000 -0.044723
2187.000000 -0.101691
2188.000000 -0.061570
2189.000000 0.029899
2190.000000 0.010613
2191.000000 0.461456
2192.000000 0.069937
2193.000000 -0.072968
2194.000000 -0.076630
2195.000000 -0.039848
2196.000000 0.015899
2197.000000 -0.048883
2198.000000 0.009956
2199.000000 -0.000138
2200.000000 0.033608
2201.000000 -0.046798
2202.000000 -0.042647
2203.000000 -0.115241
2204.000000 -0.161057
2205.000000 -0.046150
2206.000000 -0.018561
2207.000000 0.111970
2208.000000 -0.131946
2209.000000 0.006399
2210.000000 -0.012888
2211.000000 -0.054231
2212.000000 -0.045359
2213.000000 -0.016391
2214.000000 0.034636
2215.000000 0.087042
2216.000000 -0.129213
2217.000000 -0.061181
2218.000000 -0.103905
2219.000000 -0.035874
2220.000000 -0.027002
2221.000000 -0.013659
2222.000000 -0.017319
2223.000000 0.667900
2224.000000 0.073256
2225.000000 0.117849
2226.000000 -0.002999
2227.000000 -0.005281
2228.000000 -0.019847
2229.000000 -0.069002
2230.000000 -0.135164
2231.000000 0.034431
2232.000000 -0.017762
2233.000000 -0.082543
2234.000000 0.077859
2235.000000 0.091202
2236.000000 -0.095239
2237.000000 0.011855
2238.000000 0.086318
2239.000000 0.224663
2240.000000 0.081447
2241.000000 0.024479
2242.000000 -0.041682
2243.000000 0.104473
2244.000000 0.035220
2245.000000 -0.029561
2246.000000 0.005840
2247.000000 -0.027690
2248.000000 -0.025196
2249.000000 -0.136851
2250.000000 -0.038950
2251.000000 -0.009981
2252.000000 -0.040172
2253.000000 0.004421
2254.000000 0.071074
2255.000000 0.639104
2256.000000 0.060086
2257.000000 0.089054
2258.000000 0.046331
2259.000000 0.036237
2260.000000 -0.056454
2261.000000 0.003765
2262.000000 0.000104
2263.000000 0.052509
2264.000000 0.047193
2265.000000 -0.095714
2266.000000 -0.029061
2267.000000 0.179594
2268.000000 0.071278
2269.000000 -0.009127
2270.000000 -0.028414
2271.000000 0.023992
2272.000000 -0.001173
2273.000000 -0.042516
2274.000000 0.008510
2275.000000 0.006229
2276.000000 -0.000525
2277.000000 -0.049681
2278.000000 -0.092405
2279.000000 -0.047810
2280.000000 -0.037502
2281.000000 0.007091
2282.000000 -0.012194
2283.000000 -0.014476
2284.000000 -0.029042
2285.000000 -0.054760
2286.000000 -0.042797
2287.000000 0.642423
2288.000000 -0.092846
2289.000000 0.022060
2290.000000 -0.067539
2291.000000 -0.007320
2292.000000 -0.107824
2293.000000 0.014895
2294.000000 -0.004391
2295.000000 0.001140
2296.000000 -0.043239
2297.000000 -0.061145
2298.000000 -0.010119
2299.000000 -0.090525
2300.000000 -0.019154
2301.000000 0.150439
2302.000000 -0.071971
2303.000000 0.019497
2304.000000 -0.087654
2305.000000 -0.082121
2306.000000 -0.077971
2307.000000 -0.002127
2308.000000 -0.055755
2309.000000 -0.097099
2310.000000 -0.092948
2311.000000 -0.157729
2312.000000 -0.131796
2313.000000 -0.118452
2314.000000 -0.114301
2315.000000 -0.061894
2316.000000 -0.084272
2317.000000 -0.000617
2318.000000 -0.058966
2319.000000 0.540316
2320.000000 -0.007452
2321.000000 -0.048797
2322.000000 -0.029021
2323.000000 -0.039114
2324.000000 0.063508
2325.000000 0.139352
2326.000000 0.026316
2327.000000 -0.007216
2328.000000 -0.082845
2329.000000 -0.007001
2330.000000 0.012776
2331.000000 -0.036381
2332.000000 0.113115
2333.000000 -0.021978
2334.000000 0.052485
2335.000000 -0.012296
2336.000000 -0.107773
2337.000000 -0.055367
2338.000000 0.073785
2339.000000 -0.053496
2340.000000 0.002250
2341.000000 -0.132844
2342.000000 -0.222442
2343.000000 -0.146599
2344.000000 0.035585
2345.000000 0.087990
2346.000000 0.045268
2347.000000 0.058611
2348.000000 -0.135642
2349.000000 -0.005111
2350.000000 0.038103
2351.000000 0.504572
2352.000000 -0.027572
2353.000000 -0.061103
2354.000000 -0.010078
2355.000000 0.057955
2356.000000 0.066825
2357.000000 0.017669
2358.000000 -0.009429
2359.000000 -0.066398
2360.000000 0.084535
2361.000000 -0.027121
2362.000000 -0.077658
2363.000000 0.029437
2364.000000 -0.047629
2365.000000 0.004776
2366.000000 -0.061384
2367.000000 0.100397
2368.000000 0.074369
2369.000000 -0.052912
2370.000000 -0.080011
2371.000000 -0.027604
2372.000000 -0.003108
2373.000000 0.088361
2374.000000 -0.009050
2375.000000 -0.081644
2376.000000 -0.118210
2377.000000 -0.136117
2378.000000 -0.077277
2379.000000 -0.009247
2380.000000 -0.016000
2381.000000 -0.104218
2382.000000 0.032745
2383.000000 0.639838
2384.000000 0.107695
2385.000000 0.152289
2386.000000 -0.007622
2387.000000 0.036971
2388.000000 0.045843
2389.000000 0.020124
2390.000000 0.008651
2391.000000 0.045432
2392.000000 0.094802
2393.000000 0.006584
2394.000000 0.010735
2395.000000 0.070954
2396.000000 0.040763
2397.000000 0.038481
2398.000000 0.027008
2399.000000 0.048165
2400.000000 -0.133250
2401.000000 -0.041782
2402.000000 -0.037631
2403.000000 -0.024286
2404.000000 -0.015415
2405.000000 0.052616
2406.000000 0.002081
2407.000000 -0.008014
2408.000000 0.017920
2409.000000 0.062513
2410.000000 0.043227
2411.000000 0.087821
2412.000000 0.065442
2413.000000 0.039724
2414.000000 0.051688
2415.000000 0.525969
2416.000000 0.017263
2417.000000 0.116544
2418.000000 0.042571
2419.000000 0.032477
2420.000000 -0.052401
2421.000000 0.015630
2422.000000 -0.034907
2423.000000 -0.045000
2424.000000 -0.198755
2425.000000 -0.083849
2426.000000 -0.017197
2427.000000 0.011772
2428.000000 -0.010606
2429.000000 -0.020701
2430.000000 -0.039987
2431.000000 0.153045
2432.000000 -0.002351
2433.000000 0.050055
2434.000000 0.022956
2435.000000 -0.010575
2436.000000 0.092046
2437.000000 0.011640
2438.000000 -0.109209
2439.000000 -0.119302
2440.000000 -0.085557
2441.000000 -0.033150
2442.000000 0.103813
2443.000000 -0.046905
2444.000000 0.024466
2445.000000 0.006560
2446.000000 0.081024
2447.000000 0.641243
2448.000000 0.116911
2449.000000 -0.025994
2450.000000 -0.037469
2451.000000 -0.094438
2452.000000 -0.163691
2453.000000 -0.158160
2454.000000 -0.075883
2455.000000 -0.054727
2456.000000 -0.083481
2457.000000 -0.117012
2458.000000 0.043389
2459.000000 -0.052643
2460.000000 -0.051583
2461.000000 -0.061677
2462.000000 -0.018463
2463.000000 0.041756
2464.000000 -0.108410
2465.000000 -0.056002
2466.000000 0.034086
2467.000000 -0.124445
2468.000000 -0.021823
2469.000000 -0.047543
2470.000000 -0.035579
2471.000000 -0.030047
2472.000000 0.027135
2473.000000 0.009230
2474.000000 -0.010057
2475.000000 0.112662
2476.000000 -0.034716
2477.000000 -0.036998
2478.000000 -0.103159
2479.000000 0.496123
2480.000000 -0.067271
2481.000000 -0.007053
2482.000000 -0.049775
2483.000000 0.049505
2484.000000 0.011501
2485.000000 -0.053279
2486.000000 0.013372
2487.000000 0.042341
2488.000000 -0.009851
2489.000000 -0.027757
2490.000000 0.023269
2491.000000 0.036613
2492.000000 -0.017016
2493.000000 -0.003672
2494.000000 0.070792
2495.000000 0.162261
2496.000000 -0.020017
2497.000000 0.040202
2498.000000 0.036541
2499.000000 -0.059491
2500.000000 0.027506
2501.000000 -0.060712
2502.000000 -0.087812
2503.000000 -0.222904
2504.000000 0.013965
2505.000000 -0.019565
2506.000000 0.000211
2507.000000 -0.119258
2508.000000 -0.032261
2509.000000 -0.057980
2510.000000 -0.077267
2511.000000 0.576703
2512.000000 0.075809
2513.000000 0.081340
2514.000000 0.062054
2515.000000 0.012898
2516.000000 -0.032919
2517.000000 -0.027386
2518.000000 0.062702
2519.000000 0.036983
2520.000000 -0.023021
2521.000000 -0.103428
2522.000000 -0.138339
2523.000000 -0.062495
2524.000000 -0.037998
2525.000000 -0.040279
2526.000000 -0.067378
2527.000000 -0.093097
2528.000000 0.030176
2529.000000 -0.104918
2530.000000 -0.061704
2531.000000 -0.079610
2532.000000 -0.039489
2533.000000 -0.002707
2534.000000 0.001444
2535.000000 -0.047713
2536.000000 -0.068654
2537.000000 0.038439
2538.000000 0.058217
2539.000000 -0.006565
2540.000000 0.033556
2541.000000 -0.023412
2542.000000 0.019802
2543.000000 0.548770
2544.000000 -0.038061
2545.000000 0.014346
2546.000000 -0.036191
2547.000000 -0.077535
2548.000000 -0.060850
2549.000000 -0.070945
2550.000000 0.003520
2551.000000 -0.069074
2552.000000 -0.066579
2553.000000 -0.092297
2554.000000 -0.080334
2555.000000 0.018948
2556.000000 0.098132
2557.000000 -0.013524
2558.000000 -0.071873
2559.000000 -0.285091
2560.000000 -0.065390
2561.000000 -0.153608
2562.000000 -0.110394
2563.000000 -0.081426
2564.000000 -0.072554
2565.000000 0.018914
2566.000000 0.030878
2567.000000 -0.049527
2568.000000 -0.101720
2569.000000 0.036624
2570.000000 -0.107662
2571.000000 -0.047443
2572.000000 -0.147946
2573.000000 -0.095541
2574.000000 -0.021077
2575.000000 0.546955
2576.000000 0.038249
2577.000000 0.012530
2578.000000 -0.045820
2579.000000 0.006588
2580.000000 0.109209
2581.000000 0.020991
2582.000000 0.025142
2583.000000 0.163485
2584.000000 0.001919
2585.000000 0.030887
2586.000000 0.019413
2587.000000 -0.014118
2588.000000 -0.075559
2589.000000 -0.116902
2590.000000 -0.136189
2591.000000 0.166218
2592.000000 -0.054260
2593.000000 -0.079978
2594.000000 0.010111
2595.000000 -0.070295
2596.000000 -0.155174
2597.000000 -0.118393
2598.000000 -0.004866
2599.000000 0.039727
2600.000000 0.089098
2601.000000 -0.014746
2602.000000 -0.026219
2603.000000 -0.020688
2604.000000 -0.066504
2605.000000 -0.060972
2606.000000 -0.119321
2607.000000 0.511209
2608.000000 0.002503
2609.000000 -0.038840
2610.000000 0.105936
2611.000000 0.025529
2612.000000 -0.051536
2613.000000 -0.116317
2614.000000 -0.002791
2615.000000 -0.044134
2616.000000 -0.010390
2617.000000 -0.012670
2618.000000 0.014918
2619.000000 0.036075
2620.000000 0.005884
2621.000000 -0.012023
2622.000000 0.117129
2623.000000 0.099223
2624.000000 -0.012742
2625.000000 0.055289
2626.000000 -0.026497
2627.000000 -0.036590
2628.000000 -0.051157
2629.000000 -0.100313
2630.000000 -0.111787
2631.000000 -0.121880
2632.000000 -0.002197
2633.000000 -0.129479
2634.000000 -0.000328
2635.000000 0.059892
2636.000000 -0.071862
2637.000000 -0.003830
2638.000000 0.086259
2639.000000 0.458977
2640.000000 -0.026292
2641.000000 -0.012948
2642.000000 0.022454
2643.000000 -0.089203
2644.000000 -0.072518
2645.000000 -0.137300
2646.000000 -0.101899
2647.000000 -0.111992
2648.000000 0.015503
2649.000000 -0.010215
2650.000000 -0.006064
2651.000000 0.093217
2652.000000 0.070839
2653.000000 0.021683
2654.000000 -0.091353
2655.000000 0.078241
2656.000000 -0.009425
2657.000000 -0.011706
2658.000000 -0.070055
2659.000000 0.037039
2660.000000 -0.063464
2661.000000 -0.096996
2662.000000 0.039969
2663.000000 0.193937
2664.000000 0.001120
2665.000000 -0.079286
2666.000000 -0.004822
2667.000000 -0.108666
2668.000000 -0.021669
2669.000000 -0.016138
2670.000000 0.113014
2671.000000 0.477920
2672.000000 -0.062036
2673.000000 -0.033068
2674.000000 -0.083603
2675.000000 -0.132760
2676.000000 -0.077013
2677.000000 0.053518
2678.000000 0.026419
2679.000000 0.063201
2680.000000 -0.137429
2681.000000 -0.061585
2682.000000 -0.002746
2683.000000 0.010598
2684.000000 0.035095
2685.000000 0.079688
2686.000000 0.076026
2687.000000 0.198746
2688.000000 0.066786
2689.000000 0.064505
2690.000000 0.076469
2691.000000 -0.011749
2692.000000 0.036184
2693.000000 0.026091
2694.000000 -0.079133
2695.000000 -0.050164
2696.000000 0.053894
2697.000000 0.067238
2698.000000 -0.069236
2699.000000 -0.001204
2700.000000 -0.125146
2701.000000 -0.049302
2702.000000 -0.060775
2703.000000 0.476006
2704.000000 -0.040513
2705.000000 -0.089670
2706.000000 -0.062080
2707.000000 -0.056549
2708.000000 -0.078927
2709.000000 -0.042146
2710.000000 0.024505
2711.000000 -0.040276
2712.000000 -0.045593
2713.000000 0.022438
2714.000000 -0.020285
2715.000000 -0.014754
2716.000000 0.040993
2717.000000 0.054337
2718.000000 -0.035262
2719.000000 0.048395
2720.000000 -0.086146
2721.000000 -0.041551
2722.000000 -0.060838
2723.000000 -0.039682
2724.000000 -0.116748
2725.000000 0.021596
2726.000000 -0.052378
2727.000000 0.015654
2728.000000 0.111899
2729.000000 0.117431
2730.000000 -0.026856
2731.000000 -0.013512
2732.000000 -0.043702
2733.000000 0.000891
2734.000000 -0.026208
2735.000000 0.518386
2736.000000 0.001868
2737.000000 -0.070727
2738.000000 0.042799
2739.000000 0.118644
2740.000000 0.041577
2741.000000 -0.031015
2742.000000 -0.112802
2743.000000 0.033354
2744.000000 -0.026650
2745.000000 0.010131
2746.000000 0.053345
2747.000000 -0.003624
2748.000000 -0.049440
2749.000000 -0.090783
2750.000000 -0.047570
2751.000000 0.106399
2752.000000 -0.021191
2753.000000 -0.101598
2754.000000 -0.011508
2755.000000 -0.052852
2756.000000 -0.106480
2757.000000 -0.054074
2758.000000 -0.065548
2759.000000 -0.091266
2760.000000 -0.041896
2761.000000 0.002698
2762.000000 -0.016588
2763.000000 0.051443
2764.000000 -0.103747
2765.000000 -0.035717
2766.000000 -0.086253
2767.000000 0.520841
2768.000000 -0.003490
2769.000000 0.017666
2770.000000 -0.017245
2771.000000 -0.027338
2772.000000 -0.065343
2773.000000 0.096440
2774.000000 -0.032222
2775.000000 -0.018879
2776.000000 0.038305
2777.000000 0.004773
2778.000000 0.087050
2779.000000 0.045706
2780.000000 -0.046985
2781.000000 -0.025828
2782.000000 -0.185740
2783.000000 0.007292
2784.000000 -0.010061
2785.000000 -0.129530
2786.000000 -0.008191
2787.000000 -0.065159
2788.000000 0.006212
2789.000000 -0.011694
2790.000000 -0.077855
2791.000000 -0.041074
2792.000000 -0.046391
2793.000000 -0.118985
2794.000000 -0.146084
2795.000000 -0.015552
2796.000000 -0.092618
2797.000000 0.022289
2798.000000 -0.004810
2799.000000 0.625721
2800.000000 0.031077
2801.000000 0.005359
2802.000000 -0.013928
2803.000000 0.046291
2804.000000 -0.101087
2805.000000 0.060694
2806.000000 0.072657
2807.000000 0.078190
2808.000000 0.049434
2809.000000 0.070591
2810.000000 0.051305
2811.000000 -0.099414
2812.000000 -0.129605
2813.000000 -0.139699
2814.000000 -0.080859
2815.000000 0.049672
2816.000000 -0.065292
2817.000000 -0.067573
2818.000000 0.022516
2819.000000 -0.003202
2820.000000 -0.033393
2821.000000 -0.027862
2822.000000 -0.078399
2823.000000 -0.033804
2824.000000 -0.023497
2825.000000 -0.017965
2826.000000 0.001811
2827.000000 0.077655
2828.000000 0.000590
2829.000000 -0.001692
2830.000000 -0.036604
2831.000000 0.492366
2832.000000 -0.110091
2833.000000 -0.088934
2834.000000 -0.037909
2835.000000 -0.079251
2836.000000 -0.156318
2837.000000 0.044525
2838.000000 -0.029448
2839.000000 -0.062979
2840.000000 -0.005796
2841.000000 0.023173
2842.000000 0.035137
2843.000000 -0.014019
2844.000000 0.002665
2845.000000 0.000384
2846.000000 -0.011090
2847.000000 0.111629
2848.000000 0.039589
2849.000000 -0.025193
2850.000000 -0.052291
2851.000000 -0.085822
2852.000000 -0.201951
2853.000000 -0.149544
2854.000000 -0.043830
2855.000000 -0.038300
2856.000000 -0.043616
2857.000000 0.016602
2858.000000 -0.002684
2859.000000 -0.067465
2860.000000 -0.082031
2861.000000 -0.060874
2862.000000 -0.009848
2863.000000 0.456620
2864.000000 0.057289
2865.000000 0.039383
2866.000000 -0.042403
2867.000000 -0.005622
2868.000000 0.026687
2869.000000 0.008781
2870.000000 -0.049568
2871.000000 -0.004974
2872.000000 -0.080603
2873.000000 -0.067259
2874.000000 -0.086545
2875.000000 -0.018514
2876.000000 -0.095580
2877.000000 -0.043174
2878.000000 -0.039022
2879.000000 0.161822
2880.000000 -0.090768
2881.000000 -0.022738
2882.000000 -0.010774
2883.000000 0.026008
2884.000000 -0.066684
2885.000000 -0.076777
2886.000000 0.185187
2887.000000 0.136031
2888.000000 0.083839
2889.000000 0.042495
2890.000000 -0.039292
2891.000000 -0.025947
2892.000000 -0.024888
2893.000000 0.058769
2894.000000 -0.038643
2895.000000 0.529388
2896.000000 -0.002756
2897.000000 -0.028474
2898.000000 0.045989
2899.000000 0.012458
2900.000000 0.060392
2901.000000 0.042486
2902.000000 0.015387
2903.000000 0.044357
2904.000000 0.054664
2905.000000 0.107071
2906.000000 -0.021591
2907.000000 -0.023872
2908.000000 -0.054063
2909.000000 -0.079782
2910.000000 0.080620
2911.000000 0.195526
2912.000000 0.162548
2913.000000 0.011831
2914.000000 -0.046519
2915.000000 -0.025363
2916.000000 -0.039928
2917.000000 -0.010960
2918.000000 0.032254
2919.000000 0.092473
2920.000000 0.009031
2921.000000 -0.001062
2922.000000 -0.082848
2923.000000 -0.030443
2924.000000 0.017492
2925.000000 0.046461
2926.000000 0.042800
2927.000000 0.657706
2928.000000 0.055250
2929.000000 -0.087657
2930.000000 -0.036630
2931.000000 0.078276
2932.000000 -0.022228
2933.000000 -0.047946
2934.000000 0.003080
2935.000000 -0.007014
2936.000000 0.011107
2937.000000 -0.053675
2938.000000 0.020790
2939.000000 0.190383
2940.000000 -0.027308
2941.000000 -0.037401
2942.000000 0.044875
2943.000000 0.097281
2944.000000 -0.151865
2945.000000 -0.052584
2946.000000 -0.056245
2947.000000 -0.050714
2948.000000 -0.065279
2949.000000 -0.083186
2950.000000 -0.063409
2951.000000 -0.034440
2952.000000 0.053992
2953.000000 0.106399
2954.000000 0.079300
2955.000000 0.131706
2956.000000 0.070265
2957.000000 -0.096078
2958.000000 -0.115364
2959.000000 0.647980
2960.000000 0.139273
2961.000000 -0.019258
2962.000000 0.047394
2963.000000 -0.017388
2964.000000 -0.110079
2965.000000 -0.026422
2966.000000 -0.069146
2967.000000 -0.016740
2968.000000 -0.061119
2969.000000 0.006911
2970.000000 0.128251
2971.000000 0.141595
2972.000000 0.025465
2973.000000 -0.000252
2974.000000 -0.089851
2975.000000 0.025056
2976.000000 0.070203
2977.000000 0.021046
2978.000000 0.072073
2979.000000 0.054167
2980.000000 -0.007274
2981.000000 -0.064243
2982.000000 -0.052279
2983.000000 -0.054560
2984.000000 -0.130190
2985.000000 0.094091
2986.000000 0.066993
2987.000000 0.002212
2988.000000 -0.020166
2989.000000 -0.022448
2990.000000 -0.151110
2991.000000 0.573172
2992.000000 -0.013659
2993.000000 -0.008128
2994.000000 -0.074289
2995.000000 -0.053132
2996.000000 -0.083324
2997.000000 -0.007481
2998.000000 -0.089266
2999.000000 0.041265
3000.000000 -0.018739
3001.000000 0.072730
3002.000000 -0.048120
3003.000000 0.043350
3004.000000 -0.104029
3005.000000 -0.004747
3006.000000 -0.094346
3007.000000 0.153373
3008.000000 0.049220
3009.000000 -0.085874
3010.000000 0.043278
3011.000000 0.072246
3012.000000 0.135805
3013.000000 0.149149
3014.000000 -0.026387
3015.000000 0.072894
3016.000000 0.028515
3017.000000 0.034046
3018.000000 0.038198
3019.000000 0.004667
3020.000000 -0.033338
3021.000000 -0.043430
3022.000000 -0.023655
3023.000000 0.489690
3024.000000 -0.065892
3025.000000 0.017764
3026.000000 -0.001522
3027.000000 0.027447
3028.000000 -0.010557
3029.000000 -0.114401
3030.000000 -0.055561
3031.000000 0.020282
3032.000000 -0.055347
3033.000000 0.020497
3034.000000 0.071523
3035.000000 -0.001070
3036.000000 0.062489
3037.000000 -0.135105
3038.000000 -0.091891
3039.000000 -0.062922
3040.000000 -0.017774
3041.000000 0.097132
3042.000000 0.015345
3043.000000 0.020877
3044.000000 0.053185
3045.000000 0.129029
3046.000000 0.015993
3047.000000 -0.025350
3048.000000 0.008396
3049.000000 -0.032948
3050.000000 -0.005360
3051.000000 -0.038890
3052.000000 -0.006582
3053.000000 -0.110425
3054.000000 -0.098461
3055.000000 0.578944
3056.000000 -0.039137
3057.000000 -0.017980
3058.000000 -0.068516
3059.000000 -0.078610
3060.000000 -0.038489
3061.000000 0.006105
3062.000000 0.057131
3063.000000 0.125163
3064.000000 0.096408
3065.000000 0.000378
3066.000000 -0.089222
3067.000000 0.017872
3068.000000 0.026744
3069.000000 -0.053663
3070.000000 -0.033887
3071.000000 -0.450230
3072.000000 -0.012521
3073.000000 -0.006991
3074.000000 -0.041902
3075.000000 0.033942
3076.000000 0.128751
3077.000000 0.001470
3078.000000 -0.064691
3079.000000 0.104903
3080.000000 0.068336
3081.000000 -0.090195
3082.000000 -0.109482
3083.000000 -0.033637
3084.000000 0.076796
3085.000000 -0.011422
3086.000000 -0.077584
3087.000000 0.529510
3088.000000 -0.026072
3089.000000 0.026336
3090.000000 0.030487
3091.000000 -0.096795
3092.000000 0.060515
3093.000000 -0.090205
3094.000000 0.085821
3095.000000 0.052291
3096.000000 -0.046776
3097.000000 -0.150620
3098.000000 -0.201156
3099.000000 -0.094063
3100.000000 0.063247
3101.000000 0.139091
3102.000000 0.002617
3103.000000 0.070649
3104.000000 0.014233
3105.000000 0.011953
3106.000000 0.078604
3107.000000 -0.056490
3108.000000 -0.008556
3109.000000 0.051662
3110.000000 0.008938
3111.000000 0.061346
3112.000000 -0.068972
3113.000000 -0.133753
3114.000000 -0.020227
3115.000000 -0.085008
3116.000000 -0.091761
3117.000000 -0.070605
3118.000000 -0.168015
3119.000000 0.618765
3120.000000 0.016309
3121.000000 -0.017222
3122.000000 -0.091195
3123.000000 -0.015352
3124.000000 0.149769
3125.000000 0.116239
3126.000000 -0.004610
3127.000000 0.055608
3128.000000 -0.035646
3129.000000 -0.006678
3130.000000 -0.104088
3131.000000 -0.004807
3132.000000 0.011876
3133.000000 0.118971
3134.000000 0.060622
3135.000000 0.253653
3136.000000 0.032313
3137.000000 0.030033
3138.000000 0.112309
3139.000000 -0.014973
3140.000000 -0.045164
3141.000000 -0.047445
3142.000000 -0.004232
3143.000000 0.024738
3144.000000 -0.035267
3145.000000 -0.060985
3146.000000 0.021291
3147.000000 0.003385
3148.000000 0.043507
3149.000000 -0.005650
3150.000000 -0.056187
3151.000000 0.722783
3152.000000 -0.028111
3153.000000 0.032108
3154.000000 -0.018429
3155.000000 -0.051959
3156.000000 -0.066526
3157.000000 -0.045369
3158.000000 -0.213093
3159.000000 -0.074750
3160.000000 -0.025379
3161.000000 -0.043285
3162.000000 -0.031322
3163.000000 -0.033602
3164.000000 -0.048168
3165.000000 -0.042636
3166.000000 -0.163485
3167.000000 0.162358
3168.000000 -0.097182
3169.000000 -0.029150
3170.000000 0.029689
3171.000000 0.027408
3172.000000 -0.065284
3173.000000 0.002748
3174.000000 -0.024351
3175.000000 0.028055
3176.000000 -0.094449
3177.000000 -0.081106
3178.000000 -0.116016
3179.000000 -0.063610
3180.000000 -0.140676
3181.000000 -0.025770
3182.000000 0.033069
3183.000000 0.515162
3184.000000 0.084581
3185.000000 0.019800
3186.000000 0.109889
3187.000000 0.045108
3188.000000 -0.031958
3189.000000 -0.088927
3190.000000 -0.006650
3191.000000 0.069194
3192.000000 -0.014249
3193.000000 -0.016529
3194.000000 0.026684
3195.000000 0.118154
3196.000000 0.056712
3197.000000 -0.031507
3198.000000 0.027332
3199.000000 0.071926
3200.000000 -0.067846
3201.000000 -0.070127
3202.000000 0.098087
3203.000000 0.103618
3204.000000 0.089052
3205.000000 0.078959
3206.000000 0.129985
3207.000000 0.080828
3208.000000 -0.018238
3209.000000 0.026355
3210.000000 -0.156992
3211.000000 -0.026462
3212.000000 0.005848
3213.000000 0.105129
3214.000000 -0.023532
3215.000000 0.505437
3216.000000 -0.034519
3217.000000 -0.099301
3218.000000 0.014225
3219.000000 -0.152118
3220.000000 -0.002622
3221.000000 0.088846
3222.000000 0.069561
3223.000000 -0.081158
3224.000000 0.007275
3225.000000 -0.120006
3226.000000 -0.068980
3227.000000 -0.016573
3228.000000 -0.062389
3229.000000 -0.025609
3230.000000 0.056669
3231.000000 0.163762
3232.000000 0.021410
3233.000000 -0.035559
3234.000000 -0.023595
3235.000000 0.005374
3236.000000 -0.063880
3237.000000 0.035402
3238.000000 -0.046385
3239.000000 -0.079916
3240.000000 0.047580
3241.000000 -0.040639
3242.000000 -0.044300
3243.000000 0.023732
3244.000000 0.032602
3245.000000 -0.024366
3246.000000 -0.082715
3247.000000 0.579067
3248.000000 -0.093702
3249.000000 -0.041295
3250.000000 -0.037145
3251.000000 -0.039426
3252.000000 -0.061804
3253.000000 -0.017211
3254.000000 0.158815
3255.000000 0.094035
3256.000000 0.002780
3257.000000 -0.140126
3258.000000 -0.065662
3259.000000 -0.013256
3260.000000 -0.066884
3261.000000 -0.030103
3262.000000 0.013111
3263.000000 0.003018
3264.000000 -0.015197
3265.000000 -0.025292
3266.000000 -0.036766
3267.000000 -0.054671
3268.000000 -0.084862
3269.000000 -0.063706
3270.000000 0.002946
3271.000000 -0.100899
3272.000000 -0.020277
3273.000000 0.039941
3274.000000 0.137842
3275.000000 0.018374
3276.000000 0.035057
3277.000000 0.040589
3278.000000 0.013490
3279.000000 0.550272
3280.000000 -0.052185
3281.000000 0.047096
3282.000000 0.012185
3283.000000 0.041154
3284.000000 -0.059349
3285.000000 0.008682
3286.000000 0.098770
3287.000000 0.143365
3288.000000 0.122422
3289.000000 0.057641
3290.000000 0.116480
3291.000000 0.059511
3292.000000 -0.017554
3293.000000 -0.051086
3294.000000 -0.007872
3295.000000 0.036722
3296.000000 -0.043131
3297.000000 -0.139161
3298.000000 -0.111573
3299.000000 -0.059167
3300.000000 -0.011232
3301.000000 -0.068201
3302.000000 -0.024988
3303.000000 0.035232
3304.000000 0.037727
3305.000000 -0.128616
3306.000000 -0.061965
3307.000000 -0.001746
3308.000000 -0.063187
3309.000000 -0.104531
3310.000000 0.048057
3311.000000 0.608277
3312.000000 -0.080117
3313.000000 -0.012086
3314.000000 0.031128
3315.000000 0.013222
3316.000000 -0.032594
3317.000000 0.035438
3318.000000 -0.077599
3319.000000 -0.103318
3320.000000 -0.022697
3321.000000 -0.017166
3322.000000 0.057298
3323.000000 -0.054358
3324.000000 -0.061112
3325.000000 0.030357
3326.000000 -0.074867
3327.000000 0.094727
3328.000000 -0.028049
3329.000000 -0.045955
3330.000000 -0.041803
3331.000000 0.002790
3332.000000 -0.074276
3333.000000 -0.014057
3334.000000 -0.025530
3335.000000 -0.019999
3336.000000 -0.001878
3337.000000 -0.035409
3338.000000 -0.023446
3339.000000 0.099274
3340.000000 -0.009043
3341.000000 -0.019137
3342.000000 0.024077
3343.000000 0.615546
3344.000000 0.005277
3345.000000 -0.075129
3346.000000 0.147773
3347.000000 0.090804
3348.000000 0.029363
3349.000000 -0.066669
3350.000000 -0.000018
3351.000000 0.036764
3352.000000 0.023635
3353.000000 -0.095834
3354.000000 -0.154183
3355.000000 -0.070526
3356.000000 -0.100717
3357.000000 -0.071748
3358.000000 -0.036347
3359.000000 0.031685
3360.000000 -0.009106
3361.000000 -0.027012
3362.000000 -0.022861
3363.000000 -0.048579
3364.000000 -0.039708
3365.000000 -0.057614
3366.000000 0.094974
3367.000000 0.061444
3368.000000 -0.021999
3369.000000 -0.196154
3370.000000 -0.035753
3371.000000 -0.014597
3372.000000 -0.052600
3373.000000 -0.015819
3374.000000 -0.105418
3375.000000 0.595426
3376.000000 -0.030468
3377.000000 0.021938
3378.000000 -0.028598
3379.000000 0.023809
3380.000000 0.017055
3381.000000 -0.118038
3382.000000 0.073613
3383.000000 0.118206
3384.000000 -0.012110
3385.000000 -0.037829
3386.000000 -0.018053
3387.000000 -0.035959
3388.000000 -0.027087
3389.000000 0.056569
3390.000000 0.068533
3391.000000 0.105314
3392.000000 -0.022276
3393.000000 -0.047995
3394.000000 -0.051656
3395.000000 0.094500
3396.000000 0.040872
3397.000000 0.038591
3398.000000 0.089617
3399.000000 0.118586
3400.000000 -0.003918
3401.000000 -0.053075
3402.000000 0.052639
3403.000000 0.019108
3404.000000 -0.081395
3405.000000 -0.075864
3406.000000 -0.017026
3407.000000 0.433819
3408.000000 -0.043637
3409.000000 -0.006857
3410.000000 0.051982
3411.000000 0.041889
3412.000000 -0.050803
3413.000000 -0.139021
3414.000000 -0.064557
3415.000000 -0.113713
3416.000000 -0.009655
3417.000000 0.011501
3418.000000 0.101589
3419.000000 0.138371
3420.000000 0.092555
3421.000000 0.019962
3422.000000 0.031925
3423.000000 0.092144
3424.000000 -0.081458
3425.000000 -0.091552
3426.000000 -0.032714
3427.000000 0.035318
3428.000000 0.067627
3429.000000 0.049721
3430.000000 0.006997
3431.000000 0.043778
3432.000000 0.007212
3433.000000 0.098681
3434.000000 0.055956
3435.000000 -0.001012
3436.000000 -0.007765
3437.000000 -0.041296
3438.000000 -0.154332
3439.000000 0.601198
3440.000000 0.100305
3441.000000 0.043337
3442.000000 0.008425
3443.000000 -0.056357
3444.000000 0.022828
3445.000000 -0.041954
3446.000000 -0.029990
3447.000000 0.092729
3448.000000 0.048349
3449.000000 -0.071119
3450.000000 0.034595
3451.000000 0.094813
3452.000000 -0.099440
3453.000000 -0.062659
3454.000000 0.050868
3455.000000 0.126712
3456.000000 -0.013060
3457.000000 0.000284
3458.000000 0.027873
3459.000000 -0.021283
3460.000000 -0.090537
3461.000000 -0.006880
3462.000000 -0.002729
3463.000000 -0.028448
3464.000000 -0.002514
3465.000000 0.034266
3466.000000 0.038419
3467.000000 -0.018551
3468.000000 -0.126867
3469.000000 0.050540
3470.000000 0.132816
3471.000000 0.544597
3472.000000 0.020265
3473.000000 -0.005452
3474.000000 -0.040364
3475.000000 -0.042646
3476.000000 -0.049398
3477.000000 -0.153243
3478.000000 -0.086590
3479.000000 0.012690
3480.000000 0.046435
3481.000000 0.059780
3482.000000 0.110806
3483.000000 0.077274
3484.000000 -0.007603
3485.000000 -0.056760
3486.000000 0.025517
3487.000000 -0.008014
3488.000000 -0.017554
3489.000000 -0.004211
3490.000000 -0.125059
3491.000000 -0.166403
3492.000000 -0.149719
3493.000000 -0.034813
3494.000000 -0.100973
3495.000000 0.006120
3496.000000 -0.061696
3497.000000 0.084460
3498.000000 -0.005140
3499.000000 0.031643
3500.000000 -0.014174
3501.000000 0.014795
3502.000000 -0.035741
3503.000000 0.477603
3504.000000 -0.023291
3505.000000 0.068177
3506.000000 0.017641
3507.000000 -0.000265
3508.000000 0.063295
3509.000000 0.100075
3510.000000 0.080789
3511.000000 -0.015241
3512.000000 -0.012746
3513.000000 0.000597
3514.000000 0.004749
3515.000000 0.111843
3516.000000 0.034777
3517.000000 0.009058
3518.000000 -0.088353
3519.000000 0.065616
3520.000000 -0.101038
3521.000000 -0.087693
3522.000000 0.033645
3523.000000 0.015739
3524.000000 0.016798
3525.000000 -0.047983
3526.000000 -0.043831
3527.000000 0.024200
3528.000000 -0.043617
3529.000000 -0.022460
3530.000000 -0.002684
3531.000000 0.002846
3532.000000 -0.058594
3533.000000 -0.060876
3534.000000 -0.111411
3535.000000 0.597245
3536.000000 0.002601
3537.000000 -0.062180
3538.000000 0.043534
3539.000000 0.080315
3540.000000 -0.035814
3541.000000 -0.038095
3542.000000 -0.104256
3543.000000 0.010650
3544.000000 -0.064979
3545.000000 -0.098511
3546.000000 -0.117796
3547.000000 -0.049765
3548.000000 -0.040893
3549.000000 -0.019737
3550.000000 -0.054648
3551.000000 0.208696
3552.000000 0.066343
3553.000000 -0.045314
3554.000000 -0.017724
3555.000000 0.019057
3556.000000 0.098241
3557.000000 0.056897
3558.000000 0.029799
3559.000000 0.058768
3560.000000 0.006576
3561.000000 -0.026956
3562.000000 -0.022804
3563.000000 0.013977
3564.000000 0.069724
3565.000000 0.012755
3566.000000 -0.014344
3567.000000 0.459938
3568.000000 -0.080019
3569.000000 -0.004175
3570.000000 -0.046899
3571.000000 0.013321
3572.000000 -0.016871
3573.000000 -0.026964
3574.000000 -0.061875
3575.000000 -0.001657
3576.000000 -0.108536
3577.000000 -0.095192
3578.000000 0.119896
3579.000000 0.047303
3580.000000 -0.053201
3581.000000 0.014831
3582.000000 0.034607
3583.000000 -0.014549
3584.000000 0.033277
3585.000000 0.015371
3586.000000 0.050772
3587.000000 0.056304
3588.000000 0.096426
3589.000000 -0.038668
3590.000000 -0.073579
3591.000000 -0.075860
3592.000000 0.043822
3593.000000 -0.106896
3594.000000 -0.048057
3595.000000 0.098098
3596.000000 0.036658
3597.000000 0.018752
3598.000000 0.093216
3599.000000 0.708122
3600.000000 -0.089647
3601.000000 -0.052866
3602.000000 -0.009652
3603.000000 -0.011933
3604.000000 -0.065562
3605.000000 -0.106905
3606.000000 -0.134004
3607.000000 -0.097223
3608.000000 0.116210
3609.000000 -0.089196
3610.000000 -0.069419
3611.000000 0.014237
3612.000000 -0.015954
3613.000000 -0.026048
3614.000000 -0.021896
3615.000000 -0.008552
3616.000000 -0.104030
3617.000000 -0.153187
3618.000000 -0.227160
3619.000000 -0.081004
3620.000000 0.013806
3621.000000 -0.035350
3622.000000 -0.101512
3623.000000 -0.025667
3624.000000 -0.015360
3625.000000 -0.033266
3626.000000 -0.036927
3627.000000 -0.007958
3628.000000 -0.006899
3629.000000 -0.040431
3630.000000 -0.012842
3631.000000 0.523940
3632.000000 -0.062891
3633.000000 -0.072986
3634.000000 -0.037584
3635.000000 -0.094553
3636.000000 -0.038807
3637.000000 0.201101
3638.000000 0.158376
3639.000000 0.054532
3640.000000 0.025778
3641.000000 -0.031191
3642.000000 -0.019227
3643.000000 0.048805
3644.000000 -0.075136
3645.000000 -0.124292
3646.000000 -0.088891
3647.000000 0.119765
3648.000000 0.031237
3649.000000 -0.064794
3650.000000 -0.068454
3651.000000 -0.023861
3652.000000 -0.014990
3653.000000 -0.040708
3654.000000 -0.036557
3655.000000 -0.046651
3656.000000 -0.020717
3657.000000 -0.015186
3658.000000 -0.034472
3659.000000 0.017934
3660.000000 -0.004444
3661.000000 0.016712
3662.000000 0.059925
3663.000000 0.612332
3664.000000 -0.060437
3665.000000 0.077907
3666.000000 -0.074192
3667.000000 -0.146785
3668.000000 0.065211
3669.000000 0.000429
3670.000000 0.028019
3671.000000 -0.122700
3672.000000 -0.010829
3673.000000 -0.067798
3674.000000 -0.016772
3675.000000 -0.081553
3676.000000 -0.010182
3677.000000 0.104724
3678.000000 0.022939
3679.000000 0.012845
3680.000000 -0.090444
3681.000000 0.008837
3682.000000 -0.010450
3683.000000 -0.028355
3684.000000 -0.097610
3685.000000 0.009485
3686.000000 0.123011
3687.000000 0.144167
3688.000000 0.037288
3689.000000 -0.113431
3690.000000 -0.117093
3691.000000 -0.213123
3692.000000 -0.196439
3693.000000 -0.120595
3694.000000 -0.022694
3695.000000 0.631274
3696.000000 0.083505
3697.000000 0.042163
3698.000000 0.038501
3699.000000 0.114344
3700.000000 0.013842
3701.000000 -0.043128
3702.000000 -0.070226
3703.000000 -0.072507
3704.000000 -0.046574
3705.000000 -0.080105
3706.000000 0.033421
3707.000000 -0.039173
3708.000000 0.125949
3709.000000 0.045542
3710.000000 -0.020619
3711.000000 0.133350
3712.000000 0.063891
3713.000000 0.077235
3714.000000 0.034511
3715.000000 0.008793
3716.000000 0.009852
3717.000000 0.077883
3718.000000 -0.011715
3719.000000 -0.013997
3720.000000 -0.074001
3721.000000 -0.123157
3722.000000 -0.064319
3723.000000 0.058401
3724.000000 0.082897
3725.000000 0.064991
3726.000000 0.061330
3727.000000 0.598110
3728.000000 0.042529
3729.000000 -0.030064
3730.000000 -0.025913
3731.000000 0.026493
3732.000000 0.105677
3733.000000 -0.013792
3734.000000 -0.056515
3735.000000 -0.011921
3736.000000 -0.001613
3737.000000 -0.035144
3738.000000 -0.116930
3739.000000 -0.087962
3740.000000 -0.063465
3741.000000 -0.065746
3742.000000 0.008718
3743.000000 0.076749
3744.000000 -0.049979
3745.000000 -0.075697
3746.000000 -0.110608
3747.000000 -0.112890
3748.000000 -0.072768
3749.000000 0.003076
3750.000000 -0.039648
3751.000000 -0.073179
3752.000000 -0.008184
3753.000000 -0.010464
3754.000000 -0.045376
3755.000000 0.053905
3756.000000 -0.062223
3757.000000 -0.048879
3758.000000 0.025585
3759.000000 0.499866
3760.000000 -0.118216
3761.000000 0.098253
3762.000000 0.063342
3763.000000 0.068874
3764.000000 -0.039442
3765.000000 -0.119848
3766.000000 -0.123510
3767.000000 -0.078915
3768.000000 -0.099858
3769.000000 -0.055264
3770.000000 0.003575
3771.000000 -0.115894
3772.000000 -0.067960
3773.000000 0.023509
3774.000000 0.074535
3775.000000 0.150379
3776.000000 0.007163
3777.000000 -0.135742
3778.000000 -0.069091
3779.000000 -0.118248
3780.000000 -0.070313
3781.000000 -0.017907
3782.000000 0.009682
3783.000000 0.054276
3784.000000 -0.021354
3785.000000 0.109178
3786.000000 0.050829
3787.000000 0.040735
3788.000000 0.033982
3789.000000 0.039513
3790.000000 -0.018835
3791.000000 0.572634
3792.000000 -0.037636
3793.000000 -0.149292
3794.000000 -0.012328
3795.000000 -0.061484
3796.000000 0.103637
3797.000000 0.093544
3798.000000 0.050820
3799.000000 -0.037399
3800.000000 -0.011466
3801.000000 0.025316
3802.000000 -0.064282
3803.000000 -0.043127
3804.000000 -0.003005
3805.000000 -0.091224
3806.000000 -0.102697
3807.000000 0.168459
3808.000000 0.026107
3809.000000 0.031638
3810.000000 0.020165
3811.000000 -0.068054
3812.000000 -0.043558
3813.000000 0.008848
3814.000000 -0.002626
3815.000000 -0.083031
3816.000000 0.036652
3817.000000 -0.067192
3818.000000 0.061960
3819.000000 0.028428
3820.000000 -0.087700
3821.000000 -0.043106
3822.000000 -0.015518
3823.000000 0.615014
3824.000000 -0.057755
3825.000000 0.025901
3826.000000 -0.001198
3827.000000 -0.073791
3828.000000 -0.064920
3829.000000 0.003111
3830.000000 0.085388
3831.000000 -0.026269
3832.000000 -0.015960
3833.000000 -0.041679
3834.000000 -0.045341
3835.000000 0.077379
3836.000000 0.101875
3837.000000 -0.025406
3838.000000 -0.068130
3839.000000 0.070214
3840.000000 -0.021312
3841.000000 -0.054842
3842.000000 -0.066317
3843.000000 0.009527
3844.000000 -0.090976
3845.000000 -0.030757
3846.000000 0.035894
3847.000000 0.025801
3848.000000 -0.042017
3849.000000 -0.052110
3850.000000 -0.040146
3851.000000 -0.003366
3852.000000 0.028944
3853.000000 -0.004588
3854.000000 0.077688
3855.000000 0.653533
3856.000000 0.035451
3857.000000 0.048795
3858.000000 0.013884
3859.000000 -0.089959
3860.000000 0.036099
3861.000000 0.080694
3862.000000 0.037970
3863.000000 0.027875
3864.000000 -0.016504
3865.000000 -0.050035
3866.000000 0.063492
3867.000000 -0.040352
3868.000000 -0.070544
3869.000000 -0.213449
3870.000000 -0.217111
3871.000000 0.054045
3872.000000 0.021068
3873.000000 0.010974
3874.000000 -0.070811
3875.000000 -0.143405
3876.000000 -0.150159
3877.000000 -0.011815
3878.000000 -0.023288
3879.000000 -0.220882
3880.000000 -0.116824
3881.000000 -0.150355
3882.000000 -0.013391
3883.000000 -0.000047
3884.000000 -0.006800
3885.000000 0.006543
3886.000000 0.049756
3887.000000 0.492789
3888.000000 -0.015918
3889.000000 0.036488
3890.000000 -0.037486
3891.000000 -0.071016
3892.000000 0.055042
3893.000000 0.005886
3894.000000 0.064725
3895.000000 0.109318
3896.000000 0.104002
3897.000000 0.047033
3898.000000 -0.112878
3899.000000 -0.076097
3900.000000 -0.067225
3901.000000 0.000805
3902.000000 0.083083
3903.000000 0.143301
3904.000000 -0.023351
3905.000000 0.083742
3906.000000 0.048830
3907.000000 0.015300
3908.000000 0.008546
3909.000000 -0.009359
3910.000000 -0.036459
3911.000000 -0.030927
3912.000000 0.065319
3913.000000 -0.038525
3914.000000 -0.049999
3915.000000 -0.013217
3916.000000 0.050341
3917.000000 -0.053502
3918.000000 -0.088413
3919.000000 0.573368
3920.000000 -0.060339
3921.000000 -0.000119
3922.000000 -0.003781
3923.000000 0.048625
3924.000000 0.026247
3925.000000 0.063028
3926.000000 0.098430
3927.000000 -0.005414
3928.000000 -0.065419
3929.000000 0.026050
3930.000000 -0.001049
3931.000000 0.137295
3932.000000 0.036792
3933.000000 0.034510
3934.000000 0.038662
3935.000000 0.020756
3936.000000 -0.035658
3937.000000 0.024560
3938.000000 -0.033789
3939.000000 -0.020445
3940.000000 -0.042823
3941.000000 -0.060730
3942.000000 -0.111265
3943.000000 0.019265
3944.000000 0.131136
3945.000000 0.042917
3946.000000 0.031444
3947.000000 -0.072400
3948.000000 0.100534
3949.000000 -0.050185
3950.000000 -0.053845
3951.000000 0.568873
3952.000000 -0.002333
3953.000000 -0.129615
3954.000000 -0.062963
3955.000000 0.020693
3956.000000 -0.048560
3957.000000 0.011659
3958.000000 -0.062315
3959.000000 -0.002096
3960.000000 0.016024
3961.000000 -0.095632
3962.000000 -0.036793
3963.000000 -0.148450
3964.000000 -0.147390
3965.000000 -0.094984
3966.000000 -0.114270
3967.000000 0.063137
3968.000000 -0.115698
3969.000000 -0.039854
3970.000000 -0.020078
3971.000000 0.032329
3972.000000 0.009950
3973.000000 -0.109519
3974.000000 -0.066304
3975.000000 -0.029524
3976.000000 -0.027028
3977.000000 -0.037122
3978.000000 -0.001721
3979.000000 0.066312
3980.000000 0.137682
3981.000000 0.033840
3982.000000 0.053615
3983.000000 0.606021
3984.000000 0.027003
3985.000000 -0.045591
3986.000000 -0.111752
3987.000000 -0.114034
3988.000000 -0.089537
3989.000000 -0.123068
3990.000000 -0.126729
3991.000000 -0.043072
3992.000000 -0.087453
3993.000000 -0.066296
3994.000000 -0.038707
3995.000000 -0.072238
3996.000000 -0.094616
3997.000000 -0.003148
3998.000000 -0.022434
3999.000000 0.006535
4000.000000 -0.081130
4001.000000 -0.036536
4002.000000 -0.079260
4003.000000 -0.058104
4004.000000 0.005456
4005.000000 -0.059326
4006.000000 0.022950
4007.000000 -0.018393
4008.000000 -0.008085
4009.000000 -0.033803
4010.000000 -0.045277
4011.000000 -0.156934
4012.000000 -0.101187
4013.000000 0.005906
4014.000000 0.072559
4015.000000 0.624964
4016.000000 -0.032179
4017.000000 -0.065711
4018.000000 -0.100622
4019.000000 -0.048215
4020.000000 -0.031532
4021.000000 -0.002562
4022.000000 0.095339
4023.000000 0.077432
4024.000000 -0.107572
4025.000000 -0.016103
4026.000000 0.019298
4027.000000 -0.045483
4028.000000 -0.075675
4029.000000 -0.007643
4030.000000 0.012134
4031.000000 0.127039
4032.000000 0.077574
4033.000000 -0.018456
4034.000000 -0.092430
4035.000000 -0.016587
4036.000000 0.015723
4037.000000 0.029066
4038.000000 0.041030
4039.000000 0.007500
4040.000000 -0.091568
4041.000000 0.023339
4042.000000 -0.035010
4043.000000 -0.052917
4044.000000 -0.028419
4045.000000 0.023986
4046.000000 -0.065612
4047.000000 0.502420
4048.000000 -0.037537
4049.000000 0.108619
4050.000000 -0.137230
4051.000000 -0.030136
4052.000000 -0.052514
4053.000000 -0.062608
4054.000000 0.058731
4055.000000 0.001762
4056.000000 0.027696
4057.000000 0.025414
4058.000000 -0.111060
4059.000000 0.027285
4060.000000 0.129906
4061.000000 0.057313
4062.000000 -0.008849
4063.000000 -0.003318
4064.000000 0.034017
4065.000000 -0.069826
4066.000000 -0.089112
4067.000000 -0.083581
4068.000000 -0.074710
4069.000000 -0.014491
4070.000000 0.059973
4071.000000 0.088942
4072.000000 0.099250
4073.000000 -0.067094
4074.000000 -0.047317
4075.000000 -0.033973
4076.000000 0.006148
4077.000000 0.011680
4078.000000 0.078330
4079.000000 0.576049
4080.000000 -0.143595
4081.000000 -0.020875
4082.000000 0.014526
4083.000000 -0.073693
4084.000000 -0.072634
4085.000000 -0.012415
4086.000000 0.015174
4087.000000 -0.033982
4088.000000 -0.008050
4089.000000 0.028732
4090.000000 -0.084305
4091.000000 -0.055336
4092.000000 -0.046464
4093.000000 -0.126870
4094.000000 -0.193031
4095.000000 0.000000


==> Plots/SingleRun_INL/hist_est_inl.dat <==
0.000000 0.054688
1.000000 -0.085938
2.000000 -0.031250
3.000000 -0.156250
4.000000 -0.093750
5.000000 -0.085938
6.000000 -0.156250
7.000000 -0.164062
8.000000 -0.132812
9.000000 -0.218750
10.000000 -0.218750
11.000000 -0.296875
12.000000 -0.281250
13.000000 -0.281250
14.000000 -0.312500
15.000000 0.265625
16.000000 0.250000
17.000000 0.320312
18.000000 0.273438
19.000000 0.195312
20.000000 0.179688
21.000000 0.171875
22.000000 0.132812
23.000000 0.164062
24.000000 0.117188
25.000000 0.039062
26.000000 0.054688
27.000000 -0.015625
28.000000 0.062500
29.000000 -0.070312
30.000000 -0.015625
31.000000 -0.031250
32.000000 -0.062500
33.000000 -0.117188
34.000000 -0.054688
35.000000 -0.109375
36.000000 -0.132812
37.000000 -0.046875
38.000000 -0.078125
39.000000 -0.210938
40.000000 -0.289062
41.000000 -0.289062
42.000000 -0.132812
43.000000 -0.195312
44.000000 -0.289062
45.000000 -0.265625
46.000000 -0.359375
47.000000 0.218750
48.000000 0.289062
49.000000 0.281250
50.000000 0.304688
51.000000 0.210938
52.000000 0.156250
53.000000 0.164062
54.000000 0.085938
55.000000 0.226562
56.000000 0.070312
57.000000 0.078125
58.000000 0.109375
59.000000 0.078125
60.000000 -0.007812
61.000000 -0.132812
62.000000 -0.101562
63.000000 0.109375
64.000000 0.101562
65.000000 0.132812
66.000000 0.078125
67.000000 -0.015625
68.000000 -0.023438
69.000000 -0.085938
70.000000 -0.140625
71.000000 -0.101562
72.000000 -0.218750
73.000000 -0.304688
74.000000 -0.265625
75.000000 -0.132812
76.000000 -0.195312
77.000000 -0.195312
78.000000 -0.257812
79.000000 0.226562
80.000000 0.273438
81.000000 0.132812
82.000000 0.148438
83.000000 0.296875
84.000000 0.210938
85.000000 0.179688
86.000000 0.242188
87.000000 0.203125
88.000000 0.171875
89.000000 0.210938
90.000000 0.156250
91.000000 0.117188
92.000000 0.054688
93.000000 0.109375
94.000000 0.078125
95.000000 0.070312
96.000000 0.031250
97.000000 0.000000
98.000000 0.046875
99.000000 -0.078125
100.000000 0.031250
101.000000 -0.125000
102.000000 -0.093750
103.000000 -0.109375
104.000000 -0.164062
105.000000 -0.125000
106.000000 -0.140625
107.000000 -0.125000
108.000000 -0.132812
109.000000 -0.179688
110.000000 -0.289062
111.000000 0.171875
112.000000 0.187500
113.000000 0.273438
114.000000 0.281250
115.000000 0.203125
116.000000 0.125000
117.000000 0.203125
118.000000 0.179688
119.000000 0.171875
120.000000 0.242188
121.000000 0.257812
122.000000 0.140625
123.000000 0.156250
124.000000 0.078125
125.000000 0.015625
126.000000 0.156250
127.000000 0.203125
128.000000 0.164062
129.000000 0.156250
130.000000 0.132812
131.000000 0.242188
132.000000 0.101562
133.000000 0.062500
134.000000 0.062500
135.000000 -0.054688
136.000000 -0.039062
137.000000 -0.156250
138.000000 -0.023438
139.000000 0.054688
140.000000 -0.085938
141.000000 -0.187500
142.000000 -0.125000
143.000000 0.445312
144.000000 0.468750
145.000000 0.421875
146.000000 0.406250
147.000000 0.281250
148.000000 0.265625
149.000000 0.281250
150.000000 0.281250
151.000000 0.179688
152.000000 0.132812
153.000000 0.125000
154.000000 0.109375
155.000000 0.117188
156.000000 0.171875
157.000000 0.125000
158.000000 0.140625
159.000000 0.156250
160.000000 0.226562
161.000000 0.109375
162.000000 -0.023438
163.000000 -0.054688
164.000000 -0.039062
165.000000 -0.070312
166.000000 -0.132812
167.000000 0.093750
168.000000 0.007812
169.000000 -0.015625
170.000000 -0.070312
171.000000 -0.039062
172.000000 -0.101562
173.000000 -0.148438
174.000000 -0.054688
175.000000 0.375000
176.000000 0.328125
177.000000 0.367188
178.000000 0.226562
179.000000 0.242188
180.000000 0.304688
181.000000 0.265625
182.000000 0.265625
183.000000 0.351562
184.000000 0.312500
185.000000 0.265625
186.000000 0.164062
187.000000 0.242188
188.000000 0.195312
189.000000 0.093750
190.000000 0.023438
191.000000 0.195312
192.000000 0.218750
193.000000 0.296875
194.000000 0.148438
195.000000 0.132812
196.000000 0.101562
197.000000 0.078125
198.000000 0.078125
199.000000 0.078125
200.000000 0.078125
201.000000 0.015625
202.000000 0.007812
203.000000 0.007812
204.000000 -0.007812
205.000000 -0.070312
206.000000 -0.148438
207.000000 0.531250
208.000000 0.460938
209.000000 0.398438
210.000000 0.398438
211.000000 0.406250
212.000000 0.421875
213.000000 0.367188
214.000000 0.242188
215.000000 0.382812
216.000000 0.250000
217.000000 0.335938
218.000000 0.304688
219.000000 0.257812
220.000000 0.164062
221.000000 0.171875
222.000000 0.257812
223.000000 0.312500
224.000000 0.218750
225.000000 0.171875
226.000000 0.171875
227.000000 0.226562
228.000000 0.195312
229.000000 0.132812
230.000000 0.140625
231.000000 0.101562
232.000000 0.179688
233.000000 0.078125
234.000000 0.062500
235.000000 -0.093750
236.000000 -0.101562
237.000000 -0.031250
238.000000 -0.195312
239.000000 0.429688
240.000000 0.453125
241.000000 0.593750
242.000000 0.570312
243.000000 0.429688
244.000000 0.453125
245.000000 0.335938
246.000000 0.375000
247.000000 0.335938
248.000000 0.328125
249.000000 0.218750
250.000000 0.343750
251.000000 0.234375
252.000000 0.359375
253.000000 0.343750
254.000000 0.234375
255.000000 0.242188
256.000000 0.203125
257.000000 0.171875
258.000000 0.226562
259.000000 0.218750
260.000000 0.132812
261.000000 0.164062
262.000000 -0.039062
263.000000 0.117188
264.000000 0.070312
265.000000 0.171875
266.000000 0.148438
267.000000 -0.054688
268.000000 0.109375
269.000000 0.007812
270.000000 -0.085938
271.000000 0.664062
272.000000 0.515625
273.000000 0.414062
274.000000 0.390625
275.000000 0.445312
276.000000 0.523438
277.000000 0.382812
278.000000 0.359375
279.000000 0.375000
280.000000 0.281250
281.000000 0.187500
282.000000 0.218750
283.000000 0.281250
284.000000 0.226562
285.000000 0.250000
286.000000 0.210938
287.000000 0.289062
288.000000 0.273438
289.000000 0.304688
290.000000 0.265625
291.000000 0.203125
292.000000 0.148438
293.000000 0.109375
294.000000 0.109375
295.000000 0.054688
296.000000 0.109375
297.000000 0.000000
298.000000 0.023438
299.000000 -0.023438
300.000000 0.046875
301.000000 0.023438
302.000000 -0.031250
303.000000 0.500000
304.000000 0.398438
305.000000 0.375000
306.000000 0.312500
307.000000 0.406250
308.000000 0.406250
309.000000 0.398438
310.000000 0.351562
311.000000 0.312500
312.000000 0.296875
313.000000 0.296875
314.000000 0.320312
315.000000 0.335938
316.000000 0.242188
317.000000 0.218750
318.000000 0.171875
319.000000 0.296875
320.000000 0.281250
321.000000 0.187500
322.000000 0.140625
323.000000 0.148438
324.000000 0.164062
325.000000 0.156250
326.000000 0.164062
327.000000 0.250000
328.000000 0.085938
329.000000 0.000000
330.000000 0.000000
331.000000 0.039062
332.000000 0.101562
333.000000 0.070312
334.000000 0.117188
335.000000 0.640625
336.000000 0.632812
337.000000 0.562500
338.000000 0.523438
339.000000 0.562500
340.000000 0.437500
341.000000 0.406250
342.000000 0.328125
343.000000 0.289062
344.000000 0.453125
345.000000 0.476562
346.000000 0.484375
347.000000 0.437500
348.000000 0.203125
349.000000 0.289062
350.000000 0.203125
351.000000 0.500000
352.000000 0.312500
353.000000 0.320312
354.000000 0.226562
355.000000 0.210938
356.000000 0.171875
357.000000 0.312500
358.000000 0.250000
359.000000 0.289062
360.000000 0.273438
361.000000 0.171875
362.000000 0.125000
363.000000 0.109375
364.000000 0.062500
365.000000 0.039062
366.000000 0.101562
367.000000 0.593750
368.000000 0.492188
369.000000 0.468750
370.000000 0.343750
371.000000 0.453125
372.000000 0.539062
373.000000 0.546875
374.000000 0.460938
375.000000 0.484375
376.000000 0.351562
377.000000 0.328125
378.000000 0.312500
379.000000 0.414062
380.000000 0.289062
381.000000 0.250000
382.000000 0.218750
383.000000 0.421875
384.000000 0.351562
385.000000 0.468750
386.000000 0.445312
387.000000 0.289062
388.000000 0.312500
389.000000 0.335938
390.000000 0.195312
391.000000 0.218750
392.000000 0.203125
393.000000 0.195312
394.000000 0.125000
395.000000 0.148438
396.000000 0.164062
397.000000 0.156250
398.000000 0.156250
399.000000 0.695312
400.000000 0.640625
401.000000 0.703125
402.000000 0.617188
403.000000 0.539062
404.000000 0.562500
405.000000 0.500000
406.000000 0.492188
407.000000 0.484375
408.000000 0.437500
409.000000 0.390625
410.000000 0.390625
411.000000 0.351562
412.000000 0.382812
413.000000 0.320312
414.000000 0.296875
415.000000 0.328125
416.000000 0.382812
417.000000 0.273438
418.000000 0.414062
419.000000 0.312500
420.000000 0.281250
421.000000 0.382812
422.000000 0.164062
423.000000 0.195312
424.000000 0.234375
425.000000 0.242188
426.000000 0.171875
427.000000 0.187500
428.000000 0.085938
429.000000 0.156250
430.000000 0.070312
431.000000 0.671875
432.000000 0.632812
433.000000 0.546875
434.000000 0.500000
435.000000 0.554688
436.000000 0.445312
437.000000 0.562500
438.000000 0.585938
439.000000 0.460938
440.000000 0.421875
441.000000 0.382812
442.000000 0.460938
443.000000 0.453125
444.000000 0.335938
445.000000 0.328125
446.000000 0.296875
447.000000 0.468750
448.000000 0.414062
449.000000 0.414062
450.000000 0.414062
451.000000 0.421875
452.000000 0.382812
453.000000 0.437500
454.000000 0.281250
455.000000 0.273438
456.000000 0.281250
457.000000 0.242188
458.000000 0.148438
459.000000 0.117188
460.000000 0.179688
461.000000 0.171875
462.000000 0.007812
463.000000 0.742188
464.000000 0.765625
465.000000 0.609375
466.000000 0.656250
467.000000 0.656250
468.000000 0.585938
469.000000 0.507812
470.000000 0.492188
471.000000 0.664062
472.000000 0.539062
473.000000 0.554688
474.000000 0.492188
475.000000 0.546875
476.000000 0.476562
477.000000 0.312500
478.000000 0.375000
479.000000 0.546875
480.000000 0.578125
481.000000 0.398438
482.000000 0.453125
483.000000 0.320312
484.000000 0.296875
485.000000 0.281250
486.000000 0.281250
487.000000 0.351562
488.000000 0.335938
489.000000 0.328125
490.000000 0.328125
491.000000 0.203125
492.000000 0.179688
493.000000 0.132812
494.000000 0.203125
495.000000 0.710938
496.000000 0.710938
497.000000 0.734375
498.000000 0.640625
499.000000 0.679688
500.000000 0.523438
501.000000 0.492188
502.000000 0.546875
503.000000 0.562500
504.000000 0.570312
505.000000 0.476562
506.000000 0.593750
507.000000 0.515625
508.000000 0.570312
509.000000 0.507812
510.000000 0.500000
511.000000 0.281250
512.000000 0.218750
513.000000 0.140625
514.000000 0.179688
515.000000 0.203125
516.000000 0.156250
517.000000 0.218750
518.000000 0.218750
519.000000 0.187500
520.000000 0.117188
521.000000 0.148438
522.000000 0.015625
523.000000 -0.023438
524.000000 -0.109375
525.000000 0.054688
526.000000 -0.093750
527.000000 0.453125
528.000000 0.484375
529.000000 0.359375
530.000000 0.390625
531.000000 0.382812
532.000000 0.367188
533.000000 0.304688
534.000000 0.359375
535.000000 0.187500
536.000000 0.109375
537.000000 0.187500
538.000000 0.187500
539.000000 0.281250
540.000000 0.296875
541.000000 0.242188
542.000000 0.179688
543.000000 0.195312
544.000000 0.109375
545.000000 0.187500
546.000000 0.140625
547.000000 0.093750
548.000000 0.140625
549.000000 0.078125
550.000000 0.164062
551.000000 0.007812
552.000000 -0.046875
553.000000 0.101562
554.000000 -0.007812
555.000000 -0.054688
556.000000 -0.078125
557.000000 -0.117188
558.000000 -0.023438
559.000000 0.515625
560.000000 0.421875
561.000000 0.554688
562.000000 0.437500
563.000000 0.484375
564.000000 0.390625
565.000000 0.218750
566.000000 0.093750
567.000000 0.320312
568.000000 0.273438
569.000000 0.375000
570.000000 0.382812
571.000000 0.289062
572.000000 0.273438
573.000000 0.218750
574.000000 0.132812
575.000000 0.312500
576.000000 0.320312
577.000000 0.312500
578.000000 0.132812
579.000000 0.210938
580.000000 0.226562
581.000000 0.195312
582.000000 0.289062
583.000000 0.210938
584.000000 0.132812
585.000000 0.156250
586.000000 0.046875
587.000000 0.179688
588.000000 0.164062
589.000000 0.054688
590.000000 0.000000
591.000000 0.578125
592.000000 0.515625
593.000000 0.476562
594.000000 0.539062
595.000000 0.468750
596.000000 0.476562
597.000000 0.359375
598.000000 0.382812
599.000000 0.414062
600.000000 0.351562
601.000000 0.351562
602.000000 0.242188
603.000000 0.460938
604.000000 0.445312
605.000000 0.375000
606.000000 0.273438
607.000000 0.445312
608.000000 0.476562
609.000000 0.289062
610.000000 0.367188
611.000000 0.304688
612.000000 0.179688
613.000000 0.140625
614.000000 0.164062
615.000000 0.273438
616.000000 0.179688
617.000000 0.109375
618.000000 -0.007812
619.000000 0.171875
620.000000 0.101562
621.000000 0.039062
622.000000 0.109375
623.000000 0.632812
624.000000 0.539062
625.000000 0.500000
626.000000 0.570312
627.000000 0.476562
628.000000 0.539062
629.000000 0.492188
630.000000 0.390625
631.000000 0.382812
632.000000 0.460938
633.000000 0.437500
634.000000 0.359375
635.000000 0.304688
636.000000 0.328125
637.000000 0.367188
638.000000 0.281250
639.000000 0.312500
640.000000 0.406250
641.000000 0.273438
642.000000 0.437500
643.000000 0.320312
644.000000 0.257812
645.000000 0.179688
646.000000 0.218750
647.000000 0.203125
648.000000 0.273438
649.000000 0.250000
650.000000 0.171875
651.000000 0.156250
652.000000 0.023438
653.000000 0.078125
654.000000 0.187500
655.000000 0.609375
656.000000 0.578125
657.000000 0.546875
658.000000 0.554688
659.000000 0.437500
660.000000 0.601562
661.000000 0.554688
662.000000 0.406250
663.000000 0.484375
664.000000 0.531250
665.000000 0.398438
666.000000 0.429688
667.000000 0.335938
668.000000 0.351562
669.000000 0.335938
670.000000 0.250000
671.000000 0.414062
672.000000 0.421875
673.000000 0.281250
674.000000 0.257812
675.000000 0.343750
676.000000 0.343750
677.000000 0.296875
678.000000 0.164062
679.000000 0.242188
680.000000 0.234375
681.000000 0.164062
682.000000 0.132812
683.000000 0.140625
684.000000 0.179688
685.000000 0.171875
686.000000 0.171875
687.000000 0.609375
688.000000 0.609375
689.000000 0.593750
690.000000 0.601562
691.000000 0.640625
692.000000 0.617188
693.000000 0.562500
694.000000 0.578125
695.000000 0.484375
696.000000 0.531250
697.000000 0.414062
698.000000 0.421875
699.000000 0.390625
700.000000 0.296875
701.000000 0.328125
702.000000 0.250000
703.000000 0.421875
704.000000 0.421875
705.000000 0.453125
706.000000 0.375000
707.000000 0.304688
708.000000 0.281250
709.000000 0.328125
710.000000 0.250000
711.000000 0.406250
712.000000 0.351562
713.000000 0.296875
714.000000 0.265625
715.000000 0.195312
716.000000 0.156250
717.000000 0.226562
718.000000 0.171875
719.000000 0.648438
720.000000 0.687500
721.000000 0.617188
722.000000 0.578125
723.000000 0.500000
724.000000 0.515625
725.000000 0.523438
726.000000 0.515625
727.000000 0.390625
728.000000 0.421875
729.000000 0.468750
730.000000 0.445312
731.000000 0.492188
732.000000 0.367188
733.000000 0.500000
734.000000 0.437500
735.000000 0.539062
736.000000 0.492188
737.000000 0.421875
738.000000 0.367188
739.000000 0.351562
740.000000 0.343750
741.000000 0.304688
742.000000 0.398438
743.000000 0.375000
744.000000 0.398438
745.000000 0.390625
746.000000 0.351562
747.000000 0.203125
748.000000 0.015625
749.000000 0.226562
750.000000 0.148438
751.000000 0.710938
752.000000 0.828125
753.000000 0.835938
754.000000 0.773438
755.000000 0.765625
756.000000 0.703125
757.000000 0.773438
758.000000 0.648438
759.000000 0.632812
760.000000 0.562500
761.000000 0.570312
762.000000 0.500000
763.000000 0.570312
764.000000 0.468750
765.000000 0.445312
766.000000 0.453125
767.000000 0.398438
768.000000 0.312500
769.000000 0.453125
770.000000 0.445312
771.000000 0.351562
772.000000 0.421875
773.000000 0.335938
774.000000 0.265625
775.000000 0.320312
776.000000 0.320312
777.000000 0.210938
778.000000 0.195312
779.000000 0.187500
780.000000 0.156250
781.000000 0.164062
782.000000 0.164062
783.000000 0.687500
784.000000 0.726562
785.000000 0.585938
786.000000 0.500000
787.000000 0.554688
788.000000 0.554688
789.000000 0.437500
790.000000 0.453125
791.000000 0.578125
792.000000 0.570312
793.000000 0.453125
794.000000 0.453125
795.000000 0.476562
796.000000 0.343750
797.000000 0.500000
798.000000 0.359375
799.000000 0.539062
800.000000 0.398438
801.000000 0.375000
802.000000 0.359375
803.000000 0.500000
804.000000 0.359375
805.000000 0.398438
806.000000 0.304688
807.000000 0.101562
808.000000 0.250000
809.000000 0.273438
810.000000 0.335938
811.000000 0.273438
812.000000 0.250000
813.000000 0.210938
814.000000 0.125000
815.000000 0.671875
816.000000 0.640625
817.000000 0.718750
818.000000 0.617188
819.000000 0.695312
820.000000 0.695312
821.000000 0.656250
822.000000 0.679688
823.000000 0.632812
824.000000 0.578125
825.000000 0.500000
826.000000 0.453125
827.000000 0.453125
828.000000 0.343750
829.000000 0.429688
830.000000 0.437500
831.000000 0.546875
832.000000 0.492188
833.000000 0.546875
834.000000 0.468750
835.000000 0.429688
836.000000 0.421875
837.000000 0.382812
838.000000 0.390625
839.000000 0.437500
840.000000 0.375000
841.000000 0.328125
842.000000 0.289062
843.000000 0.257812
844.000000 0.210938
845.000000 0.234375
846.000000 0.289062
847.000000 0.781250
848.000000 0.726562
849.000000 0.648438
850.000000 0.593750
851.000000 0.687500
852.000000 0.531250
853.000000 0.617188
854.000000 0.695312
855.000000 0.609375
856.000000 0.484375
857.000000 0.507812
858.000000 0.562500
859.000000 0.515625
860.000000 0.476562
861.000000 0.468750
862.000000 0.476562
863.000000 0.375000
864.000000 0.593750
865.000000 0.500000
866.000000 0.515625
867.000000 0.445312
868.000000 0.460938
869.000000 0.539062
870.000000 0.523438
871.000000 0.554688
872.000000 0.375000
873.000000 0.312500
874.000000 0.335938
875.000000 0.156250
876.000000 0.257812
877.000000 0.156250
878.000000 0.203125
879.000000 0.921875
880.000000 0.843750
881.000000 0.828125
882.000000 0.679688
883.000000 0.710938
884.000000 0.664062
885.000000 0.742188
886.000000 0.664062
887.000000 0.609375
888.000000 0.687500
889.000000 0.656250
890.000000 0.492188
891.000000 0.546875
892.000000 0.546875
893.000000 0.671875
894.000000 0.664062
895.000000 0.656250
896.000000 0.656250
897.000000 0.640625
898.000000 0.523438
899.000000 0.625000
900.000000 0.609375
901.000000 0.523438
902.000000 0.679688
903.000000 0.632812
904.000000 0.414062
905.000000 0.398438
906.000000 0.398438
907.000000 0.390625
908.000000 0.445312
909.000000 0.335938
910.000000 0.351562
911.000000 0.781250
912.000000 0.843750
913.000000 0.812500
914.000000 0.734375
915.000000 0.687500
916.000000 0.734375
917.000000 0.656250
918.000000 0.757812
919.000000 0.656250
920.000000 0.546875
921.000000 0.546875
922.000000 0.578125
923.000000 0.593750
924.000000 0.648438
925.000000 0.664062
926.000000 0.585938
927.000000 0.687500
928.000000 0.648438
929.000000 0.531250
930.000000 0.539062
931.000000 0.476562
932.000000 0.445312
933.000000 0.578125
934.000000 0.515625
935.000000 0.492188
936.000000 0.515625
937.000000 0.445312
938.000000 0.546875
939.000000 0.281250
940.000000 0.328125
941.000000 0.281250
942.000000 0.218750
943.000000 0.835938
944.000000 0.984375
945.000000 0.828125
946.000000 0.828125
947.000000 0.820312
948.000000 0.703125
949.000000 0.687500
950.000000 0.679688
951.000000 0.726562
952.000000 0.554688
953.000000 0.617188
954.000000 0.773438
955.000000 0.664062
956.000000 0.539062
957.000000 0.617188
958.000000 0.593750
959.000000 0.718750
960.000000 0.656250
961.000000 0.750000
962.000000 0.710938
963.000000 0.570312
964.000000 0.570312
965.000000 0.468750
966.000000 0.484375
967.000000 0.406250
968.000000 0.554688
969.000000 0.554688
970.000000 0.476562
971.000000 0.390625
972.000000 0.453125
973.000000 0.484375
974.000000 0.476562
975.000000 0.875000
976.000000 0.867188
977.000000 0.890625
978.000000 0.843750
979.000000 0.976562
980.000000 0.898438
981.000000 0.859375
982.000000 0.929688
983.000000 0.882812
984.000000 0.812500
985.000000 0.757812
986.000000 0.726562
987.000000 0.726562
988.000000 0.757812
989.000000 0.726562
990.000000 0.476562
991.000000 0.734375
992.000000 0.765625
993.000000 0.718750
994.000000 0.601562
995.000000 0.570312
996.000000 0.476562
997.000000 0.523438
998.000000 0.585938
999.000000 0.617188
1000.000000 0.585938
1001.000000 0.515625
1002.000000 0.367188
1003.000000 0.500000
1004.000000 0.304688
1005.000000 0.421875
1006.000000 0.390625
1007.000000 1.000000
1008.000000 1.093750
1009.000000 1.039062
1010.000000 0.742188
1011.000000 0.789062
1012.000000 0.820312
1013.000000 0.804688
1014.000000 0.851562
1015.000000 0.804688
1016.000000 0.750000
1017.000000 0.765625
1018.000000 0.750000
1019.000000 0.757812
1020.000000 0.734375
1021.000000 0.664062
1022.000000 0.625000
1023.000000 0.164062
1024.000000 0.296875
1025.000000 0.250000
1026.000000 0.218750
1027.000000 0.265625
1028.000000 0.085938
1029.000000 0.078125
1030.000000 0.023438
1031.000000 0.140625
1032.000000 0.031250
1033.000000 0.078125
1034.000000 0.039062
1035.000000 0.085938
1036.000000 0.093750
1037.000000 0.070312
1038.000000 0.046875
1039.000000 0.484375
1040.000000 0.476562
1041.000000 0.492188
1042.000000 0.406250
1043.000000 0.445312
1044.000000 0.523438
1045.000000 0.367188
1046.000000 0.351562
1047.000000 0.421875
1048.000000 0.343750
1049.000000 0.304688
1050.000000 0.250000
1051.000000 0.304688
1052.000000 0.304688
1053.000000 0.351562
1054.000000 0.226562
1055.000000 0.210938
1056.000000 0.296875
1057.000000 0.335938
1058.000000 0.179688
1059.000000 0.132812
1060.000000 0.156250
1061.000000 0.226562
1062.000000 0.070312
1063.000000 0.062500
1064.000000 0.132812
1065.000000 -0.039062
1066.000000 -0.031250
1067.000000 0.062500
1068.000000 0.062500
1069.000000 0.062500
1070.000000 -0.039062
1071.000000 0.593750
1072.000000 0.523438
1073.000000 0.500000
1074.000000 0.468750
1075.000000 0.453125
1076.000000 0.484375
1077.000000 0.335938
1078.000000 0.304688
1079.000000 0.328125
1080.000000 0.320312
1081.000000 0.359375
1082.000000 0.320312
1083.000000 0.304688
1084.000000 0.289062
1085.000000 0.328125
1086.000000 0.382812
1087.000000 0.343750
1088.000000 0.281250
1089.000000 0.281250
1090.000000 0.242188
1091.000000 0.250000
1092.000000 0.281250
1093.000000 0.226562
1094.000000 0.164062
1095.000000 0.101562
1096.000000 0.187500
1097.000000 0.257812
1098.000000 0.164062
1099.000000 0.070312
1100.000000 0.031250
1101.000000 0.109375
1102.000000 0.117188
1103.000000 0.640625
1104.000000 0.546875
1105.000000 0.429688
1106.000000 0.414062
1107.000000 0.382812
1108.000000 0.476562
1109.000000 0.429688
1110.000000 0.500000
1111.000000 0.429688
1112.000000 0.460938
1113.000000 0.437500
1114.000000 0.468750
1115.000000 0.289062
1116.000000 0.343750
1117.000000 0.453125
1118.000000 0.359375
1119.000000 0.375000
1120.000000 0.390625
1121.000000 0.351562
1122.000000 0.304688
1123.000000 0.187500
1124.000000 0.312500
1125.000000 0.343750
1126.000000 0.257812
1127.000000 0.195312
1128.000000 0.218750
1129.000000 0.101562
1130.000000 0.125000
1131.000000 0.101562
1132.000000 0.015625
1133.000000 -0.054688
1134.000000 0.039062
1135.000000 0.789062
1136.000000 0.695312
1137.000000 0.609375
1138.000000 0.476562
1139.000000 0.460938
1140.000000 0.492188
1141.000000 0.500000
1142.000000 0.476562
1143.000000 0.531250
1144.000000 0.421875
1145.000000 0.601562
1146.000000 0.367188
1147.000000 0.328125
1148.000000 0.500000
1149.000000 0.445312
1150.000000 0.445312
1151.000000 0.406250
1152.000000 0.390625
1153.000000 0.421875
1154.000000 0.390625
1155.000000 0.304688
1156.000000 0.281250
1157.000000 0.289062
1158.000000 0.304688
1159.000000 0.273438
1160.000000 0.093750
1161.000000 0.156250
1162.000000 0.289062
1163.000000 0.203125
1164.000000 0.125000
1165.000000 0.164062
1166.000000 0.140625
1167.000000 0.726562
1168.000000 0.554688
1169.000000 0.617188
1170.000000 0.539062
1171.000000 0.601562
1172.000000 0.632812
1173.000000 0.648438
1174.000000 0.531250
1175.000000 0.554688
1176.000000 0.625000
1177.000000 0.492188
1178.000000 0.437500
1179.000000 0.500000
1180.000000 0.562500
1181.000000 0.539062
1182.000000 0.351562
1183.000000 0.312500
1184.000000 0.390625
1185.000000 0.414062
1186.000000 0.359375
1187.000000 0.390625
1188.000000 0.335938
1189.000000 0.273438
1190.000000 0.109375
1191.000000 0.296875
1192.000000 0.164062
1193.000000 0.234375
1194.000000 0.226562
1195.000000 0.210938
1196.000000 0.156250
1197.000000 0.250000
1198.000000 0.234375
1199.000000 0.687500
1200.000000 0.710938
1201.000000 0.648438
1202.000000 0.648438
1203.000000 0.539062
1204.000000 0.421875
1205.000000 0.585938
1206.000000 0.585938
1207.000000 0.617188
1208.000000 0.468750
1209.000000 0.453125
1210.000000 0.554688
1211.000000 0.492188
1212.000000 0.453125
1213.000000 0.351562
1214.000000 0.359375
1215.000000 0.656250
1216.000000 0.562500
1217.000000 0.601562
1218.000000 0.562500
1219.000000 0.554688
1220.000000 0.445312
1221.000000 0.453125
1222.000000 0.445312
1223.000000 0.382812
1224.000000 0.359375
1225.000000 0.367188
1226.000000 0.273438
1227.000000 0.210938
1228.000000 0.257812
1229.000000 0.257812
1230.000000 0.218750
1231.000000 0.773438
1232.000000 0.796875
1233.000000 0.625000
1234.000000 0.539062
1235.000000 0.632812
1236.000000 0.765625
1237.000000 0.648438
1238.000000 0.679688
1239.000000 0.648438
1240.000000 0.554688
1241.000000 0.468750
1242.000000 0.539062
1243.000000 0.546875
1244.000000 0.500000
1245.000000 0.476562
1246.000000 0.531250
1247.000000 0.476562
1248.000000 0.429688
1249.000000 0.484375
1250.000000 0.421875
1251.000000 0.414062
1252.000000 0.390625
1253.000000 0.492188
1254.000000 0.414062
1255.000000 0.406250
1256.000000 0.468750
1257.000000 0.250000
1258.000000 0.250000
1259.000000 0.234375
1260.000000 0.171875
1261.000000 0.148438
1262.000000 0.179688
1263.000000 0.750000
1264.000000 0.695312
1265.000000 0.671875
1266.000000 0.742188
1267.000000 0.648438
1268.000000 0.632812
1269.000000 0.679688
1270.000000 0.585938
1271.000000 0.765625
1272.000000 0.648438
1273.000000 0.593750
1274.000000 0.531250
1275.000000 0.421875
1276.000000 0.445312
1277.000000 0.507812
1278.000000 0.429688
1279.000000 0.382812
1280.000000 0.546875
1281.000000 0.539062
1282.000000 0.476562
1283.000000 0.437500
1284.000000 0.328125
1285.000000 0.289062
1286.000000 0.296875
1287.000000 0.281250
1288.000000 0.328125
1289.000000 0.320312
1290.000000 0.312500
1291.000000 0.179688
1292.000000 0.187500
1293.000000 0.242188
1294.000000 0.242188
1295.000000 0.687500
1296.000000 0.664062
1297.000000 0.687500
1298.000000 0.539062
1299.000000 0.734375
1300.000000 0.710938
1301.000000 0.710938
1302.000000 0.656250
1303.000000 0.632812
1304.000000 0.562500
1305.000000 0.703125
1306.000000 0.507812
1307.000000 0.539062
1308.000000 0.546875
1309.000000 0.539062
1310.000000 0.546875
1311.000000 0.578125
1312.000000 0.593750
1313.000000 0.546875
1314.000000 0.453125
1315.000000 0.367188
1316.000000 0.335938
1317.000000 0.484375
1318.000000 0.546875
1319.000000 0.593750
1320.000000 0.398438
1321.000000 0.296875
1322.000000 0.187500
1323.000000 0.234375
1324.000000 0.257812
1325.000000 0.234375
1326.000000 0.132812
1327.000000 0.617188
1328.000000 0.601562
1329.000000 0.601562
1330.000000 0.718750
1331.000000 0.617188
1332.000000 0.539062
1333.000000 0.625000
1334.000000 0.593750
1335.000000 0.632812
1336.000000 0.687500
1337.000000 0.546875
1338.000000 0.523438
1339.000000 0.507812
1340.000000 0.445312
1341.000000 0.468750
1342.000000 0.359375
1343.000000 0.531250
1344.000000 0.546875
1345.000000 0.515625
1346.000000 0.429688
1347.000000 0.562500
1348.000000 0.515625
1349.000000 0.445312
1350.000000 0.500000
1351.000000 0.429688
1352.000000 0.398438
1353.000000 0.343750
1354.000000 0.320312
1355.000000 0.453125
1356.000000 0.429688
1357.000000 0.343750
1358.000000 0.359375
1359.000000 0.789062
1360.000000 0.820312
1361.000000 0.867188
1362.000000 0.875000
1363.000000 0.781250
1364.000000 0.664062
1365.000000 0.695312
1366.000000 0.703125
1367.000000 0.695312
1368.000000 0.781250
1369.000000 0.570312
1370.000000 0.554688
1371.000000 0.546875
1372.000000 0.539062
1373.000000 0.679688
1374.000000 0.554688
1375.000000 0.500000
1376.000000 0.562500
1377.000000 0.492188
1378.000000 0.492188
1379.000000 0.562500
1380.000000 0.406250
1381.000000 0.398438
1382.000000 0.437500
1383.000000 0.476562
1384.000000 0.343750
1385.000000 0.492188
1386.000000 0.429688
1387.000000 0.460938
1388.000000 0.335938
1389.000000 0.367188
1390.000000 0.304688
1391.000000 1.007812
1392.000000 0.937500
1393.000000 0.835938
1394.000000 0.820312
1395.000000 0.695312
1396.000000 0.734375
1397.000000 0.687500
1398.000000 0.679688
1399.000000 0.695312
1400.000000 0.734375
1401.000000 0.718750
1402.000000 0.679688
1403.000000 0.640625
1404.000000 0.648438
1405.000000 0.640625
1406.000000 0.617188
1407.000000 0.703125
1408.000000 0.765625
1409.000000 0.742188
1410.000000 0.726562
1411.000000 0.632812
1412.000000 0.375000
1413.000000 0.476562
1414.000000 0.539062
1415.000000 0.562500
1416.000000 0.593750
1417.000000 0.531250
1418.000000 0.437500
1419.000000 0.351562
1420.000000 0.289062
1421.000000 0.179688
1422.000000 0.179688
1423.000000 0.781250
1424.000000 0.976562
1425.000000 0.796875
1426.000000 0.781250
1427.000000 0.820312
1428.000000 0.812500
1429.000000 0.726562
1430.000000 0.687500
1431.000000 0.695312
1432.000000 0.640625
1433.000000 0.781250
1434.000000 0.796875
1435.000000 0.710938
1436.000000 0.679688
1437.000000 0.656250
1438.000000 0.640625
1439.000000 0.695312
1440.000000 0.554688
1441.000000 0.562500
1442.000000 0.507812
1443.000000 0.500000
1444.000000 0.523438
1445.000000 0.515625
1446.000000 0.437500
1447.000000 0.507812
1448.000000 0.468750
1449.000000 0.406250
1450.000000 0.570312
1451.000000 0.515625
1452.000000 0.492188
1453.000000 0.382812
1454.000000 0.367188
1455.000000 0.875000
1456.000000 0.906250
1457.000000 0.929688
1458.000000 0.843750
1459.000000 0.765625
1460.000000 0.765625
1461.000000 0.742188
1462.000000 0.804688
1463.000000 0.843750
1464.000000 0.757812
1465.000000 0.687500
1466.000000 0.625000
1467.000000 0.585938
1468.000000 0.554688
1469.000000 0.601562
1470.000000 0.601562
1471.000000 0.718750
1472.000000 0.679688
1473.000000 0.773438
1474.000000 0.742188
1475.000000 0.656250
1476.000000 0.562500
1477.000000 0.539062
1478.000000 0.632812
1479.000000 0.546875
1480.000000 0.625000
1481.000000 0.632812
1482.000000 0.585938
1483.000000 0.539062
1484.000000 0.507812
1485.000000 0.570312
1486.000000 0.429688
1487.000000 0.968750
1488.000000 0.906250
1489.000000 0.843750
1490.000000 0.859375
1491.000000 0.929688
1492.000000 0.867188
1493.000000 0.804688
1494.000000 0.796875
1495.000000 0.765625
1496.000000 0.820312
1497.000000 0.750000
1498.000000 0.812500
1499.000000 0.781250
1500.000000 0.679688
1501.000000 0.710938
1502.000000 0.648438
1503.000000 0.664062
1504.000000 0.750000
1505.000000 0.750000
1506.000000 0.750000
1507.000000 0.664062
1508.000000 0.570312
1509.000000 0.570312
1510.000000 0.609375
1511.000000 0.570312
1512.000000 0.625000
1513.000000 0.437500
1514.000000 0.468750
1515.000000 0.484375
1516.000000 0.453125
1517.000000 0.414062
1518.000000 0.453125
1519.000000 1.031250
1520.000000 0.968750
1521.000000 1.039062
1522.000000 0.859375
1523.000000 0.859375
1524.000000 0.867188
1525.000000 0.828125
1526.000000 0.953125
1527.000000 0.937500
1528.000000 0.835938
1529.000000 0.695312
1530.000000 0.718750
1531.000000 0.609375
1532.000000 0.562500
1533.000000 0.648438
1534.000000 0.687500
1535.000000 0.593750
1536.000000 0.445312
1537.000000 0.437500
1538.000000 0.515625
1539.000000 0.468750
1540.000000 0.476562
1541.000000 0.421875
1542.000000 0.382812
1543.000000 0.421875
1544.000000 0.359375
1545.000000 0.226562
1546.000000 0.101562
1547.000000 0.195312
1548.000000 0.164062
1549.000000 0.257812
1550.000000 0.195312
1551.000000 0.593750
1552.000000 0.609375
1553.000000 0.648438
1554.000000 0.601562
1555.000000 0.640625
1556.000000 0.601562
1557.000000 0.546875
1558.000000 0.484375
1559.000000 0.578125
1560.000000 0.617188
1561.000000 0.523438
1562.000000 0.390625
1563.000000 0.460938
1564.000000 0.375000
1565.000000 0.320312
1566.000000 0.390625
1567.000000 0.484375
1568.000000 0.398438
1569.000000 0.406250
1570.000000 0.554688
1571.000000 0.484375
1572.000000 0.421875
1573.000000 0.343750
1574.000000 0.265625
1575.000000 0.273438
1576.000000 0.429688
1577.000000 0.367188
1578.000000 0.312500
1579.000000 0.343750
1580.000000 0.265625
1581.000000 0.281250
1582.000000 0.250000
1583.000000 0.640625
1584.000000 0.625000
1585.000000 0.671875
1586.000000 0.562500
1587.000000 0.625000
1588.000000 0.640625
1589.000000 0.703125
1590.000000 0.648438
1591.000000 0.664062
1592.000000 0.554688
1593.000000 0.546875
1594.000000 0.609375
1595.000000 0.453125
1596.000000 0.531250
1597.000000 0.468750
1598.000000 0.539062
1599.000000 0.609375
1600.000000 0.507812
1601.000000 0.500000
1602.000000 0.523438
1603.000000 0.257812
1604.000000 0.281250
1605.000000 0.296875
1606.000000 0.445312
1607.000000 0.343750
1608.000000 0.320312
1609.000000 0.296875
1610.000000 0.320312
1611.000000 0.281250
1612.000000 0.351562
1613.000000 0.265625
1614.000000 0.226562
1615.000000 0.945312
1616.000000 0.921875
1617.000000 0.890625
1618.000000 0.796875
1619.000000 0.695312
1620.000000 0.796875
1621.000000 0.742188
1622.000000 0.750000
1623.000000 0.617188
1624.000000 0.609375
1625.000000 0.703125
1626.000000 0.687500
1627.000000 0.632812
1628.000000 0.648438
1629.000000 0.570312
1630.000000 0.609375
1631.000000 0.679688
1632.000000 0.625000
1633.000000 0.601562
1634.000000 0.500000
1635.000000 0.468750
1636.000000 0.445312
1637.000000 0.359375
1638.000000 0.320312
1639.000000 0.343750
1640.000000 0.312500
1641.000000 0.328125
1642.000000 0.203125
1643.000000 0.296875
1644.000000 0.390625
1645.000000 0.382812
1646.000000 0.382812
1647.000000 0.906250
1648.000000 0.906250
1649.000000 0.851562
1650.000000 0.796875
1651.000000 0.695312
1652.000000 0.562500
1653.000000 0.648438
1654.000000 0.718750
1655.000000 0.726562
1656.000000 0.750000
1657.000000 0.750000
1658.000000 0.625000
1659.000000 0.539062
1660.000000 0.492188
1661.000000 0.554688
1662.000000 0.546875
1663.000000 0.609375
1664.000000 0.523438
1665.000000 0.523438
1666.000000 0.601562
1667.000000 0.617188
1668.000000 0.515625
1669.000000 0.554688
1670.000000 0.523438
1671.000000 0.539062
1672.000000 0.390625
1673.000000 0.375000
1674.000000 0.406250
1675.000000 0.304688
1676.000000 0.351562
1677.000000 0.312500
1678.000000 0.250000
1679.000000 0.929688
1680.000000 0.796875
1681.000000 0.734375
1682.000000 0.734375
1683.000000 0.781250
1684.000000 0.781250
1685.000000 0.773438
1686.000000 0.781250
1687.000000 0.671875
1688.000000 0.679688
1689.000000 0.742188
1690.000000 0.757812
1691.000000 0.750000
1692.000000 0.703125
1693.000000 0.726562
1694.000000 0.554688
1695.000000 0.578125
1696.000000 0.585938
1697.000000 0.578125
1698.000000 0.562500
1699.000000 0.460938
1700.000000 0.500000
1701.000000 0.507812
1702.000000 0.390625
1703.000000 0.484375
1704.000000 0.437500
1705.000000 0.562500
1706.000000 0.445312
1707.000000 0.390625
1708.000000 0.382812
1709.000000 0.335938
1710.000000 0.375000
1711.000000 1.000000
1712.000000 0.851562
1713.000000 0.812500
1714.000000 0.742188
1715.000000 0.789062
1716.000000 0.789062
1717.000000 0.804688
1718.000000 0.734375
1719.000000 0.734375
1720.000000 0.750000
1721.000000 0.765625
1722.000000 0.757812
1723.000000 0.750000
1724.000000 0.671875
1725.000000 0.617188
1726.000000 0.515625
1727.000000 0.726562
1728.000000 0.765625
1729.000000 0.734375
1730.000000 0.609375
1731.000000 0.695312
1732.000000 0.695312
1733.000000 0.656250
1734.000000 0.523438
1735.000000 0.578125
1736.000000 0.585938
1737.000000 0.656250
1738.000000 0.648438
1739.000000 0.546875
1740.000000 0.640625
1741.000000 0.507812
1742.000000 0.515625
1743.000000 0.898438
1744.000000 0.968750
1745.000000 0.984375
1746.000000 0.843750
1747.000000 0.820312
1748.000000 0.843750
1749.000000 0.804688
1750.000000 0.828125
1751.000000 0.875000
1752.000000 0.789062
1753.000000 0.664062
1754.000000 0.671875
1755.000000 0.789062
1756.000000 0.742188
1757.000000 0.687500
1758.000000 0.687500
1759.000000 0.710938
1760.000000 0.671875
1761.000000 0.671875
1762.000000 0.656250
1763.000000 0.750000
1764.000000 0.695312
1765.000000 0.664062
1766.000000 0.578125
1767.000000 0.640625
1768.000000 0.601562
1769.000000 0.546875
1770.000000 0.523438
1771.000000 0.468750
1772.000000 0.367188
1773.000000 0.367188
1774.000000 0.453125
1775.000000 0.875000
1776.000000 0.875000
1777.000000 0.820312
1778.000000 0.796875
1779.000000 0.835938
1780.000000 0.921875
1781.000000 0.945312
1782.000000 0.875000
1783.000000 0.773438
1784.000000 0.742188
1785.000000 0.789062
1786.000000 0.765625
1787.000000 0.789062
1788.000000 0.820312
1789.000000 0.742188
1790.000000 0.765625
1791.000000 0.718750
1792.000000 0.765625
1793.000000 0.734375
1794.000000 0.656250
1795.000000 0.398438
1796.000000 0.437500
1797.000000 0.578125
1798.000000 0.414062
1799.000000 0.460938
1800.000000 0.351562
1801.000000 0.562500
1802.000000 0.601562
1803.000000 0.562500
1804.000000 0.500000
1805.000000 0.507812
1806.000000 0.539062
1807.000000 0.968750
1808.000000 0.921875
1809.000000 0.968750
1810.000000 0.898438
1811.000000 0.812500
1812.000000 0.812500
1813.000000 0.953125
1814.000000 0.906250
1815.000000 0.851562
1816.000000 0.882812
1817.000000 0.867188
1818.000000 0.835938
1819.000000 0.781250
1820.000000 0.687500
1821.000000 0.726562
1822.000000 0.648438
1823.000000 0.726562
1824.000000 0.617188
1825.000000 0.601562
1826.000000 0.632812
1827.000000 0.742188
1828.000000 0.648438
1829.000000 0.601562
1830.000000 0.656250
1831.000000 0.617188
1832.000000 0.585938
1833.000000 0.585938
1834.000000 0.554688
1835.000000 0.546875
1836.000000 0.515625
1837.000000 0.484375
1838.000000 0.492188
1839.000000 1.078125
1840.000000 0.898438
1841.000000 0.914062
1842.000000 1.007812
1843.000000 0.992188
1844.000000 0.945312
1845.000000 0.726562
1846.000000 0.804688
1847.000000 0.804688
1848.000000 0.742188
1849.000000 0.773438
1850.000000 0.687500
1851.000000 0.687500
1852.000000 0.812500
1853.000000 0.718750
1854.000000 0.687500
1855.000000 0.773438
1856.000000 0.804688
1857.000000 0.718750
1858.000000 0.679688
1859.000000 0.656250
1860.000000 0.757812
1861.000000 0.640625
1862.000000 0.656250
1863.000000 0.625000
1864.000000 0.601562
1865.000000 0.632812
1866.000000 0.539062
1867.000000 0.531250
1868.000000 0.531250
1869.000000 0.539062
1870.000000 0.500000
1871.000000 1.046875
1872.000000 1.039062
1873.000000 1.023438
1874.000000 0.992188
1875.000000 0.921875
1876.000000 1.054688
1877.000000 0.937500
1878.000000 1.007812
1879.000000 0.960938
1880.000000 0.835938
1881.000000 0.835938
1882.000000 0.882812
1883.000000 0.828125
1884.000000 0.734375
1885.000000 0.671875
1886.000000 0.835938
1887.000000 0.867188
1888.000000 0.804688
1889.000000 0.687500
1890.000000 0.812500
1891.000000 0.843750
1892.000000 0.765625
1893.000000 0.656250
1894.000000 0.609375
1895.000000 0.664062
1896.000000 0.710938
1897.000000 0.601562
1898.000000 0.554688
1899.000000 0.539062
1900.000000 0.570312
1901.000000 0.554688
1902.000000 0.523438
1903.000000 1.085938
1904.000000 1.117188
1905.000000 0.992188
1906.000000 0.953125
1907.000000 1.015625
1908.000000 1.000000
1909.000000 0.968750
1910.000000 1.023438
1911.000000 1.031250
1912.000000 0.953125
1913.000000 0.843750
1914.000000 0.992188
1915.000000 0.835938
1916.000000 0.843750
1917.000000 0.781250
1918.000000 0.804688
1919.000000 0.835938
1920.000000 0.890625
1921.000000 0.742188
1922.000000 0.742188
1923.000000 0.671875
1924.000000 0.648438
1925.000000 0.750000
1926.000000 0.765625
1927.000000 0.718750
1928.000000 0.679688
1929.000000 0.687500
1930.000000 0.585938
1931.000000 0.710938
1932.000000 0.585938
1933.000000 0.632812
1934.000000 0.625000
1935.000000 1.203125
1936.000000 1.242188
1937.000000 1.148438
1938.000000 1.046875
1939.000000 1.101562
1940.000000 0.945312
1941.000000 1.046875
1942.000000 0.953125
1943.000000 0.828125
1944.000000 0.812500
1945.000000 0.835938
1946.000000 0.789062
1947.000000 0.820312
1948.000000 0.843750
1949.000000 0.859375
1950.000000 0.875000
1951.000000 0.960938
1952.000000 0.875000
1953.000000 1.000000
1954.000000 0.953125
1955.000000 0.757812
1956.000000 0.609375
1957.000000 0.765625
1958.000000 0.734375
1959.000000 0.703125
1960.000000 0.679688
1961.000000 0.656250
1962.000000 0.593750
1963.000000 0.703125
1964.000000 0.710938
1965.000000 0.703125
1966.000000 0.507812
1967.000000 1.039062
1968.000000 1.039062
1969.000000 0.960938
1970.000000 1.031250
1971.000000 1.046875
1972.000000 1.000000
1973.000000 0.976562
1974.000000 0.945312
1975.000000 0.984375
1976.000000 1.023438
1977.000000 1.039062
1978.000000 0.984375
1979.000000 0.976562
1980.000000 0.828125
1981.000000 0.875000
1982.000000 0.843750
1983.000000 1.015625
1984.000000 0.953125
1985.000000 0.914062
1986.000000 0.914062
1987.000000 0.843750
1988.000000 0.750000
1989.000000 0.820312
1990.000000 0.726562
1991.000000 0.703125
1992.000000 0.671875
1993.000000 0.671875
1994.000000 0.656250
1995.000000 0.773438
1996.000000 0.664062
1997.000000 0.718750
1998.000000 0.703125
1999.000000 1.148438
2000.000000 1.210938
2001.000000 1.171875
2002.000000 1.171875
2003.000000 1.187500
2004.000000 1.054688
2005.000000 1.085938
2006.000000 1.117188
2007.000000 1.031250
2008.000000 1.054688
2009.000000 1.015625
2010.000000 1.062500
2011.000000 1.085938
2012.000000 0.992188
2013.000000 0.945312
2014.000000 0.835938
2015.000000 0.968750
2016.000000 0.929688
2017.000000 0.781250
2018.000000 0.843750
2019.000000 0.851562
2020.000000 0.906250
2021.000000 0.835938
2022.000000 0.781250
2023.000000 0.906250
2024.000000 0.859375
2025.000000 0.781250
2026.000000 0.718750
2027.000000 0.562500
2028.000000 0.601562
2029.000000 0.640625
2030.000000 0.593750
2031.000000 1.218750
2032.000000 1.195312
2033.000000 1.140625
2034.000000 1.117188
2035.000000 1.132812
2036.000000 1.171875
2037.000000 1.046875
2038.000000 1.132812
2039.000000 1.031250
2040.000000 0.960938
2041.000000 1.062500
2042.000000 1.062500
2043.000000 0.929688
2044.000000 0.890625
2045.000000 0.859375
2046.000000 0.109375
2047.000000 -0.890625
2048.000000 -1.085938
2049.000000 -0.968750
2050.000000 -0.929688
2051.000000 -1.046875
2052.000000 -0.976562
2053.000000 -1.023438
2054.000000 -0.960938
2055.000000 -1.062500
2056.000000 -1.046875
2057.000000 -1.203125
2058.000000 -1.203125
2059.000000 -1.179688
2060.000000 -1.156250
2061.000000 -1.210938
2062.000000 -1.101562
2063.000000 -0.609375
2064.000000 -0.640625
2065.000000 -0.703125
2066.000000 -0.734375
2067.000000 -0.695312
2068.000000 -0.765625
2069.000000 -0.742188
2070.000000 -0.687500
2071.000000 -0.828125
2072.000000 -0.953125
2073.000000 -0.867188
2074.000000 -0.835938
2075.000000 -0.921875
2076.000000 -0.945312
2077.000000 -1.039062
2078.000000 -0.914062
2079.000000 -0.929688
2080.000000 -0.953125
2081.000000 -0.937500
2082.000000 -0.843750
2083.000000 -0.851562
2084.000000 -1.023438
2085.000000 -0.953125
2086.000000 -0.953125
2087.000000 -0.976562
2088.000000 -1.062500
2089.000000 -1.031250
2090.000000 -1.140625
2091.000000 -1.148438
2092.000000 -1.218750
2093.000000 -1.218750
2094.000000 -1.296875
2095.000000 -0.679688
2096.000000 -0.664062
2097.000000 -0.695312
2098.000000 -0.593750
2099.000000 -0.703125
2100.000000 -0.640625
2101.000000 -0.843750
2102.000000 -0.796875
2103.000000 -0.851562
2104.000000 -0.843750
2105.000000 -0.812500
2106.000000 -0.976562
2107.000000 -0.921875
2108.000000 -0.882812
2109.000000 -0.851562
2110.000000 -0.835938
2111.000000 -0.742188
2112.000000 -0.820312
2113.000000 -0.757812
2114.000000 -0.882812
2115.000000 -0.976562
2116.000000 -0.960938
2117.000000 -0.960938
2118.000000 -1.148438
2119.000000 -1.109375
2120.000000 -0.914062
2121.000000 -0.976562
2122.000000 -1.000000
2123.000000 -1.078125
2124.000000 -1.039062
2125.000000 -1.085938
2126.000000 -1.187500
2127.000000 -0.562500
2128.000000 -0.507812
2129.000000 -0.523438
2130.000000 -0.578125
2131.000000 -0.726562
2132.000000 -0.687500
2133.000000 -0.632812
2134.000000 -0.750000
2135.000000 -0.835938
2136.000000 -0.734375
2137.000000 -0.781250
2138.000000 -0.796875
2139.000000 -0.734375
2140.000000 -0.875000
2141.000000 -0.906250
2142.000000 -0.914062
2143.000000 -0.835938
2144.000000 -0.875000
2145.000000 -0.953125
2146.000000 -0.968750
2147.000000 -0.914062
2148.000000 -0.960938
2149.000000 -1.007812
2150.000000 -0.960938
2151.000000 -1.007812
2152.000000 -1.070312
2153.000000 -0.992188
2154.000000 -0.914062
2155.000000 -1.007812
2156.000000 -1.085938
2157.000000 -1.148438
2158.000000 -1.078125
2159.000000 -0.554688
2160.000000 -0.570312
2161.000000 -0.554688
2162.000000 -0.734375
2163.000000 -0.695312
2164.000000 -0.648438
2165.000000 -0.742188
2166.000000 -0.703125
2167.000000 -0.671875
2168.000000 -0.656250
2169.000000 -0.742188
2170.000000 -0.812500
2171.000000 -0.789062
2172.000000 -0.812500
2173.000000 -0.804688
2174.000000 -0.890625
2175.000000 -0.648438
2176.000000 -0.718750
2177.000000 -0.835938
2178.000000 -0.765625
2179.000000 -0.867188
2180.000000 -0.882812
2181.000000 -0.804688
2182.000000 -0.851562
2183.000000 -0.921875
2184.000000 -0.992188
2185.000000 -0.820312
2186.000000 -1.000000
2187.000000 -1.078125
2188.000000 -1.062500
2189.000000 -0.992188
2190.000000 -1.031250
2191.000000 -0.601562
2192.000000 -0.445312
2193.000000 -0.609375
2194.000000 -0.632812
2195.000000 -0.617188
2196.000000 -0.585938
2197.000000 -0.671875
2198.000000 -0.632812
2199.000000 -0.664062
2200.000000 -0.632812
2201.000000 -0.734375
2202.000000 -0.750000
2203.000000 -0.843750
2204.000000 -0.914062
2205.000000 -0.820312
2206.000000 -0.812500
2207.000000 -0.703125
2208.000000 -0.882812
2209.000000 -0.765625
2210.000000 -0.804688
2211.000000 -0.867188
2212.000000 -0.882812
2213.000000 -0.875000
2214.000000 -0.843750
2215.000000 -0.812500
2216.000000 -1.031250
2217.000000 -0.984375
2218.000000 -1.046875
2219.000000 -1.000000
2220.000000 -1.015625
2221.000000 -1.023438
2222.000000 -1.046875
2223.000000 -0.382812
2224.000000 -0.429688
2225.000000 -0.406250
2226.000000 -0.546875
2227.000000 -0.570312
2228.000000 -0.609375
2229.000000 -0.679688
2230.000000 -0.765625
2231.000000 -0.617188
2232.000000 -0.671875
2233.000000 -0.757812
2234.000000 -0.617188
2235.000000 -0.625000
2236.000000 -0.835938
2237.000000 -0.750000
2238.000000 -0.695312
2239.000000 -0.578125
2240.000000 -0.593750
2241.000000 -0.671875
2242.000000 -0.757812
2243.000000 -0.632812
2244.000000 -0.726562
2245.000000 -0.812500
2246.000000 -0.796875
2247.000000 -0.851562
2248.000000 -0.851562
2249.000000 -0.984375
2250.000000 -0.906250
2251.000000 -0.898438
2252.000000 -0.953125
2253.000000 -0.929688
2254.000000 -0.882812
2255.000000 -0.335938
2256.000000 -0.367188
2257.000000 -0.359375
2258.000000 -0.421875
2259.000000 -0.453125
2260.000000 -0.570312
2261.000000 -0.531250
2262.000000 -0.554688
2263.000000 -0.523438
2264.000000 -0.531250
2265.000000 -0.695312
2266.000000 -0.648438
2267.000000 -0.460938
2268.000000 -0.593750
2269.000000 -0.695312
2270.000000 -0.734375
2271.000000 -0.703125
2272.000000 -0.664062
2273.000000 -0.726562
2274.000000 -0.695312
2275.000000 -0.718750
2276.000000 -0.750000
2277.000000 -0.820312
2278.000000 -0.882812
2279.000000 -0.859375
2280.000000 -0.851562
2281.000000 -0.828125
2282.000000 -0.867188
2283.000000 -0.890625
2284.000000 -0.929688
2285.000000 -0.976562
2286.000000 -0.984375
2287.000000 -0.320312
2288.000000 -0.507812
2289.000000 -0.414062
2290.000000 -0.523438
2291.000000 -0.484375
2292.000000 -0.609375
2293.000000 -0.507812
2294.000000 -0.546875
2295.000000 -0.562500
2296.000000 -0.609375
2297.000000 -0.648438
2298.000000 -0.617188
2299.000000 -0.718750
2300.000000 -0.671875
2301.000000 -0.523438
2302.000000 -0.765625
2303.000000 -0.695312
2304.000000 -0.773438
2305.000000 -0.789062
2306.000000 -0.804688
2307.000000 -0.750000
2308.000000 -0.828125
2309.000000 -0.890625
2310.000000 -0.906250
2311.000000 -0.992188
2312.000000 -0.968750
2313.000000 -0.976562
2314.000000 -0.992188
2315.000000 -0.960938
2316.000000 -1.007812
2317.000000 -0.945312
2318.000000 -1.023438
2319.000000 -0.445312
2320.000000 -0.445312
2321.000000 -0.507812
2322.000000 -0.507812
2323.000000 -0.539062
2324.000000 -0.460938
2325.000000 -0.406250
2326.000000 -0.539062
2327.000000 -0.593750
2328.000000 -0.671875
2329.000000 -0.617188
2330.000000 -0.617188
2331.000000 -0.687500
2332.000000 -0.562500
2333.000000 -0.718750
2334.000000 -0.664062
2335.000000 -0.750000
2336.000000 -0.781250
2337.000000 -0.750000
2338.000000 -0.640625
2339.000000 -0.789062
2340.000000 -0.757812
2341.000000 -0.914062
2342.000000 -1.023438
2343.000000 -0.968750
2344.000000 -0.789062
2345.000000 -0.757812
2346.000000 -0.820312
2347.000000 -0.828125
2348.000000 -1.046875
2349.000000 -0.937500
2350.000000 -0.914062
2351.000000 -0.468750
2352.000000 -0.453125
2353.000000 -0.507812
2354.000000 -0.476562
2355.000000 -0.429688
2356.000000 -0.445312
2357.000000 -0.515625
2358.000000 -0.562500
2359.000000 -0.640625
2360.000000 -0.492188
2361.000000 -0.625000
2362.000000 -0.695312
2363.000000 -0.609375
2364.000000 -0.710938
2365.000000 -0.679688
2366.000000 -0.765625
2367.000000 -0.625000
2368.000000 -0.523438
2369.000000 -0.671875
2370.000000 -0.718750
2371.000000 -0.687500
2372.000000 -0.687500
2373.000000 -0.617188
2374.000000 -0.734375
2375.000000 -0.828125
2376.000000 -0.867188
2377.000000 -0.906250
2378.000000 -0.867188
2379.000000 -0.820312
2380.000000 -0.851562
2381.000000 -0.960938
2382.000000 -0.843750
2383.000000 -0.257812
2384.000000 -0.242188
2385.000000 -0.218750
2386.000000 -0.398438
2387.000000 -0.375000
2388.000000 -0.390625
2389.000000 -0.437500
2390.000000 -0.468750
2391.000000 -0.453125
2392.000000 -0.406250
2393.000000 -0.515625
2394.000000 -0.531250
2395.000000 -0.492188
2396.000000 -0.546875
2397.000000 -0.570312
2398.000000 -0.601562
2399.000000 -0.601562
2400.000000 -0.718750
2401.000000 -0.648438
2402.000000 -0.664062
2403.000000 -0.671875
2404.000000 -0.687500
2405.000000 -0.640625
2406.000000 -0.710938
2407.000000 -0.742188
2408.000000 -0.718750
2409.000000 -0.695312
2410.000000 -0.734375
2411.000000 -0.710938
2412.000000 -0.757812
2413.000000 -0.804688
2414.000000 -0.812500
2415.000000 -0.359375
2416.000000 -0.320312
2417.000000 -0.242188
2418.000000 -0.335938
2419.000000 -0.367188
2420.000000 -0.476562
2421.000000 -0.429688
2422.000000 -0.500000
2423.000000 -0.531250
2424.000000 -0.687500
2425.000000 -0.593750
2426.000000 -0.546875
2427.000000 -0.539062
2428.000000 -0.585938
2429.000000 -0.617188
2430.000000 -0.656250
2431.000000 -0.484375
2432.000000 -0.539062
2433.000000 -0.507812
2434.000000 -0.554688
2435.000000 -0.609375
2436.000000 -0.531250
2437.000000 -0.632812
2438.000000 -0.773438
2439.000000 -0.804688
2440.000000 -0.773438
2441.000000 -0.742188
2442.000000 -0.625000
2443.000000 -0.796875
2444.000000 -0.750000
2445.000000 -0.789062
2446.000000 -0.734375
2447.000000 -0.195312
2448.000000 -0.171875
2449.000000 -0.335938
2450.000000 -0.367188
2451.000000 -0.445312
2452.000000 -0.539062
2453.000000 -0.554688
2454.000000 -0.492188
2455.000000 -0.492188
2456.000000 -0.523438
2457.000000 -0.578125
2458.000000 -0.437500
2459.000000 -0.554688
2460.000000 -0.578125
2461.000000 -0.609375
2462.000000 -0.585938
2463.000000 -0.546875
2464.000000 -0.632812
2465.000000 -0.601562
2466.000000 -0.531250
2467.000000 -0.710938
2468.000000 -0.632812
2469.000000 -0.679688
2470.000000 -0.687500
2471.000000 -0.703125
2472.000000 -0.648438
2473.000000 -0.687500
2474.000000 -0.726562
2475.000000 -0.625000
2476.000000 -0.796875
2477.000000 -0.820312
2478.000000 -0.906250
2479.000000 -0.328125
2480.000000 -0.343750
2481.000000 -0.304688
2482.000000 -0.367188
2483.000000 -0.289062
2484.000000 -0.351562
2485.000000 -0.437500
2486.000000 -0.390625
2487.000000 -0.382812
2488.000000 -0.437500
2489.000000 -0.476562
2490.000000 -0.445312
2491.000000 -0.453125
2492.000000 -0.531250
2493.000000 -0.539062
2494.000000 -0.484375
2495.000000 -0.414062
2496.000000 -0.468750
2497.000000 -0.429688
2498.000000 -0.453125
2499.000000 -0.570312
2500.000000 -0.507812
2501.000000 -0.617188
2502.000000 -0.664062
2503.000000 -0.820312
2504.000000 -0.585938
2505.000000 -0.640625
2506.000000 -0.640625
2507.000000 -0.781250
2508.000000 -0.718750
2509.000000 -0.765625
2510.000000 -0.804688
2511.000000 -0.171875
2512.000000 -0.125000
2513.000000 -0.140625
2514.000000 -0.179688
2515.000000 -0.250000
2516.000000 -0.320312
2517.000000 -0.335938
2518.000000 -0.265625
2519.000000 -0.312500
2520.000000 -0.375000
2521.000000 -0.476562
2522.000000 -0.531250
2523.000000 -0.476562
2524.000000 -0.476562
2525.000000 -0.500000
2526.000000 -0.546875
2527.000000 -0.593750
2528.000000 -0.406250
2529.000000 -0.562500
2530.000000 -0.539062
2531.000000 -0.578125
2532.000000 -0.562500
2533.000000 -0.546875
2534.000000 -0.562500
2535.000000 -0.632812
2536.000000 -0.656250
2537.000000 -0.570312
2538.000000 -0.570312
2539.000000 -0.656250
2540.000000 -0.640625
2541.000000 -0.718750
2542.000000 -0.695312
2543.000000 -0.187500
2544.000000 -0.226562
2545.000000 -0.195312
2546.000000 -0.265625
2547.000000 -0.328125
2548.000000 -0.335938
2549.000000 -0.367188
2550.000000 -0.312500
2551.000000 -0.406250
2552.000000 -0.406250
2553.000000 -0.453125
2554.000000 -0.460938
2555.000000 -0.382812
2556.000000 -0.328125
2557.000000 -0.460938
2558.000000 -0.539062
2559.000000 -0.773438
2560.000000 -0.750000
2561.000000 -0.859375
2562.000000 -0.835938
2563.000000 -0.828125
2564.000000 -0.843750
2565.000000 -0.773438
2566.000000 -0.781250
2567.000000 -0.882812
2568.000000 -0.937500
2569.000000 -0.820312
2570.000000 -0.984375
2571.000000 -0.945312
2572.000000 -1.070312
2573.000000 -1.039062
2574.000000 -0.984375
2575.000000 -0.437500
2576.000000 -0.398438
2577.000000 -0.445312
2578.000000 -0.523438
2579.000000 -0.492188
2580.000000 -0.414062
2581.000000 -0.523438
2582.000000 -0.539062
2583.000000 -0.421875
2584.000000 -0.585938
2585.000000 -0.578125
2586.000000 -0.609375
2587.000000 -0.664062
2588.000000 -0.750000
2589.000000 -0.812500
2590.000000 -0.851562
2591.000000 -0.570312
2592.000000 -0.726562
2593.000000 -0.773438
2594.000000 -0.703125
2595.000000 -0.804688
2596.000000 -0.914062
2597.000000 -0.898438
2598.000000 -0.804688
2599.000000 -0.781250
2600.000000 -0.734375
2601.000000 -0.859375
2602.000000 -0.890625
2603.000000 -0.906250
2604.000000 -0.976562
2605.000000 -0.992188
2606.000000 -1.070312
2607.000000 -0.460938
2608.000000 -0.421875
2609.000000 -0.484375
2610.000000 -0.359375
2611.000000 -0.460938
2612.000000 -0.562500
2613.000000 -0.648438
2614.000000 -0.554688
2615.000000 -0.617188
2616.000000 -0.585938
2617.000000 -0.609375
2618.000000 -0.601562
2619.000000 -0.601562
2620.000000 -0.656250
2621.000000 -0.695312
2622.000000 -0.585938
2623.000000 -0.625000
2624.000000 -0.609375
2625.000000 -0.562500
2626.000000 -0.664062
2627.000000 -0.695312
2628.000000 -0.734375
2629.000000 -0.804688
2630.000000 -0.835938
2631.000000 -0.867188
2632.000000 -0.750000
2633.000000 -0.898438
2634.000000 -0.789062
2635.000000 -0.750000
2636.000000 -0.906250
2637.000000 -0.859375
2638.000000 -0.789062
2639.000000 -0.437500
2640.000000 -0.375000
2641.000000 -0.382812
2642.000000 -0.367188
2643.000000 -0.500000
2644.000000 -0.507812
2645.000000 -0.593750
2646.000000 -0.578125
2647.000000 -0.609375
2648.000000 -0.484375
2649.000000 -0.531250
2650.000000 -0.546875
2651.000000 -0.468750
2652.000000 -0.515625
2653.000000 -0.585938
2654.000000 -0.718750
2655.000000 -0.570312
2656.000000 -0.593750
2657.000000 -0.617188
2658.000000 -0.695312
2659.000000 -0.609375
2660.000000 -0.734375
2661.000000 -0.789062
2662.000000 -0.671875
2663.000000 -0.539062
2664.000000 -0.734375
2665.000000 -0.835938
2666.000000 -0.781250
2667.000000 -0.906250
2668.000000 -0.843750
2669.000000 -0.859375
2670.000000 -0.750000
2671.000000 -0.406250
2672.000000 -0.398438
2673.000000 -0.390625
2674.000000 -0.460938
2675.000000 -0.531250
2676.000000 -0.500000
2677.000000 -0.390625
2678.000000 -0.437500
2679.000000 -0.421875
2680.000000 -0.625000
2681.000000 -0.570312
2682.000000 -0.531250
2683.000000 -0.539062
2684.000000 -0.539062
2685.000000 -0.515625
2686.000000 -0.539062
2687.000000 -0.437500
2688.000000 -0.468750
2689.000000 -0.492188
2690.000000 -0.500000
2691.000000 -0.609375
2692.000000 -0.585938
2693.000000 -0.617188
2694.000000 -0.742188
2695.000000 -0.734375
2696.000000 -0.632812
2697.000000 -0.640625
2698.000000 -0.796875
2699.000000 -0.750000
2700.000000 -0.898438
2701.000000 -0.843750
2702.000000 -0.875000
2703.000000 -0.359375
2704.000000 -0.328125
2705.000000 -0.398438
2706.000000 -0.390625
2707.000000 -0.406250
2708.000000 -0.453125
2709.000000 -0.437500
2710.000000 -0.390625
2711.000000 -0.476562
2712.000000 -0.484375
2713.000000 -0.437500
2714.000000 -0.500000
2715.000000 -0.515625
2716.000000 -0.484375
2717.000000 -0.492188
2718.000000 -0.601562
2719.000000 -0.539062
2720.000000 -0.609375
2721.000000 -0.585938
2722.000000 -0.625000
2723.000000 -0.625000
2724.000000 -0.726562
2725.000000 -0.609375
2726.000000 -0.703125
2727.000000 -0.656250
2728.000000 -0.562500
2729.000000 -0.578125
2730.000000 -0.742188
2731.000000 -0.750000
2732.000000 -0.804688
2733.000000 -0.781250
2734.000000 -0.828125
2735.000000 -0.304688
2736.000000 -0.273438
2737.000000 -0.367188
2738.000000 -0.273438
2739.000000 -0.218750
2740.000000 -0.320312
2741.000000 -0.414062
2742.000000 -0.515625
2743.000000 -0.390625
2744.000000 -0.453125
2745.000000 -0.437500
2746.000000 -0.414062
2747.000000 -0.492188
2748.000000 -0.562500
2749.000000 -0.625000
2750.000000 -0.601562
2751.000000 -0.468750
2752.000000 -0.468750
2753.000000 -0.570312
2754.000000 -0.500000
2755.000000 -0.562500
2756.000000 -0.640625
2757.000000 -0.609375
2758.000000 -0.640625
2759.000000 -0.687500
2760.000000 -0.640625
2761.000000 -0.617188
2762.000000 -0.656250
2763.000000 -0.609375
2764.000000 -0.789062
2765.000000 -0.742188
2766.000000 -0.812500
2767.000000 -0.226562
2768.000000 -0.203125
2769.000000 -0.203125
2770.000000 -0.257812
2771.000000 -0.289062
2772.000000 -0.351562
2773.000000 -0.210938
2774.000000 -0.359375
2775.000000 -0.367188
2776.000000 -0.312500
2777.000000 -0.367188
2778.000000 -0.304688
2779.000000 -0.367188
2780.000000 -0.484375
2781.000000 -0.484375
2782.000000 -0.664062
2783.000000 -0.492188
2784.000000 -0.445312
2785.000000 -0.585938
2786.000000 -0.484375
2787.000000 -0.562500
2788.000000 -0.515625
2789.000000 -0.554688
2790.000000 -0.640625
2791.000000 -0.625000
2792.000000 -0.632812
2793.000000 -0.726562
2794.000000 -0.773438
2795.000000 -0.664062
2796.000000 -0.765625
2797.000000 -0.671875
2798.000000 -0.718750
2799.000000 -0.109375
2800.000000 -0.156250
2801.000000 -0.203125
2802.000000 -0.242188
2803.000000 -0.203125
2804.000000 -0.375000
2805.000000 -0.234375
2806.000000 -0.242188
2807.000000 -0.257812
2808.000000 -0.289062
2809.000000 -0.289062
2810.000000 -0.328125
2811.000000 -0.500000
2812.000000 -0.554688
2813.000000 -0.585938
2814.000000 -0.546875
2815.000000 -0.437500
2816.000000 -0.523438
2817.000000 -0.546875
2818.000000 -0.476562
2819.000000 -0.523438
2820.000000 -0.578125
2821.000000 -0.593750
2822.000000 -0.664062
2823.000000 -0.640625
2824.000000 -0.632812
2825.000000 -0.648438
2826.000000 -0.648438
2827.000000 -0.593750
2828.000000 -0.695312
2829.000000 -0.718750
2830.000000 -0.773438
2831.000000 -0.265625
2832.000000 -0.320312
2833.000000 -0.320312
2834.000000 -0.289062
2835.000000 -0.351562
2836.000000 -0.453125
2837.000000 -0.273438
2838.000000 -0.367188
2839.000000 -0.421875
2840.000000 -0.367188
2841.000000 -0.359375
2842.000000 -0.367188
2843.000000 -0.437500
2844.000000 -0.445312
2845.000000 -0.468750
2846.000000 -0.500000
2847.000000 -0.398438
2848.000000 -0.406250
2849.000000 -0.492188
2850.000000 -0.539062
2851.000000 -0.593750
2852.000000 -0.734375
2853.000000 -0.703125
2854.000000 -0.617188
2855.000000 -0.632812
2856.000000 -0.640625
2857.000000 -0.601562
2858.000000 -0.640625
2859.000000 -0.726562
2860.000000 -0.765625
2861.000000 -0.765625
2862.000000 -0.734375
2863.000000 -0.289062
2864.000000 -0.140625
2865.000000 -0.179688
2866.000000 -0.281250
2867.000000 -0.265625
2868.000000 -0.257812
2869.000000 -0.296875
2870.000000 -0.375000
2871.000000 -0.351562
2872.000000 -0.429688
2873.000000 -0.437500
2874.000000 -0.476562
2875.000000 -0.429688
2876.000000 -0.531250
2877.000000 -0.500000
2878.000000 -0.515625
2879.000000 -0.335938
2880.000000 -0.460938
2881.000000 -0.414062
2882.000000 -0.421875
2883.000000 -0.406250
2884.000000 -0.523438
2885.000000 -0.554688
2886.000000 -0.312500
2887.000000 -0.382812
2888.000000 -0.437500
2889.000000 -0.500000
2890.000000 -0.601562
2891.000000 -0.609375
2892.000000 -0.632812
2893.000000 -0.570312
2894.000000 -0.687500
2895.000000 -0.140625
2896.000000 -0.125000
2897.000000 -0.171875
2898.000000 -0.117188
2899.000000 -0.171875
2900.000000 -0.148438
2901.000000 -0.187500
2902.000000 -0.234375
2903.000000 -0.226562
2904.000000 -0.218750
2905.000000 -0.187500
2906.000000 -0.335938
2907.000000 -0.359375
2908.000000 -0.414062
2909.000000 -0.460938
2910.000000 -0.320312
2911.000000 -0.226562
2912.000000 -0.195312
2913.000000 -0.367188
2914.000000 -0.445312
2915.000000 -0.445312
2916.000000 -0.484375
2917.000000 -0.476562
2918.000000 -0.453125
2919.000000 -0.414062
2920.000000 -0.500000
2921.000000 -0.531250
2922.000000 -0.632812
2923.000000 -0.601562
2924.000000 -0.578125
2925.000000 -0.570312
2926.000000 -0.593750
2927.000000 0.000000
2928.000000 -0.054688
2929.000000 -0.218750
2930.000000 -0.187500
2931.000000 -0.093750
2932.000000 -0.218750
2933.000000 -0.265625
2934.000000 -0.234375
2935.000000 -0.265625
2936.000000 -0.250000
2937.000000 -0.335938
2938.000000 -0.281250
2939.000000 -0.132812
2940.000000 -0.375000
2941.000000 -0.406250
2942.000000 -0.343750
2943.000000 -0.312500
2944.000000 -0.460938
2945.000000 -0.382812
2946.000000 -0.406250
2947.000000 -0.421875
2948.000000 -0.460938
2949.000000 -0.500000
2950.000000 -0.500000
2951.000000 -0.492188
2952.000000 -0.406250
2953.000000 -0.375000
2954.000000 -0.421875
2955.000000 -0.390625
2956.000000 -0.476562
2957.000000 -0.664062
2958.000000 -0.703125
2959.000000 0.039062
2960.000000 0.078125
2961.000000 -0.101562
2962.000000 -0.054688
2963.000000 -0.140625
2964.000000 -0.257812
2965.000000 -0.195312
2966.000000 -0.257812
2967.000000 -0.226562
2968.000000 -0.273438
2969.000000 -0.226562
2970.000000 -0.125000
2971.000000 -0.132812
2972.000000 -0.273438
2973.000000 -0.320312
2974.000000 -0.429688
2975.000000 -0.335938
2976.000000 -0.226562
2977.000000 -0.296875
2978.000000 -0.265625
2979.000000 -0.304688
2980.000000 -0.390625
2981.000000 -0.468750
2982.000000 -0.476562
2983.000000 -0.500000
2984.000000 -0.578125
2985.000000 -0.375000
2986.000000 -0.421875
2987.000000 -0.507812
2988.000000 -0.554688
2989.000000 -0.578125
2990.000000 -0.726562
2991.000000 -0.023438
2992.000000 -0.062500
2993.000000 -0.078125
2994.000000 -0.164062
2995.000000 -0.164062
2996.000000 -0.218750
2997.000000 -0.164062
2998.000000 -0.265625
2999.000000 -0.156250
3000.000000 -0.218750
3001.000000 -0.148438
3002.000000 -0.289062
3003.000000 -0.218750
3004.000000 -0.390625
3005.000000 -0.312500
3006.000000 -0.421875
3007.000000 -0.195312
3008.000000 -0.171875
3009.000000 -0.328125
3010.000000 -0.218750
3011.000000 -0.210938
3012.000000 -0.171875
3013.000000 -0.179688
3014.000000 -0.375000
3015.000000 -0.296875
3016.000000 -0.343750
3017.000000 -0.359375
3018.000000 -0.375000
3019.000000 -0.429688
3020.000000 -0.492188
3021.000000 -0.523438
3022.000000 -0.523438
3023.000000 -0.031250
3024.000000 -0.039062
3025.000000 0.023438
3026.000000 -0.015625
3027.000000 -0.007812
3028.000000 -0.070312
3029.000000 -0.195312
3030.000000 -0.156250
3031.000000 -0.101562
3032.000000 -0.179688
3033.000000 -0.125000
3034.000000 -0.093750
3035.000000 -0.187500
3036.000000 -0.148438
3037.000000 -0.367188
3038.000000 -0.343750
3039.000000 -0.335938
3040.000000 -0.226562
3041.000000 -0.132812
3042.000000 -0.234375
3043.000000 -0.250000
3044.000000 -0.242188
3045.000000 -0.187500
3046.000000 -0.320312
3047.000000 -0.382812
3048.000000 -0.351562
3049.000000 -0.414062
3050.000000 -0.406250
3051.000000 -0.460938
3052.000000 -0.453125
3053.000000 -0.578125
3054.000000 -0.585938
3055.000000 0.070312
3056.000000 0.000000
3057.000000 0.000000
3058.000000 -0.070312
3059.000000 -0.101562
3060.000000 -0.085938
3061.000000 -0.062500
3062.000000 -0.031250
3063.000000 0.015625
3064.000000 -0.015625
3065.000000 -0.132812
3066.000000 -0.242188
3067.000000 -0.156250
3068.000000 -0.171875
3069.000000 -0.273438
3070.000000 -0.273438
3071.000000 -0.710938
3072.000000 -0.664062
3073.000000 -0.679688
3074.000000 -0.734375
3075.000000 -0.679688
3076.000000 -0.609375
3077.000000 -0.757812
3078.000000 -0.843750
3079.000000 -0.695312
3080.000000 -0.734375
3081.000000 -0.914062
3082.000000 -0.953125
3083.000000 -0.898438
3084.000000 -0.812500
3085.000000 -0.921875
3086.000000 -1.007812
3087.000000 -0.421875
3088.000000 -0.429688
3089.000000 -0.398438
3090.000000 -0.414062
3091.000000 -0.562500
3092.000000 -0.429688
3093.000000 -0.601562
3094.000000 -0.445312
3095.000000 -0.500000
3096.000000 -0.601562
3097.000000 -0.726562
3098.000000 -0.796875
3099.000000 -0.710938
3100.000000 -0.578125
3101.000000 -0.523438
3102.000000 -0.679688
3103.000000 -0.632812
3104.000000 -0.625000
3105.000000 -0.648438
3106.000000 -0.601562
3107.000000 -0.757812
3108.000000 -0.734375
3109.000000 -0.695312
3110.000000 -0.757812
3111.000000 -0.726562
3112.000000 -0.859375
3113.000000 -0.945312
3114.000000 -0.851562
3115.000000 -0.937500
3116.000000 -0.968750
3117.000000 -0.968750
3118.000000 -1.085938
3119.000000 -0.320312
3120.000000 -0.375000
3121.000000 -0.429688
3122.000000 -0.523438
3123.000000 -0.468750
3124.000000 -0.328125
3125.000000 -0.382812
3126.000000 -0.523438
3127.000000 -0.484375
3128.000000 -0.578125
3129.000000 -0.570312
3130.000000 -0.687500
3131.000000 -0.609375
3132.000000 -0.617188
3133.000000 -0.531250
3134.000000 -0.609375
3135.000000 -0.437500
3136.000000 -0.531250
3137.000000 -0.554688
3138.000000 -0.492188
3139.000000 -0.640625
3140.000000 -0.695312
3141.000000 -0.718750
3142.000000 -0.695312
3143.000000 -0.687500
3144.000000 -0.750000
3145.000000 -0.796875
3146.000000 -0.734375
3147.000000 -0.773438
3148.000000 -0.757812
3149.000000 -0.828125
3150.000000 -0.898438
3151.000000 -0.140625
3152.000000 -0.343750
3153.000000 -0.304688
3154.000000 -0.375000
3155.000000 -0.429688
3156.000000 -0.468750
3157.000000 -0.468750
3158.000000 -0.656250
3159.000000 -0.539062
3160.000000 -0.492188
3161.000000 -0.531250
3162.000000 -0.539062
3163.000000 -0.562500
3164.000000 -0.601562
3165.000000 -0.617188
3166.000000 -0.757812
3167.000000 -0.453125
3168.000000 -0.648438
3169.000000 -0.601562
3170.000000 -0.562500
3171.000000 -0.585938
3172.000000 -0.703125
3173.000000 -0.656250
3174.000000 -0.703125
3175.000000 -0.671875
3176.000000 -0.796875
3177.000000 -0.804688
3178.000000 -0.859375
3179.000000 -0.828125
3180.000000 -0.929688
3181.000000 -0.835938
3182.000000 -0.796875
3183.000000 -0.335938
3184.000000 -0.218750
3185.000000 -0.304688
3186.000000 -0.234375
3187.000000 -0.320312
3188.000000 -0.421875
3189.000000 -0.500000
3190.000000 -0.437500
3191.000000 -0.382812
3192.000000 -0.468750
3193.000000 -0.492188
3194.000000 -0.468750
3195.000000 -0.398438
3196.000000 -0.484375
3197.000000 -0.593750
3198.000000 -0.554688
3199.000000 -0.531250
3200.000000 -0.570312
3201.000000 -0.593750
3202.000000 -0.445312
3203.000000 -0.460938
3204.000000 -0.500000
3205.000000 -0.531250
3206.000000 -0.500000
3207.000000 -0.570312
3208.000000 -0.671875
3209.000000 -0.648438
3210.000000 -0.851562
3211.000000 -0.742188
3212.000000 -0.734375
3213.000000 -0.656250
3214.000000 -0.804688
3215.000000 -0.296875
3216.000000 -0.289062
3217.000000 -0.375000
3218.000000 -0.281250
3219.000000 -0.468750
3220.000000 -0.343750
3221.000000 -0.273438
3222.000000 -0.312500
3223.000000 -0.484375
3224.000000 -0.398438
3225.000000 -0.546875
3226.000000 -0.515625
3227.000000 -0.484375
3228.000000 -0.554688
3229.000000 -0.539062
3230.000000 -0.476562
3231.000000 -0.390625
3232.000000 -0.468750
3233.000000 -0.546875
3234.000000 -0.554688
3235.000000 -0.546875
3236.000000 -0.640625
3237.000000 -0.562500
3238.000000 -0.664062
3239.000000 -0.718750
3240.000000 -0.593750
3241.000000 -0.703125
3242.000000 -0.726562
3243.000000 -0.679688
3244.000000 -0.695312
3245.000000 -0.773438
3246.000000 -0.851562
3247.000000 -0.210938
3248.000000 -0.335938
3249.000000 -0.304688
3250.000000 -0.320312
3251.000000 -0.343750
3252.000000 -0.390625
3253.000000 -0.367188
3254.000000 -0.210938
3255.000000 -0.296875
3256.000000 -0.390625
3257.000000 -0.554688
3258.000000 -0.500000
3259.000000 -0.468750
3260.000000 -0.546875
3261.000000 -0.531250
3262.000000 -0.507812
3263.000000 -0.539062
3264.000000 -0.429688
3265.000000 -0.460938
3266.000000 -0.492188
3267.000000 -0.531250
3268.000000 -0.585938
3269.000000 -0.585938
3270.000000 -0.539062
3271.000000 -0.664062
3272.000000 -0.585938
3273.000000 -0.546875
3274.000000 -0.468750
3275.000000 -0.609375
3276.000000 -0.617188
3277.000000 -0.632812
3278.000000 -0.679688
3279.000000 -0.164062
3280.000000 -0.218750
3281.000000 -0.140625
3282.000000 -0.195312
3283.000000 -0.187500
3284.000000 -0.312500
3285.000000 -0.265625
3286.000000 -0.195312
3287.000000 -0.171875
3288.000000 -0.195312
3289.000000 -0.281250
3290.000000 -0.242188
3291.000000 -0.320312
3292.000000 -0.421875
3293.000000 -0.476562
3294.000000 -0.453125
3295.000000 -0.429688
3296.000000 -0.445312
3297.000000 -0.562500
3298.000000 -0.554688
3299.000000 -0.523438
3300.000000 -0.500000
3301.000000 -0.578125
3302.000000 -0.554688
3303.000000 -0.515625
3304.000000 -0.515625
3305.000000 -0.703125
3306.000000 -0.656250
3307.000000 -0.617188
3308.000000 -0.703125
3309.000000 -0.765625
3310.000000 -0.632812
3311.000000 -0.093750
3312.000000 -0.234375
3313.000000 -0.187500
3314.000000 -0.164062
3315.000000 -0.203125
3316.000000 -0.273438
3317.000000 -0.226562
3318.000000 -0.359375
3319.000000 -0.406250
3320.000000 -0.328125
3321.000000 -0.343750
3322.000000 -0.289062
3323.000000 -0.421875
3324.000000 -0.453125
3325.000000 -0.382812
3326.000000 -0.507812
3327.000000 -0.359375
3328.000000 -0.453125
3329.000000 -0.492188
3330.000000 -0.507812
3331.000000 -0.484375
3332.000000 -0.585938
3333.000000 -0.546875
3334.000000 -0.578125
3335.000000 -0.593750
3336.000000 -0.578125
3337.000000 -0.632812
3338.000000 -0.640625
3339.000000 -0.539062
3340.000000 -0.671875
3341.000000 -0.703125
3342.000000 -0.679688
3343.000000 -0.109375
3344.000000 -0.171875
3345.000000 -0.273438
3346.000000 -0.070312
3347.000000 -0.148438
3348.000000 -0.234375
3349.000000 -0.351562
3350.000000 -0.304688
3351.000000 -0.289062
3352.000000 -0.304688
3353.000000 -0.445312
3354.000000 -0.523438
3355.000000 -0.460938
3356.000000 -0.515625
3357.000000 -0.507812
3358.000000 -0.492188
3359.000000 -0.445312
3360.000000 -0.421875
3361.000000 -0.460938
3362.000000 -0.476562
3363.000000 -0.523438
3364.000000 -0.539062
3365.000000 -0.578125
3366.000000 -0.445312
3367.000000 -0.500000
3368.000000 -0.585938
3369.000000 -0.781250
3370.000000 -0.640625
3371.000000 -0.640625
3372.000000 -0.703125
3373.000000 -0.687500
3374.000000 -0.796875
3375.000000 -0.117188
3376.000000 -0.195312
3377.000000 -0.164062
3378.000000 -0.234375
3379.000000 -0.203125
3380.000000 -0.234375
3381.000000 -0.390625
3382.000000 -0.218750
3383.000000 -0.195312
3384.000000 -0.328125
3385.000000 -0.375000
3386.000000 -0.375000
3387.000000 -0.414062
3388.000000 -0.429688
3389.000000 -0.367188
3390.000000 -0.375000
3391.000000 -0.359375
3392.000000 -0.359375
3393.000000 -0.406250
3394.000000 -0.429688
3395.000000 -0.304688
3396.000000 -0.382812
3397.000000 -0.406250
3398.000000 -0.375000
3399.000000 -0.367188
3400.000000 -0.492188
3401.000000 -0.562500
3402.000000 -0.476562
3403.000000 -0.531250
3404.000000 -0.656250
3405.000000 -0.671875
3406.000000 -0.632812
3407.000000 -0.203125
3408.000000 -0.132812
3409.000000 -0.117188
3410.000000 -0.078125
3411.000000 -0.109375
3412.000000 -0.226562
3413.000000 -0.335938
3414.000000 -0.281250
3415.000000 -0.351562
3416.000000 -0.250000
3417.000000 -0.250000
3418.000000 -0.179688
3419.000000 -0.164062
3420.000000 -0.234375
3421.000000 -0.328125
3422.000000 -0.335938
3423.000000 -0.296875
3424.000000 -0.406250
3425.000000 -0.437500
3426.000000 -0.398438
3427.000000 -0.351562
3428.000000 -0.343750
3429.000000 -0.382812
3430.000000 -0.445312
3431.000000 -0.429688
3432.000000 -0.468750
3433.000000 -0.398438
3434.000000 -0.460938
3435.000000 -0.539062
3436.000000 -0.570312
3437.000000 -0.625000
3438.000000 -0.757812
3439.000000 -0.023438
3440.000000 0.023438
3441.000000 -0.054688
3442.000000 -0.109375
3443.000000 -0.195312
3444.000000 -0.140625
3445.000000 -0.226562
3446.000000 -0.234375
3447.000000 -0.132812
3448.000000 -0.179688
3449.000000 -0.320312
3450.000000 -0.234375
3451.000000 -0.195312
3452.000000 -0.414062
3453.000000 -0.398438
3454.000000 -0.304688
3455.000000 -0.250000
3456.000000 -0.289062
3457.000000 -0.296875
3458.000000 -0.289062
3459.000000 -0.359375
3460.000000 -0.453125
3461.000000 -0.390625
3462.000000 -0.406250
3463.000000 -0.453125
3464.000000 -0.429688
3465.000000 -0.414062
3466.000000 -0.429688
3467.000000 -0.507812
3468.000000 -0.640625
3469.000000 -0.484375
3470.000000 -0.421875
3471.000000 -0.031250
3472.000000 -0.007812
3473.000000 -0.054688
3474.000000 -0.109375
3475.000000 -0.132812
3476.000000 -0.164062
3477.000000 -0.289062
3478.000000 -0.242188
3479.000000 -0.164062
3480.000000 -0.132812
3481.000000 -0.140625
3482.000000 -0.109375
3483.000000 -0.164062
3484.000000 -0.273438
3485.000000 -0.343750
3486.000000 -0.281250
3487.000000 -0.335938
3488.000000 -0.281250
3489.000000 -0.289062
3490.000000 -0.429688
3491.000000 -0.492188
3492.000000 -0.500000
3493.000000 -0.406250
3494.000000 -0.492188
3495.000000 -0.406250
3496.000000 -0.476562
3497.000000 -0.351562
3498.000000 -0.460938
3499.000000 -0.445312
3500.000000 -0.515625
3501.000000 -0.507812
3502.000000 -0.578125
3503.000000 -0.085938
3504.000000 -0.039062
3505.000000 0.031250
3506.000000 -0.039062
3507.000000 -0.078125
3508.000000 -0.039062
3509.000000 -0.023438
3510.000000 -0.062500
3511.000000 -0.179688
3512.000000 -0.179688
3513.000000 -0.187500
3514.000000 -0.203125
3515.000000 -0.117188
3516.000000 -0.218750
3517.000000 -0.265625
3518.000000 -0.382812
3519.000000 -0.250000
3520.000000 -0.289062
3521.000000 -0.296875
3522.000000 -0.195312
3523.000000 -0.234375
3524.000000 -0.257812
3525.000000 -0.343750
3526.000000 -0.359375
3527.000000 -0.312500
3528.000000 -0.382812
3529.000000 -0.382812
3530.000000 -0.382812
3531.000000 -0.398438
3532.000000 -0.484375
3533.000000 -0.507812
3534.000000 -0.578125
3535.000000 0.109375
3536.000000 0.062500
3537.000000 -0.023438
3538.000000 0.062500
3539.000000 0.078125
3540.000000 -0.062500
3541.000000 -0.085938
3542.000000 -0.171875
3543.000000 -0.078125
3544.000000 -0.156250
3545.000000 -0.210938
3546.000000 -0.250000
3547.000000 -0.203125
3548.000000 -0.218750
3549.000000 -0.218750
3550.000000 -0.273438
3551.000000 -0.031250
3552.000000 -0.109375
3553.000000 -0.242188
3554.000000 -0.234375
3555.000000 -0.218750
3556.000000 -0.164062
3557.000000 -0.226562
3558.000000 -0.273438
3559.000000 -0.265625
3560.000000 -0.320312
3561.000000 -0.375000
3562.000000 -0.390625
3563.000000 -0.375000
3564.000000 -0.343750
3565.000000 -0.421875
3566.000000 -0.468750
3567.000000 -0.015625
3568.000000 -0.007812
3569.000000 0.046875
3570.000000 -0.015625
3571.000000 0.023438
3572.000000 -0.031250
3573.000000 -0.062500
3574.000000 -0.117188
3575.000000 -0.078125
3576.000000 -0.187500
3577.000000 -0.195312
3578.000000 0.000000
3579.000000 -0.093750
3580.000000 -0.218750
3581.000000 -0.171875
3582.000000 -0.171875
3583.000000 -0.242188
3584.000000 -0.390625
3585.000000 -0.429688
3586.000000 -0.414062
3587.000000 -0.429688
3588.000000 -0.414062
3589.000000 -0.570312
3590.000000 -0.625000
3591.000000 -0.648438
3592.000000 -0.531250
3593.000000 -0.703125
3594.000000 -0.664062
3595.000000 -0.539062
3596.000000 -0.625000
3597.000000 -0.664062
3598.000000 -0.609375
3599.000000 -0.015625
3600.000000 -0.265625
3601.000000 -0.250000
3602.000000 -0.226562
3603.000000 -0.250000
3604.000000 -0.328125
3605.000000 -0.390625
3606.000000 -0.437500
3607.000000 -0.421875
3608.000000 -0.210938
3609.000000 -0.437500
3610.000000 -0.437500
3611.000000 -0.375000
3612.000000 -0.429688
3613.000000 -0.460938
3614.000000 -0.476562
3615.000000 -0.484375
3616.000000 -0.515625
3617.000000 -0.585938
3618.000000 -0.679688
3619.000000 -0.554688
3620.000000 -0.484375
3621.000000 -0.554688
3622.000000 -0.640625
3623.000000 -0.585938
3624.000000 -0.578125
3625.000000 -0.617188
3626.000000 -0.640625
3627.000000 -0.632812
3628.000000 -0.656250
3629.000000 -0.710938
3630.000000 -0.703125
3631.000000 -0.187500
3632.000000 -0.226562
3633.000000 -0.257812
3634.000000 -0.242188
3635.000000 -0.320312
3636.000000 -0.289062
3637.000000 -0.070312
3638.000000 -0.132812
3639.000000 -0.257812
3640.000000 -0.289062
3641.000000 -0.367188
3642.000000 -0.375000
3643.000000 -0.328125
3644.000000 -0.476562
3645.000000 -0.546875
3646.000000 -0.531250
3647.000000 -0.343750
3648.000000 -0.304688
3649.000000 -0.421875
3650.000000 -0.445312
3651.000000 -0.421875
3652.000000 -0.437500
3653.000000 -0.484375
3654.000000 -0.500000
3655.000000 -0.531250
3656.000000 -0.507812
3657.000000 -0.523438
3658.000000 -0.562500
3659.000000 -0.531250
3660.000000 -0.578125
3661.000000 -0.578125
3662.000000 -0.554688
3663.000000 -0.023438
3664.000000 -0.148438
3665.000000 -0.031250
3666.000000 -0.203125
3667.000000 -0.296875
3668.000000 -0.109375
3669.000000 -0.195312
3670.000000 -0.187500
3671.000000 -0.359375
3672.000000 -0.250000
3673.000000 -0.328125
3674.000000 -0.296875
3675.000000 -0.382812
3676.000000 -0.335938
3677.000000 -0.242188
3678.000000 -0.343750
3679.000000 -0.375000
3680.000000 -0.414062
3681.000000 -0.335938
3682.000000 -0.375000
3683.000000 -0.414062
3684.000000 -0.507812
3685.000000 -0.421875
3686.000000 -0.328125
3687.000000 -0.328125
3688.000000 -0.437500
3689.000000 -0.609375
3690.000000 -0.632812
3691.000000 -0.750000
3692.000000 -0.757812
3693.000000 -0.703125
3694.000000 -0.625000
3695.000000 0.007812
3696.000000 0.007812
3697.000000 -0.054688
3698.000000 -0.078125
3699.000000 -0.023438
3700.000000 -0.148438
3701.000000 -0.226562
3702.000000 -0.273438
3703.000000 -0.296875
3704.000000 -0.273438
3705.000000 -0.328125
3706.000000 -0.234375
3707.000000 -0.328125
3708.000000 -0.187500
3709.000000 -0.289062
3710.000000 -0.375000
3711.000000 -0.242188
3712.000000 -0.210938
3713.000000 -0.218750
3714.000000 -0.281250
3715.000000 -0.328125
3716.000000 -0.351562
3717.000000 -0.304688
3718.000000 -0.414062
3719.000000 -0.437500
3720.000000 -0.500000
3721.000000 -0.570312
3722.000000 -0.531250
3723.000000 -0.429688
3724.000000 -0.429688
3725.000000 -0.468750
3726.000000 -0.492188
3727.000000 0.023438
3728.000000 0.015625
3729.000000 -0.078125
3730.000000 -0.093750
3731.000000 -0.062500
3732.000000 -0.007812
3733.000000 -0.148438
3734.000000 -0.210938
3735.000000 -0.187500
3736.000000 -0.179688
3737.000000 -0.234375
3738.000000 -0.335938
3739.000000 -0.328125
3740.000000 -0.328125
3741.000000 -0.351562
3742.000000 -0.296875
3743.000000 -0.250000
3744.000000 -0.312500
3745.000000 -0.359375
3746.000000 -0.414062
3747.000000 -0.437500
3748.000000 -0.421875
3749.000000 -0.367188
3750.000000 -0.429688
3751.000000 -0.484375
3752.000000 -0.421875
3753.000000 -0.445312
3754.000000 -0.500000
3755.000000 -0.421875
3756.000000 -0.562500
3757.000000 -0.570312
3758.000000 -0.515625
3759.000000 -0.062500
3760.000000 -0.132812
3761.000000 0.062500
3762.000000 0.007812
3763.000000 -0.007812
3764.000000 -0.140625
3765.000000 -0.242188
3766.000000 -0.265625
3767.000000 -0.242188
3768.000000 -0.265625
3769.000000 -0.242188
3770.000000 -0.203125
3771.000000 -0.343750
3772.000000 -0.320312
3773.000000 -0.250000
3774.000000 -0.218750
3775.000000 -0.164062
3776.000000 -0.179688
3777.000000 -0.343750
3778.000000 -0.296875
3779.000000 -0.367188
3780.000000 -0.343750
3781.000000 -0.312500
3782.000000 -0.304688
3783.000000 -0.281250
3784.000000 -0.359375
3785.000000 -0.250000
3786.000000 -0.328125
3787.000000 -0.359375
3788.000000 -0.390625
3789.000000 -0.406250
3790.000000 -0.484375
3791.000000 0.085938
3792.000000 0.023438
3793.000000 -0.109375
3794.000000 0.007812
3795.000000 -0.062500
3796.000000 0.078125
3797.000000 0.046875
3798.000000 -0.015625
3799.000000 -0.125000
3800.000000 -0.101562
3801.000000 -0.085938
3802.000000 -0.195312
3803.000000 -0.195312
3804.000000 -0.179688
3805.000000 -0.289062
3806.000000 -0.320312
3807.000000 -0.070312
3808.000000 -0.148438
3809.000000 -0.164062
3810.000000 -0.195312
3811.000000 -0.304688
3812.000000 -0.304688
3813.000000 -0.273438
3814.000000 -0.304688
3815.000000 -0.406250
3816.000000 -0.289062
3817.000000 -0.414062
3818.000000 -0.304688
3819.000000 -0.359375
3820.000000 -0.500000
3821.000000 -0.476562
3822.000000 -0.468750
3823.000000 0.140625
3824.000000 0.015625
3825.000000 0.078125
3826.000000 0.031250
3827.000000 -0.062500
3828.000000 -0.078125
3829.000000 -0.031250
3830.000000 0.031250
3831.000000 -0.101562
3832.000000 -0.093750
3833.000000 -0.140625
3834.000000 -0.164062
3835.000000 -0.062500
3836.000000 -0.062500
3837.000000 -0.210938
3838.000000 -0.273438
3839.000000 -0.156250
3840.000000 -0.218750
3841.000000 -0.273438
3842.000000 -0.304688
3843.000000 -0.250000
3844.000000 -0.375000
3845.000000 -0.335938
3846.000000 -0.289062
3847.000000 -0.320312
3848.000000 -0.390625
3849.000000 -0.421875
3850.000000 -0.429688
3851.000000 -0.414062
3852.000000 -0.406250
3853.000000 -0.460938
3854.000000 -0.398438
3855.000000 0.156250
3856.000000 0.085938
3857.000000 0.078125
3858.000000 0.023438
3859.000000 -0.101562
3860.000000 0.000000
3861.000000 0.023438
3862.000000 -0.039062
3863.000000 -0.070312
3864.000000 -0.117188
3865.000000 -0.171875
3866.000000 -0.078125
3867.000000 -0.203125
3868.000000 -0.257812
3869.000000 -0.421875
3870.000000 -0.445312
3871.000000 -0.195312
3872.000000 -0.164062
3873.000000 -0.195312
3874.000000 -0.296875
3875.000000 -0.390625
3876.000000 -0.421875
3877.000000 -0.304688
3878.000000 -0.335938
3879.000000 -0.554688
3880.000000 -0.453125
3881.000000 -0.507812
3882.000000 -0.390625
3883.000000 -0.398438
3884.000000 -0.429688
3885.000000 -0.437500
3886.000000 -0.414062
3887.000000 0.007812
3888.000000 0.046875
3889.000000 0.078125
3890.000000 -0.015625
3891.000000 -0.070312
3892.000000 0.031250
3893.000000 -0.039062
3894.000000 0.000000
3895.000000 0.023438
3896.000000 0.015625
3897.000000 -0.062500
3898.000000 -0.242188
3899.000000 -0.226562
3900.000000 -0.242188
3901.000000 -0.195312
3902.000000 -0.132812
3903.000000 -0.093750
3904.000000 -0.132812
3905.000000 -0.046875
3906.000000 -0.101562
3907.000000 -0.156250
3908.000000 -0.187500
3909.000000 -0.226562
3910.000000 -0.273438
3911.000000 -0.289062
3912.000000 -0.195312
3913.000000 -0.320312
3914.000000 -0.351562
3915.000000 -0.335938
3916.000000 -0.296875
3917.000000 -0.421875
3918.000000 -0.476562
3919.000000 0.164062
3920.000000 0.078125
3921.000000 0.117188
3922.000000 0.093750
3923.000000 0.125000
3924.000000 0.078125
3925.000000 0.093750
3926.000000 0.109375
3927.000000 -0.015625
3928.000000 -0.078125
3929.000000 -0.007812
3930.000000 -0.054688
3931.000000 0.062500
3932.000000 -0.062500
3933.000000 -0.085938
3934.000000 -0.101562
3935.000000 -0.140625
3936.000000 -0.132812
3937.000000 -0.093750
3938.000000 -0.171875
3939.000000 -0.179688
3940.000000 -0.226562
3941.000000 -0.265625
3942.000000 -0.335938
3943.000000 -0.226562
3944.000000 -0.117188
3945.000000 -0.226562
3946.000000 -0.257812
3947.000000 -0.382812
3948.000000 -0.234375
3949.000000 -0.406250
3950.000000 -0.429688
3951.000000 0.171875
3952.000000 0.148438
3953.000000 0.000000
3954.000000 0.046875
3955.000000 0.109375
3956.000000 0.015625
3957.000000 0.054688
3958.000000 -0.039062
3959.000000 0.000000
3960.000000 0.015625
3961.000000 -0.117188
3962.000000 -0.078125
3963.000000 -0.210938
3964.000000 -0.234375
3965.000000 -0.203125
3966.000000 -0.242188
3967.000000 -0.085938
3968.000000 -0.164062
3969.000000 -0.109375
3970.000000 -0.109375
3971.000000 -0.078125
3972.000000 -0.125000
3973.000000 -0.265625
3974.000000 -0.242188
3975.000000 -0.226562
3976.000000 -0.226562
3977.000000 -0.257812
3978.000000 -0.242188
3979.000000 -0.195312
3980.000000 -0.148438
3981.000000 -0.273438
3982.000000 -0.273438
3983.000000 0.257812
3984.000000 0.226562
3985.000000 0.132812
3986.000000 0.046875
3987.000000 0.023438
3988.000000 0.023438
3989.000000 -0.031250
3990.000000 -0.054688
3991.000000 0.007812
3992.000000 -0.039062
3993.000000 -0.039062
3994.000000 -0.031250
3995.000000 -0.085938
3996.000000 -0.132812
3997.000000 -0.062500
3998.000000 -0.101562
3999.000000 -0.093750
4000.000000 -0.117188
4001.000000 -0.093750
4002.000000 -0.156250
4003.000000 -0.156250
4004.000000 -0.117188
4005.000000 -0.203125
4006.000000 -0.140625
4007.000000 -0.203125
4008.000000 -0.195312
4009.000000 -0.242188
4010.000000 -0.273438
4011.000000 -0.406250
4012.000000 -0.375000
4013.000000 -0.289062
4014.000000 -0.242188
4015.000000 0.289062
4016.000000 0.179688
4017.000000 0.125000
4018.000000 0.070312
4019.000000 0.101562
4020.000000 0.093750
4021.000000 0.101562
4022.000000 0.179688
4023.000000 0.140625
4024.000000 -0.046875
4025.000000 0.023438
4026.000000 0.039062
4027.000000 -0.046875
4028.000000 -0.101562
4029.000000 -0.054688
4030.000000 -0.054688
4031.000000 0.039062
4032.000000 0.117188
4033.000000 0.000000
4034.000000 -0.093750
4035.000000 -0.039062
4036.000000 -0.031250
4037.000000 -0.039062
4038.000000 -0.046875
4039.000000 -0.101562
4040.000000 -0.203125
4041.000000 -0.109375
4042.000000 -0.187500
4043.000000 -0.226562
4044.000000 -0.226562
4045.000000 -0.195312
4046.000000 -0.304688
4047.000000 0.242188
4048.000000 0.250000
4049.000000 0.375000
4050.000000 0.109375
4051.000000 0.195312
4052.000000 0.148438
4053.000000 0.117188
4054.000000 0.218750
4055.000000 0.140625
4056.000000 0.164062
4057.000000 0.140625
4058.000000 -0.015625
4059.000000 0.101562
4060.000000 0.179688
4061.000000 0.085938
4062.000000 0.000000
4063.000000 -0.015625
4064.000000 0.085938
4065.000000 -0.039062
4066.000000 -0.078125
4067.000000 -0.093750
4068.000000 -0.109375
4069.000000 -0.070312
4070.000000 -0.015625
4071.000000 -0.007812
4072.000000 0.000000
4073.000000 -0.187500
4074.000000 -0.187500
4075.000000 -0.195312
4076.000000 -0.179688
4077.000000 -0.195312
4078.000000 -0.148438
4079.000000 0.328125
4080.000000 0.156250
4081.000000 0.257812
4082.000000 0.273438
4083.000000 0.164062
4084.000000 0.140625
4085.000000 0.179688
4086.000000 0.187500
4087.000000 0.117188
4088.000000 0.140625
4089.000000 0.156250
4090.000000 0.023438
4091.000000 0.031250
4092.000000 0.015625
4093.000000 -0.085938
4094.000000 -0.171875
4095.000000 0.000000


==> Plots/SingleRun_INL/true_inl.dat <==
0.000000 0.000000
1.000000 -0.021156
2.000000 -0.040933
3.000000 -0.062089
4.000000 -0.086586
5.000000 -0.107742
6.000000 -0.127518
7.000000 -0.148675
8.000000 -0.151170
9.000000 -0.172326
10.000000 -0.192103
11.000000 -0.213259
12.000000 -0.237756
13.000000 -0.258912
14.000000 -0.278688
15.000000 -0.299845
16.000000 0.247924
17.000000 0.226768
18.000000 0.206992
19.000000 0.185835
20.000000 0.161339
21.000000 0.140183
22.000000 0.120406
23.000000 0.099250
24.000000 0.096754
25.000000 0.075598
26.000000 0.055822
27.000000 0.034665
28.000000 0.010169
29.000000 -0.010987
30.000000 -0.030764
31.000000 -0.051920
32.000000 0.012307
33.000000 -0.008849
34.000000 -0.028625
35.000000 -0.049782
36.000000 -0.074278
37.000000 -0.095435
38.000000 -0.115211
39.000000 -0.136367
40.000000 -0.138863
41.000000 -0.160019
42.000000 -0.179795
43.000000 -0.200952
44.000000 -0.225448
45.000000 -0.246605
46.000000 -0.266381
47.000000 -0.287537
48.000000 0.260232
49.000000 0.239075
50.000000 0.219299
51.000000 0.198143
52.000000 0.173646
53.000000 0.152490
54.000000 0.132714
55.000000 0.111557
56.000000 0.109062
57.000000 0.087905
58.000000 0.068129
59.000000 0.046973
60.000000 0.022476
61.000000 0.001320
62.000000 -0.018456
63.000000 -0.039613
64.000000 0.087977
65.000000 0.066821
66.000000 0.047045
67.000000 0.025888
68.000000 0.001392
69.000000 -0.019764
70.000000 -0.039541
71.000000 -0.060697
72.000000 -0.063193
73.000000 -0.084349
74.000000 -0.104125
75.000000 -0.125282
76.000000 -0.149778
77.000000 -0.170934
78.000000 -0.190711
79.000000 -0.211867
80.000000 0.335902
81.000000 0.314746
82.000000 0.294969
83.000000 0.273813
84.000000 0.249316
85.000000 0.228160
86.000000 0.208384
87.000000 0.187227
88.000000 0.184732
89.000000 0.163575
90.000000 0.143799
91.000000 0.122643
92.000000 0.098146
93.000000 0.076990
94.000000 0.057214
95.000000 0.036057
96.000000 0.100285
97.000000 0.079128
98.000000 0.059352
99.000000 0.038196
100.000000 0.013699
101.000000 -0.007457
102.000000 -0.027233
103.000000 -0.048390
104.000000 -0.050885
105.000000 -0.072042
106.000000 -0.091818
107.000000 -0.112974
108.000000 -0.137471
109.000000 -0.158627
110.000000 -0.178403
111.000000 -0.199560
112.000000 0.348209
113.000000 0.327053
114.000000 0.307277
115.000000 0.286120
116.000000 0.261624
117.000000 0.240467
118.000000 0.220691
119.000000 0.199535
120.000000 0.197039
121.000000 0.175883
122.000000 0.156106
123.000000 0.134950
124.000000 0.110454
125.000000 0.089297
126.000000 0.069521
127.000000 0.048365
128.000000 0.149074
129.000000 0.127917
130.000000 0.108141
131.000000 0.086985
132.000000 0.062488
133.000000 0.041332
134.000000 0.021555
135.000000 0.000399
136.000000 -0.002096
137.000000 -0.023253
138.000000 -0.043029
139.000000 -0.064185
140.000000 -0.088682
141.000000 -0.109838
142.000000 -0.129615
143.000000 -0.150771
144.000000 0.396998
145.000000 0.375842
146.000000 0.356065
147.000000 0.334909
148.000000 0.310413
149.000000 0.289256
150.000000 0.269480
151.000000 0.248324
152.000000 0.245828
153.000000 0.224672
154.000000 0.204895
155.000000 0.183739
156.000000 0.159243
157.000000 0.138086
158.000000 0.118310
159.000000 0.097154
160.000000 0.161381
161.000000 0.140225
162.000000 0.120448
163.000000 0.099292
164.000000 0.074795
165.000000 0.053639
166.000000 0.033863
167.000000 0.012706
168.000000 0.010211
169.000000 -0.010945
170.000000 -0.030722
171.000000 -0.051878
172.000000 -0.076375
173.000000 -0.097531
174.000000 -0.117307
175.000000 -0.138464
176.000000 0.409305
177.000000 0.388149
178.000000 0.368373
179.000000 0.347216
180.000000 0.322720
181.000000 0.301564
182.000000 0.281787
183.000000 0.260631
184.000000 0.258135
185.000000 0.236979
186.000000 0.217203
187.000000 0.196046
188.000000 0.171550
189.000000 0.150393
190.000000 0.130617
191.000000 0.109461
192.000000 0.237051
193.000000 0.215895
194.000000 0.196118
195.000000 0.174962
196.000000 0.150466
197.000000 0.129309
198.000000 0.109533
199.000000 0.088377
200.000000 0.085881
201.000000 0.064725
202.000000 0.044948
203.000000 0.023792
204.000000 -0.000704
205.000000 -0.021861
206.000000 -0.041637
207.000000 -0.062793
208.000000 0.484976
209.000000 0.463819
210.000000 0.444043
211.000000 0.422887
212.000000 0.398390
213.000000 0.377234
214.000000 0.357457
215.000000 0.336301
216.000000 0.333805
217.000000 0.312649
218.000000 0.292873
219.000000 0.271716
220.000000 0.247220
221.000000 0.226064
222.000000 0.206287
223.000000 0.185131
224.000000 0.249358
225.000000 0.228202
226.000000 0.208426
227.000000 0.187269
228.000000 0.162773
229.000000 0.141617
230.000000 0.121840
231.000000 0.100684
232.000000 0.098188
233.000000 0.077032
234.000000 0.057256
235.000000 0.036099
236.000000 0.011603
237.000000 -0.009554
238.000000 -0.029330
239.000000 -0.050486
240.000000 0.497283
241.000000 0.476126
242.000000 0.456350
243.000000 0.435194
244.000000 0.410697
245.000000 0.389541
246.000000 0.369765
247.000000 0.348608
248.000000 0.346113
249.000000 0.324956
250.000000 0.305180
251.000000 0.284024
252.000000 0.259527
253.000000 0.238371
254.000000 0.218595
255.000000 0.197438
256.000000 0.226464
257.000000 0.205308
258.000000 0.185531
259.000000 0.164375
260.000000 0.139879
261.000000 0.118722
262.000000 0.098946
263.000000 0.077790
264.000000 0.075294
265.000000 0.054138
266.000000 0.034361
267.000000 0.013205
268.000000 -0.011291
269.000000 -0.032448
270.000000 -0.052224
271.000000 -0.073380
272.000000 0.474389
273.000000 0.453232
274.000000 0.433456
275.000000 0.412300
276.000000 0.387803
277.000000 0.366647
278.000000 0.346870
279.000000 0.325714
280.000000 0.323219
281.000000 0.302062
282.000000 0.282286
283.000000 0.261130
284.000000 0.236633
285.000000 0.215477
286.000000 0.195700
287.000000 0.174544
288.000000 0.238771
289.000000 0.217615
290.000000 0.197839
291.000000 0.176682
292.000000 0.152186
293.000000 0.131030
294.000000 0.111253
295.000000 0.090097
296.000000 0.087601
297.000000 0.066445
298.000000 0.046669
299.000000 0.025512
300.000000 0.001016
301.000000 -0.020140
302.000000 -0.039917
303.000000 -0.061073
304.000000 0.486696
305.000000 0.465540
306.000000 0.445763
307.000000 0.424607
308.000000 0.400110
309.000000 0.378954
310.000000 0.359178
311.000000 0.338021
312.000000 0.335526
313.000000 0.314369
314.000000 0.294593
315.000000 0.273437
316.000000 0.248940
317.000000 0.227784
318.000000 0.208008
319.000000 0.186851
320.000000 0.314442
321.000000 0.293285
322.000000 0.273509
323.000000 0.252353
324.000000 0.227856
325.000000 0.206700
326.000000 0.186923
327.000000 0.165767
328.000000 0.163272
329.000000 0.142115
330.000000 0.122339
331.000000 0.101183
332.000000 0.076686
333.000000 0.055530
334.000000 0.035753
335.000000 0.014597
336.000000 0.562366
337.000000 0.541210
338.000000 0.521433
339.000000 0.500277
340.000000 0.475780
341.000000 0.454624
342.000000 0.434848
343.000000 0.413691
344.000000 0.411196
345.000000 0.390040
346.000000 0.370263
347.000000 0.349107
348.000000 0.324610
349.000000 0.303454
350.000000 0.283678
351.000000 0.262521
352.000000 0.326749
353.000000 0.305593
354.000000 0.285816
355.000000 0.264660
356.000000 0.240163
357.000000 0.219007
358.000000 0.199231
359.000000 0.178074
360.000000 0.175579
361.000000 0.154422
362.000000 0.134646
363.000000 0.113490
364.000000 0.088993
365.000000 0.067837
366.000000 0.048061
367.000000 0.026904
368.000000 0.574673
369.000000 0.553517
370.000000 0.533741
371.000000 0.512584
372.000000 0.488088
373.000000 0.466931
374.000000 0.447155
375.000000 0.425999
376.000000 0.423503
377.000000 0.402347
378.000000 0.382571
379.000000 0.361414
380.000000 0.336918
381.000000 0.315761
382.000000 0.295985
383.000000 0.274829
384.000000 0.375538
385.000000 0.354381
386.000000 0.334605
387.000000 0.313449
388.000000 0.288952
389.000000 0.267796
390.000000 0.248020
391.000000 0.226863
392.000000 0.224368
393.000000 0.203211
394.000000 0.183435
395.000000 0.162279
396.000000 0.137782
397.000000 0.116626
398.000000 0.096850
399.000000 0.075693
400.000000 0.623462
401.000000 0.602306
402.000000 0.582530
403.000000 0.561373
404.000000 0.536877
405.000000 0.515720
406.000000 0.495944
407.000000 0.474788
408.000000 0.472292
409.000000 0.451136
410.000000 0.431360
411.000000 0.410203
412.000000 0.385707
413.000000 0.364550
414.000000 0.344774
415.000000 0.323618
416.000000 0.387845
417.000000 0.366689
418.000000 0.346912
419.000000 0.325756
420.000000 0.301260
421.000000 0.280103
422.000000 0.260327
423.000000 0.239171
424.000000 0.236675
425.000000 0.215519
426.000000 0.195742
427.000000 0.174586
428.000000 0.150090
429.000000 0.128933
430.000000 0.109157
431.000000 0.088001
432.000000 0.635770
433.000000 0.614613
434.000000 0.594837
435.000000 0.573681
436.000000 0.549184
437.000000 0.528028
438.000000 0.508251
439.000000 0.487095
440.000000 0.484599
441.000000 0.463443
442.000000 0.443667
443.000000 0.422510
444.000000 0.398014
445.000000 0.376858
446.000000 0.357081
447.000000 0.335925
448.000000 0.463515
449.000000 0.442359
450.000000 0.422583
451.000000 0.401426
452.000000 0.376930
453.000000 0.355773
454.000000 0.335997
455.000000 0.314841
456.000000 0.312345
457.000000 0.291189
458.000000 0.271413
459.000000 0.250256
460.000000 0.225760
461.000000 0.204603
462.000000 0.184827
463.000000 0.163671
464.000000 0.711440
465.000000 0.690283
466.000000 0.670507
467.000000 0.649351
468.000000 0.624854
469.000000 0.603698
470.000000 0.583921
471.000000 0.562765
472.000000 0.560270
473.000000 0.539113
474.000000 0.519337
475.000000 0.498181
476.000000 0.473684
477.000000 0.452528
478.000000 0.432751
479.000000 0.411595
480.000000 0.475823
481.000000 0.454666
482.000000 0.434890
483.000000 0.413734
484.000000 0.389237
485.000000 0.368081
486.000000 0.348304
487.000000 0.327148
488.000000 0.324652
489.000000 0.303496
490.000000 0.283720
491.000000 0.262563
492.000000 0.238067
493.000000 0.216911
494.000000 0.197134
495.000000 0.175978
496.000000 0.723747
497.000000 0.702591
498.000000 0.682814
499.000000 0.661658
500.000000 0.637161
501.000000 0.616005
502.000000 0.596229
503.000000 0.575072
504.000000 0.572577
505.000000 0.551421
506.000000 0.531644
507.000000 0.510488
508.000000 0.485991
509.000000 0.464835
510.000000 0.445059
511.000000 0.423902
512.000000 0.227638
513.000000 0.206482
514.000000 0.186706
515.000000 0.165549
516.000000 0.141053
517.000000 0.119896
518.000000 0.100120
519.000000 0.078964
520.000000 0.076468
521.000000 0.055312
522.000000 0.035536
523.000000 0.014379
524.000000 -0.010117
525.000000 -0.031274
526.000000 -0.051050
527.000000 -0.072206
528.000000 0.475563
529.000000 0.454406
530.000000 0.434630
531.000000 0.413474
532.000000 0.388977
533.000000 0.367821
534.000000 0.348044
535.000000 0.326888
536.000000 0.324393
537.000000 0.303236
538.000000 0.283460
539.000000 0.262304
540.000000 0.237807
541.000000 0.216651
542.000000 0.196874
543.000000 0.175718
544.000000 0.239946
545.000000 0.218789
546.000000 0.199013
547.000000 0.177857
548.000000 0.153360
549.000000 0.132204
550.000000 0.112427
551.000000 0.091271
552.000000 0.088775
553.000000 0.067619
554.000000 0.047843
555.000000 0.026686
556.000000 0.002190
557.000000 -0.018966
558.000000 -0.038743
559.000000 -0.059899
560.000000 0.487870
561.000000 0.466714
562.000000 0.446937
563.000000 0.425781
564.000000 0.401284
565.000000 0.380128
566.000000 0.360352
567.000000 0.339195
568.000000 0.336700
569.000000 0.315544
570.000000 0.295767
571.000000 0.274611
572.000000 0.250114
573.000000 0.228958
574.000000 0.209182
575.000000 0.188025
576.000000 0.315616
577.000000 0.294459
578.000000 0.274683
579.000000 0.253527
580.000000 0.229030
581.000000 0.207874
582.000000 0.188097
583.000000 0.166941
584.000000 0.164446
585.000000 0.143289
586.000000 0.123513
587.000000 0.102357
588.000000 0.077860
589.000000 0.056704
590.000000 0.036927
591.000000 0.015771
592.000000 0.563540
593.000000 0.542384
594.000000 0.522607
595.000000 0.501451
596.000000 0.476955
597.000000 0.455798
598.000000 0.436022
599.000000 0.414866
600.000000 0.412370
601.000000 0.391214
602.000000 0.371437
603.000000 0.350281
604.000000 0.325785
605.000000 0.304628
606.000000 0.284852
607.000000 0.263696
608.000000 0.327923
609.000000 0.306767
610.000000 0.286990
611.000000 0.265834
612.000000 0.241337
613.000000 0.220181
614.000000 0.200405
615.000000 0.179248
616.000000 0.176753
617.000000 0.155597
618.000000 0.135820
619.000000 0.114664
620.000000 0.090167
621.000000 0.069011
622.000000 0.049235
623.000000 0.028078
624.000000 0.575847
625.000000 0.554691
626.000000 0.534915
627.000000 0.513758
628.000000 0.489262
629.000000 0.468106
630.000000 0.448329
631.000000 0.427173
632.000000 0.424677
633.000000 0.403521
634.000000 0.383745
635.000000 0.362588
636.000000 0.338092
637.000000 0.316935
638.000000 0.297159
639.000000 0.276003
640.000000 0.376712
641.000000 0.355556
642.000000 0.335779
643.000000 0.314623
644.000000 0.290126
645.000000 0.268970
646.000000 0.249194
647.000000 0.228037
648.000000 0.225542
649.000000 0.204385
650.000000 0.184609
651.000000 0.163453
652.000000 0.138956
653.000000 0.117800
654.000000 0.098024
655.000000 0.076867
656.000000 0.624636
657.000000 0.603480
658.000000 0.583704
659.000000 0.562547
660.000000 0.538051
661.000000 0.516894
662.000000 0.497118
663.000000 0.475962
664.000000 0.473466
665.000000 0.452310
666.000000 0.432534
667.000000 0.411377
668.000000 0.386881
669.000000 0.365724
670.000000 0.345948
671.000000 0.324792
672.000000 0.389019
673.000000 0.367863
674.000000 0.348087
675.000000 0.326930
676.000000 0.302434
677.000000 0.281277
678.000000 0.261501
679.000000 0.240345
680.000000 0.237849
681.000000 0.216693
682.000000 0.196916
683.000000 0.175760
684.000000 0.151264
685.000000 0.130107
686.000000 0.110331
687.000000 0.089175
688.000000 0.636944
689.000000 0.615787
690.000000 0.596011
691.000000 0.574855
692.000000 0.550358
693.000000 0.529202
694.000000 0.509425
695.000000 0.488269
696.000000 0.485774
697.000000 0.464617
698.000000 0.444841
699.000000 0.423685
700.000000 0.399188
701.000000 0.378032
702.000000 0.358255
703.000000 0.337099
704.000000 0.464689
705.000000 0.443533
706.000000 0.423757
707.000000 0.402600
708.000000 0.378104
709.000000 0.356947
710.000000 0.337171
711.000000 0.316015
712.000000 0.313519
713.000000 0.292363
714.000000 0.272587
715.000000 0.251430
716.000000 0.226934
717.000000 0.205777
718.000000 0.186001
719.000000 0.164845
720.000000 0.712614
721.000000 0.691457
722.000000 0.671681
723.000000 0.650525
724.000000 0.626028
725.000000 0.604872
726.000000 0.585096
727.000000 0.563939
728.000000 0.561444
729.000000 0.540287
730.000000 0.520511
731.000000 0.499355
732.000000 0.474858
733.000000 0.453702
734.000000 0.433926
735.000000 0.412769
736.000000 0.476997
737.000000 0.455840
738.000000 0.436064
739.000000 0.414908
740.000000 0.390411
741.000000 0.369255
742.000000 0.349478
743.000000 0.328322
744.000000 0.325827
745.000000 0.304670
746.000000 0.284894
747.000000 0.263738
748.000000 0.239241
749.000000 0.218085
750.000000 0.198308
751.000000 0.177152
752.000000 0.724921
753.000000 0.703765
754.000000 0.683988
755.000000 0.662832
756.000000 0.638336
757.000000 0.617179
758.000000 0.597403
759.000000 0.576247
760.000000 0.573751
761.000000 0.552595
762.000000 0.532818
763.000000 0.511662
764.000000 0.487165
765.000000 0.466009
766.000000 0.446233
767.000000 0.425076
768.000000 0.454102
769.000000 0.432946
770.000000 0.413170
771.000000 0.392013
772.000000 0.367517
773.000000 0.346360
774.000000 0.326584
775.000000 0.305428
776.000000 0.302932
777.000000 0.281776
778.000000 0.262000
779.000000 0.240843
780.000000 0.216347
781.000000 0.195190
782.000000 0.175414
783.000000 0.154258
784.000000 0.702027
785.000000 0.680870
786.000000 0.661094
787.000000 0.639938
788.000000 0.615441
789.000000 0.594285
790.000000 0.574509
791.000000 0.553352
792.000000 0.550857
793.000000 0.529700
794.000000 0.509924
795.000000 0.488768
796.000000 0.464271
797.000000 0.443115
798.000000 0.423339
799.000000 0.402182
800.000000 0.466410
801.000000 0.445253
802.000000 0.425477
803.000000 0.404321
804.000000 0.379824
805.000000 0.358668
806.000000 0.338891
807.000000 0.317735
808.000000 0.315240
809.000000 0.294083
810.000000 0.274307
811.000000 0.253151
812.000000 0.228654
813.000000 0.207498
814.000000 0.187721
815.000000 0.166565
816.000000 0.714334
817.000000 0.693178
818.000000 0.673401
819.000000 0.652245
820.000000 0.627749
821.000000 0.606592
822.000000 0.586816
823.000000 0.565660
824.000000 0.563164
825.000000 0.542008
826.000000 0.522231
827.000000 0.501075
828.000000 0.476579
829.000000 0.455422
830.000000 0.435646
831.000000 0.414490
832.000000 0.542080
833.000000 0.520923
834.000000 0.501147
835.000000 0.479991
836.000000 0.455494
837.000000 0.434338
838.000000 0.414562
839.000000 0.393405
840.000000 0.390910
841.000000 0.369753
842.000000 0.349977
843.000000 0.328821
844.000000 0.304324
845.000000 0.283168
846.000000 0.263392
847.000000 0.242235
848.000000 0.790004
849.000000 0.768848
850.000000 0.749072
851.000000 0.727915
852.000000 0.703419
853.000000 0.682262
854.000000 0.662486
855.000000 0.641330
856.000000 0.638834
857.000000 0.617678
858.000000 0.597902
859.000000 0.576745
860.000000 0.552249
861.000000 0.531092
862.000000 0.511316
863.000000 0.490160
864.000000 0.554387
865.000000 0.533231
866.000000 0.513454
867.000000 0.492298
868.000000 0.467802
869.000000 0.446645
870.000000 0.426869
871.000000 0.405713
872.000000 0.403217
873.000000 0.382061
874.000000 0.362284
875.000000 0.341128
876.000000 0.316632
877.000000 0.295475
878.000000 0.275699
879.000000 0.254543
880.000000 0.802312
881.000000 0.781155
882.000000 0.761379
883.000000 0.740223
884.000000 0.715726
885.000000 0.694570
886.000000 0.674793
887.000000 0.653637
888.000000 0.651141
889.000000 0.629985
890.000000 0.610209
891.000000 0.589052
892.000000 0.564556
893.000000 0.543400
894.000000 0.523623
895.000000 0.502467
896.000000 0.603176
897.000000 0.582020
898.000000 0.562243
899.000000 0.541087
900.000000 0.516591
901.000000 0.495434
902.000000 0.475658
903.000000 0.454501
904.000000 0.452006
905.000000 0.430850
906.000000 0.411073
907.000000 0.389917
908.000000 0.365420
909.000000 0.344264
910.000000 0.324488
911.000000 0.303331
912.000000 0.851100
913.000000 0.829944
914.000000 0.810168
915.000000 0.789011
916.000000 0.764515
917.000000 0.743359
918.000000 0.723582
919.000000 0.702426
920.000000 0.699930
921.000000 0.678774
922.000000 0.658998
923.000000 0.637841
924.000000 0.613345
925.000000 0.592189
926.000000 0.572412
927.000000 0.551256
928.000000 0.615483
929.000000 0.594327
930.000000 0.574551
931.000000 0.553394
932.000000 0.528898
933.000000 0.507741
934.000000 0.487965
935.000000 0.466809
936.000000 0.464313
937.000000 0.443157
938.000000 0.423381
939.000000 0.402224
940.000000 0.377728
941.000000 0.356571
942.000000 0.336795
943.000000 0.315639
944.000000 0.863408
945.000000 0.842251
946.000000 0.822475
947.000000 0.801319
948.000000 0.776822
949.000000 0.755666
950.000000 0.735890
951.000000 0.714733
952.000000 0.712238
953.000000 0.691081
954.000000 0.671305
955.000000 0.650149
956.000000 0.625652
957.000000 0.604496
958.000000 0.584720
959.000000 0.563563
960.000000 0.691153
961.000000 0.669997
962.000000 0.650221
963.000000 0.629064
964.000000 0.604568
965.000000 0.583412
966.000000 0.563635
967.000000 0.542479
968.000000 0.539983
969.000000 0.518827
970.000000 0.499051
971.000000 0.477894
972.000000 0.453398
973.000000 0.432242
974.000000 0.412465
975.000000 0.391309
976.000000 0.939078
977.000000 0.917922
978.000000 0.898145
979.000000 0.876989
980.000000 0.852492
981.000000 0.831336
982.000000 0.811560
983.000000 0.790403
984.000000 0.787908
985.000000 0.766751
986.000000 0.746975
987.000000 0.725819
988.000000 0.701322
989.000000 0.680166
990.000000 0.660390
991.000000 0.639233
992.000000 0.703461
993.000000 0.682304
994.000000 0.662528
995.000000 0.641372
996.000000 0.616875
997.000000 0.595719
998.000000 0.575943
999.000000 0.554786
1000.000000 0.552291
1001.000000 0.531134
1002.000000 0.511358
1003.000000 0.490202
1004.000000 0.465705
1005.000000 0.444549
1006.000000 0.424773
1007.000000 0.403616
1008.000000 0.951385
1009.000000 0.930229
1010.000000 0.910453
1011.000000 0.889296
1012.000000 0.864800
1013.000000 0.843643
1014.000000 0.823867
1015.000000 0.802711
1016.000000 0.800215
1017.000000 0.779059
1018.000000 0.759282
1019.000000 0.738126
1020.000000 0.713630
1021.000000 0.692473
1022.000000 0.672697
1023.000000 0.651541
1024.000000 0.260708
1025.000000 0.239551
1026.000000 0.219775
1027.000000 0.198619
1028.000000 0.174122
1029.000000 0.152966
1030.000000 0.133190
1031.000000 0.112033
1032.000000 0.109538
1033.000000 0.088381
1034.000000 0.068605
1035.000000 0.047449
1036.000000 0.022952
1037.000000 0.001796
1038.000000 -0.017980
1039.000000 -0.039137
1040.000000 0.508632
1041.000000 0.487476
1042.000000 0.467700
1043.000000 0.446543
1044.000000 0.422047
1045.000000 0.400890
1046.000000 0.381114
1047.000000 0.359958
1048.000000 0.357462
1049.000000 0.336306
1050.000000 0.316529
1051.000000 0.295373
1052.000000 0.270877
1053.000000 0.249720
1054.000000 0.229944
1055.000000 0.208788
1056.000000 0.273015
1057.000000 0.251859
1058.000000 0.232082
1059.000000 0.210926
1060.000000 0.186430
1061.000000 0.165273
1062.000000 0.145497
1063.000000 0.124341
1064.000000 0.121845
1065.000000 0.100689
1066.000000 0.080912
1067.000000 0.059756
1068.000000 0.035260
1069.000000 0.014103
1070.000000 -0.005673
1071.000000 -0.026830
1072.000000 0.520940
1073.000000 0.499783
1074.000000 0.480007
1075.000000 0.458850
1076.000000 0.434354
1077.000000 0.413198
1078.000000 0.393421
1079.000000 0.372265
1080.000000 0.369769
1081.000000 0.348613
1082.000000 0.328837
1083.000000 0.307680
1084.000000 0.283184
1085.000000 0.262028
1086.000000 0.242251
1087.000000 0.221095
1088.000000 0.348685
1089.000000 0.327529
1090.000000 0.307753
1091.000000 0.286596
1092.000000 0.262100
1093.000000 0.240943
1094.000000 0.221167
1095.000000 0.200011
1096.000000 0.197515
1097.000000 0.176359
1098.000000 0.156582
1099.000000 0.135426
1100.000000 0.110930
1101.000000 0.089773
1102.000000 0.069997
1103.000000 0.048841
1104.000000 0.596610
1105.000000 0.575453
1106.000000 0.555677
1107.000000 0.534521
1108.000000 0.510024
1109.000000 0.488868
1110.000000 0.469091
1111.000000 0.447935
1112.000000 0.445440
1113.000000 0.424283
1114.000000 0.404507
1115.000000 0.383351
1116.000000 0.358854
1117.000000 0.337698
1118.000000 0.317921
1119.000000 0.296765
1120.000000 0.360993
1121.000000 0.339836
1122.000000 0.320060
1123.000000 0.298903
1124.000000 0.274407
1125.000000 0.253251
1126.000000 0.233474
1127.000000 0.212318
1128.000000 0.209822
1129.000000 0.188666
1130.000000 0.168890
1131.000000 0.147733
1132.000000 0.123237
1133.000000 0.102081
1134.000000 0.082304
1135.000000 0.061148
1136.000000 0.608917
1137.000000 0.587761
1138.000000 0.567984
1139.000000 0.546828
1140.000000 0.522331
1141.000000 0.501175
1142.000000 0.481399
1143.000000 0.460242
1144.000000 0.457747
1145.000000 0.436591
1146.000000 0.416814
1147.000000 0.395658
1148.000000 0.371161
1149.000000 0.350005
1150.000000 0.330229
1151.000000 0.309072
1152.000000 0.409781
1153.000000 0.388625
1154.000000 0.368849
1155.000000 0.347692
1156.000000 0.323196
1157.000000 0.302040
1158.000000 0.282263
1159.000000 0.261107
1160.000000 0.258611
1161.000000 0.237455
1162.000000 0.217679
1163.000000 0.196522
1164.000000 0.172026
1165.000000 0.150870
1166.000000 0.131093
1167.000000 0.109937
1168.000000 0.657706
1169.000000 0.636550
1170.000000 0.616773
1171.000000 0.595617
1172.000000 0.571120
1173.000000 0.549964
1174.000000 0.530188
1175.000000 0.509031
1176.000000 0.506536
1177.000000 0.485379
1178.000000 0.465603
1179.000000 0.444447
1180.000000 0.419950
1181.000000 0.398794
1182.000000 0.379018
1183.000000 0.357861
1184.000000 0.422089
1185.000000 0.400932
1186.000000 0.381156
1187.000000 0.360000
1188.000000 0.335503
1189.000000 0.314347
1190.000000 0.294571
1191.000000 0.273414
1192.000000 0.270919
1193.000000 0.249762
1194.000000 0.229986
1195.000000 0.208830
1196.000000 0.184333
1197.000000 0.163177
1198.000000 0.143401
1199.000000 0.122244
1200.000000 0.670013
1201.000000 0.648857
1202.000000 0.629081
1203.000000 0.607924
1204.000000 0.583428
1205.000000 0.562271
1206.000000 0.542495
1207.000000 0.521339
1208.000000 0.518843
1209.000000 0.497687
1210.000000 0.477910
1211.000000 0.456754
1212.000000 0.432258
1213.000000 0.411101
1214.000000 0.391325
1215.000000 0.370169
1216.000000 0.497759
1217.000000 0.476603
1218.000000 0.456826
1219.000000 0.435670
1220.000000 0.411173
1221.000000 0.390017
1222.000000 0.370241
1223.000000 0.349084
1224.000000 0.346589
1225.000000 0.325432
1226.000000 0.305656
1227.000000 0.284500
1228.000000 0.260003
1229.000000 0.238847
1230.000000 0.219071
1231.000000 0.197914
1232.000000 0.745683
1233.000000 0.724527
1234.000000 0.704751
1235.000000 0.683594
1236.000000 0.659098
1237.000000 0.637941
1238.000000 0.618165
1239.000000 0.597009
1240.000000 0.594513
1241.000000 0.573357
1242.000000 0.553581
1243.000000 0.532424
1244.000000 0.507928
1245.000000 0.486771
1246.000000 0.466995
1247.000000 0.445839
1248.000000 0.510066
1249.000000 0.488910
1250.000000 0.469134
1251.000000 0.447977
1252.000000 0.423481
1253.000000 0.402324
1254.000000 0.382548
1255.000000 0.361392
1256.000000 0.358896
1257.000000 0.337740
1258.000000 0.317963
1259.000000 0.296807
1260.000000 0.272311
1261.000000 0.251154
1262.000000 0.231378
1263.000000 0.210222
1264.000000 0.757991
1265.000000 0.736834
1266.000000 0.717058
1267.000000 0.695902
1268.000000 0.671405
1269.000000 0.650249
1270.000000 0.630472
1271.000000 0.609316
1272.000000 0.606821
1273.000000 0.585664
1274.000000 0.565888
1275.000000 0.544732
1276.000000 0.520235
1277.000000 0.499079
1278.000000 0.479302
1279.000000 0.458146
1280.000000 0.487172
1281.000000 0.466016
1282.000000 0.446239
1283.000000 0.425083
1284.000000 0.400586
1285.000000 0.379430
1286.000000 0.359654
1287.000000 0.338497
1288.000000 0.336002
1289.000000 0.314845
1290.000000 0.295069
1291.000000 0.273913
1292.000000 0.249416
1293.000000 0.228260
1294.000000 0.208484
1295.000000 0.187327
1296.000000 0.735096
1297.000000 0.713940
1298.000000 0.694164
1299.000000 0.673007
1300.000000 0.648511
1301.000000 0.627354
1302.000000 0.607578
1303.000000 0.586422
1304.000000 0.583926
1305.000000 0.562770
1306.000000 0.542994
1307.000000 0.521837
1308.000000 0.497341
1309.000000 0.476184
1310.000000 0.456408
1311.000000 0.435252
1312.000000 0.499479
1313.000000 0.478323
1314.000000 0.458547
1315.000000 0.437390
1316.000000 0.412894
1317.000000 0.391737
1318.000000 0.371961
1319.000000 0.350805
1320.000000 0.348309
1321.000000 0.327153
1322.000000 0.307377
1323.000000 0.286220
1324.000000 0.261724
1325.000000 0.240567
1326.000000 0.220791
1327.000000 0.199635
1328.000000 0.747404
1329.000000 0.726247
1330.000000 0.706471
1331.000000 0.685315
1332.000000 0.660818
1333.000000 0.639662
1334.000000 0.619885
1335.000000 0.598729
1336.000000 0.596234
1337.000000 0.575077
1338.000000 0.555301
1339.000000 0.534145
1340.000000 0.509648
1341.000000 0.488492
1342.000000 0.468715
1343.000000 0.447559
1344.000000 0.575149
1345.000000 0.553993
1346.000000 0.534217
1347.000000 0.513060
1348.000000 0.488564
1349.000000 0.467407
1350.000000 0.447631
1351.000000 0.426475
1352.000000 0.423979
1353.000000 0.402823
1354.000000 0.383047
1355.000000 0.361890
1356.000000 0.337394
1357.000000 0.316237
1358.000000 0.296461
1359.000000 0.275305
1360.000000 0.823074
1361.000000 0.801917
1362.000000 0.782141
1363.000000 0.760985
1364.000000 0.736488
1365.000000 0.715332
1366.000000 0.695556
1367.000000 0.674399
1368.000000 0.671904
1369.000000 0.650747
1370.000000 0.630971
1371.000000 0.609815
1372.000000 0.585318
1373.000000 0.564162
1374.000000 0.544386
1375.000000 0.523229
1376.000000 0.587457
1377.000000 0.566300
1378.000000 0.546524
1379.000000 0.525368
1380.000000 0.500871
1381.000000 0.479715
1382.000000 0.459938
1383.000000 0.438782
1384.000000 0.436287
1385.000000 0.415130
1386.000000 0.395354
1387.000000 0.374198
1388.000000 0.349701
1389.000000 0.328545
1390.000000 0.308768
1391.000000 0.287612
1392.000000 0.835381
1393.000000 0.814225
1394.000000 0.794448
1395.000000 0.773292
1396.000000 0.748796
1397.000000 0.727639
1398.000000 0.707863
1399.000000 0.686707
1400.000000 0.684211
1401.000000 0.663055
1402.000000 0.643278
1403.000000 0.622122
1404.000000 0.597626
1405.000000 0.576469
1406.000000 0.556693
1407.000000 0.535536
1408.000000 0.636246
1409.000000 0.615089
1410.000000 0.595313
1411.000000 0.574157
1412.000000 0.549660
1413.000000 0.528504
1414.000000 0.508727
1415.000000 0.487571
1416.000000 0.485076
1417.000000 0.463919
1418.000000 0.444143
1419.000000 0.422987
1420.000000 0.398490
1421.000000 0.377334
1422.000000 0.357557
1423.000000 0.336401
1424.000000 0.884170
1425.000000 0.863014
1426.000000 0.843237
1427.000000 0.822081
1428.000000 0.797584
1429.000000 0.776428
1430.000000 0.756652
1431.000000 0.735495
1432.000000 0.733000
1433.000000 0.711844
1434.000000 0.692067
1435.000000 0.670911
1436.000000 0.646414
1437.000000 0.625258
1438.000000 0.605482
1439.000000 0.584325
1440.000000 0.648553
1441.000000 0.627397
1442.000000 0.607620
1443.000000 0.586464
1444.000000 0.561967
1445.000000 0.540811
1446.000000 0.521035
1447.000000 0.499878
1448.000000 0.497383
1449.000000 0.476226
1450.000000 0.456450
1451.000000 0.435294
1452.000000 0.410797
1453.000000 0.389641
1454.000000 0.369865
1455.000000 0.348708
1456.000000 0.896477
1457.000000 0.875321
1458.000000 0.855545
1459.000000 0.834388
1460.000000 0.809892
1461.000000 0.788735
1462.000000 0.768959
1463.000000 0.747803
1464.000000 0.745307
1465.000000 0.724151
1466.000000 0.704375
1467.000000 0.683218
1468.000000 0.658722
1469.000000 0.637565
1470.000000 0.617789
1471.000000 0.596633
1472.000000 0.724223
1473.000000 0.703067
1474.000000 0.683290
1475.000000 0.662134
1476.000000 0.637637
1477.000000 0.616481
1478.000000 0.596705
1479.000000 0.575548
1480.000000 0.573053
1481.000000 0.551897
1482.000000 0.532120
1483.000000 0.510964
1484.000000 0.486467
1485.000000 0.465311
1486.000000 0.445535
1487.000000 0.424378
1488.000000 0.972147
1489.000000 0.950991
1490.000000 0.931215
1491.000000 0.910058
1492.000000 0.885562
1493.000000 0.864406
1494.000000 0.844629
1495.000000 0.823473
1496.000000 0.820977
1497.000000 0.799821
1498.000000 0.780045
1499.000000 0.758888
1500.000000 0.734392
1501.000000 0.713236
1502.000000 0.693459
1503.000000 0.672303
1504.000000 0.736530
1505.000000 0.715374
1506.000000 0.695598
1507.000000 0.674441
1508.000000 0.649945
1509.000000 0.628788
1510.000000 0.609012
1511.000000 0.587856
1512.000000 0.585360
1513.000000 0.564204
1514.000000 0.544428
1515.000000 0.523271
1516.000000 0.498775
1517.000000 0.477618
1518.000000 0.457842
1519.000000 0.436686
1520.000000 0.984455
1521.000000 0.963298
1522.000000 0.943522
1523.000000 0.922366
1524.000000 0.897869
1525.000000 0.876713
1526.000000 0.856937
1527.000000 0.835780
1528.000000 0.833285
1529.000000 0.812128
1530.000000 0.792352
1531.000000 0.771196
1532.000000 0.746699
1533.000000 0.725543
1534.000000 0.705767
1535.000000 0.684610
1536.000000 0.488346
1537.000000 0.467190
1538.000000 0.447413
1539.000000 0.426257
1540.000000 0.401760
1541.000000 0.380604
1542.000000 0.360828
1543.000000 0.339671
1544.000000 0.337176
1545.000000 0.316020
1546.000000 0.296243
1547.000000 0.275087
1548.000000 0.250590
1549.000000 0.229434
1550.000000 0.209658
1551.000000 0.188501
1552.000000 0.736270
1553.000000 0.715114
1554.000000 0.695338
1555.000000 0.674181
1556.000000 0.649685
1557.000000 0.628529
1558.000000 0.608752
1559.000000 0.587596
1560.000000 0.585100
1561.000000 0.563944
1562.000000 0.544168
1563.000000 0.523011
1564.000000 0.498515
1565.000000 0.477358
1566.000000 0.457582
1567.000000 0.436426
1568.000000 0.500653
1569.000000 0.479497
1570.000000 0.459721
1571.000000 0.438564
1572.000000 0.414068
1573.000000 0.392911
1574.000000 0.373135
1575.000000 0.351979
1576.000000 0.349483
1577.000000 0.328327
1578.000000 0.308551
1579.000000 0.287394
1580.000000 0.262898
1581.000000 0.241741
1582.000000 0.221965
1583.000000 0.200809
1584.000000 0.748578
1585.000000 0.727421
1586.000000 0.707645
1587.000000 0.686489
1588.000000 0.661992
1589.000000 0.640836
1590.000000 0.621060
1591.000000 0.599903
1592.000000 0.597408
1593.000000 0.576251
1594.000000 0.556475
1595.000000 0.535319
1596.000000 0.510822
1597.000000 0.489666
1598.000000 0.469890
1599.000000 0.448733
1600.000000 0.576323
1601.000000 0.555167
1602.000000 0.535391
1603.000000 0.514234
1604.000000 0.489738
1605.000000 0.468582
1606.000000 0.448805
1607.000000 0.427649
1608.000000 0.425153
1609.000000 0.403997
1610.000000 0.384221
1611.000000 0.363064
1612.000000 0.338568
1613.000000 0.317412
1614.000000 0.297635
1615.000000 0.276479
1616.000000 0.824248
1617.000000 0.803091
1618.000000 0.783315
1619.000000 0.762159
1620.000000 0.737662
1621.000000 0.716506
1622.000000 0.696730
1623.000000 0.675573
1624.000000 0.673078
1625.000000 0.651921
1626.000000 0.632145
1627.000000 0.610989
1628.000000 0.586492
1629.000000 0.565336
1630.000000 0.545560
1631.000000 0.524403
1632.000000 0.588631
1633.000000 0.567474
1634.000000 0.547698
1635.000000 0.526542
1636.000000 0.502045
1637.000000 0.480889
1638.000000 0.461113
1639.000000 0.439956
1640.000000 0.437461
1641.000000 0.416304
1642.000000 0.396528
1643.000000 0.375372
1644.000000 0.350875
1645.000000 0.329719
1646.000000 0.309943
1647.000000 0.288786
1648.000000 0.836555
1649.000000 0.815399
1650.000000 0.795623
1651.000000 0.774466
1652.000000 0.749970
1653.000000 0.728813
1654.000000 0.709037
1655.000000 0.687881
1656.000000 0.685385
1657.000000 0.664229
1658.000000 0.644452
1659.000000 0.623296
1660.000000 0.598800
1661.000000 0.577643
1662.000000 0.557867
1663.000000 0.536711
1664.000000 0.637420
1665.000000 0.616263
1666.000000 0.596487
1667.000000 0.575331
1668.000000 0.550834
1669.000000 0.529678
1670.000000 0.509901
1671.000000 0.488745
1672.000000 0.486250
1673.000000 0.465093
1674.000000 0.445317
1675.000000 0.424161
1676.000000 0.399664
1677.000000 0.378508
1678.000000 0.358731
1679.000000 0.337575
1680.000000 0.885344
1681.000000 0.864188
1682.000000 0.844411
1683.000000 0.823255
1684.000000 0.798759
1685.000000 0.777602
1686.000000 0.757826
1687.000000 0.736670
1688.000000 0.734174
1689.000000 0.713018
1690.000000 0.693241
1691.000000 0.672085
1692.000000 0.647589
1693.000000 0.626432
1694.000000 0.606656
1695.000000 0.585500
1696.000000 0.649727
1697.000000 0.628571
1698.000000 0.608794
1699.000000 0.587638
1700.000000 0.563141
1701.000000 0.541985
1702.000000 0.522209
1703.000000 0.501052
1704.000000 0.498557
1705.000000 0.477401
1706.000000 0.457624
1707.000000 0.436468
1708.000000 0.411971
1709.000000 0.390815
1710.000000 0.371039
1711.000000 0.349882
1712.000000 0.897651
1713.000000 0.876495
1714.000000 0.856719
1715.000000 0.835562
1716.000000 0.811066
1717.000000 0.789910
1718.000000 0.770133
1719.000000 0.748977
1720.000000 0.746481
1721.000000 0.725325
1722.000000 0.705549
1723.000000 0.684392
1724.000000 0.659896
1725.000000 0.638739
1726.000000 0.618963
1727.000000 0.597807
1728.000000 0.725397
1729.000000 0.704241
1730.000000 0.684464
1731.000000 0.663308
1732.000000 0.638812
1733.000000 0.617655
1734.000000 0.597879
1735.000000 0.576723
1736.000000 0.574227
1737.000000 0.553071
1738.000000 0.533294
1739.000000 0.512138
1740.000000 0.487642
1741.000000 0.466485
1742.000000 0.446709
1743.000000 0.425553
1744.000000 0.973322
1745.000000 0.952165
1746.000000 0.932389
1747.000000 0.911233
1748.000000 0.886736
1749.000000 0.865580
1750.000000 0.845803
1751.000000 0.824647
1752.000000 0.822151
1753.000000 0.800995
1754.000000 0.781219
1755.000000 0.760062
1756.000000 0.735566
1757.000000 0.714410
1758.000000 0.694633
1759.000000 0.673477
1760.000000 0.737704
1761.000000 0.716548
1762.000000 0.696772
1763.000000 0.675615
1764.000000 0.651119
1765.000000 0.629963
1766.000000 0.610186
1767.000000 0.589030
1768.000000 0.586534
1769.000000 0.565378
1770.000000 0.545602
1771.000000 0.524445
1772.000000 0.499949
1773.000000 0.478792
1774.000000 0.459016
1775.000000 0.437860
1776.000000 0.985629
1777.000000 0.964472
1778.000000 0.944696
1779.000000 0.923540
1780.000000 0.899043
1781.000000 0.877887
1782.000000 0.858111
1783.000000 0.836954
1784.000000 0.834459
1785.000000 0.813302
1786.000000 0.793526
1787.000000 0.772370
1788.000000 0.747873
1789.000000 0.726717
1790.000000 0.706941
1791.000000 0.685784
1792.000000 0.714810
1793.000000 0.693654
1794.000000 0.673877
1795.000000 0.652721
1796.000000 0.628225
1797.000000 0.607068
1798.000000 0.587292
1799.000000 0.566136
1800.000000 0.563640
1801.000000 0.542484
1802.000000 0.522707
1803.000000 0.501551
1804.000000 0.477055
1805.000000 0.455898
1806.000000 0.436122
1807.000000 0.414966
1808.000000 0.962735
1809.000000 0.941578
1810.000000 0.921802
1811.000000 0.900646
1812.000000 0.876149
1813.000000 0.854993
1814.000000 0.835216
1815.000000 0.814060
1816.000000 0.811565
1817.000000 0.790408
1818.000000 0.770632
1819.000000 0.749475
1820.000000 0.724979
1821.000000 0.703823
1822.000000 0.684046
1823.000000 0.662890
1824.000000 0.727117
1825.000000 0.705961
1826.000000 0.686185
1827.000000 0.665028
1828.000000 0.640532
1829.000000 0.619376
1830.000000 0.599599
1831.000000 0.578443
1832.000000 0.575947
1833.000000 0.554791
1834.000000 0.535015
1835.000000 0.513858
1836.000000 0.489362
1837.000000 0.468206
1838.000000 0.448429
1839.000000 0.427273
1840.000000 0.975042
1841.000000 0.953886
1842.000000 0.934109
1843.000000 0.912953
1844.000000 0.888456
1845.000000 0.867300
1846.000000 0.847524
1847.000000 0.826367
1848.000000 0.823872
1849.000000 0.802715
1850.000000 0.782939
1851.000000 0.761783
1852.000000 0.737286
1853.000000 0.716130
1854.000000 0.696354
1855.000000 0.675197
1856.000000 0.802788
1857.000000 0.781631
1858.000000 0.761855
1859.000000 0.740699
1860.000000 0.716202
1861.000000 0.695046
1862.000000 0.675269
1863.000000 0.654113
1864.000000 0.651618
1865.000000 0.630461
1866.000000 0.610685
1867.000000 0.589528
1868.000000 0.565032
1869.000000 0.543876
1870.000000 0.524099
1871.000000 0.502943
1872.000000 1.050712
1873.000000 1.029556
1874.000000 1.009779
1875.000000 0.988623
1876.000000 0.964126
1877.000000 0.942970
1878.000000 0.923194
1879.000000 0.902037
1880.000000 0.899542
1881.000000 0.878386
1882.000000 0.858609
1883.000000 0.837453
1884.000000 0.812956
1885.000000 0.791800
1886.000000 0.772024
1887.000000 0.750867
1888.000000 0.815095
1889.000000 0.793939
1890.000000 0.774162
1891.000000 0.753006
1892.000000 0.728509
1893.000000 0.707353
1894.000000 0.687577
1895.000000 0.666420
1896.000000 0.663925
1897.000000 0.642768
1898.000000 0.622992
1899.000000 0.601836
1900.000000 0.577339
1901.000000 0.556183
1902.000000 0.536407
1903.000000 0.515250
1904.000000 1.063019
1905.000000 1.041863
1906.000000 1.022087
1907.000000 1.000930
1908.000000 0.976434
1909.000000 0.955277
1910.000000 0.935501
1911.000000 0.914345
1912.000000 0.911849
1913.000000 0.890693
1914.000000 0.870917
1915.000000 0.849760
1916.000000 0.825264
1917.000000 0.804107
1918.000000 0.784331
1919.000000 0.763175
1920.000000 0.863884
1921.000000 0.842727
1922.000000 0.822951
1923.000000 0.801795
1924.000000 0.777298
1925.000000 0.756142
1926.000000 0.736366
1927.000000 0.715209
1928.000000 0.712714
1929.000000 0.691557
1930.000000 0.671781
1931.000000 0.650625
1932.000000 0.626128
1933.000000 0.604972
1934.000000 0.585196
1935.000000 0.564039
1936.000000 1.111808
1937.000000 1.090652
1938.000000 1.070876
1939.000000 1.049719
1940.000000 1.025223
1941.000000 1.004066
1942.000000 0.984290
1943.000000 0.963134
1944.000000 0.960638
1945.000000 0.939482
1946.000000 0.919706
1947.000000 0.898549
1948.000000 0.874053
1949.000000 0.852896
1950.000000 0.833120
1951.000000 0.811964
1952.000000 0.876191
1953.000000 0.855035
1954.000000 0.835258
1955.000000 0.814102
1956.000000 0.789606
1957.000000 0.768449
1958.000000 0.748673
1959.000000 0.727517
1960.000000 0.725021
1961.000000 0.703865
1962.000000 0.684088
1963.000000 0.662932
1964.000000 0.638436
1965.000000 0.617279
1966.000000 0.597503
1967.000000 0.576347
1968.000000 1.124116
1969.000000 1.102959
1970.000000 1.083183
1971.000000 1.062027
1972.000000 1.037530
1973.000000 1.016374
1974.000000 0.996597
1975.000000 0.975441
1976.000000 0.972945
1977.000000 0.951789
1978.000000 0.932013
1979.000000 0.910856
1980.000000 0.886360
1981.000000 0.865204
1982.000000 0.845427
1983.000000 0.824271
1984.000000 0.951861
1985.000000 0.930705
1986.000000 0.910929
1987.000000 0.889772
1988.000000 0.865276
1989.000000 0.844119
1990.000000 0.824343
1991.000000 0.803187
1992.000000 0.800691
1993.000000 0.779535
1994.000000 0.759759
1995.000000 0.738602
1996.000000 0.714106
1997.000000 0.692949
1998.000000 0.673173
1999.000000 0.652017
2000.000000 1.199786
2001.000000 1.178629
2002.000000 1.158853
2003.000000 1.137697
2004.000000 1.113200
2005.000000 1.092044
2006.000000 1.072267
2007.000000 1.051111
2008.000000 1.048616
2009.000000 1.027459
2010.000000 1.007683
2011.000000 0.986527
2012.000000 0.962030
2013.000000 0.940874
2014.000000 0.921097
2015.000000 0.899941
2016.000000 0.964169
2017.000000 0.943012
2018.000000 0.923236
2019.000000 0.902080
2020.000000 0.877583
2021.000000 0.856427
2022.000000 0.836650
2023.000000 0.815494
2024.000000 0.812998
2025.000000 0.791842
2026.000000 0.772066
2027.000000 0.750909
2028.000000 0.726413
2029.000000 0.705257
2030.000000 0.685480
2031.000000 0.664324
2032.000000 1.212093
2033.000000 1.190937
2034.000000 1.171160
2035.000000 1.150004
2036.000000 1.125507
2037.000000 1.104351
2038.000000 1.084575
2039.000000 1.063418
2040.000000 1.060923
2041.000000 1.039767
2042.000000 1.019990
2043.000000 0.998834
2044.000000 0.974337
2045.000000 0.953181
2046.000000 0.933405
2047.000000 0.087752
2048.000000 -0.912248
2049.000000 -0.933405
2050.000000 -0.953181
2051.000000 -0.974337
2052.000000 -0.998834
2053.000000 -1.019990
2054.000000 -1.039767
2055.000000 -1.060923
2056.000000 -1.063418
2057.000000 -1.084575
2058.000000 -1.104351
2059.000000 -1.125507
2060.000000 -1.150004
2061.000000 -1.171160
2062.000000 -1.190937
2063.000000 -1.212093
2064.000000 -0.664324
2065.000000 -0.685480
2066.000000 -0.705257
2067.000000 -0.726413
2068.000000 -0.750909
2069.000000 -0.772066
2070.000000 -0.791842
2071.000000 -0.812998
2072.000000 -0.815494
2073.000000 -0.836650
2074.000000 -0.856427
2075.000000 -0.877583
2076.000000 -0.902080
2077.000000 -0.923236
2078.000000 -0.943012
2079.000000 -0.964169
2080.000000 -0.899941
2081.000000 -0.921097
2082.000000 -0.940874
2083.000000 -0.962030
2084.000000 -0.986527
2085.000000 -1.007683
2086.000000 -1.027459
2087.000000 -1.048616
2088.000000 -1.051111
2089.000000 -1.072267
2090.000000 -1.092044
2091.000000 -1.113200
2092.000000 -1.137697
2093.000000 -1.158853
2094.000000 -1.178629
2095.000000 -1.199786
2096.000000 -0.652017
2097.000000 -0.673173
2098.000000 -0.692949
2099.000000 -0.714106
2100.000000 -0.738602
2101.000000 -0.759759
2102.000000 -0.779535
2103.000000 -0.800691
2104.000000 -0.803187
2105.000000 -0.824343
2106.000000 -0.844119
2107.000000 -0.865276
2108.000000 -0.889772
2109.000000 -0.910929
2110.000000 -0.930705
2111.000000 -0.951861
2112.000000 -0.824271
2113.000000 -0.845427
2114.000000 -0.865204
2115.000000 -0.886360
2116.000000 -0.910856
2117.000000 -0.932013
2118.000000 -0.951789
2119.000000 -0.972945
2120.000000 -0.975441
2121.000000 -0.996597
2122.000000 -1.016374
2123.000000 -1.037530
2124.000000 -1.062027
2125.000000 -1.083183
2126.000000 -1.102959
2127.000000 -1.124116
2128.000000 -0.576347
2129.000000 -0.597503
2130.000000 -0.617279
2131.000000 -0.638436
2132.000000 -0.662932
2133.000000 -0.684088
2134.000000 -0.703865
2135.000000 -0.725021
2136.000000 -0.727517
2137.000000 -0.748673
2138.000000 -0.768449
2139.000000 -0.789606
2140.000000 -0.814102
2141.000000 -0.835258
2142.000000 -0.855035
2143.000000 -0.876191
2144.000000 -0.811964
2145.000000 -0.833120
2146.000000 -0.852896
2147.000000 -0.874053
2148.000000 -0.898549
2149.000000 -0.919706
2150.000000 -0.939482
2151.000000 -0.960638
2152.000000 -0.963134
2153.000000 -0.984290
2154.000000 -1.004066
2155.000000 -1.025223
2156.000000 -1.049719
2157.000000 -1.070876
2158.000000 -1.090652
2159.000000 -1.111808
2160.000000 -0.564039
2161.000000 -0.585196
2162.000000 -0.604972
2163.000000 -0.626128
2164.000000 -0.650625
2165.000000 -0.671781
2166.000000 -0.691557
2167.000000 -0.712714
2168.000000 -0.715209
2169.000000 -0.736366
2170.000000 -0.756142
2171.000000 -0.777298
2172.000000 -0.801795
2173.000000 -0.822951
2174.000000 -0.842727
2175.000000 -0.863884
2176.000000 -0.763175
2177.000000 -0.784331
2178.000000 -0.804107
2179.000000 -0.825264
2180.000000 -0.849760
2181.000000 -0.870917
2182.000000 -0.890693
2183.000000 -0.911849
2184.000000 -0.914345
2185.000000 -0.935501
2186.000000 -0.955277
2187.000000 -0.976434
2188.000000 -1.000930
2189.000000 -1.022087
2190.000000 -1.041863
2191.000000 -1.063019
2192.000000 -0.515250
2193.000000 -0.536407
2194.000000 -0.556183
2195.000000 -0.577339
2196.000000 -0.601836
2197.000000 -0.622992
2198.000000 -0.642768
2199.000000 -0.663925
2200.000000 -0.666420
2201.000000 -0.687577
2202.000000 -0.707353
2203.000000 -0.728509
2204.000000 -0.753006
2205.000000 -0.774162
2206.000000 -0.793939
2207.000000 -0.815095
2208.000000 -0.750867
2209.000000 -0.772024
2210.000000 -0.791800
2211.000000 -0.812956
2212.000000 -0.837453
2213.000000 -0.858609
2214.000000 -0.878386
2215.000000 -0.899542
2216.000000 -0.902037
2217.000000 -0.923194
2218.000000 -0.942970
2219.000000 -0.964126
2220.000000 -0.988623
2221.000000 -1.009779
2222.000000 -1.029556
2223.000000 -1.050712
2224.000000 -0.502943
2225.000000 -0.524099
2226.000000 -0.543876
2227.000000 -0.565032
2228.000000 -0.589528
2229.000000 -0.610685
2230.000000 -0.630461
2231.000000 -0.651618
2232.000000 -0.654113
2233.000000 -0.675269
2234.000000 -0.695046
2235.000000 -0.716202
2236.000000 -0.740699
2237.000000 -0.761855
2238.000000 -0.781631
2239.000000 -0.802788
2240.000000 -0.675197
2241.000000 -0.696354
2242.000000 -0.716130
2243.000000 -0.737286
2244.000000 -0.761783
2245.000000 -0.782939
2246.000000 -0.802715
2247.000000 -0.823872
2248.000000 -0.826367
2249.000000 -0.847524
2250.000000 -0.867300
2251.000000 -0.888456
2252.000000 -0.912953
2253.000000 -0.934109
2254.000000 -0.953886
2255.000000 -0.975042
2256.000000 -0.427273
2257.000000 -0.448429
2258.000000 -0.468206
2259.000000 -0.489362
2260.000000 -0.513858
2261.000000 -0.535015
2262.000000 -0.554791
2263.000000 -0.575947
2264.000000 -0.578443
2265.000000 -0.599599
2266.000000 -0.619376
2267.000000 -0.640532
2268.000000 -0.665028
2269.000000 -0.686185
2270.000000 -0.705961
2271.000000 -0.727117
2272.000000 -0.662890
2273.000000 -0.684046
2274.000000 -0.703823
2275.000000 -0.724979
2276.000000 -0.749475
2277.000000 -0.770632
2278.000000 -0.790408
2279.000000 -0.811565
2280.000000 -0.814060
2281.000000 -0.835216
2282.000000 -0.854993
2283.000000 -0.876149
2284.000000 -0.900646
2285.000000 -0.921802
2286.000000 -0.941578
2287.000000 -0.962735
2288.000000 -0.414966
2289.000000 -0.436122
2290.000000 -0.455898
2291.000000 -0.477055
2292.000000 -0.501551
2293.000000 -0.522707
2294.000000 -0.542484
2295.000000 -0.563640
2296.000000 -0.566136
2297.000000 -0.587292
2298.000000 -0.607068
2299.000000 -0.628225
2300.000000 -0.652721
2301.000000 -0.673877
2302.000000 -0.693654
2303.000000 -0.714810
2304.000000 -0.685784
2305.000000 -0.706941
2306.000000 -0.726717
2307.000000 -0.747873
2308.000000 -0.772370
2309.000000 -0.793526
2310.000000 -0.813302
2311.000000 -0.834459
2312.000000 -0.836954
2313.000000 -0.858111
2314.000000 -0.877887
2315.000000 -0.899043
2316.000000 -0.923540
2317.000000 -0.944696
2318.000000 -0.964472
2319.000000 -0.985629
2320.000000 -0.437860
2321.000000 -0.459016
2322.000000 -0.478792
2323.000000 -0.499949
2324.000000 -0.524445
2325.000000 -0.545602
2326.000000 -0.565378
2327.000000 -0.586534
2328.000000 -0.589030
2329.000000 -0.610186
2330.000000 -0.629963
2331.000000 -0.651119
2332.000000 -0.675615
2333.000000 -0.696772
2334.000000 -0.716548
2335.000000 -0.737704
2336.000000 -0.673477
2337.000000 -0.694633
2338.000000 -0.714410
2339.000000 -0.735566
2340.000000 -0.760062
2341.000000 -0.781219
2342.000000 -0.800995
2343.000000 -0.822151
2344.000000 -0.824647
2345.000000 -0.845803
2346.000000 -0.865580
2347.000000 -0.886736
2348.000000 -0.911233
2349.000000 -0.932389
2350.000000 -0.952165
2351.000000 -0.973322
2352.000000 -0.425553
2353.000000 -0.446709
2354.000000 -0.466485
2355.000000 -0.487642
2356.000000 -0.512138
2357.000000 -0.533294
2358.000000 -0.553071
2359.000000 -0.574227
2360.000000 -0.576723
2361.000000 -0.597879
2362.000000 -0.617655
2363.000000 -0.638812
2364.000000 -0.663308
2365.000000 -0.684464
2366.000000 -0.704241
2367.000000 -0.725397
2368.000000 -0.597807
2369.000000 -0.618963
2370.000000 -0.638739
2371.000000 -0.659896
2372.000000 -0.684392
2373.000000 -0.705549
2374.000000 -0.725325
2375.000000 -0.746481
2376.000000 -0.748977
2377.000000 -0.770133
2378.000000 -0.789910
2379.000000 -0.811066
2380.000000 -0.835562
2381.000000 -0.856719
2382.000000 -0.876495
2383.000000 -0.897651
2384.000000 -0.349882
2385.000000 -0.371039
2386.000000 -0.390815
2387.000000 -0.411971
2388.000000 -0.436468
2389.000000 -0.457624
2390.000000 -0.477401
2391.000000 -0.498557
2392.000000 -0.501052
2393.000000 -0.522209
2394.000000 -0.541985
2395.000000 -0.563141
2396.000000 -0.587638
2397.000000 -0.608794
2398.000000 -0.628571
2399.000000 -0.649727
2400.000000 -0.585500
2401.000000 -0.606656
2402.000000 -0.626432
2403.000000 -0.647589
2404.000000 -0.672085
2405.000000 -0.693241
2406.000000 -0.713018
2407.000000 -0.734174
2408.000000 -0.736670
2409.000000 -0.757826
2410.000000 -0.777602
2411.000000 -0.798759
2412.000000 -0.823255
2413.000000 -0.844411
2414.000000 -0.864188
2415.000000 -0.885344
2416.000000 -0.337575
2417.000000 -0.358731
2418.000000 -0.378508
2419.000000 -0.399664
2420.000000 -0.424161
2421.000000 -0.445317
2422.000000 -0.465093
2423.000000 -0.486250
2424.000000 -0.488745
2425.000000 -0.509901
2426.000000 -0.529678
2427.000000 -0.550834
2428.000000 -0.575331
2429.000000 -0.596487
2430.000000 -0.616263
2431.000000 -0.637420
2432.000000 -0.536711
2433.000000 -0.557867
2434.000000 -0.577643
2435.000000 -0.598800
2436.000000 -0.623296
2437.000000 -0.644452
2438.000000 -0.664229
2439.000000 -0.685385
2440.000000 -0.687881
2441.000000 -0.709037
2442.000000 -0.728813
2443.000000 -0.749970
2444.000000 -0.774466
2445.000000 -0.795623
2446.000000 -0.815399
2447.000000 -0.836555
2448.000000 -0.288786
2449.000000 -0.309943
2450.000000 -0.329719
2451.000000 -0.350875
2452.000000 -0.375372
2453.000000 -0.396528
2454.000000 -0.416304
2455.000000 -0.437461
2456.000000 -0.439956
2457.000000 -0.461113
2458.000000 -0.480889
2459.000000 -0.502045
2460.000000 -0.526542
2461.000000 -0.547698
2462.000000 -0.567474
2463.000000 -0.588631
2464.000000 -0.524403
2465.000000 -0.545560
2466.000000 -0.565336
2467.000000 -0.586492
2468.000000 -0.610989
2469.000000 -0.632145
2470.000000 -0.651921
2471.000000 -0.673078
2472.000000 -0.675573
2473.000000 -0.696730
2474.000000 -0.716506
2475.000000 -0.737662
2476.000000 -0.762159
2477.000000 -0.783315
2478.000000 -0.803091
2479.000000 -0.824248
2480.000000 -0.276479
2481.000000 -0.297635
2482.000000 -0.317412
2483.000000 -0.338568
2484.000000 -0.363064
2485.000000 -0.384221
2486.000000 -0.403997
2487.000000 -0.425153
2488.000000 -0.427649
2489.000000 -0.448805
2490.000000 -0.468582
2491.000000 -0.489738
2492.000000 -0.514234
2493.000000 -0.535391
2494.000000 -0.555167
2495.000000 -0.576323
2496.000000 -0.448733
2497.000000 -0.469890
2498.000000 -0.489666
2499.000000 -0.510822
2500.000000 -0.535319
2501.000000 -0.556475
2502.000000 -0.576251
2503.000000 -0.597408
2504.000000 -0.599903
2505.000000 -0.621060
2506.000000 -0.640836
2507.000000 -0.661992
2508.000000 -0.686489
2509.000000 -0.707645
2510.000000 -0.727421
2511.000000 -0.748578
2512.000000 -0.200809
2513.000000 -0.221965
2514.000000 -0.241741
2515.000000 -0.262898
2516.000000 -0.287394
2517.000000 -0.308551
2518.000000 -0.328327
2519.000000 -0.349483
2520.000000 -0.351979
2521.000000 -0.373135
2522.000000 -0.392911
2523.000000 -0.414068
2524.000000 -0.438564
2525.000000 -0.459721
2526.000000 -0.479497
2527.000000 -0.500653
2528.000000 -0.436426
2529.000000 -0.457582
2530.000000 -0.477358
2531.000000 -0.498515
2532.000000 -0.523011
2533.000000 -0.544168
2534.000000 -0.563944
2535.000000 -0.585100
2536.000000 -0.587596
2537.000000 -0.608752
2538.000000 -0.628529
2539.000000 -0.649685
2540.000000 -0.674181
2541.000000 -0.695338
2542.000000 -0.715114
2543.000000 -0.736270
2544.000000 -0.188501
2545.000000 -0.209658
2546.000000 -0.229434
2547.000000 -0.250590
2548.000000 -0.275087
2549.000000 -0.296243
2550.000000 -0.316020
2551.000000 -0.337176
2552.000000 -0.339671
2553.000000 -0.360828
2554.000000 -0.380604
2555.000000 -0.401760
2556.000000 -0.426257
2557.000000 -0.447413
2558.000000 -0.467190
2559.000000 -0.488346
2560.000000 -0.684610
2561.000000 -0.705767
2562.000000 -0.725543
2563.000000 -0.746699
2564.000000 -0.771196
2565.000000 -0.792352
2566.000000 -0.812128
2567.000000 -0.833285
2568.000000 -0.835780
2569.000000 -0.856937
2570.000000 -0.876713
2571.000000 -0.897869
2572.000000 -0.922366
2573.000000 -0.943522
2574.000000 -0.963298
2575.000000 -0.984455
2576.000000 -0.436686
2577.000000 -0.457842
2578.000000 -0.477618
2579.000000 -0.498775
2580.000000 -0.523271
2581.000000 -0.544428
2582.000000 -0.564204
2583.000000 -0.585360
2584.000000 -0.587856
2585.000000 -0.609012
2586.000000 -0.628788
2587.000000 -0.649945
2588.000000 -0.674441
2589.000000 -0.695598
2590.000000 -0.715374
2591.000000 -0.736530
2592.000000 -0.672303
2593.000000 -0.693459
2594.000000 -0.713236
2595.000000 -0.734392
2596.000000 -0.758888
2597.000000 -0.780045
2598.000000 -0.799821
2599.000000 -0.820977
2600.000000 -0.823473
2601.000000 -0.844629
2602.000000 -0.864406
2603.000000 -0.885562
2604.000000 -0.910058
2605.000000 -0.931215
2606.000000 -0.950991
2607.000000 -0.972147
2608.000000 -0.424378
2609.000000 -0.445535
2610.000000 -0.465311
2611.000000 -0.486467
2612.000000 -0.510964
2613.000000 -0.532120
2614.000000 -0.551897
2615.000000 -0.573053
2616.000000 -0.575548
2617.000000 -0.596705
2618.000000 -0.616481
2619.000000 -0.637637
2620.000000 -0.662134
2621.000000 -0.683290
2622.000000 -0.703067
2623.000000 -0.724223
2624.000000 -0.596633
2625.000000 -0.617789
2626.000000 -0.637565
2627.000000 -0.658722
2628.000000 -0.683218
2629.000000 -0.704375
2630.000000 -0.724151
2631.000000 -0.745307
2632.000000 -0.747803
2633.000000 -0.768959
2634.000000 -0.788735
2635.000000 -0.809892
2636.000000 -0.834388
2637.000000 -0.855545
2638.000000 -0.875321
2639.000000 -0.896477
2640.000000 -0.348708
2641.000000 -0.369865
2642.000000 -0.389641
2643.000000 -0.410797
2644.000000 -0.435294
2645.000000 -0.456450
2646.000000 -0.476226
2647.000000 -0.497383
2648.000000 -0.499878
2649.000000 -0.521035
2650.000000 -0.540811
2651.000000 -0.561967
2652.000000 -0.586464
2653.000000 -0.607620
2654.000000 -0.627397
2655.000000 -0.648553
2656.000000 -0.584325
2657.000000 -0.605482
2658.000000 -0.625258
2659.000000 -0.646414
2660.000000 -0.670911
2661.000000 -0.692067
2662.000000 -0.711844
2663.000000 -0.733000
2664.000000 -0.735495
2665.000000 -0.756652
2666.000000 -0.776428
2667.000000 -0.797584
2668.000000 -0.822081
2669.000000 -0.843237
2670.000000 -0.863014
2671.000000 -0.884170
2672.000000 -0.336401
2673.000000 -0.357557
2674.000000 -0.377334
2675.000000 -0.398490
2676.000000 -0.422987
2677.000000 -0.444143
2678.000000 -0.463919
2679.000000 -0.485076
2680.000000 -0.487571
2681.000000 -0.508727
2682.000000 -0.528504
2683.000000 -0.549660
2684.000000 -0.574157
2685.000000 -0.595313
2686.000000 -0.615089
2687.000000 -0.636246
2688.000000 -0.535536
2689.000000 -0.556693
2690.000000 -0.576469
2691.000000 -0.597626
2692.000000 -0.622122
2693.000000 -0.643278
2694.000000 -0.663055
2695.000000 -0.684211
2696.000000 -0.686707
2697.000000 -0.707863
2698.000000 -0.727639
2699.000000 -0.748796
2700.000000 -0.773292
2701.000000 -0.794448
2702.000000 -0.814225
2703.000000 -0.835381
2704.000000 -0.287612
2705.000000 -0.308768
2706.000000 -0.328545
2707.000000 -0.349701
2708.000000 -0.374198
2709.000000 -0.395354
2710.000000 -0.415130
2711.000000 -0.436287
2712.000000 -0.438782
2713.000000 -0.459938
2714.000000 -0.479715
2715.000000 -0.500871
2716.000000 -0.525368
2717.000000 -0.546524
2718.000000 -0.566300
2719.000000 -0.587457
2720.000000 -0.523229
2721.000000 -0.544386
2722.000000 -0.564162
2723.000000 -0.585318
2724.000000 -0.609815
2725.000000 -0.630971
2726.000000 -0.650747
2727.000000 -0.671904
2728.000000 -0.674399
2729.000000 -0.695556
2730.000000 -0.715332
2731.000000 -0.736488
2732.000000 -0.760985
2733.000000 -0.782141
2734.000000 -0.801917
2735.000000 -0.823074
2736.000000 -0.275305
2737.000000 -0.296461
2738.000000 -0.316237
2739.000000 -0.337394
2740.000000 -0.361890
2741.000000 -0.383047
2742.000000 -0.402823
2743.000000 -0.423979
2744.000000 -0.426475
2745.000000 -0.447631
2746.000000 -0.467407
2747.000000 -0.488564
2748.000000 -0.513060
2749.000000 -0.534217
2750.000000 -0.553993
2751.000000 -0.575149
2752.000000 -0.447559
2753.000000 -0.468715
2754.000000 -0.488492
2755.000000 -0.509648
2756.000000 -0.534145
2757.000000 -0.555301
2758.000000 -0.575077
2759.000000 -0.596234
2760.000000 -0.598729
2761.000000 -0.619885
2762.000000 -0.639662
2763.000000 -0.660818
2764.000000 -0.685315
2765.000000 -0.706471
2766.000000 -0.726247
2767.000000 -0.747404
2768.000000 -0.199635
2769.000000 -0.220791
2770.000000 -0.240567
2771.000000 -0.261724
2772.000000 -0.286220
2773.000000 -0.307377
2774.000000 -0.327153
2775.000000 -0.348309
2776.000000 -0.350805
2777.000000 -0.371961
2778.000000 -0.391737
2779.000000 -0.412894
2780.000000 -0.437390
2781.000000 -0.458547
2782.000000 -0.478323
2783.000000 -0.499479
2784.000000 -0.435252
2785.000000 -0.456408
2786.000000 -0.476184
2787.000000 -0.497341
2788.000000 -0.521837
2789.000000 -0.542994
2790.000000 -0.562770
2791.000000 -0.583926
2792.000000 -0.586422
2793.000000 -0.607578
2794.000000 -0.627354
2795.000000 -0.648511
2796.000000 -0.673007
2797.000000 -0.694164
2798.000000 -0.713940
2799.000000 -0.735096
2800.000000 -0.187327
2801.000000 -0.208484
2802.000000 -0.228260
2803.000000 -0.249416
2804.000000 -0.273913
2805.000000 -0.295069
2806.000000 -0.314845
2807.000000 -0.336002
2808.000000 -0.338497
2809.000000 -0.359654
2810.000000 -0.379430
2811.000000 -0.400586
2812.000000 -0.425083
2813.000000 -0.446239
2814.000000 -0.466016
2815.000000 -0.487172
2816.000000 -0.458146
2817.000000 -0.479302
2818.000000 -0.499079
2819.000000 -0.520235
2820.000000 -0.544732
2821.000000 -0.565888
2822.000000 -0.585664
2823.000000 -0.606821
2824.000000 -0.609316
2825.000000 -0.630472
2826.000000 -0.650249
2827.000000 -0.671405
2828.000000 -0.695902
2829.000000 -0.717058
2830.000000 -0.736834
2831.000000 -0.757991
2832.000000 -0.210222
2833.000000 -0.231378
2834.000000 -0.251154
2835.000000 -0.272311
2836.000000 -0.296807
2837.000000 -0.317963
2838.000000 -0.337740
2839.000000 -0.358896
2840.000000 -0.361392
2841.000000 -0.382548
2842.000000 -0.402324
2843.000000 -0.423481
2844.000000 -0.447977
2845.000000 -0.469134
2846.000000 -0.488910
2847.000000 -0.510066
2848.000000 -0.445839
2849.000000 -0.466995
2850.000000 -0.486771
2851.000000 -0.507928
2852.000000 -0.532424
2853.000000 -0.553581
2854.000000 -0.573357
2855.000000 -0.594513
2856.000000 -0.597009
2857.000000 -0.618165
2858.000000 -0.637941
2859.000000 -0.659098
2860.000000 -0.683594
2861.000000 -0.704751
2862.000000 -0.724527
2863.000000 -0.745683
2864.000000 -0.197914
2865.000000 -0.219071
2866.000000 -0.238847
2867.000000 -0.260003
2868.000000 -0.284500
2869.000000 -0.305656
2870.000000 -0.325432
2871.000000 -0.346589
2872.000000 -0.349084
2873.000000 -0.370241
2874.000000 -0.390017
2875.000000 -0.411173
2876.000000 -0.435670
2877.000000 -0.456826
2878.000000 -0.476603
2879.000000 -0.497759
2880.000000 -0.370169
2881.000000 -0.391325
2882.000000 -0.411101
2883.000000 -0.432258
2884.000000 -0.456754
2885.000000 -0.477910
2886.000000 -0.497687
2887.000000 -0.518843
2888.000000 -0.521339
2889.000000 -0.542495
2890.000000 -0.562271
2891.000000 -0.583428
2892.000000 -0.607924
2893.000000 -0.629081
2894.000000 -0.648857
2895.000000 -0.670013
2896.000000 -0.122244
2897.000000 -0.143401
2898.000000 -0.163177
2899.000000 -0.184333
2900.000000 -0.208830
2901.000000 -0.229986
2902.000000 -0.249762
2903.000000 -0.270919
2904.000000 -0.273414
2905.000000 -0.294571
2906.000000 -0.314347
2907.000000 -0.335503
2908.000000 -0.360000
2909.000000 -0.381156
2910.000000 -0.400932
2911.000000 -0.422089
2912.000000 -0.357861
2913.000000 -0.379018
2914.000000 -0.398794
2915.000000 -0.419950
2916.000000 -0.444447
2917.000000 -0.465603
2918.000000 -0.485379
2919.000000 -0.506536
2920.000000 -0.509031
2921.000000 -0.530188
2922.000000 -0.549964
2923.000000 -0.571120
2924.000000 -0.595617
2925.000000 -0.616773
2926.000000 -0.636550
2927.000000 -0.657706
2928.000000 -0.109937
2929.000000 -0.131093
2930.000000 -0.150870
2931.000000 -0.172026
2932.000000 -0.196522
2933.000000 -0.217679
2934.000000 -0.237455
2935.000000 -0.258611
2936.000000 -0.261107
2937.000000 -0.282263
2938.000000 -0.302040
2939.000000 -0.323196
2940.000000 -0.347692
2941.000000 -0.368849
2942.000000 -0.388625
2943.000000 -0.409781
2944.000000 -0.309072
2945.000000 -0.330229
2946.000000 -0.350005
2947.000000 -0.371161
2948.000000 -0.395658
2949.000000 -0.416814
2950.000000 -0.436591
2951.000000 -0.457747
2952.000000 -0.460242
2953.000000 -0.481399
2954.000000 -0.501175
2955.000000 -0.522331
2956.000000 -0.546828
2957.000000 -0.567984
2958.000000 -0.587761
2959.000000 -0.608917
2960.000000 -0.061148
2961.000000 -0.082304
2962.000000 -0.102081
2963.000000 -0.123237
2964.000000 -0.147733
2965.000000 -0.168890
2966.000000 -0.188666
2967.000000 -0.209822
2968.000000 -0.212318
2969.000000 -0.233474
2970.000000 -0.253251
2971.000000 -0.274407
2972.000000 -0.298903
2973.000000 -0.320060
2974.000000 -0.339836
2975.000000 -0.360993
2976.000000 -0.296765
2977.000000 -0.317921
2978.000000 -0.337698
2979.000000 -0.358854
2980.000000 -0.383351
2981.000000 -0.404507
2982.000000 -0.424283
2983.000000 -0.445440
2984.000000 -0.447935
2985.000000 -0.469091
2986.000000 -0.488868
2987.000000 -0.510024
2988.000000 -0.534521
2989.000000 -0.555677
2990.000000 -0.575453
2991.000000 -0.596610
2992.000000 -0.048841
2993.000000 -0.069997
2994.000000 -0.089773
2995.000000 -0.110930
2996.000000 -0.135426
2997.000000 -0.156582
2998.000000 -0.176359
2999.000000 -0.197515
3000.000000 -0.200011
3001.000000 -0.221167
3002.000000 -0.240943
3003.000000 -0.262100
3004.000000 -0.286596
3005.000000 -0.307753
3006.000000 -0.327529
3007.000000 -0.348685
3008.000000 -0.221095
3009.000000 -0.242251
3010.000000 -0.262028
3011.000000 -0.283184
3012.000000 -0.307680
3013.000000 -0.328837
3014.000000 -0.348613
3015.000000 -0.369769
3016.000000 -0.372265
3017.000000 -0.393421
3018.000000 -0.413198
3019.000000 -0.434354
3020.000000 -0.458850
3021.000000 -0.480007
3022.000000 -0.499783
3023.000000 -0.520940
3024.000000 0.026830
3025.000000 0.005673
3026.000000 -0.014103
3027.000000 -0.035260
3028.000000 -0.059756
3029.000000 -0.080912
3030.000000 -0.100689
3031.000000 -0.121845
3032.000000 -0.124341
3033.000000 -0.145497
3034.000000 -0.165273
3035.000000 -0.186430
3036.000000 -0.210926
3037.000000 -0.232082
3038.000000 -0.251859
3039.000000 -0.273015
3040.000000 -0.208788
3041.000000 -0.229944
3042.000000 -0.249720
3043.000000 -0.270877
3044.000000 -0.295373
3045.000000 -0.316529
3046.000000 -0.336306
3047.000000 -0.357462
3048.000000 -0.359958
3049.000000 -0.381114
3050.000000 -0.400890
3051.000000 -0.422047
3052.000000 -0.446543
3053.000000 -0.467700
3054.000000 -0.487476
3055.000000 -0.508632
3056.000000 0.039137
3057.000000 0.017980
3058.000000 -0.001796
3059.000000 -0.022952
3060.000000 -0.047449
3061.000000 -0.068605
3062.000000 -0.088381
3063.000000 -0.109538
3064.000000 -0.112033
3065.000000 -0.133190
3066.000000 -0.152966
3067.000000 -0.174122
3068.000000 -0.198619
3069.000000 -0.219775
3070.000000 -0.239551
3071.000000 -0.260708
3072.000000 -0.651541
3073.000000 -0.672697
3074.000000 -0.692473
3075.000000 -0.713630
3076.000000 -0.738126
3077.000000 -0.759282
3078.000000 -0.779059
3079.000000 -0.800215
3080.000000 -0.802711
3081.000000 -0.823867
3082.000000 -0.843643
3083.000000 -0.864800
3084.000000 -0.889296
3085.000000 -0.910453
3086.000000 -0.930229
3087.000000 -0.951385
3088.000000 -0.403616
3089.000000 -0.424773
3090.000000 -0.444549
3091.000000 -0.465705
3092.000000 -0.490202
3093.000000 -0.511358
3094.000000 -0.531134
3095.000000 -0.552291
3096.000000 -0.554786
3097.000000 -0.575943
3098.000000 -0.595719
3099.000000 -0.616875
3100.000000 -0.641372
3101.000000 -0.662528
3102.000000 -0.682304
3103.000000 -0.703461
3104.000000 -0.639233
3105.000000 -0.660390
3106.000000 -0.680166
3107.000000 -0.701322
3108.000000 -0.725819
3109.000000 -0.746975
3110.000000 -0.766751
3111.000000 -0.787908
3112.000000 -0.790403
3113.000000 -0.811560
3114.000000 -0.831336
3115.000000 -0.852492
3116.000000 -0.876989
3117.000000 -0.898145
3118.000000 -0.917922
3119.000000 -0.939078
3120.000000 -0.391309
3121.000000 -0.412465
3122.000000 -0.432242
3123.000000 -0.453398
3124.000000 -0.477894
3125.000000 -0.499051
3126.000000 -0.518827
3127.000000 -0.539983
3128.000000 -0.542479
3129.000000 -0.563635
3130.000000 -0.583412
3131.000000 -0.604568
3132.000000 -0.629064
3133.000000 -0.650221
3134.000000 -0.669997
3135.000000 -0.691153
3136.000000 -0.563563
3137.000000 -0.584720
3138.000000 -0.604496
3139.000000 -0.625652
3140.000000 -0.650149
3141.000000 -0.671305
3142.000000 -0.691081
3143.000000 -0.712238
3144.000000 -0.714733
3145.000000 -0.735890
3146.000000 -0.755666
3147.000000 -0.776822
3148.000000 -0.801319
3149.000000 -0.822475
3150.000000 -0.842251
3151.000000 -0.863408
3152.000000 -0.315639
3153.000000 -0.336795
3154.000000 -0.356571
3155.000000 -0.377728
3156.000000 -0.402224
3157.000000 -0.423381
3158.000000 -0.443157
3159.000000 -0.464313
3160.000000 -0.466809
3161.000000 -0.487965
3162.000000 -0.507741
3163.000000 -0.528898
3164.000000 -0.553394
3165.000000 -0.574551
3166.000000 -0.594327
3167.000000 -0.615483
3168.000000 -0.551256
3169.000000 -0.572412
3170.000000 -0.592189
3171.000000 -0.613345
3172.000000 -0.637841
3173.000000 -0.658998
3174.000000 -0.678774
3175.000000 -0.699930
3176.000000 -0.702426
3177.000000 -0.723582
3178.000000 -0.743359
3179.000000 -0.764515
3180.000000 -0.789011
3181.000000 -0.810168
3182.000000 -0.829944
3183.000000 -0.851100
3184.000000 -0.303331
3185.000000 -0.324488
3186.000000 -0.344264
3187.000000 -0.365420
3188.000000 -0.389917
3189.000000 -0.411073
3190.000000 -0.430850
3191.000000 -0.452006
3192.000000 -0.454501
3193.000000 -0.475658
3194.000000 -0.495434
3195.000000 -0.516591
3196.000000 -0.541087
3197.000000 -0.562243
3198.000000 -0.582020
3199.000000 -0.603176
3200.000000 -0.502467
3201.000000 -0.523623
3202.000000 -0.543400
3203.000000 -0.564556
3204.000000 -0.589052
3205.000000 -0.610209
3206.000000 -0.629985
3207.000000 -0.651141
3208.000000 -0.653637
3209.000000 -0.674793
3210.000000 -0.694570
3211.000000 -0.715726
3212.000000 -0.740223
3213.000000 -0.761379
3214.000000 -0.781155
3215.000000 -0.802312
3216.000000 -0.254543
3217.000000 -0.275699
3218.000000 -0.295475
3219.000000 -0.316632
3220.000000 -0.341128
3221.000000 -0.362284
3222.000000 -0.382061
3223.000000 -0.403217
3224.000000 -0.405713
3225.000000 -0.426869
3226.000000 -0.446645
3227.000000 -0.467802
3228.000000 -0.492298
3229.000000 -0.513454
3230.000000 -0.533231
3231.000000 -0.554387
3232.000000 -0.490160
3233.000000 -0.511316
3234.000000 -0.531092
3235.000000 -0.552249
3236.000000 -0.576745
3237.000000 -0.597902
3238.000000 -0.617678
3239.000000 -0.638834
3240.000000 -0.641330
3241.000000 -0.662486
3242.000000 -0.682262
3243.000000 -0.703419
3244.000000 -0.727915
3245.000000 -0.749072
3246.000000 -0.768848
3247.000000 -0.790004
3248.000000 -0.242235
3249.000000 -0.263392
3250.000000 -0.283168
3251.000000 -0.304324
3252.000000 -0.328821
3253.000000 -0.349977
3254.000000 -0.369753
3255.000000 -0.390910
3256.000000 -0.393405
3257.000000 -0.414562
3258.000000 -0.434338
3259.000000 -0.455494
3260.000000 -0.479991
3261.000000 -0.501147
3262.000000 -0.520923
3263.000000 -0.542080
3264.000000 -0.414490
3265.000000 -0.435646
3266.000000 -0.455422
3267.000000 -0.476579
3268.000000 -0.501075
3269.000000 -0.522231
3270.000000 -0.542008
3271.000000 -0.563164
3272.000000 -0.565660
3273.000000 -0.586816
3274.000000 -0.606592
3275.000000 -0.627749
3276.000000 -0.652245
3277.000000 -0.673401
3278.000000 -0.693178
3279.000000 -0.714334
3280.000000 -0.166565
3281.000000 -0.187721
3282.000000 -0.207498
3283.000000 -0.228654
3284.000000 -0.253151
3285.000000 -0.274307
3286.000000 -0.294083
3287.000000 -0.315240
3288.000000 -0.317735
3289.000000 -0.338891
3290.000000 -0.358668
3291.000000 -0.379824
3292.000000 -0.404321
3293.000000 -0.425477
3294.000000 -0.445253
3295.000000 -0.466410
3296.000000 -0.402182
3297.000000 -0.423339
3298.000000 -0.443115
3299.000000 -0.464271
3300.000000 -0.488768
3301.000000 -0.509924
3302.000000 -0.529700
3303.000000 -0.550857
3304.000000 -0.553352
3305.000000 -0.574509
3306.000000 -0.594285
3307.000000 -0.615441
3308.000000 -0.639938
3309.000000 -0.661094
3310.000000 -0.680870
3311.000000 -0.702027
3312.000000 -0.154258
3313.000000 -0.175414
3314.000000 -0.195190
3315.000000 -0.216347
3316.000000 -0.240843
3317.000000 -0.262000
3318.000000 -0.281776
3319.000000 -0.302932
3320.000000 -0.305428
3321.000000 -0.326584
3322.000000 -0.346360
3323.000000 -0.367517
3324.000000 -0.392013
3325.000000 -0.413170
3326.000000 -0.432946
3327.000000 -0.454102
3328.000000 -0.425076
3329.000000 -0.446233
3330.000000 -0.466009
3331.000000 -0.487165
3332.000000 -0.511662
3333.000000 -0.532818
3334.000000 -0.552595
3335.000000 -0.573751
3336.000000 -0.576247
3337.000000 -0.597403
3338.000000 -0.617179
3339.000000 -0.638336
3340.000000 -0.662832
3341.000000 -0.683988
3342.000000 -0.703765
3343.000000 -0.724921
3344.000000 -0.177152
3345.000000 -0.198308
3346.000000 -0.218085
3347.000000 -0.239241
3348.000000 -0.263738
3349.000000 -0.284894
3350.000000 -0.304670
3351.000000 -0.325827
3352.000000 -0.328322
3353.000000 -0.349478
3354.000000 -0.369255
3355.000000 -0.390411
3356.000000 -0.414908
3357.000000 -0.436064
3358.000000 -0.455840
3359.000000 -0.476997
3360.000000 -0.412769
3361.000000 -0.433926
3362.000000 -0.453702
3363.000000 -0.474858
3364.000000 -0.499355
3365.000000 -0.520511
3366.000000 -0.540287
3367.000000 -0.561444
3368.000000 -0.563939
3369.000000 -0.585096
3370.000000 -0.604872
3371.000000 -0.626028
3372.000000 -0.650525
3373.000000 -0.671681
3374.000000 -0.691457
3375.000000 -0.712614
3376.000000 -0.164845
3377.000000 -0.186001
3378.000000 -0.205777
3379.000000 -0.226934
3380.000000 -0.251430
3381.000000 -0.272587
3382.000000 -0.292363
3383.000000 -0.313519
3384.000000 -0.316015
3385.000000 -0.337171
3386.000000 -0.356947
3387.000000 -0.378104
3388.000000 -0.402600
3389.000000 -0.423757
3390.000000 -0.443533
3391.000000 -0.464689
3392.000000 -0.337099
3393.000000 -0.358255
3394.000000 -0.378032
3395.000000 -0.399188
3396.000000 -0.423685
3397.000000 -0.444841
3398.000000 -0.464617
3399.000000 -0.485774
3400.000000 -0.488269
3401.000000 -0.509425
3402.000000 -0.529202
3403.000000 -0.550358
3404.000000 -0.574855
3405.000000 -0.596011
3406.000000 -0.615787
3407.000000 -0.636944
3408.000000 -0.089175
3409.000000 -0.110331
3410.000000 -0.130107
3411.000000 -0.151264
3412.000000 -0.175760
3413.000000 -0.196916
3414.000000 -0.216693
3415.000000 -0.237849
3416.000000 -0.240345
3417.000000 -0.261501
3418.000000 -0.281277
3419.000000 -0.302434
3420.000000 -0.326930
3421.000000 -0.348087
3422.000000 -0.367863
3423.000000 -0.389019
3424.000000 -0.324792
3425.000000 -0.345948
3426.000000 -0.365724
3427.000000 -0.386881
3428.000000 -0.411377
3429.000000 -0.432534
3430.000000 -0.452310
3431.000000 -0.473466
3432.000000 -0.475962
3433.000000 -0.497118
3434.000000 -0.516894
3435.000000 -0.538051
3436.000000 -0.562547
3437.000000 -0.583704
3438.000000 -0.603480
3439.000000 -0.624636
3440.000000 -0.076867
3441.000000 -0.098024
3442.000000 -0.117800
3443.000000 -0.138956
3444.000000 -0.163453
3445.000000 -0.184609
3446.000000 -0.204385
3447.000000 -0.225542
3448.000000 -0.228037
3449.000000 -0.249194
3450.000000 -0.268970
3451.000000 -0.290126
3452.000000 -0.314623
3453.000000 -0.335779
3454.000000 -0.355556
3455.000000 -0.376712
3456.000000 -0.276003
3457.000000 -0.297159
3458.000000 -0.316935
3459.000000 -0.338092
3460.000000 -0.362588
3461.000000 -0.383745
3462.000000 -0.403521
3463.000000 -0.424677
3464.000000 -0.427173
3465.000000 -0.448329
3466.000000 -0.468106
3467.000000 -0.489262
3468.000000 -0.513758
3469.000000 -0.534915
3470.000000 -0.554691
3471.000000 -0.575847
3472.000000 -0.028078
3473.000000 -0.049235
3474.000000 -0.069011
3475.000000 -0.090167
3476.000000 -0.114664
3477.000000 -0.135820
3478.000000 -0.155597
3479.000000 -0.176753
3480.000000 -0.179248
3481.000000 -0.200405
3482.000000 -0.220181
3483.000000 -0.241337
3484.000000 -0.265834
3485.000000 -0.286990
3486.000000 -0.306767
3487.000000 -0.327923
3488.000000 -0.263696
3489.000000 -0.284852
3490.000000 -0.304628
3491.000000 -0.325785
3492.000000 -0.350281
3493.000000 -0.371437
3494.000000 -0.391214
3495.000000 -0.412370
3496.000000 -0.414866
3497.000000 -0.436022
3498.000000 -0.455798
3499.000000 -0.476955
3500.000000 -0.501451
3501.000000 -0.522607
3502.000000 -0.542384
3503.000000 -0.563540
3504.000000 -0.015771
3505.000000 -0.036927
3506.000000 -0.056704
3507.000000 -0.077860
3508.000000 -0.102357
3509.000000 -0.123513
3510.000000 -0.143289
3511.000000 -0.164446
3512.000000 -0.166941
3513.000000 -0.188097
3514.000000 -0.207874
3515.000000 -0.229030
3516.000000 -0.253527
3517.000000 -0.274683
3518.000000 -0.294459
3519.000000 -0.315616
3520.000000 -0.188025
3521.000000 -0.209182
3522.000000 -0.228958
3523.000000 -0.250114
3524.000000 -0.274611
3525.000000 -0.295767
3526.000000 -0.315544
3527.000000 -0.336700
3528.000000 -0.339195
3529.000000 -0.360352
3530.000000 -0.380128
3531.000000 -0.401284
3532.000000 -0.425781
3533.000000 -0.446937
3534.000000 -0.466714
3535.000000 -0.487870
3536.000000 0.059899
3537.000000 0.038743
3538.000000 0.018966
3539.000000 -0.002190
3540.000000 -0.026686
3541.000000 -0.047843
3542.000000 -0.067619
3543.000000 -0.088775
3544.000000 -0.091271
3545.000000 -0.112427
3546.000000 -0.132204
3547.000000 -0.153360
3548.000000 -0.177857
3549.000000 -0.199013
3550.000000 -0.218789
3551.000000 -0.239946
3552.000000 -0.175718
3553.000000 -0.196874
3554.000000 -0.216651
3555.000000 -0.237807
3556.000000 -0.262304
3557.000000 -0.283460
3558.000000 -0.303236
3559.000000 -0.324393
3560.000000 -0.326888
3561.000000 -0.348044
3562.000000 -0.367821
3563.000000 -0.388977
3564.000000 -0.413474
3565.000000 -0.434630
3566.000000 -0.454406
3567.000000 -0.475563
3568.000000 0.072206
3569.000000 0.051050
3570.000000 0.031274
3571.000000 0.010117
3572.000000 -0.014379
3573.000000 -0.035536
3574.000000 -0.055312
3575.000000 -0.076468
3576.000000 -0.078964
3577.000000 -0.100120
3578.000000 -0.119896
3579.000000 -0.141053
3580.000000 -0.165549
3581.000000 -0.186706
3582.000000 -0.206482
3583.000000 -0.227638
3584.000000 -0.423902
3585.000000 -0.445059
3586.000000 -0.464835
3587.000000 -0.485991
3588.000000 -0.510488
3589.000000 -0.531644
3590.000000 -0.551421
3591.000000 -0.572577
3592.000000 -0.575072
3593.000000 -0.596229
3594.000000 -0.616005
3595.000000 -0.637161
3596.000000 -0.661658
3597.000000 -0.682814
3598.000000 -0.702591
3599.000000 -0.723747
3600.000000 -0.175978
3601.000000 -0.197134
3602.000000 -0.216911
3603.000000 -0.238067
3604.000000 -0.262563
3605.000000 -0.283720
3606.000000 -0.303496
3607.000000 -0.324652
3608.000000 -0.327148
3609.000000 -0.348304
3610.000000 -0.368081
3611.000000 -0.389237
3612.000000 -0.413734
3613.000000 -0.434890
3614.000000 -0.454666
3615.000000 -0.475823
3616.000000 -0.411595
3617.000000 -0.432751
3618.000000 -0.452528
3619.000000 -0.473684
3620.000000 -0.498181
3621.000000 -0.519337
3622.000000 -0.539113
3623.000000 -0.560270
3624.000000 -0.562765
3625.000000 -0.583921
3626.000000 -0.603698
3627.000000 -0.624854
3628.000000 -0.649351
3629.000000 -0.670507
3630.000000 -0.690283
3631.000000 -0.711440
3632.000000 -0.163671
3633.000000 -0.184827
3634.000000 -0.204603
3635.000000 -0.225760
3636.000000 -0.250256
3637.000000 -0.271413
3638.000000 -0.291189
3639.000000 -0.312345
3640.000000 -0.314841
3641.000000 -0.335997
3642.000000 -0.355773
3643.000000 -0.376930
3644.000000 -0.401426
3645.000000 -0.422583
3646.000000 -0.442359
3647.000000 -0.463515
3648.000000 -0.335925
3649.000000 -0.357081
3650.000000 -0.376858
3651.000000 -0.398014
3652.000000 -0.422510
3653.000000 -0.443667
3654.000000 -0.463443
3655.000000 -0.484599
3656.000000 -0.487095
3657.000000 -0.508251
3658.000000 -0.528028
3659.000000 -0.549184
3660.000000 -0.573681
3661.000000 -0.594837
3662.000000 -0.614613
3663.000000 -0.635770
3664.000000 -0.088001
3665.000000 -0.109157
3666.000000 -0.128933
3667.000000 -0.150090
3668.000000 -0.174586
3669.000000 -0.195742
3670.000000 -0.215519
3671.000000 -0.236675
3672.000000 -0.239171
3673.000000 -0.260327
3674.000000 -0.280103
3675.000000 -0.301260
3676.000000 -0.325756
3677.000000 -0.346912
3678.000000 -0.366689
3679.000000 -0.387845
3680.000000 -0.323618
3681.000000 -0.344774
3682.000000 -0.364550
3683.000000 -0.385707
3684.000000 -0.410203
3685.000000 -0.431360
3686.000000 -0.451136
3687.000000 -0.472292
3688.000000 -0.474788
3689.000000 -0.495944
3690.000000 -0.515720
3691.000000 -0.536877
3692.000000 -0.561373
3693.000000 -0.582530
3694.000000 -0.602306
3695.000000 -0.623462
3696.000000 -0.075693
3697.000000 -0.096850
3698.000000 -0.116626
3699.000000 -0.137782
3700.000000 -0.162279
3701.000000 -0.183435
3702.000000 -0.203211
3703.000000 -0.224368
3704.000000 -0.226863
3705.000000 -0.248020
3706.000000 -0.267796
3707.000000 -0.288952
3708.000000 -0.313449
3709.000000 -0.334605
3710.000000 -0.354381
3711.000000 -0.375538
3712.000000 -0.274829
3713.000000 -0.295985
3714.000000 -0.315761
3715.000000 -0.336918
3716.000000 -0.361414
3717.000000 -0.382571
3718.000000 -0.402347
3719.000000 -0.423503
3720.000000 -0.425999
3721.000000 -0.447155
3722.000000 -0.466931
3723.000000 -0.488088
3724.000000 -0.512584
3725.000000 -0.533741
3726.000000 -0.553517
3727.000000 -0.574673
3728.000000 -0.026904
3729.000000 -0.048061
3730.000000 -0.067837
3731.000000 -0.088993
3732.000000 -0.113490
3733.000000 -0.134646
3734.000000 -0.154422
3735.000000 -0.175579
3736.000000 -0.178074
3737.000000 -0.199231
3738.000000 -0.219007
3739.000000 -0.240163
3740.000000 -0.264660
3741.000000 -0.285816
3742.000000 -0.305593
3743.000000 -0.326749
3744.000000 -0.262521
3745.000000 -0.283678
3746.000000 -0.303454
3747.000000 -0.324610
3748.000000 -0.349107
3749.000000 -0.370263
3750.000000 -0.390040
3751.000000 -0.411196
3752.000000 -0.413691
3753.000000 -0.434848
3754.000000 -0.454624
3755.000000 -0.475780
3756.000000 -0.500277
3757.000000 -0.521433
3758.000000 -0.541210
3759.000000 -0.562366
3760.000000 -0.014597
3761.000000 -0.035753
3762.000000 -0.055530
3763.000000 -0.076686
3764.000000 -0.101183
3765.000000 -0.122339
3766.000000 -0.142115
3767.000000 -0.163272
3768.000000 -0.165767
3769.000000 -0.186923
3770.000000 -0.206700
3771.000000 -0.227856
3772.000000 -0.252353
3773.000000 -0.273509
3774.000000 -0.293285
3775.000000 -0.314442
3776.000000 -0.186851
3777.000000 -0.208008
3778.000000 -0.227784
3779.000000 -0.248940
3780.000000 -0.273437
3781.000000 -0.294593
3782.000000 -0.314369
3783.000000 -0.335526
3784.000000 -0.338021
3785.000000 -0.359178
3786.000000 -0.378954
3787.000000 -0.400110
3788.000000 -0.424607
3789.000000 -0.445763
3790.000000 -0.465540
3791.000000 -0.486696
3792.000000 0.061073
3793.000000 0.039917
3794.000000 0.020140
3795.000000 -0.001016
3796.000000 -0.025512
3797.000000 -0.046669
3798.000000 -0.066445
3799.000000 -0.087601
3800.000000 -0.090097
3801.000000 -0.111253
3802.000000 -0.131030
3803.000000 -0.152186
3804.000000 -0.176682
3805.000000 -0.197839
3806.000000 -0.217615
3807.000000 -0.238771
3808.000000 -0.174544
3809.000000 -0.195700
3810.000000 -0.215477
3811.000000 -0.236633
3812.000000 -0.261130
3813.000000 -0.282286
3814.000000 -0.302062
3815.000000 -0.323219
3816.000000 -0.325714
3817.000000 -0.346870
3818.000000 -0.366647
3819.000000 -0.387803
3820.000000 -0.412300
3821.000000 -0.433456
3822.000000 -0.453232
3823.000000 -0.474389
3824.000000 0.073380
3825.000000 0.052224
3826.000000 0.032448
3827.000000 0.011291
3828.000000 -0.013205
3829.000000 -0.034361
3830.000000 -0.054138
3831.000000 -0.075294
3832.000000 -0.077790
3833.000000 -0.098946
3834.000000 -0.118722
3835.000000 -0.139879
3836.000000 -0.164375
3837.000000 -0.185531
3838.000000 -0.205308
3839.000000 -0.226464
3840.000000 -0.197438
3841.000000 -0.218595
3842.000000 -0.238371
3843.000000 -0.259527
3844.000000 -0.284024
3845.000000 -0.305180
3846.000000 -0.324956
3847.000000 -0.346113
3848.000000 -0.348608
3849.000000 -0.369765
3850.000000 -0.389541
3851.000000 -0.410697
3852.000000 -0.435194
3853.000000 -0.456350
3854.000000 -0.476126
3855.000000 -0.497283
3856.000000 0.050486
3857.000000 0.029330
3858.000000 0.009554
3859.000000 -0.011603
3860.000000 -0.036099
3861.000000 -0.057256
3862.000000 -0.077032
3863.000000 -0.098188
3864.000000 -0.100684
3865.000000 -0.121840
3866.000000 -0.141617
3867.000000 -0.162773
3868.000000 -0.187269
3869.000000 -0.208426
3870.000000 -0.228202
3871.000000 -0.249358
3872.000000 -0.185131
3873.000000 -0.206287
3874.000000 -0.226064
3875.000000 -0.247220
3876.000000 -0.271716
3877.000000 -0.292873
3878.000000 -0.312649
3879.000000 -0.333805
3880.000000 -0.336301
3881.000000 -0.357457
3882.000000 -0.377234
3883.000000 -0.398390
3884.000000 -0.422887
3885.000000 -0.444043
3886.000000 -0.463819
3887.000000 -0.484976
3888.000000 0.062793
3889.000000 0.041637
3890.000000 0.021861
3891.000000 0.000704
3892.000000 -0.023792
3893.000000 -0.044948
3894.000000 -0.064725
3895.000000 -0.085881
3896.000000 -0.088377
3897.000000 -0.109533
3898.000000 -0.129309
3899.000000 -0.150466
3900.000000 -0.174962
3901.000000 -0.196118
3902.000000 -0.215895
3903.000000 -0.237051
3904.000000 -0.109461
3905.000000 -0.130617
3906.000000 -0.150393
3907.000000 -0.171550
3908.000000 -0.196046
3909.000000 -0.217203
3910.000000 -0.236979
3911.000000 -0.258135
3912.000000 -0.260631
3913.000000 -0.281787
3914.000000 -0.301564
3915.000000 -0.322720
3916.000000 -0.347216
3917.000000 -0.368373
3918.000000 -0.388149
3919.000000 -0.409305
3920.000000 0.138464
3921.000000 0.117307
3922.000000 0.097531
3923.000000 0.076375
3924.000000 0.051878
3925.000000 0.030722
3926.000000 0.010945
3927.000000 -0.010211
3928.000000 -0.012706
3929.000000 -0.033863
3930.000000 -0.053639
3931.000000 -0.074795
3932.000000 -0.099292
3933.000000 -0.120448
3934.000000 -0.140225
3935.000000 -0.161381
3936.000000 -0.097154
3937.000000 -0.118310
3938.000000 -0.138086
3939.000000 -0.159243
3940.000000 -0.183739
3941.000000 -0.204895
3942.000000 -0.224672
3943.000000 -0.245828
3944.000000 -0.248324
3945.000000 -0.269480
3946.000000 -0.289256
3947.000000 -0.310413
3948.000000 -0.334909
3949.000000 -0.356065
3950.000000 -0.375842
3951.000000 -0.396998
3952.000000 0.150771
3953.000000 0.129615
3954.000000 0.109838
3955.000000 0.088682
3956.000000 0.064185
3957.000000 0.043029
3958.000000 0.023253
3959.000000 0.002096
3960.000000 -0.000399
3961.000000 -0.021555
3962.000000 -0.041332
3963.000000 -0.062488
3964.000000 -0.086985
3965.000000 -0.108141
3966.000000 -0.127917
3967.000000 -0.149074
3968.000000 -0.048365
3969.000000 -0.069521
3970.000000 -0.089297
3971.000000 -0.110454
3972.000000 -0.134950
3973.000000 -0.156106
3974.000000 -0.175883
3975.000000 -0.197039
3976.000000 -0.199535
3977.000000 -0.220691
3978.000000 -0.240467
3979.000000 -0.261624
3980.000000 -0.286120
3981.000000 -0.307277
3982.000000 -0.327053
3983.000000 -0.348209
3984.000000 0.199560
3985.000000 0.178403
3986.000000 0.158627
3987.000000 0.137471
3988.000000 0.112974
3989.000000 0.091818
3990.000000 0.072042
3991.000000 0.050885
3992.000000 0.048390
3993.000000 0.027233
3994.000000 0.007457
3995.000000 -0.013699
3996.000000 -0.038196
3997.000000 -0.059352
3998.000000 -0.079128
3999.000000 -0.100285
4000.000000 -0.036057
4001.000000 -0.057214
4002.000000 -0.076990
4003.000000 -0.098146
4004.000000 -0.122643
4005.000000 -0.143799
4006.000000 -0.163575
4007.000000 -0.184732
4008.000000 -0.187227
4009.000000 -0.208384
4010.000000 -0.228160
4011.000000 -0.249316
4012.000000 -0.273813
4013.000000 -0.294969
4014.000000 -0.314746
4015.000000 -0.335902
4016.000000 0.211867
4017.000000 0.190711
4018.000000 0.170934
4019.000000 0.149778
4020.000000 0.125282
4021.000000 0.104125
4022.000000 0.084349
4023.000000 0.063193
4024.000000 0.060697
4025.000000 0.039541
4026.000000 0.019764
4027.000000 -0.001392
4028.000000 -0.025888
4029.000000 -0.047045
4030.000000 -0.066821
4031.000000 -0.087977
4032.000000 0.039613
4033.000000 0.018456
4034.000000 -0.001320
4035.000000 -0.022476
4036.000000 -0.046973
4037.000000 -0.068129
4038.000000 -0.087905
4039.000000 -0.109062
4040.000000 -0.111557
4041.000000 -0.132714
4042.000000 -0.152490
4043.000000 -0.173646
4044.000000 -0.198143
4045.000000 -0.219299
4046.000000 -0.239075
4047.000000 -0.260232
4048.000000 0.287537
4049.000000 0.266381
4050.000000 0.246605
4051.000000 0.225448
4052.000000 0.200952
4053.000000 0.179795
4054.000000 0.160019
4055.000000 0.138863
4056.000000 0.136367
4057.000000 0.115211
4058.000000 0.095435
4059.000000 0.074278
4060.000000 0.049782
4061.000000 0.028625
4062.000000 0.008849
4063.000000 -0.012307
4064.000000 0.051920
4065.000000 0.030764
4066.000000 0.010987
4067.000000 -0.010169
4068.000000 -0.034665
4069.000000 -0.055822
4070.000000 -0.075598
4071.000000 -0.096754
4072.000000 -0.099250
4073.000000 -0.120406
4074.000000 -0.140183
4075.000000 -0.161339
4076.000000 -0.185835
4077.000000 -0.206992
4078.000000 -0.226768
4079.000000 -0.247924
4080.000000 0.299845
4081.000000 0.278688
4082.000000 0.258912
4083.000000 0.237756
4084.000000 0.213259
4085.000000 0.192103
4086.000000 0.172326
4087.000000 0.151170
4088.000000 0.148675
4089.000000 0.127518
4090.000000 0.107742
4091.000000 0.086586
4092.000000 0.062089
4093.000000 0.040933
4094.000000 0.021156
4095.000000 0.000000


==> Plots/StatisticalAnalysisINL/inl_statistic.dat <==
0.875419 0.839291
-1.697782 -1.617460
0.944874 0.847723
1.449458 1.324348
0.923103 0.881142
-0.623831 -0.610750
1.629328 1.561439
-1.746126 -1.667094
1.876209 1.630932
1.365247 1.310062
2.182842 2.052434
1.818867 1.650176
-0.695801 -0.595469
-0.831624 -0.788715
-1.378228 -1.308004
1.312222 1.481634
-1.697700 -1.702175
1.613734 1.532539
1.098403 1.057883
1.244627 0.886356
-1.029584 -0.877238
0.710444 0.637454
1.204534 1.198947
1.215248 1.378645
1.221181 1.099345
1.430054 1.313720
-1.516719 -1.741760
-1.537312 -1.390149
-0.927088 -0.907008
-1.096876 -0.898750
-1.084491 -1.031497
1.434672 1.330883
-1.260643 -1.244119
-0.903128 -0.865582
0.593930 0.635546
1.155342 1.111195
1.239141 1.241154
1.258157 1.202988
-1.174274 -1.105119
1.365246 1.365933
1.464383 1.330511
-0.958966 -0.924308
1.105907 0.945269
-1.635881 -1.621604
1.269072 1.259854
1.395007 1.316827
-1.576317 -1.331151
1.867039 1.818040
1.380871 1.165360
-1.752218 -1.666358
1.613944 1.574274
-1.095045 -1.021751
-1.569236 -1.401565
-1.173703 -1.093865
-1.902726 -1.832300
-1.715421 -1.744802
-1.103649 -1.052008
-1.608204 -1.415030
-1.360599 -1.493459
-1.176902 -1.235852
-0.941332 -0.876319
-2.028307 -1.914843
-1.347733 -1.298711
0.553545 0.574022
-1.346698 -1.195708
1.360885 1.536935
-1.106637 -0.962647
-2.175453 -1.968478
1.110219 0.925699
-1.578233 -1.510598
1.750079 1.606446
1.561174 1.511145
-1.537427 -1.725249
-1.961019 -1.866182
-1.683024 -1.634382
1.174896 1.153374
0.947047 0.965654
-1.449491 -1.374988
-1.645799 -1.570112
1.780910 1.569157
1.358117 1.472700
-1.341873 -1.291741
-0.723735 -0.702715
1.281349 1.224509
-0.983826 -0.819622
-1.338963 -1.357224
1.764542 1.901791
-1.067347 -1.027838
-0.999329 -0.956043
-1.200733 -1.155464
-1.637908 -1.533883
1.012215 0.833786
-1.066210 -0.979617
1.982420 1.882941
1.479043 1.508166
-1.135108 -1.122410
-1.432208 -1.309717
-1.436538 -1.381471
1.565008 1.482314
-1.643721 -1.529832


==> Plots/StatisticalAnalysisINL/inl_statistic_neg.dat <==
-1.674864 -1.576449
-1.469843 -1.207158
-1.660342 -1.595597
-1.076719 -1.110027
-1.947683 -1.870847
-1.761088 -1.620640
-0.811402 -0.881077
-1.845404 -2.091158
-2.271913 -2.180651
-1.718518 -1.670862
-2.426633 -2.287717
-2.285976 -2.152020
-1.298544 -1.157161
-1.201515 -1.190208
-2.038924 -1.967390
-2.435482 -2.459319
-1.499546 -1.238588
-1.396587 -1.300141
-1.178082 -1.100123
-1.596280 -1.321986
-2.571971 -2.482784
-1.309063 -1.137496
-1.079953 -1.042650
-2.503755 -2.373555
-1.285327 -1.094615
-1.888996 -1.911820
-0.917485 -0.877266
-1.310603 -1.239602
-1.995127 -1.951225
-2.177037 -2.331142
-2.343358 -2.078541
-2.562928 -2.348523
-1.134708 -1.060163
-2.547541 -2.457817
-2.184039 -2.044192
-1.836138 -1.595833
-2.676319 -2.948045
-1.753960 -1.595705
-2.133628 -25239.064017
-1.299935 -1.104033
-1.516647 -1.240597
-2.034192 -1.902232
-0.986427 -0.916168
-1.545945 -1.578988
-1.277341 -1.161951
-1.624062 -1.379294
-1.355734 -1.406948
-1.321204 -1.025497
-2.586821 -2.303121
-2.152001 -2.054612


==> Plots/StatisticalAnalysisINL/inl_statistic_pos.dat <==
1.500036 1.363047
1.819185 1.669121
1.742223 1.641141
2.498503 2.421449
1.940388 1.834515
2.215795 2.386009
2.080028 1.684191
1.988333 2.147685
1.542882 1.394277
2.154762 2.255638
2.090561 2.459334
1.298625 1.403482
2.126990 2.083207
1.369027 1.096972
1.511818 1.300630
2.009562 1.884498
1.233268 1.183913
2.010296 2.004590
1.482330 1.399011
1.550451 1.479456
1.461849 1.592895
1.865180 1.839813
1.580314 1.608865
1.391302 1.582642
2.399557 2.296801
2.099175 2.085528
2.642783 2.572590
1.796620 1.636638
1.869702 1.721098
2.267111 2.085808
2.765284 2.618471
2.900951 2.870767
1.175622 1.296972
2.592633 2.295399
1.813213 1.829714
2.021934 1.836646
1.740826 1.618301
1.451056 1.213070
2.506636 2.429904
2.351761 2.240152
2.204747 2.215061
2.160569 2.017877
0.851641 0.879035
0.931034 0.931823
1.937378 1.881788
1.461835 1.296520
1.770280 1.704226
1.588304 1.494361
1.395371 1.325723
1.359641 1.242509


==> Plots/VarIter_BatchSampleCount/dnl_deviation_B128.dat <==
1.000000 1.275245
2.000000 1.274999
3.000000 1.275399
4.000000 1.275735
5.000000 1.275735
6.000000 0.695953
7.000000 1.776961
8.000000 2.376597
9.000000 2.430465
10.000000 2.541261
11.000000 2.479917
12.000000 3.363675
13.000000 5.173143
14.000000 5.270989
15.000000 5.872345
16.000000 14.535521
17.000000 6.138615
18.000000 4.653707
19.000000 1.949990
20.000000 2.058792
21.000000 2.390218
22.000000 2.480928
23.000000 2.649566
24.000000 2.860722
25.000000 2.966770
26.000000 3.085806
27.000000 3.078773
28.000000 2.910197
29.000000 2.965123
30.000000 2.978112
31.000000 2.686081
32.000000 2.684721
33.000000 2.738049
34.000000 2.737914
35.000000 2.353205
36.000000 2.160289
37.000000 1.707952
38.000000 1.712769
39.000000 1.377088
40.000000 1.430226
41.000000 1.535942
42.000000 1.583740
43.000000 1.382120
44.000000 1.198561
45.000000 1.118844
46.000000 0.986338
47.000000 0.903759
48.000000 0.899988
49.000000 0.970668
50.000000 0.965155
51.000000 0.943205
52.000000 0.953698
53.000000 1.011286
54.000000 1.047994
55.000000 0.956201
56.000000 0.959209
57.000000 0.947604
58.000000 0.953080
59.000000 0.948536
60.000000 0.955616
61.000000 0.956631
62.000000 0.900822
63.000000 0.903059
64.000000 0.784461
65.000000 0.753515
66.000000 0.752451
67.000000 0.755125
68.000000 0.741663
69.000000 0.711358
70.000000 0.697160
71.000000 0.648014
72.000000 0.701786
73.000000 0.646106
74.000000 0.636241
75.000000 0.645383
76.000000 0.655557
77.000000 0.655557
78.000000 0.639809
79.000000 0.637164
80.000000 0.672123
81.000000 0.638719
82.000000 0.649715
83.000000 0.623920
84.000000 0.587461
85.000000 0.581842
86.000000 0.587720
87.000000 0.596897
88.000000 0.597932
89.000000 0.601221
90.000000 0.577154
91.000000 0.558187
92.000000 0.587540
93.000000 0.568506
94.000000 0.514035
95.000000 0.513753
96.000000 0.516859
97.000000 0.548641
98.000000 0.526330
99.000000 0.525577
100.000000 0.520131
101.000000 0.479026
102.000000 0.455732
103.000000 0.503880
104.000000 0.504014
105.000000 0.501876
106.000000 0.503130
107.000000 0.492288
108.000000 0.491565
109.000000 0.477160
110.000000 0.478462
111.000000 0.477576
112.000000 0.480130
113.000000 0.453530
114.000000 0.461544
115.000000 0.431585
116.000000 0.398869
117.000000 0.382994
118.000000 0.383373
119.000000 0.374690
120.000000 0.394620
121.000000 0.396124
122.000000 0.395983
123.000000 0.390843
124.000000 0.390843
125.000000 0.404042
126.000000 0.407964
127.000000 0.407818
128.000000 0.392994
129.000000 0.393835
130.000000 0.388291
131.000000 0.391501
132.000000 0.360178
133.000000 0.359678
134.000000 0.373133
135.000000 0.360363
136.000000 0.361241
137.000000 0.348571
138.000000 0.362323
139.000000 0.375705
140.000000 0.389992
141.000000 0.389456
142.000000 0.389255
143.000000 0.371279
144.000000 0.367889
145.000000 0.364930
146.000000 0.366342
147.000000 0.364283
148.000000 0.364558
149.000000 0.353456
150.000000 0.354301
151.000000 0.338989
152.000000 0.332911
153.000000 0.326764
154.000000 0.320301
155.000000 0.320124
156.000000 0.320696
157.000000 0.297217
158.000000 0.317745
159.000000 0.323826
160.000000 0.314137
161.000000 0.322859
162.000000 0.322920
163.000000 0.335537
164.000000 0.335560
165.000000 0.322304
166.000000 0.318043
167.000000 0.308789
168.000000 0.299211
169.000000 0.302831
170.000000 0.302413
171.000000 0.293839
172.000000 0.302599
173.000000 0.309805
174.000000 0.317966
175.000000 0.308790
176.000000 0.298502
177.000000 0.301598
178.000000 0.311028
179.000000 0.298519
180.000000 0.297348
181.000000 0.301421
182.000000 0.301862
183.000000 0.293513
184.000000 0.288813
185.000000 0.288558
186.000000 0.294198
187.000000 0.283818
188.000000 0.286994
189.000000 0.287635
190.000000 0.303722
191.000000 0.293826
192.000000 0.306124
193.000000 0.303602
194.000000 0.310024
195.000000 0.310314
196.000000 0.317141
197.000000 0.313210
198.000000 0.306182
199.000000 0.305946
200.000000 0.297245
201.000000 0.300434
202.000000 0.300566
203.000000 0.300566
204.000000 0.284136
205.000000 0.284136
206.000000 0.278477
207.000000 0.273243
208.000000 0.273186
209.000000 0.269647
210.000000 0.270069
211.000000 0.262712
212.000000 0.268175
213.000000 0.280134
214.000000 0.273788
215.000000 0.270455
216.000000 0.270659
217.000000 0.273332
218.000000 0.273564
219.000000 0.273886
220.000000 0.281880
221.000000 0.276600
222.000000 0.276836
223.000000 0.267717
224.000000 0.258634
225.000000 0.252341
226.000000 0.250549
227.000000 0.243698
228.000000 0.242642
229.000000 0.242962
230.000000 0.244679
231.000000 0.237782
232.000000 0.247930
233.000000 0.258201
234.000000 0.257896
235.000000 0.257720
236.000000 0.257070
237.000000 0.251442
238.000000 0.244022
239.000000 0.249893
240.000000 0.250391
241.000000 0.251006
242.000000 0.254632
243.000000 0.252575
244.000000 0.248497
245.000000 0.247618
246.000000 0.247444
247.000000 0.250018
248.000000 0.244481
249.000000 0.241896
250.000000 0.241551
251.000000 0.246271
252.000000 0.248479
253.000000 0.246594
254.000000 0.242029
255.000000 0.238481
256.000000 0.241966
257.000000 0.234535
258.000000 0.228972
259.000000 0.233974
260.000000 0.230887
261.000000 0.231061
262.000000 0.231387
263.000000 0.231387
264.000000 0.231609
265.000000 0.229279
266.000000 0.224387
267.000000 0.224002
268.000000 0.228046
269.000000 0.236531
270.000000 0.244958
271.000000 0.248154
272.000000 0.246514
273.000000 0.246324
274.000000 0.240646
275.000000 0.241072
276.000000 0.240865
277.000000 0.234897
278.000000 0.235670
279.000000 0.235508
280.000000 0.232493
281.000000 0.238780
282.000000 0.232912
283.000000 0.231012
284.000000 0.231323
285.000000 0.227468
286.000000 0.229422
287.000000 0.231256
288.000000 0.229600
289.000000 0.229579
290.000000 0.232199
291.000000 0.233633
292.000000 0.234821
293.000000 0.235022
294.000000 0.234649
295.000000 0.235077
296.000000 0.232324
297.000000 0.232628
298.000000 0.228233
299.000000 0.226113
300.000000 0.226131
301.000000 0.226156
302.000000 0.226461
303.000000 0.222389
304.000000 0.222508
305.000000 0.218974
306.000000 0.220666
307.000000 0.222994
308.000000 0.223076
309.000000 0.223297
310.000000 0.214612
311.000000 0.211265
312.000000 0.211540
313.000000 0.202736
314.000000 0.202743
315.000000 0.202444
316.000000 0.202357
317.000000 0.207050
318.000000 0.208296
319.000000 0.208368
320.000000 0.205093
321.000000 0.207454
322.000000 0.204173
323.000000 0.209595
324.000000 0.209760
325.000000 0.206052
326.000000 0.205921
327.000000 0.200854
328.000000 0.201536
329.000000 0.201426
330.000000 0.202398
331.000000 0.203134
332.000000 0.208385
333.000000 0.208393
334.000000 0.203823
335.000000 0.203631
336.000000 0.200379
337.000000 0.198465
338.000000 0.198261
339.000000 0.198164
340.000000 0.196710
341.000000 0.196584
342.000000 0.194477
343.000000 0.190320
344.000000 0.192571
345.000000 0.196251
346.000000 0.188989
347.000000 0.186026
348.000000 0.180945
349.000000 0.180623
350.000000 0.189363
351.000000 0.189360
352.000000 0.187086
353.000000 0.187140
354.000000 0.185399
355.000000 0.183799
356.000000 0.188377
357.000000 0.188531
358.000000 0.188373
359.000000 0.188544
360.000000 0.189544
361.000000 0.189827
362.000000 0.189914
363.000000 0.187752
364.000000 0.187759
365.000000 0.185897
366.000000 0.186555
367.000000 0.188425
368.000000 0.185080
369.000000 0.186427
370.000000 0.180584
371.000000 0.179956
372.000000 0.179974
373.000000 0.180153
374.000000 0.179149
375.000000 0.179160
376.000000 0.176855
377.000000 0.188501
378.000000 0.185223
379.000000 0.182346
380.000000 0.182339
381.000000 0.183781
382.000000 0.184396
383.000000 0.184228
384.000000 0.181458
385.000000 0.176923
386.000000 0.180174
387.000000 0.182591
388.000000 0.184922
389.000000 0.185085
390.000000 0.185152
391.000000 0.185569
392.000000 0.184506
393.000000 0.181061
394.000000 0.178799
395.000000 0.178750
396.000000 0.174113
397.000000 0.175040
398.000000 0.171526
399.000000 0.171541
400.000000 0.169096
401.000000 0.175031
402.000000 0.170269
403.000000 0.172604
404.000000 0.171440
405.000000 0.171494
406.000000 0.172898
407.000000 0.173203
408.000000 0.171483
409.000000 0.173557
410.000000 0.173991
411.000000 0.169019
412.000000 0.166401
413.000000 0.164465
414.000000 0.165670
415.000000 0.164724
416.000000 0.165130
417.000000 0.165050
418.000000 0.165031
419.000000 0.166171
420.000000 0.160014
421.000000 0.159995
422.000000 0.160016
423.000000 0.157616
424.000000 0.157718
425.000000 0.157955
426.000000 0.157996
427.000000 0.157747
428.000000 0.153137
429.000000 0.161031
430.000000 0.166150
431.000000 0.166734
432.000000 0.166766
433.000000 0.166002
434.000000 0.165038
435.000000 0.164035
436.000000 0.160748
437.000000 0.159177
438.000000 0.160846
439.000000 0.158903
440.000000 0.156553
441.000000 0.156352
442.000000 0.159591
443.000000 0.157849
444.000000 0.156997
445.000000 0.158558
446.000000 0.157361
447.000000 0.153394
448.000000 0.149336
449.000000 0.150037
450.000000 0.150078
451.000000 0.150121
452.000000 0.150132
453.000000 0.145766
454.000000 0.148422
455.000000 0.148549
456.000000 0.151004
457.000000 0.150946
458.000000 0.150885
459.000000 0.150754
460.000000 0.150712
461.000000 0.150512
462.000000 0.150019
463.000000 0.149981
464.000000 0.150294
465.000000 0.149740
466.000000 0.150375
467.000000 0.149050
468.000000 0.150876
469.000000 0.148815
470.000000 0.148800
471.000000 0.148826
472.000000 0.148773
473.000000 0.148867
474.000000 0.150177
475.000000 0.148540
476.000000 0.150078
477.000000 0.148997
478.000000 0.147127
479.000000 0.148107
480.000000 0.146188
481.000000 0.145131
482.000000 0.145669
483.000000 0.147282
484.000000 0.147450
485.000000 0.147555
486.000000 0.148193
487.000000 0.146179
488.000000 0.146775
489.000000 0.146645
490.000000 0.148263
491.000000 0.147818
492.000000 0.146138
493.000000 0.146127
494.000000 0.146062
495.000000 0.148130
496.000000 0.148265
497.000000 0.147454
498.000000 0.149191
499.000000 0.145480
500.000000 0.143405
501.000000 0.139740
502.000000 0.141104
503.000000 0.141177
504.000000 0.141436
505.000000 0.138864
506.000000 0.138987
507.000000 0.139305
508.000000 0.136227
509.000000 0.136448
510.000000 0.135892
511.000000 0.135892
512.000000 0.135977
513.000000 0.137665
514.000000 0.137747
515.000000 0.136085
516.000000 0.134913
517.000000 0.134913
518.000000 0.135047
519.000000 0.133736
520.000000 0.135381
521.000000 0.135618
522.000000 0.132840
523.000000 0.133263
524.000000 0.133276
525.000000 0.130863
526.000000 0.129947
527.000000 0.131398
528.000000 0.127863
529.000000 0.127341
530.000000 0.126344
531.000000 0.127671
532.000000 0.125336
533.000000 0.125280
534.000000 0.125316
535.000000 0.125253
536.000000 0.125253
537.000000 0.127354
538.000000 0.127462
539.000000 0.125153
540.000000 0.122513
541.000000 0.124403
542.000000 0.124331
543.000000 0.124416
544.000000 0.124419
545.000000 0.124547
546.000000 0.125953
547.000000 0.126106
548.000000 0.122632
549.000000 0.124329
550.000000 0.127725
551.000000 0.124053
552.000000 0.125308
553.000000 0.125199
554.000000 0.124934
555.000000 0.124942
556.000000 0.125280
557.000000 0.125422
558.000000 0.125363
559.000000 0.125017
560.000000 0.123509
561.000000 0.122925
562.000000 0.123181
563.000000 0.124621
564.000000 0.127917
565.000000 0.126632
566.000000 0.126732
567.000000 0.125227
568.000000 0.123741
569.000000 0.123028
570.000000 0.121946
571.000000 0.120856
572.000000 0.120970
573.000000 0.121863
574.000000 0.124090
575.000000 0.122000
576.000000 0.121944
577.000000 0.121783
578.000000 0.121943
579.000000 0.122924
580.000000 0.123545
581.000000 0.123464
582.000000 0.123479
583.000000 0.123479
584.000000 0.123232
585.000000 0.123309
586.000000 0.123246
587.000000 0.121043
588.000000 0.120842
589.000000 0.121068
590.000000 0.122305
591.000000 0.122926
592.000000 0.123076
593.000000 0.121193
594.000000 0.121159
595.000000 0.121303
596.000000 0.121321
597.000000 0.117912
598.000000 0.118055
599.000000 0.115949
600.000000 0.115073
601.000000 0.115228
602.000000 0.115189
603.000000 0.116625
604.000000 0.113644
605.000000 0.113183
606.000000 0.114889
607.000000 0.112466
608.000000 0.112231
609.000000 0.111374
610.000000 0.113526
611.000000 0.113462
612.000000 0.111306
613.000000 0.111159
614.000000 0.111631
615.000000 0.112586
616.000000 0.110842
617.000000 0.110860
618.000000 0.110842
619.000000 0.110982
620.000000 0.110601
621.000000 0.110389
622.000000 0.109779
623.000000 0.109861
624.000000 0.107820
625.000000 0.108003
626.000000 0.109994
627.000000 0.110027
628.000000 0.109340
629.000000 0.107630
630.000000 0.106360
631.000000 0.105521
632.000000 0.105707
633.000000 0.106770
634.000000 0.105035
635.000000 0.105333
636.000000 0.105232
637.000000 0.105229
638.000000 0.104815
639.000000 0.104776
640.000000 0.104700
641.000000 0.104973
642.000000 0.104516
643.000000 0.104514
644.000000 0.102964
645.000000 0.102583
646.000000 0.102605
647.000000 0.101444
648.000000 0.099285
649.000000 0.099093
650.000000 0.099144
651.000000 0.097630
652.000000 0.097576
653.000000 0.098414
654.000000 0.098455
655.000000 0.098494
656.000000 0.098462
657.000000 0.099638
658.000000 0.100175
659.000000 0.098279
660.000000 0.100521
661.000000 0.100504
662.000000 0.100548
663.000000 0.100177
664.000000 0.100312
665.000000 0.098640
666.000000 0.098676
667.000000 0.098632
668.000000 0.099382
669.000000 0.099382
670.000000 0.099299
671.000000 0.097587
672.000000 0.097554
673.000000 0.097056
674.000000 0.097067
675.000000 0.097433
676.000000 0.097341
677.000000 0.096573
678.000000 0.097290
679.000000 0.097630
680.000000 0.096661
681.000000 0.097553
682.000000 0.098366
683.000000 0.097428
684.000000 0.097255
685.000000 0.097980
686.000000 0.099349
687.000000 0.099401
688.000000 0.099381
689.000000 0.098542
690.000000 0.098225
691.000000 0.097143
692.000000 0.096336
693.000000 0.096260
694.000000 0.094950
695.000000 0.095756
696.000000 0.095842
697.000000 0.094922
698.000000 0.094838
699.000000 0.094859
700.000000 0.093498
701.000000 0.093636
702.000000 0.093628
703.000000 0.092201
704.000000 0.092201
705.000000 0.092330
706.000000 0.095490
707.000000 0.095580
708.000000 0.094420
709.000000 0.094315
710.000000 0.094281
711.000000 0.093965
712.000000 0.093984
713.000000 0.097255
714.000000 0.096408
715.000000 0.096505
716.000000 0.096567
717.000000 0.096979
718.000000 0.096155
719.000000 0.095941
720.000000 0.096341
721.000000 0.095617
722.000000 0.095907
723.000000 0.094829
724.000000 0.096622
725.000000 0.096207
726.000000 0.097091
727.000000 0.097219
728.000000 0.097099
729.000000 0.097108
730.000000 0.097018
731.000000 0.097359
732.000000 0.097565
733.000000 0.095718
734.000000 0.096895
735.000000 0.098017
736.000000 0.098025
737.000000 0.096157
738.000000 0.094940
739.000000 0.094352
740.000000 0.093834
741.000000 0.094575
742.000000 0.094496
743.000000 0.093776
744.000000 0.093769
745.000000 0.093939
746.000000 0.093960
747.000000 0.095184
748.000000 0.096228
749.000000 0.097638
750.000000 0.097743
751.000000 0.097618
752.000000 0.098241
753.000000 0.097601
754.000000 0.095754
755.000000 0.096232
756.000000 0.096242
757.000000 0.096905
758.000000 0.096905
759.000000 0.096871
760.000000 0.094529
761.000000 0.094175
762.000000 0.094183
763.000000 0.091744
764.000000 0.090980
765.000000 0.091749
766.000000 0.091800
767.000000 0.090752
768.000000 0.090053
769.000000 0.090044
770.000000 0.089225
771.000000 0.089221
772.000000 0.089278
773.000000 0.089303
774.000000 0.089011
775.000000 0.089008
776.000000 0.089811
777.000000 0.090963
778.000000 0.091209
779.000000 0.089778
780.000000 0.089544
781.000000 0.090724
782.000000 0.091711
783.000000 0.090599
784.000000 0.090303
785.000000 0.089599
786.000000 0.089421
787.000000 0.089429
788.000000 0.089698
789.000000 0.086747
790.000000 0.086922
791.000000 0.086451
792.000000 0.086427
793.000000 0.086148
794.000000 0.086148
795.000000 0.087564
796.000000 0.087909
797.000000 0.087932
798.000000 0.087540
799.000000 0.087014
800.000000 0.086900
801.000000 0.086545
802.000000 0.086535
803.000000 0.087521
804.000000 0.087444
805.000000 0.088067
806.000000 0.087485
807.000000 0.087880
808.000000 0.087778
809.000000 0.086294
810.000000 0.086292
811.000000 0.084454
812.000000 0.084568
813.000000 0.084509
814.000000 0.083090
815.000000 0.083547
816.000000 0.083216
817.000000 0.082756
818.000000 0.081999
819.000000 0.081974
820.000000 0.082831
821.000000 0.081355
822.000000 0.079942
823.000000 0.079986
824.000000 0.080085
825.000000 0.081348
826.000000 0.082349
827.000000 0.082356
828.000000 0.082405
829.000000 0.082444
830.000000 0.082180
831.000000 0.082172
832.000000 0.083090
833.000000 0.083129
834.000000 0.083262
835.000000 0.083270
836.000000 0.082463
837.000000 0.082390
838.000000 0.082388
839.000000 0.080836
840.000000 0.080737
841.000000 0.079207
842.000000 0.079332
843.000000 0.079322
844.000000 0.077474
845.000000 0.079942
846.000000 0.078825
847.000000 0.078351
848.000000 0.079135
849.000000 0.078341
850.000000 0.077345
851.000000 0.074693
852.000000 0.074617
853.000000 0.074599
854.000000 0.074580
855.000000 0.074773
856.000000 0.074812
857.000000 0.075096
858.000000 0.076305
859.000000 0.076242
860.000000 0.076579
861.000000 0.077799
862.000000 0.077785
863.000000 0.077524
864.000000 0.077679
865.000000 0.077674
866.000000 0.077691
867.000000 0.078363
868.000000 0.078652
869.000000 0.077806
870.000000 0.078221
871.000000 0.078450
872.000000 0.076457
873.000000 0.076457
874.000000 0.077264
875.000000 0.075945
876.000000 0.075961
877.000000 0.074952
878.000000 0.073638
879.000000 0.071937
880.000000 0.072571
881.000000 0.072519
882.000000 0.072519
883.000000 0.071073
884.000000 0.071073
885.000000 0.071203
886.000000 0.070523
887.000000 0.070487
888.000000 0.071118
889.000000 0.071082
890.000000 0.069899
891.000000 0.070444
892.000000 0.070435
893.000000 0.071223
894.000000 0.069485
895.000000 0.068796
896.000000 0.068810
897.000000 0.068518
898.000000 0.066961
899.000000 0.067310
900.000000 0.067336
901.000000 0.067531
902.000000 0.067497
903.000000 0.067640
904.000000 0.067670
905.000000 0.066667
906.000000 0.063618
907.000000 0.063551
908.000000 0.063600
909.000000 0.064287
910.000000 0.064649
911.000000 0.064981
912.000000 0.062568
913.000000 0.062545
914.000000 0.062071
915.000000 0.062002
916.000000 0.061995
917.000000 0.060738
918.000000 0.061029
919.000000 0.061503
920.000000 0.061920
921.000000 0.061917
922.000000 0.061924
923.000000 0.059928
924.000000 0.059912
925.000000 0.060224
926.000000 0.060205
927.000000 0.060224
928.000000 0.059305
929.000000 0.058725
930.000000 0.058744
931.000000 0.058783
932.000000 0.058219
933.000000 0.057588
934.000000 0.057893
935.000000 0.058795
936.000000 0.058581
937.000000 0.058645
938.000000 0.058477
939.000000 0.058858
940.000000 0.058826
941.000000 0.056587
942.000000 0.056983
943.000000 0.054933
944.000000 0.055840
945.000000 0.055836
946.000000 0.056139
947.000000 0.055897
948.000000 0.055880
949.000000 0.055811
950.000000 0.056035
951.000000 0.056268
952.000000 0.055858
953.000000 0.055915
954.000000 0.056446
955.000000 0.056511
956.000000 0.056602
957.000000 0.056567
958.000000 0.055054
959.000000 0.054469
960.000000 0.054879
961.000000 0.054880
962.000000 0.054971
963.000000 0.055038
964.000000 0.055899
965.000000 0.055916
966.000000 0.054952
967.000000 0.053414
968.000000 0.053351
969.000000 0.053351
970.000000 0.053309
971.000000 0.053302
972.000000 0.053343
973.000000 0.053536
974.000000 0.053587
975.000000 0.055860
976.000000 0.055289
977.000000 0.055311
978.000000 0.055619
979.000000 0.055180
980.000000 0.055634
981.000000 0.055001
982.000000 0.055974
983.000000 0.056219
984.000000 0.055616
985.000000 0.055676
986.000000 0.055671
987.000000 0.055244
988.000000 0.055533
989.000000 0.055506
990.000000 0.055127
991.000000 0.055160
992.000000 0.054724
993.000000 0.054768
994.000000 0.053736
995.000000 0.053365
996.000000 0.053803
997.000000 0.053801
998.000000 0.053616
999.000000 0.055992
1000.000000 0.056016


==> Plots/VarIter_BatchSampleCount/dnl_deviation_B16.dat <==
1.000000 1.322319
2.000000 1.010500
3.000000 1.010579
4.000000 1.010672
5.000000 1.009722
6.000000 2.315131
7.000000 3.187570
8.000000 4.754242
9.000000 5.111905
10.000000 5.256031
11.000000 5.901211
12.000000 6.028645
13.000000 8.496741
14.000000 7.755629
15.000000 8.615823
16.000000 21.118673
17.000000 11.979565
18.000000 7.645497
19.000000 7.130237
20.000000 6.298982
21.000000 7.770314
22.000000 7.888725
23.000000 6.059451
24.000000 7.636857
25.000000 7.001696
26.000000 7.488654
27.000000 7.340092
28.000000 7.415033
29.000000 7.059580
30.000000 7.337183
31.000000 5.888224
32.000000 4.321413
33.000000 3.279090
34.000000 2.472885
35.000000 2.931718
36.000000 2.943262
37.000000 3.894167
38.000000 4.169880
39.000000 3.467926
40.000000 3.545394
41.000000 3.409577
42.000000 3.461973
43.000000 2.099925
44.000000 1.999968
45.000000 1.531798
46.000000 1.611991
47.000000 1.316194
48.000000 1.490427
49.000000 1.322742
50.000000 1.857831
51.000000 2.446409
52.000000 2.479361
53.000000 1.626479
54.000000 0.821284
55.000000 0.618604
56.000000 0.619302
57.000000 0.663483
58.000000 0.665981
59.000000 0.789557
60.000000 0.789557
61.000000 0.643656
62.000000 0.527222
63.000000 0.517523
64.000000 0.525652
65.000000 0.468171
66.000000 0.450813
67.000000 0.440650
68.000000 0.385293
69.000000 0.387225
70.000000 0.431298
71.000000 0.529838
72.000000 0.535554
73.000000 0.535554
74.000000 0.507969
75.000000 0.506678
76.000000 0.507594
77.000000 0.502722
78.000000 0.501618
79.000000 0.562410
80.000000 0.500678
81.000000 0.501432
82.000000 0.460878
83.000000 0.462245
84.000000 0.470695
85.000000 0.510509
86.000000 0.488533
87.000000 0.356368
88.000000 0.356696
89.000000 0.356696
90.000000 0.344224
91.000000 0.308671
92.000000 0.308671
93.000000 0.311182
94.000000 0.317209
95.000000 0.307565
96.000000 0.295703
97.000000 0.309213
98.000000 0.287840
99.000000 0.270881
100.000000 0.270547
101.000000 0.270547
102.000000 0.269205
103.000000 0.268795
104.000000 0.265510
105.000000 0.266029
106.000000 0.263223
107.000000 0.293061
108.000000 0.322893
109.000000 0.335680
110.000000 0.334485
111.000000 0.327440
112.000000 0.351334
113.000000 0.359875
114.000000 0.346801
115.000000 0.356424
116.000000 0.294892
117.000000 0.292645
118.000000 0.267593
119.000000 0.261415
120.000000 0.251921
121.000000 0.251921
122.000000 0.226812
123.000000 0.229225
124.000000 0.237067
125.000000 0.237366
126.000000 0.249728
127.000000 0.251857
128.000000 0.228920
129.000000 0.235012
130.000000 0.240984
131.000000 0.241196
132.000000 0.231670
133.000000 0.233952
134.000000 0.250132
135.000000 0.250586
136.000000 0.250586
137.000000 0.250121
138.000000 0.202621
139.000000 0.202621
140.000000 0.197056
141.000000 0.199313
142.000000 0.199011
143.000000 0.199115
144.000000 0.197260
145.000000 0.197567
146.000000 0.197826
147.000000 0.189862
148.000000 0.183869
149.000000 0.182872
150.000000 0.177901
151.000000 0.162645
152.000000 0.160762
153.000000 0.159163
154.000000 0.125770
155.000000 0.125827
156.000000 0.127785
157.000000 0.106741
158.000000 0.102751
159.000000 0.102816
160.000000 0.100980
161.000000 0.114392
162.000000 0.140855
163.000000 0.117394
164.000000 0.124782
165.000000 0.140139
166.000000 0.138514
167.000000 0.138431
168.000000 0.138431
169.000000 0.120181
170.000000 0.138927
171.000000 0.138927
172.000000 0.138703
173.000000 0.137818
174.000000 0.148468
175.000000 0.152978
176.000000 0.156307
177.000000 0.149363
178.000000 0.158809
179.000000 0.163121
180.000000 0.168191
181.000000 0.160103
182.000000 0.160101
183.000000 0.143372
184.000000 0.143372
185.000000 0.141780
186.000000 0.132873
187.000000 0.144550
188.000000 0.148493
189.000000 0.148493
190.000000 0.153962
191.000000 0.180540
192.000000 0.176364
193.000000 0.176364
194.000000 0.189605
195.000000 0.200253
196.000000 0.189737
197.000000 0.188468
198.000000 0.179792
199.000000 0.180005
200.000000 0.175675
201.000000 0.180659
202.000000 0.176812
203.000000 0.176812
204.000000 0.179118
205.000000 0.173722
206.000000 0.188372
207.000000 0.188050
208.000000 0.187123
209.000000 0.187244
210.000000 0.184937
211.000000 0.185136
212.000000 0.198824
213.000000 0.198654
214.000000 0.194894
215.000000 0.194894
216.000000 0.198327
217.000000 0.198729
218.000000 0.201150
219.000000 0.201150
220.000000 0.198881
221.000000 0.194312
222.000000 0.204337
223.000000 0.185805
224.000000 0.186159
225.000000 0.185978
226.000000 0.185978
227.000000 0.186013
228.000000 0.188474
229.000000 0.188677
230.000000 0.187626
231.000000 0.173171
232.000000 0.172081
233.000000 0.174440
234.000000 0.178241
235.000000 0.173619
236.000000 0.172755
237.000000 0.171706
238.000000 0.176802
239.000000 0.172191
240.000000 0.176572
241.000000 0.170838
242.000000 0.173876
243.000000 0.167427
244.000000 0.167347
245.000000 0.154408
246.000000 0.146625
247.000000 0.146625
248.000000 0.153448
249.000000 0.153451
250.000000 0.157785
251.000000 0.163611
252.000000 0.164341
253.000000 0.154053
254.000000 0.154136
255.000000 0.161769
256.000000 0.156971
257.000000 0.154725
258.000000 0.148914
259.000000 0.137497
260.000000 0.137113
261.000000 0.137171
262.000000 0.137373
263.000000 0.137560
264.000000 0.131488
265.000000 0.131488
266.000000 0.141656
267.000000 0.139980
268.000000 0.140153
269.000000 0.145956
270.000000 0.149393
271.000000 0.164749
272.000000 0.164202
273.000000 0.155710
274.000000 0.150271
275.000000 0.149215
276.000000 0.144159
277.000000 0.144237
278.000000 0.135176
279.000000 0.138410
280.000000 0.140275
281.000000 0.127112
282.000000 0.123430
283.000000 0.124346
284.000000 0.124245
285.000000 0.123908
286.000000 0.125726
287.000000 0.125929
288.000000 0.122304
289.000000 0.116719
290.000000 0.114804
291.000000 0.124968
292.000000 0.124803
293.000000 0.128686
294.000000 0.128498
295.000000 0.130048
296.000000 0.130048
297.000000 0.130048
298.000000 0.130180
299.000000 0.127143
300.000000 0.121016
301.000000 0.121099
302.000000 0.120284
303.000000 0.123088
304.000000 0.115729
305.000000 0.115917
306.000000 0.115331
307.000000 0.115331
308.000000 0.118892
309.000000 0.106977
310.000000 0.107195
311.000000 0.105781
312.000000 0.106000
313.000000 0.106000
314.000000 0.092555
315.000000 0.092568
316.000000 0.095175
317.000000 0.094489
318.000000 0.087440
319.000000 0.084167
320.000000 0.083683
321.000000 0.082852
322.000000 0.075902
323.000000 0.075872
324.000000 0.075042
325.000000 0.075042
326.000000 0.061213
327.000000 0.057057
328.000000 0.061193
329.000000 0.056777
330.000000 0.052027
331.000000 0.054474
332.000000 0.059979
333.000000 0.058472
334.000000 0.061396
335.000000 0.058144
336.000000 0.057979
337.000000 0.063832
338.000000 0.057875
339.000000 0.057875
340.000000 0.055047
341.000000 0.055002
342.000000 0.061025
343.000000 0.060939
344.000000 0.060939
345.000000 0.060200
346.000000 0.059432
347.000000 0.059527
348.000000 0.059564
349.000000 0.059472
350.000000 0.058887
351.000000 0.067542
352.000000 0.069050
353.000000 0.069050
354.000000 0.070438
355.000000 0.070200
356.000000 0.067311
357.000000 0.067181
358.000000 0.065713
359.000000 0.058726
360.000000 0.058759
361.000000 0.058710
362.000000 0.058770
363.000000 0.050854
364.000000 0.054304
365.000000 0.054952
366.000000 0.054748
367.000000 0.055393
368.000000 0.055898
369.000000 0.054465
370.000000 0.054465
371.000000 0.062803
372.000000 0.054210
373.000000 0.054030
374.000000 0.048062
375.000000 0.050686
376.000000 0.050736
377.000000 0.050736
378.000000 0.050489
379.000000 0.049198
380.000000 0.049198
381.000000 0.055959
382.000000 0.059380
383.000000 0.061219
384.000000 0.061415
385.000000 0.058763
386.000000 0.065100
387.000000 0.060772
388.000000 0.064218
389.000000 0.061531
390.000000 0.062221
391.000000 0.060087
392.000000 0.058096
393.000000 0.052752
394.000000 0.052752
395.000000 0.051523
396.000000 0.056228
397.000000 0.055560
398.000000 0.056937
399.000000 0.055157
400.000000 0.057041
401.000000 0.055793
402.000000 0.046852
403.000000 0.046886
404.000000 0.046258
405.000000 0.046370
406.000000 0.036299
407.000000 0.035714
408.000000 0.032621
409.000000 0.032851
410.000000 0.031237
411.000000 0.033794
412.000000 0.029906
413.000000 0.030055
414.000000 0.026537
415.000000 0.026720
416.000000 0.034152
417.000000 0.034596
418.000000 0.034057
419.000000 0.032891
420.000000 0.032891
421.000000 0.032891
422.000000 0.033196
423.000000 0.033498
424.000000 0.033589
425.000000 0.033579
426.000000 0.033599
427.000000 0.033568
428.000000 0.036581
429.000000 0.042323
430.000000 0.037916
431.000000 0.030844
432.000000 0.031935
433.000000 0.032561
434.000000 0.031356
435.000000 0.031356
436.000000 0.036068
437.000000 0.034379
438.000000 0.036582
439.000000 0.037697
440.000000 0.035557
441.000000 0.035771
442.000000 0.038775
443.000000 0.038736
444.000000 0.039743
445.000000 0.039122
446.000000 0.039675
447.000000 0.041947
448.000000 0.037425
449.000000 0.039521
450.000000 0.038391
451.000000 0.038667
452.000000 0.037148
453.000000 0.037676
454.000000 0.040065
455.000000 0.039947
456.000000 0.039578
457.000000 0.036187
458.000000 0.036180
459.000000 0.042528
460.000000 0.038536
461.000000 0.043761
462.000000 0.043789
463.000000 0.043739
464.000000 0.042660
465.000000 0.042800
466.000000 0.043797
467.000000 0.046814
468.000000 0.046787
469.000000 0.047921
470.000000 0.047348
471.000000 0.047422
472.000000 0.046863
473.000000 0.046863
474.000000 0.046863
475.000000 0.042352
476.000000 0.042294
477.000000 0.042294
478.000000 0.043305
479.000000 0.043872
480.000000 0.041780
481.000000 0.041860
482.000000 0.043425
483.000000 0.039152
484.000000 0.045069
485.000000 0.046124
486.000000 0.045962
487.000000 0.045673
488.000000 0.045673
489.000000 0.041932
490.000000 0.044296
491.000000 0.044096
492.000000 0.041083
493.000000 0.040721
494.000000 0.039724
495.000000 0.038102
496.000000 0.038994
497.000000 0.038994
498.000000 0.039090
499.000000 0.039313
500.000000 0.038759
501.000000 0.039810
502.000000 0.041671
503.000000 0.041817
504.000000 0.041860
505.000000 0.043382
506.000000 0.043494
507.000000 0.047753
508.000000 0.046803
509.000000 0.047769
510.000000 0.038589
511.000000 0.040496
512.000000 0.041492
513.000000 0.042003
514.000000 0.045703
515.000000 0.045758
516.000000 0.041765
517.000000 0.041837
518.000000 0.041837
519.000000 0.041853
520.000000 0.042288
521.000000 0.041374
522.000000 0.041526
523.000000 0.041963
524.000000 0.042423
525.000000 0.043384
526.000000 0.044904
527.000000 0.044904
528.000000 0.045783
529.000000 0.044261
530.000000 0.046106
531.000000 0.046281
532.000000 0.046264
533.000000 0.046449
534.000000 0.045556
535.000000 0.044686
536.000000 0.044686
537.000000 0.031936
538.000000 0.033170
539.000000 0.035630
540.000000 0.035735
541.000000 0.037772
542.000000 0.035510
543.000000 0.036483
544.000000 0.032502
545.000000 0.032594
546.000000 0.030476
547.000000 0.028567
548.000000 0.023921
549.000000 0.018270
550.000000 0.018275
551.000000 0.018593
552.000000 0.018593
553.000000 0.017674
554.000000 0.016333
555.000000 0.016333
556.000000 0.014431
557.000000 0.017216
558.000000 0.017216
559.000000 0.014562
560.000000 0.013374
561.000000 0.016280
562.000000 0.015118
563.000000 0.014686
564.000000 0.014249
565.000000 0.012549
566.000000 0.013923
567.000000 0.013773
568.000000 0.014080
569.000000 0.021990
570.000000 0.021990
571.000000 0.019489
572.000000 0.019453
573.000000 0.020354
574.000000 0.021518
575.000000 0.024762
576.000000 0.023504
577.000000 0.024322
578.000000 0.022503
579.000000 0.022503
580.000000 0.022548
581.000000 0.018986
582.000000 0.016488
583.000000 0.016488
584.000000 0.016430
585.000000 0.017554
586.000000 0.020822
587.000000 0.021685
588.000000 0.021736
589.000000 0.023221
590.000000 0.022414
591.000000 0.022392
592.000000 0.021494
593.000000 0.022338
594.000000 0.022467
595.000000 0.021210
596.000000 0.017794
597.000000 0.019026
598.000000 0.020955
599.000000 0.020071
600.000000 0.022670
601.000000 0.020041
602.000000 0.020095
603.000000 0.019327
604.000000 0.019327
605.000000 0.017955
606.000000 0.016509
607.000000 0.021492
608.000000 0.022272
609.000000 0.022687
610.000000 0.013396
611.000000 0.012133
612.000000 0.012069
613.000000 0.012069
614.000000 0.008821
615.000000 0.008907
616.000000 0.007895
617.000000 0.005495
618.000000 0.006648
619.000000 0.009344
620.000000 0.009403
621.000000 0.009543
622.000000 0.007694
623.000000 0.011684
624.000000 0.011602
625.000000 0.011521
626.000000 0.009938
627.000000 0.008663
628.000000 0.008663
629.000000 0.009077
630.000000 0.009129
631.000000 0.008112
632.000000 0.007337
633.000000 0.005433
634.000000 0.005433
635.000000 0.009492
636.000000 0.009851
637.000000 0.006091
638.000000 0.006091
639.000000 0.006091
640.000000 0.008489
641.000000 0.006605
642.000000 0.006573
643.000000 0.006545
644.000000 0.008222
645.000000 0.007808
646.000000 0.010030
647.000000 0.008561
648.000000 0.008414
649.000000 0.008330
650.000000 0.005650
651.000000 0.005802
652.000000 0.009265
653.000000 0.013076
654.000000 0.013019
655.000000 0.012943
656.000000 0.020739
657.000000 0.020710
658.000000 0.021518
659.000000 0.021640
660.000000 0.022667
661.000000 0.023073
662.000000 0.024094
663.000000 0.024107
664.000000 0.023880
665.000000 0.025285
666.000000 0.027521
667.000000 0.027494
668.000000 0.027491
669.000000 0.027475
670.000000 0.027475
671.000000 0.027397
672.000000 0.026668
673.000000 0.027725
674.000000 0.029263
675.000000 0.030779
676.000000 0.028631
677.000000 0.027981
678.000000 0.027582
679.000000 0.032331
680.000000 0.030806
681.000000 0.030806
682.000000 0.031147
683.000000 0.031089
684.000000 0.032683
685.000000 0.031299
686.000000 0.031289
687.000000 0.032039
688.000000 0.031355
689.000000 0.032842
690.000000 0.032987
691.000000 0.030345
692.000000 0.030293
693.000000 0.030997
694.000000 0.030388
695.000000 0.030380
696.000000 0.029365
697.000000 0.030462
698.000000 0.028245
699.000000 0.028245
700.000000 0.028194
701.000000 0.028194
702.000000 0.026436
703.000000 0.026436
704.000000 0.026410
705.000000 0.027141
706.000000 0.025045
707.000000 0.024390
708.000000 0.025723
709.000000 0.025324
710.000000 0.025083
711.000000 0.025448
712.000000 0.026483
713.000000 0.025554
714.000000 0.025742
715.000000 0.025916
716.000000 0.026283
717.000000 0.035766
718.000000 0.035838
719.000000 0.037831
720.000000 0.037831
721.000000 0.037698
722.000000 0.037449
723.000000 0.040081
724.000000 0.040140
725.000000 0.041044
726.000000 0.040300
727.000000 0.041229
728.000000 0.041886
729.000000 0.045248
730.000000 0.044886
731.000000 0.047283
732.000000 0.047265
733.000000 0.046921
734.000000 0.052645
735.000000 0.052645
736.000000 0.053339
737.000000 0.053655
738.000000 0.054369
739.000000 0.053028
740.000000 0.053181
741.000000 0.053152
742.000000 0.054972
743.000000 0.057722
744.000000 0.054696
745.000000 0.054029
746.000000 0.054064
747.000000 0.054047
748.000000 0.052771
749.000000 0.052771
750.000000 0.055443
751.000000 0.055754
752.000000 0.055570
753.000000 0.055551
754.000000 0.054199
755.000000 0.053622
756.000000 0.053622
757.000000 0.053622
758.000000 0.053017
759.000000 0.056356
760.000000 0.056281
761.000000 0.056253
762.000000 0.057457
763.000000 0.057331
764.000000 0.058375
765.000000 0.058445
766.000000 0.059704
767.000000 0.059670
768.000000 0.059379
769.000000 0.058715
770.000000 0.058713
771.000000 0.057406
772.000000 0.054192
773.000000 0.052677
774.000000 0.050453
775.000000 0.050453
776.000000 0.048561
777.000000 0.047183
778.000000 0.049263
779.000000 0.049411
780.000000 0.049218
781.000000 0.047531
782.000000 0.046684
783.000000 0.046353
784.000000 0.046297
785.000000 0.044990
786.000000 0.045614
787.000000 0.044406
788.000000 0.044406
789.000000 0.044412
790.000000 0.044483
791.000000 0.044483
792.000000 0.043537
793.000000 0.041986
794.000000 0.042587
795.000000 0.042587
796.000000 0.041950
797.000000 0.045167
798.000000 0.043662
799.000000 0.043046
800.000000 0.047178
801.000000 0.045937
802.000000 0.047059
803.000000 0.047059
804.000000 0.047092
805.000000 0.047066
806.000000 0.047151
807.000000 0.047151
808.000000 0.046531
809.000000 0.047673
810.000000 0.047776
811.000000 0.045340
812.000000 0.045494
813.000000 0.045537
814.000000 0.043235
815.000000 0.044195
816.000000 0.043290
817.000000 0.040218
818.000000 0.040217
819.000000 0.043042
820.000000 0.042751
821.000000 0.042755
822.000000 0.044593
823.000000 0.044593
824.000000 0.046356
825.000000 0.046623
826.000000 0.046059
827.000000 0.046185
828.000000 0.046185
829.000000 0.045030
830.000000 0.044061
831.000000 0.044991
832.000000 0.047201
833.000000 0.047201
834.000000 0.044970
835.000000 0.043659
836.000000 0.043696
837.000000 0.043696
838.000000 0.043711
839.000000 0.047133
840.000000 0.051034
841.000000 0.051008
842.000000 0.052585
843.000000 0.051423
844.000000 0.051423
845.000000 0.051458
846.000000 0.049051
847.000000 0.049097
848.000000 0.048181
849.000000 0.048462
850.000000 0.048502
851.000000 0.051770
852.000000 0.052574
853.000000 0.051362
854.000000 0.050741
855.000000 0.047381
856.000000 0.047166
857.000000 0.045942
858.000000 0.045969
859.000000 0.045132
860.000000 0.039933
861.000000 0.041154
862.000000 0.041154
863.000000 0.043368
864.000000 0.043118
865.000000 0.043118
866.000000 0.043399
867.000000 0.043399
868.000000 0.036962
869.000000 0.037568
870.000000 0.035469
871.000000 0.035579
872.000000 0.035511
873.000000 0.037298
874.000000 0.037273
875.000000 0.033978
876.000000 0.033950
877.000000 0.034892
878.000000 0.036597
879.000000 0.033955
880.000000 0.034741
881.000000 0.035575
882.000000 0.035347
883.000000 0.035231
884.000000 0.036456
885.000000 0.039340
886.000000 0.040742
887.000000 0.040765
888.000000 0.040765
889.000000 0.039723
890.000000 0.041181
891.000000 0.046371
892.000000 0.046136
893.000000 0.049344
894.000000 0.050382
895.000000 0.050409
896.000000 0.051772
897.000000 0.053537
898.000000 0.056743
899.000000 0.061183
900.000000 0.059300
901.000000 0.059444
902.000000 0.060536
903.000000 0.059666
904.000000 0.059660
905.000000 0.060932
906.000000 0.061423
907.000000 0.061423
908.000000 0.061449
909.000000 0.058855
910.000000 0.058840
911.000000 0.058531
912.000000 0.058550
913.000000 0.059635
914.000000 0.057406
915.000000 0.057884
916.000000 0.057846
917.000000 0.058128
918.000000 0.059233
919.000000 0.058201
920.000000 0.058731
921.000000 0.059009
922.000000 0.057273
923.000000 0.055970
924.000000 0.055789
925.000000 0.055781
926.000000 0.055781
927.000000 0.055214
928.000000 0.053644
929.000000 0.055323
930.000000 0.055816
931.000000 0.056559
932.000000 0.056551
933.000000 0.056020
934.000000 0.056049
935.000000 0.056289
936.000000 0.056836
937.000000 0.058006
938.000000 0.057517
939.000000 0.057592
940.000000 0.058674
941.000000 0.058477
942.000000 0.058705
943.000000 0.057717
944.000000 0.057717
945.000000 0.057717
946.000000 0.060260
947.000000 0.059691
948.000000 0.059622
949.000000 0.059355
950.000000 0.057689
951.000000 0.058725
952.000000 0.059402
953.000000 0.061095
954.000000 0.061135
955.000000 0.061135
956.000000 0.062161
957.000000 0.062185
958.000000 0.061435
959.000000 0.062434
960.000000 0.059311
961.000000 0.059406
962.000000 0.059360
963.000000 0.059360
964.000000 0.059337
965.000000 0.058828
966.000000 0.058777
967.000000 0.061425
968.000000 0.064293
969.000000 0.064543
970.000000 0.063257
971.000000 0.063278
972.000000 0.062069
973.000000 0.061550
974.000000 0.061550
975.000000 0.060529
976.000000 0.060516
977.000000 0.059488
978.000000 0.059573
979.000000 0.059585
980.000000 0.059589
981.000000 0.059589
982.000000 0.059128
983.000000 0.059128
984.000000 0.061219
985.000000 0.059817
986.000000 0.059829
987.000000 0.059302
988.000000 0.059338
989.000000 0.059345
990.000000 0.058836
991.000000 0.059345
992.000000 0.060735
993.000000 0.058648
994.000000 0.058648
995.000000 0.058538
996.000000 0.059019
997.000000 0.059002
998.000000 0.059550
999.000000 0.061016
1000.000000 0.059416


==> Plots/VarIter_BatchSampleCount/dnl_deviation_B256.dat <==
1.000000 1.392933
2.000000 1.392875
3.000000 1.392947
4.000000 1.392441
5.000000 0.986399
6.000000 0.701620
7.000000 0.177322
8.000000 0.958111
9.000000 1.087613
10.000000 1.241583
11.000000 1.224043
12.000000 1.859985
13.000000 3.226691
14.000000 3.541793
15.000000 3.934619
16.000000 10.502513
17.000000 4.309821
18.000000 3.136499
19.000000 1.634623
20.000000 1.574247
21.000000 1.764586
22.000000 1.807274
23.000000 1.903807
24.000000 2.061866
25.000000 2.174676
26.000000 2.345567
27.000000 2.426346
28.000000 2.324279
29.000000 2.371445
30.000000 2.373782
31.000000 2.120433
32.000000 2.119781
33.000000 2.155502
34.000000 2.157974
35.000000 1.923519
36.000000 1.758176
37.000000 1.401489
38.000000 1.401177
39.000000 1.167311
40.000000 1.198984
41.000000 1.271854
42.000000 1.313305
43.000000 1.162807
44.000000 1.007721
45.000000 0.971897
46.000000 0.882824
47.000000 0.802883
48.000000 0.804022
49.000000 0.843321
50.000000 0.835077
51.000000 0.813659
52.000000 0.822478
53.000000 0.866623
54.000000 0.858450
55.000000 0.777306
56.000000 0.766358
57.000000 0.762999
58.000000 0.764503
59.000000 0.759051
60.000000 0.761877
61.000000 0.767492
62.000000 0.722709
63.000000 0.724400
64.000000 0.634657
65.000000 0.613829
66.000000 0.630374
67.000000 0.630206
68.000000 0.621627
69.000000 0.593810
70.000000 0.583534
71.000000 0.526147
72.000000 0.563647
73.000000 0.512151
74.000000 0.505838
75.000000 0.512969
76.000000 0.513823
77.000000 0.514431
78.000000 0.509034
79.000000 0.509869
80.000000 0.539183
81.000000 0.513314
82.000000 0.518812
83.000000 0.505894
84.000000 0.481297
85.000000 0.482161
86.000000 0.483871
87.000000 0.475989
88.000000 0.477311
89.000000 0.479927
90.000000 0.457902
91.000000 0.445198
92.000000 0.472139
93.000000 0.448682
94.000000 0.417771
95.000000 0.417609
96.000000 0.414863
97.000000 0.435230
98.000000 0.416165
99.000000 0.415572
100.000000 0.409418
101.000000 0.379972
102.000000 0.365965
103.000000 0.388610
104.000000 0.389268
105.000000 0.390171
106.000000 0.390804
107.000000 0.365449
108.000000 0.364799
109.000000 0.353277
110.000000 0.356944
111.000000 0.356519
112.000000 0.357849
113.000000 0.341140
114.000000 0.348912
115.000000 0.329632
116.000000 0.314727
117.000000 0.296373
118.000000 0.296719
119.000000 0.294323
120.000000 0.303451
121.000000 0.305062
122.000000 0.305062
123.000000 0.301459
124.000000 0.298964
125.000000 0.306381
126.000000 0.308217
127.000000 0.307973
128.000000 0.298281
129.000000 0.297870
130.000000 0.290927
131.000000 0.292535
132.000000 0.278830
133.000000 0.278576
134.000000 0.288414
135.000000 0.284117
136.000000 0.284550
137.000000 0.278585
138.000000 0.284314
139.000000 0.292841
140.000000 0.298116
141.000000 0.297666
142.000000 0.297476
143.000000 0.274085
144.000000 0.274992
145.000000 0.272801
146.000000 0.273941
147.000000 0.268578
148.000000 0.268737
149.000000 0.264621
150.000000 0.264998
151.000000 0.255602
152.000000 0.251877
153.000000 0.247155
154.000000 0.244486
155.000000 0.244389
156.000000 0.244656
157.000000 0.230548
158.000000 0.239054
159.000000 0.239593
160.000000 0.231134
161.000000 0.234292
162.000000 0.234338
163.000000 0.240937
164.000000 0.240962
165.000000 0.236982
166.000000 0.233618
167.000000 0.222922
168.000000 0.223396
169.000000 0.228274
170.000000 0.228076
171.000000 0.225739
172.000000 0.230066
173.000000 0.233045
174.000000 0.236843
175.000000 0.235348
176.000000 0.226416
177.000000 0.227146
178.000000 0.231776
179.000000 0.228806
180.000000 0.228806
181.000000 0.226679
182.000000 0.224028
183.000000 0.213169
184.000000 0.206417
185.000000 0.206331
186.000000 0.206160
187.000000 0.205407
188.000000 0.207325
189.000000 0.202351
190.000000 0.212247
191.000000 0.209775
192.000000 0.218052
193.000000 0.213671
194.000000 0.216630
195.000000 0.216697
196.000000 0.220368
197.000000 0.217755
198.000000 0.213036
199.000000 0.212891
200.000000 0.214911
201.000000 0.216716
202.000000 0.216733
203.000000 0.217412
204.000000 0.206470
205.000000 0.208534
206.000000 0.203396
207.000000 0.201253
208.000000 0.201040
209.000000 0.198738
210.000000 0.199081
211.000000 0.196629
212.000000 0.199361
213.000000 0.205070
214.000000 0.196383
215.000000 0.193198
216.000000 0.193405
217.000000 0.196081
218.000000 0.196426
219.000000 0.196633
220.000000 0.201581
221.000000 0.199675
222.000000 0.200685
223.000000 0.195328
224.000000 0.189673
225.000000 0.185598
226.000000 0.183461
227.000000 0.181040
228.000000 0.177669
229.000000 0.178088
230.000000 0.178765
231.000000 0.175543
232.000000 0.179153
233.000000 0.183368
234.000000 0.183228
235.000000 0.183058
236.000000 0.183382
237.000000 0.179455
238.000000 0.173148
239.000000 0.175509
240.000000 0.175197
241.000000 0.173027
242.000000 0.172261
243.000000 0.171288
244.000000 0.173582
245.000000 0.171265
246.000000 0.171158
247.000000 0.174409
248.000000 0.171461
249.000000 0.168382
250.000000 0.168357
251.000000 0.171174
252.000000 0.174551
253.000000 0.173607
254.000000 0.170404
255.000000 0.166729
256.000000 0.168783
257.000000 0.165178
258.000000 0.160774
259.000000 0.163789
260.000000 0.160192
261.000000 0.160265
262.000000 0.160401
263.000000 0.160402
264.000000 0.160352
265.000000 0.154995
266.000000 0.152653
267.000000 0.152565
268.000000 0.152115
269.000000 0.153969
270.000000 0.159893
271.000000 0.161808
272.000000 0.161080
273.000000 0.160996
274.000000 0.157949
275.000000 0.158141
276.000000 0.157313
277.000000 0.153497
278.000000 0.153675
279.000000 0.153509
280.000000 0.150580
281.000000 0.152749
282.000000 0.149761
283.000000 0.148599
284.000000 0.148779
285.000000 0.145781
286.000000 0.147673
287.000000 0.149564
288.000000 0.146530
289.000000 0.146510
290.000000 0.149394
291.000000 0.150528
292.000000 0.152320
293.000000 0.152370
294.000000 0.152159
295.000000 0.152519
296.000000 0.149250
297.000000 0.149477
298.000000 0.147224
299.000000 0.148437
300.000000 0.148292
301.000000 0.148309
302.000000 0.147698
303.000000 0.144386
304.000000 0.144525
305.000000 0.142280
306.000000 0.143811
307.000000 0.142596
308.000000 0.142627
309.000000 0.142540
310.000000 0.137909
311.000000 0.135948
312.000000 0.136041
313.000000 0.133692
314.000000 0.133694
315.000000 0.133526
316.000000 0.133516
317.000000 0.136109
318.000000 0.138809
319.000000 0.138836
320.000000 0.138245
321.000000 0.138860
322.000000 0.138570
323.000000 0.141542
324.000000 0.141602
325.000000 0.136466
326.000000 0.136380
327.000000 0.135767
328.000000 0.136056
329.000000 0.136150
330.000000 0.137755
331.000000 0.139459
332.000000 0.143143
333.000000 0.143160
334.000000 0.141075
335.000000 0.141036
336.000000 0.139583
337.000000 0.136709
338.000000 0.136526
339.000000 0.136521
340.000000 0.134339
341.000000 0.134201
342.000000 0.134508
343.000000 0.132420
344.000000 0.134519
345.000000 0.137061
346.000000 0.133511
347.000000 0.131756
348.000000 0.128872
349.000000 0.128702
350.000000 0.134350
351.000000 0.134334
352.000000 0.131795
353.000000 0.131858
354.000000 0.129705
355.000000 0.129217
356.000000 0.129657
357.000000 0.129723
358.000000 0.130950
359.000000 0.130139
360.000000 0.132268
361.000000 0.132322
362.000000 0.132427
363.000000 0.127852
364.000000 0.127854
365.000000 0.126525
366.000000 0.127662
367.000000 0.128762
368.000000 0.127172
369.000000 0.129416
370.000000 0.127790
371.000000 0.126134
372.000000 0.126165
373.000000 0.125805
374.000000 0.124292
375.000000 0.124297
376.000000 0.122019
377.000000 0.128939
378.000000 0.128435
379.000000 0.129154
380.000000 0.129154
381.000000 0.128233
382.000000 0.128887
383.000000 0.128742
384.000000 0.125770
385.000000 0.123718
386.000000 0.126362
387.000000 0.127893
388.000000 0.128383
389.000000 0.128462
390.000000 0.128556
391.000000 0.130127
392.000000 0.128134
393.000000 0.123983
394.000000 0.122446
395.000000 0.122548
396.000000 0.120072
397.000000 0.121736
398.000000 0.119782
399.000000 0.119794
400.000000 0.118755
401.000000 0.122259
402.000000 0.118173
403.000000 0.120088
404.000000 0.118921
405.000000 0.118958
406.000000 0.119887
407.000000 0.118897
408.000000 0.117427
409.000000 0.118980
410.000000 0.118976
411.000000 0.113711
412.000000 0.113557
413.000000 0.113286
414.000000 0.115011
415.000000 0.114853
416.000000 0.116212
417.000000 0.116196
418.000000 0.116182
419.000000 0.117932
420.000000 0.116881
421.000000 0.116868
422.000000 0.116806
423.000000 0.114067
424.000000 0.114098
425.000000 0.113585
426.000000 0.113538
427.000000 0.113632
428.000000 0.109761
429.000000 0.113782
430.000000 0.115806
431.000000 0.115806
432.000000 0.115859
433.000000 0.116799
434.000000 0.115158
435.000000 0.115516
436.000000 0.115015
437.000000 0.114878
438.000000 0.117721
439.000000 0.116783
440.000000 0.116282
441.000000 0.116134
442.000000 0.117643
443.000000 0.117081
444.000000 0.114810
445.000000 0.115526
446.000000 0.113907
447.000000 0.111095
448.000000 0.108555
449.000000 0.109536
450.000000 0.109488
451.000000 0.109546
452.000000 0.109552
453.000000 0.112433
454.000000 0.113669
455.000000 0.113728
456.000000 0.114829
457.000000 0.114762
458.000000 0.114651
459.000000 0.113931
460.000000 0.113931
461.000000 0.109244
462.000000 0.108626
463.000000 0.108630
464.000000 0.108857
465.000000 0.109827
466.000000 0.110841
467.000000 0.108853
468.000000 0.109066
469.000000 0.108455
470.000000 0.108443
471.000000 0.108452
472.000000 0.108416
473.000000 0.108492
474.000000 0.109181
475.000000 0.107783
476.000000 0.109064
477.000000 0.107440
478.000000 0.105040
479.000000 0.106314
480.000000 0.104841
481.000000 0.102694
482.000000 0.103097
483.000000 0.104085
484.000000 0.104224
485.000000 0.104272
486.000000 0.105171
487.000000 0.102957
488.000000 0.104390
489.000000 0.104781
490.000000 0.105280
491.000000 0.104192
492.000000 0.104673
493.000000 0.104670
494.000000 0.104899
495.000000 0.105384
496.000000 0.105464
497.000000 0.105029
498.000000 0.105847
499.000000 0.104919
500.000000 0.104755
501.000000 0.104045
502.000000 0.105863
503.000000 0.105872
504.000000 0.105987
505.000000 0.105226
506.000000 0.105313
507.000000 0.106565
508.000000 0.104335
509.000000 0.104280
510.000000 0.101993
511.000000 0.100258
512.000000 0.100292
513.000000 0.101168
514.000000 0.101250
515.000000 0.099752
516.000000 0.099987
517.000000 0.099992
518.000000 0.100062
519.000000 0.098876
520.000000 0.102940
521.000000 0.103918
522.000000 0.102056
523.000000 0.102327
524.000000 0.102586
525.000000 0.102262
526.000000 0.101013
527.000000 0.101627
528.000000 0.100798
529.000000 0.101929
530.000000 0.102379
531.000000 0.103413
532.000000 0.102940
533.000000 0.102944
534.000000 0.103069
535.000000 0.103022
536.000000 0.103492
537.000000 0.103842
538.000000 0.103680
539.000000 0.101888
540.000000 0.101945
541.000000 0.102461
542.000000 0.102421
543.000000 0.102371
544.000000 0.102373
545.000000 0.102388
546.000000 0.103300
547.000000 0.103333
548.000000 0.102393
549.000000 0.103077
550.000000 0.105909
551.000000 0.105807
552.000000 0.106572
553.000000 0.103370
554.000000 0.103582
555.000000 0.103706
556.000000 0.104382
557.000000 0.104902
558.000000 0.104549
559.000000 0.103052
560.000000 0.102700
561.000000 0.101871
562.000000 0.103764
563.000000 0.104365
564.000000 0.106509
565.000000 0.106056
566.000000 0.105533
567.000000 0.104578
568.000000 0.104248
569.000000 0.103559
570.000000 0.101718
571.000000 0.101381
572.000000 0.101011
573.000000 0.100564
574.000000 0.096983
575.000000 0.096385
576.000000 0.096402
577.000000 0.096882
578.000000 0.096926
579.000000 0.097956
580.000000 0.098378
581.000000 0.098346
582.000000 0.098352
583.000000 0.097005
584.000000 0.096314
585.000000 0.096370
586.000000 0.096382
587.000000 0.094807
588.000000 0.094807
589.000000 0.094882
590.000000 0.095850
591.000000 0.097374
592.000000 0.096195
593.000000 0.095653
594.000000 0.095607
595.000000 0.095534
596.000000 0.095551
597.000000 0.094721
598.000000 0.094842
599.000000 0.094250
600.000000 0.095384
601.000000 0.094555
602.000000 0.094452
603.000000 0.095632
604.000000 0.094038
605.000000 0.093207
606.000000 0.093527
607.000000 0.092780
608.000000 0.091746
609.000000 0.090554
610.000000 0.091169
611.000000 0.091131
612.000000 0.089693
613.000000 0.089623
614.000000 0.089788
615.000000 0.090316
616.000000 0.089095
617.000000 0.089087
618.000000 0.089076
619.000000 0.089104
620.000000 0.087960
621.000000 0.087535
622.000000 0.088095
623.000000 0.088128
624.000000 0.087595
625.000000 0.087503
626.000000 0.088649
627.000000 0.088697
628.000000 0.088375
629.000000 0.087756
630.000000 0.088109
631.000000 0.088065
632.000000 0.088088
633.000000 0.088519
634.000000 0.086827
635.000000 0.088716
636.000000 0.088716
637.000000 0.088723
638.000000 0.088567
639.000000 0.088539
640.000000 0.088571
641.000000 0.089210
642.000000 0.088938
643.000000 0.088929
644.000000 0.088199
645.000000 0.088864
646.000000 0.088874
647.000000 0.087868
648.000000 0.088478
649.000000 0.088286
650.000000 0.088315
651.000000 0.086611
652.000000 0.086491
653.000000 0.087157
654.000000 0.087202
655.000000 0.087259
656.000000 0.087232
657.000000 0.086979
658.000000 0.087382
659.000000 0.087868
660.000000 0.089784
661.000000 0.089763
662.000000 0.090136
663.000000 0.090053
664.000000 0.090053
665.000000 0.089425
666.000000 0.089487
667.000000 0.088982
668.000000 0.088865
669.000000 0.089051
670.000000 0.088935
671.000000 0.087545
672.000000 0.087535
673.000000 0.087161
674.000000 0.087166
675.000000 0.086068
676.000000 0.086411
677.000000 0.085219
678.000000 0.085960
679.000000 0.086664
680.000000 0.086354
681.000000 0.086142
682.000000 0.086224
683.000000 0.085421
684.000000 0.086764
685.000000 0.087262
686.000000 0.086920
687.000000 0.086914
688.000000 0.086923
689.000000 0.086021
690.000000 0.085339
691.000000 0.085835
692.000000 0.085273
693.000000 0.085263
694.000000 0.084361
695.000000 0.084720
696.000000 0.084269
697.000000 0.083495
698.000000 0.083488
699.000000 0.083487
700.000000 0.081846
701.000000 0.082074
702.000000 0.082066
703.000000 0.081435
704.000000 0.081407
705.000000 0.081374
706.000000 0.081243
707.000000 0.081313
708.000000 0.080236
709.000000 0.080178
710.000000 0.080168
711.000000 0.079491
712.000000 0.079513
713.000000 0.081881
714.000000 0.082729
715.000000 0.082749
716.000000 0.082681
717.000000 0.082700
718.000000 0.082778
719.000000 0.082008
720.000000 0.082609
721.000000 0.082347
722.000000 0.082401
723.000000 0.083091
724.000000 0.084342
725.000000 0.084384
726.000000 0.084257
727.000000 0.084193
728.000000 0.083291
729.000000 0.083367
730.000000 0.083350
731.000000 0.083500
732.000000 0.083335
733.000000 0.083099
734.000000 0.083604
735.000000 0.084506
736.000000 0.084577
737.000000 0.083097
738.000000 0.082488
739.000000 0.081899
740.000000 0.080710
741.000000 0.081386
742.000000 0.081317
743.000000 0.082277
744.000000 0.082275
745.000000 0.081872
746.000000 0.081872
747.000000 0.082030
748.000000 0.080984
749.000000 0.082230
750.000000 0.082230
751.000000 0.082233
752.000000 0.082380
753.000000 0.082116
754.000000 0.081569
755.000000 0.081830
756.000000 0.081855
757.000000 0.082083
758.000000 0.081917
759.000000 0.081898
760.000000 0.081696
761.000000 0.081243
762.000000 0.081229
763.000000 0.078206
764.000000 0.077402
765.000000 0.077209
766.000000 0.077266
767.000000 0.077378
768.000000 0.078299
769.000000 0.078336
770.000000 0.077927
771.000000 0.077937
772.000000 0.077939
773.000000 0.078045
774.000000 0.077259
775.000000 0.077258
776.000000 0.077794
777.000000 0.078036
778.000000 0.078159
779.000000 0.076833
780.000000 0.075957
781.000000 0.076140
782.000000 0.076527
783.000000 0.075573
784.000000 0.075721
785.000000 0.075100
786.000000 0.075296
787.000000 0.075308
788.000000 0.075385
789.000000 0.074250
790.000000 0.074459
791.000000 0.074022
792.000000 0.074027
793.000000 0.073648
794.000000 0.073649
795.000000 0.074053
796.000000 0.074729
797.000000 0.074775
798.000000 0.075481
799.000000 0.075077
800.000000 0.075286
801.000000 0.075517
802.000000 0.075520
803.000000 0.076296
804.000000 0.076123
805.000000 0.078419
806.000000 0.078355
807.000000 0.078710
808.000000 0.078625
809.000000 0.078325
810.000000 0.078319
811.000000 0.079085
812.000000 0.079486
813.000000 0.079436
814.000000 0.080184
815.000000 0.079745
816.000000 0.079211
817.000000 0.078519
818.000000 0.078684
819.000000 0.078711
820.000000 0.078471
821.000000 0.077486
822.000000 0.077486
823.000000 0.077514
824.000000 0.078162
825.000000 0.077885
826.000000 0.079722
827.000000 0.079690
828.000000 0.079695
829.000000 0.079732
830.000000 0.077853
831.000000 0.077854
832.000000 0.078190
833.000000 0.078158
834.000000 0.078232
835.000000 0.078248
836.000000 0.077624
837.000000 0.077807
838.000000 0.077801
839.000000 0.076026
840.000000 0.076002
841.000000 0.075419
842.000000 0.075456
843.000000 0.075452
844.000000 0.075521
845.000000 0.076968
846.000000 0.076374
847.000000 0.076173
848.000000 0.075830
849.000000 0.076790
850.000000 0.077288
851.000000 0.077288
852.000000 0.077256
853.000000 0.077248
854.000000 0.077355
855.000000 0.077143
856.000000 0.077157
857.000000 0.076589
858.000000 0.076699
859.000000 0.076690
860.000000 0.077448
861.000000 0.077762
862.000000 0.077753
863.000000 0.077175
864.000000 0.077253
865.000000 0.077260
866.000000 0.077258
867.000000 0.077082
868.000000 0.077443
869.000000 0.077411
870.000000 0.077825
871.000000 0.078267
872.000000 0.076949
873.000000 0.076973
874.000000 0.076838
875.000000 0.076940
876.000000 0.076953
877.000000 0.076921
878.000000 0.077287
879.000000 0.076741
880.000000 0.077253
881.000000 0.077244
882.000000 0.077237
883.000000 0.076809
884.000000 0.076812
885.000000 0.076210
886.000000 0.075548
887.000000 0.075548
888.000000 0.075864
889.000000 0.075819
890.000000 0.075297
891.000000 0.075497
892.000000 0.075515
893.000000 0.075807
894.000000 0.075582
895.000000 0.075697
896.000000 0.075690
897.000000 0.075441
898.000000 0.074526
899.000000 0.074579
900.000000 0.074557
901.000000 0.075238
902.000000 0.074896
903.000000 0.075156
904.000000 0.075160
905.000000 0.075663
906.000000 0.075799
907.000000 0.075664
908.000000 0.075621
909.000000 0.076002
910.000000 0.075874
911.000000 0.075618
912.000000 0.075141
913.000000 0.075143
914.000000 0.074969
915.000000 0.075177
916.000000 0.075163
917.000000 0.074195
918.000000 0.074377
919.000000 0.075308
920.000000 0.075577
921.000000 0.075624
922.000000 0.075624
923.000000 0.073844
924.000000 0.073812
925.000000 0.073655
926.000000 0.073601
927.000000 0.073609
928.000000 0.073871
929.000000 0.074646
930.000000 0.074644
931.000000 0.074689
932.000000 0.074407
933.000000 0.074301
934.000000 0.074286
935.000000 0.073544
936.000000 0.073452
937.000000 0.073537
938.000000 0.072748
939.000000 0.073078
940.000000 0.073038
941.000000 0.071964
942.000000 0.072105
943.000000 0.070823
944.000000 0.071050
945.000000 0.071048
946.000000 0.070727
947.000000 0.070879
948.000000 0.070869
949.000000 0.070852
950.000000 0.070435
951.000000 0.070552
952.000000 0.070142
953.000000 0.070181
954.000000 0.070463
955.000000 0.070089
956.000000 0.070210
957.000000 0.070198
958.000000 0.070510
959.000000 0.070539
960.000000 0.071059
961.000000 0.071040
962.000000 0.071087
963.000000 0.071153
964.000000 0.071062
965.000000 0.071064
966.000000 0.070453
967.000000 0.069138
968.000000 0.067802
969.000000 0.067822
970.000000 0.067764
971.000000 0.067758
972.000000 0.067726
973.000000 0.068161
974.000000 0.068141
975.000000 0.068051
976.000000 0.067750
977.000000 0.067751
978.000000 0.068333
979.000000 0.068364
980.000000 0.068728
981.000000 0.068281
982.000000 0.067307
983.000000 0.068228
984.000000 0.067759
985.000000 0.067609
986.000000 0.067593
987.000000 0.066341
988.000000 0.066694
989.000000 0.066681
990.000000 0.066608
991.000000 0.066705
992.000000 0.065148
993.000000 0.065161
994.000000 0.064857
995.000000 0.064175
996.000000 0.064161
997.000000 0.064164
998.000000 0.064040
999.000000 0.065257
1000.000000 0.065269


==> Plots/VarIter_BatchSampleCount/dnl_deviation_B32.dat <==
1.000000 1.071251
2.000000 1.071113
3.000000 1.070771
4.000000 1.070995
5.000000 1.073029
6.000000 0.108941
7.000000 0.198780
8.000000 0.607478
9.000000 1.031342
10.000000 1.019416
11.000000 1.218928
12.000000 1.836267
13.000000 2.876783
14.000000 2.418913
15.000000 2.891445
16.000000 8.219477
17.000000 2.561379
18.000000 2.082453
19.000000 0.656249
20.000000 0.836102
21.000000 0.968888
22.000000 0.982486
23.000000 1.119206
24.000000 1.344875
25.000000 1.417598
26.000000 1.652286
27.000000 1.639078
28.000000 1.559855
29.000000 1.616664
30.000000 1.615922
31.000000 1.481149
32.000000 1.483514
33.000000 1.495480
34.000000 1.487840
35.000000 1.380907
36.000000 1.381809
37.000000 0.957210
38.000000 0.844250
39.000000 0.840054
40.000000 0.718774
41.000000 0.739553
42.000000 0.732734
43.000000 0.616299
44.000000 0.622592
45.000000 0.622592
46.000000 0.626163
47.000000 0.728045
48.000000 0.723129
49.000000 0.663599
50.000000 0.663579
51.000000 0.654094
52.000000 0.583030
53.000000 0.540385
54.000000 0.536828
55.000000 0.506841
56.000000 0.400950
57.000000 0.400950
58.000000 0.394508
59.000000 0.400062
60.000000 0.369981
61.000000 0.373706
62.000000 0.372843
63.000000 0.364562
64.000000 0.363012
65.000000 0.366690
66.000000 0.382809
67.000000 0.342826
68.000000 0.342826
69.000000 0.397890
70.000000 0.395653
71.000000 0.427393
72.000000 0.425827
73.000000 0.377319
74.000000 0.370841
75.000000 0.371835
76.000000 0.405619
77.000000 0.435167
78.000000 0.433144
79.000000 0.421596
80.000000 0.404979
81.000000 0.392911
82.000000 0.379126
83.000000 0.338452
84.000000 0.309551
85.000000 0.293939
86.000000 0.305183
87.000000 0.269412
88.000000 0.278683
89.000000 0.278803
90.000000 0.253608
91.000000 0.253608
92.000000 0.263174
93.000000 0.266197
94.000000 0.291217
95.000000 0.275983
96.000000 0.275983
97.000000 0.267944
98.000000 0.264268
99.000000 0.264268
100.000000 0.277918
101.000000 0.278574
102.000000 0.318341
103.000000 0.320700
104.000000 0.325449
105.000000 0.325326
106.000000 0.281975
107.000000 0.272462
108.000000 0.274136
109.000000 0.302790
110.000000 0.302233
111.000000 0.301178
112.000000 0.291887
113.000000 0.291867
114.000000 0.293039
115.000000 0.282794
116.000000 0.298923
117.000000 0.285026
118.000000 0.285026
119.000000 0.285021
120.000000 0.315462
121.000000 0.286331
122.000000 0.286435
123.000000 0.269142
124.000000 0.255479
125.000000 0.246080
126.000000 0.231188
127.000000 0.223164
128.000000 0.223042
129.000000 0.207683
130.000000 0.207595
131.000000 0.191710
132.000000 0.193013
133.000000 0.193491
134.000000 0.194256
135.000000 0.194494
136.000000 0.193528
137.000000 0.193429
138.000000 0.189695
139.000000 0.188068
140.000000 0.196472
141.000000 0.202386
142.000000 0.189013
143.000000 0.171731
144.000000 0.169226
145.000000 0.180856
146.000000 0.180775
147.000000 0.180332
148.000000 0.179379
149.000000 0.174163
150.000000 0.174163
151.000000 0.174547
152.000000 0.183863
153.000000 0.180251
154.000000 0.183701
155.000000 0.183703
156.000000 0.173627
157.000000 0.180151
158.000000 0.162028
159.000000 0.162154
160.000000 0.156015
161.000000 0.145425
162.000000 0.145205
163.000000 0.136878
164.000000 0.135407
165.000000 0.142920
166.000000 0.144934
167.000000 0.153633
168.000000 0.143188
169.000000 0.153200
170.000000 0.154214
171.000000 0.154246
172.000000 0.140547
173.000000 0.141903
174.000000 0.171855
175.000000 0.173289
176.000000 0.201645
177.000000 0.194322
178.000000 0.193887
179.000000 0.193659
180.000000 0.193890
181.000000 0.188292
182.000000 0.187240
183.000000 0.177040
184.000000 0.182699
185.000000 0.196688
186.000000 0.196890
187.000000 0.208074
188.000000 0.208258
189.000000 0.208533
190.000000 0.218751
191.000000 0.216337
192.000000 0.216337
193.000000 0.223981
194.000000 0.219947
195.000000 0.216713
196.000000 0.219249
197.000000 0.226497
198.000000 0.222909
199.000000 0.192186
200.000000 0.192453
201.000000 0.197772
202.000000 0.201948
203.000000 0.202074
204.000000 0.199824
205.000000 0.199824
206.000000 0.201007
207.000000 0.201031
208.000000 0.206204
209.000000 0.205877
210.000000 0.209181
211.000000 0.209158
212.000000 0.199345
213.000000 0.204595
214.000000 0.204650
215.000000 0.189522
216.000000 0.196371
217.000000 0.196689
218.000000 0.198507
219.000000 0.197362
220.000000 0.198229
221.000000 0.183626
222.000000 0.181485
223.000000 0.181545
224.000000 0.168743
225.000000 0.168805
226.000000 0.168957
227.000000 0.170613
228.000000 0.170574
229.000000 0.170752
230.000000 0.169684
231.000000 0.169247
232.000000 0.180112
233.000000 0.180112
234.000000 0.171716
235.000000 0.178447
236.000000 0.188097
237.000000 0.187112
238.000000 0.185898
239.000000 0.184340
240.000000 0.185065
241.000000 0.184144
242.000000 0.186507
243.000000 0.186798
244.000000 0.187074
245.000000 0.189244
246.000000 0.193694
247.000000 0.188070
248.000000 0.187528
249.000000 0.187888
250.000000 0.187345
251.000000 0.187816
252.000000 0.178738
253.000000 0.178866
254.000000 0.178399
255.000000 0.173498
256.000000 0.173498
257.000000 0.171866
258.000000 0.174440
259.000000 0.174588
260.000000 0.174496
261.000000 0.182785
262.000000 0.182750
263.000000 0.184960
264.000000 0.187796
265.000000 0.186872
266.000000 0.186528
267.000000 0.176085
268.000000 0.183405
269.000000 0.183405
270.000000 0.185229
271.000000 0.187040
272.000000 0.183692
273.000000 0.181323
274.000000 0.182631
275.000000 0.175652
276.000000 0.175656
277.000000 0.176120
278.000000 0.177351
279.000000 0.175253
280.000000 0.175391
281.000000 0.175411
282.000000 0.175383
283.000000 0.175851
284.000000 0.177651
285.000000 0.181170
286.000000 0.186606
287.000000 0.186770
288.000000 0.189947
289.000000 0.189947
290.000000 0.191145
291.000000 0.186905
292.000000 0.186494
293.000000 0.187753
294.000000 0.187868
295.000000 0.184666
296.000000 0.194430
297.000000 0.194360
298.000000 0.195504
299.000000 0.195355
300.000000 0.180208
301.000000 0.180411
302.000000 0.181702
303.000000 0.174834
304.000000 0.174439
305.000000 0.180007
306.000000 0.180170
307.000000 0.180218
308.000000 0.178559
309.000000 0.180729
310.000000 0.179134
311.000000 0.179195
312.000000 0.175842
313.000000 0.176094
314.000000 0.177581
315.000000 0.180556
316.000000 0.179313
317.000000 0.176260
318.000000 0.172513
319.000000 0.172813
320.000000 0.158673
321.000000 0.158895
322.000000 0.158866
323.000000 0.158577
324.000000 0.165525
325.000000 0.164556
326.000000 0.164556
327.000000 0.164613
328.000000 0.171587
329.000000 0.177659
330.000000 0.185913
331.000000 0.182931
332.000000 0.185342
333.000000 0.182982
334.000000 0.189124
335.000000 0.189124
336.000000 0.184874
337.000000 0.185192
338.000000 0.182815
339.000000 0.182975
340.000000 0.183651
341.000000 0.181932
342.000000 0.182042
343.000000 0.175656
344.000000 0.175569
345.000000 0.182909
346.000000 0.183182
347.000000 0.182451
348.000000 0.182270
349.000000 0.183419
350.000000 0.181347
351.000000 0.180675
352.000000 0.178583
353.000000 0.172597
354.000000 0.173011
355.000000 0.173005
356.000000 0.177961
357.000000 0.177947
358.000000 0.179158
359.000000 0.179319
360.000000 0.177374
361.000000 0.179098
362.000000 0.178765
363.000000 0.176764
364.000000 0.176741
365.000000 0.174684
366.000000 0.169576
367.000000 0.178326
368.000000 0.177656
369.000000 0.168327
370.000000 0.166960
371.000000 0.166051
372.000000 0.166003
373.000000 0.165379
374.000000 0.165028
375.000000 0.163030
376.000000 0.162955
377.000000 0.163048
378.000000 0.162004
379.000000 0.162004
380.000000 0.159537
381.000000 0.159571
382.000000 0.162929
383.000000 0.161078
384.000000 0.160981
385.000000 0.160648
386.000000 0.162771
387.000000 0.162002
388.000000 0.160819
389.000000 0.161501
390.000000 0.161501
391.000000 0.169054
392.000000 0.168995
393.000000 0.166660
394.000000 0.166660
395.000000 0.166606
396.000000 0.167872
397.000000 0.166919
398.000000 0.166106
399.000000 0.164872
400.000000 0.164858
401.000000 0.169027
402.000000 0.169009
403.000000 0.168885
404.000000 0.170883
405.000000 0.173966
406.000000 0.171705
407.000000 0.167002
408.000000 0.160391
409.000000 0.160528
410.000000 0.160592
411.000000 0.161193
412.000000 0.161156
413.000000 0.161035
414.000000 0.160923
415.000000 0.161001
416.000000 0.161267
417.000000 0.156377
418.000000 0.157950
419.000000 0.157950
420.000000 0.161810
421.000000 0.160119
422.000000 0.160153
423.000000 0.160138
424.000000 0.160981
425.000000 0.156917
426.000000 0.156956
427.000000 0.156177
428.000000 0.158492
429.000000 0.157959
430.000000 0.156962
431.000000 0.154930
432.000000 0.152899
433.000000 0.153008
434.000000 0.146992
435.000000 0.141159
436.000000 0.142226
437.000000 0.141979
438.000000 0.140504
439.000000 0.141064
440.000000 0.143400
441.000000 0.143192
442.000000 0.139990
443.000000 0.142595
444.000000 0.147738
445.000000 0.146242
446.000000 0.145986
447.000000 0.144978
448.000000 0.144703
449.000000 0.140500
450.000000 0.140493
451.000000 0.140411
452.000000 0.140472
453.000000 0.141277
454.000000 0.145143
455.000000 0.142893
456.000000 0.142039
457.000000 0.141988
458.000000 0.142245
459.000000 0.141673
460.000000 0.141593
461.000000 0.130544
462.000000 0.125379
463.000000 0.125379
464.000000 0.129110
465.000000 0.129110
466.000000 0.127636
467.000000 0.127884
468.000000 0.129446
469.000000 0.129446
470.000000 0.128161
471.000000 0.125464
472.000000 0.125332
473.000000 0.125850
474.000000 0.125749
475.000000 0.123439
476.000000 0.123447
477.000000 0.123457
478.000000 0.124258
479.000000 0.124258
480.000000 0.124175
481.000000 0.120608
482.000000 0.120555
483.000000 0.117763
484.000000 0.118007
485.000000 0.115758
486.000000 0.116770
487.000000 0.114958
488.000000 0.111849
489.000000 0.109783
490.000000 0.109331
491.000000 0.109346
492.000000 0.109346
493.000000 0.110336
494.000000 0.112228
495.000000 0.113050
496.000000 0.113067
497.000000 0.113043
498.000000 0.113043
499.000000 0.113154
500.000000 0.113154
501.000000 0.115578
502.000000 0.115518
503.000000 0.113833
504.000000 0.113910
505.000000 0.114313
506.000000 0.114713
507.000000 0.114739
508.000000 0.119760
509.000000 0.121370
510.000000 0.120088
511.000000 0.117388
512.000000 0.117324
513.000000 0.116305
514.000000 0.116277
515.000000 0.114461
516.000000 0.115647
517.000000 0.115502
518.000000 0.116451
519.000000 0.116539
520.000000 0.116676
521.000000 0.116890
522.000000 0.116890
523.000000 0.121136
524.000000 0.119607
525.000000 0.118338
526.000000 0.117869
527.000000 0.117804
528.000000 0.117804
529.000000 0.121810
530.000000 0.121642
531.000000 0.119000
532.000000 0.119993
533.000000 0.119993
534.000000 0.120055
535.000000 0.118817
536.000000 0.118817
537.000000 0.118817
538.000000 0.120462
539.000000 0.120290
540.000000 0.119910
541.000000 0.120828
542.000000 0.120765
543.000000 0.120765
544.000000 0.118559
545.000000 0.118122
546.000000 0.116453
547.000000 0.115038
548.000000 0.113640
549.000000 0.113658
550.000000 0.113605
551.000000 0.110609
552.000000 0.108475
553.000000 0.106852
554.000000 0.107014
555.000000 0.108550
556.000000 0.108789
557.000000 0.108580
558.000000 0.110906
559.000000 0.109792
560.000000 0.109792
561.000000 0.111329
562.000000 0.111293
563.000000 0.111293
564.000000 0.111944
565.000000 0.109860
566.000000 0.111111
567.000000 0.110949
568.000000 0.109141
569.000000 0.110974
570.000000 0.110908
571.000000 0.109588
572.000000 0.108438
573.000000 0.108456
574.000000 0.106003
575.000000 0.105893
576.000000 0.107959
577.000000 0.107946
578.000000 0.106394
579.000000 0.105186
580.000000 0.105587
581.000000 0.111257
582.000000 0.111267
583.000000 0.111636
584.000000 0.109048
585.000000 0.107940
586.000000 0.108035
587.000000 0.107386
588.000000 0.106810
589.000000 0.106149
590.000000 0.105279
591.000000 0.106786
592.000000 0.106546
593.000000 0.107779
594.000000 0.108649
595.000000 0.108851
596.000000 0.107310
597.000000 0.107309
598.000000 0.106622
599.000000 0.106715
600.000000 0.107588
601.000000 0.106113
602.000000 0.104851
603.000000 0.104999
604.000000 0.102237
605.000000 0.104364
606.000000 0.104473
607.000000 0.100729
608.000000 0.103117
609.000000 0.103111
610.000000 0.103006
611.000000 0.104107
612.000000 0.105955
613.000000 0.106336
614.000000 0.102413
615.000000 0.102413
616.000000 0.100571
617.000000 0.096931
618.000000 0.096604
619.000000 0.095842
620.000000 0.095922
621.000000 0.096315
622.000000 0.096242
623.000000 0.096635
624.000000 0.095461
625.000000 0.095530
626.000000 0.093538
627.000000 0.092323
628.000000 0.092484
629.000000 0.095258
630.000000 0.094484
631.000000 0.094467
632.000000 0.091642
633.000000 0.091585
634.000000 0.091578
635.000000 0.092074
636.000000 0.092005
637.000000 0.092005
638.000000 0.089449
639.000000 0.088377
640.000000 0.084942
641.000000 0.084349
642.000000 0.084366
643.000000 0.084731
644.000000 0.083708
645.000000 0.082728
646.000000 0.085463
647.000000 0.084780
648.000000 0.084734
649.000000 0.084789
650.000000 0.084800
651.000000 0.084698
652.000000 0.084495
653.000000 0.083927
654.000000 0.083552
655.000000 0.082773
656.000000 0.082601
657.000000 0.080054
658.000000 0.079175
659.000000 0.079175
660.000000 0.079156
661.000000 0.069176
662.000000 0.065635
663.000000 0.066848
664.000000 0.068509
665.000000 0.067767
666.000000 0.067811
667.000000 0.067874
668.000000 0.067842
669.000000 0.068024
670.000000 0.068190
671.000000 0.067089
672.000000 0.066383
673.000000 0.064197
674.000000 0.063277
675.000000 0.063357
676.000000 0.063342
677.000000 0.062168
678.000000 0.060165
679.000000 0.061262
680.000000 0.061262
681.000000 0.061334
682.000000 0.063972
683.000000 0.063392
684.000000 0.064278
685.000000 0.064428
686.000000 0.064428
687.000000 0.066016
688.000000 0.065837
689.000000 0.066874
690.000000 0.066779
691.000000 0.066973
692.000000 0.066462
693.000000 0.065737
694.000000 0.065406
695.000000 0.063994
696.000000 0.062886
697.000000 0.062859
698.000000 0.063491
699.000000 0.063168
700.000000 0.062979
701.000000 0.061483
702.000000 0.061589
703.000000 0.057390
704.000000 0.056899
705.000000 0.057773
706.000000 0.059949
707.000000 0.061397
708.000000 0.061419
709.000000 0.061349
710.000000 0.061314
711.000000 0.061398
712.000000 0.057931
713.000000 0.057931
714.000000 0.057941
715.000000 0.057887
716.000000 0.060860
717.000000 0.059736
718.000000 0.059736
719.000000 0.059619
720.000000 0.059062
721.000000 0.058179
722.000000 0.059190
723.000000 0.057906
724.000000 0.057682
725.000000 0.057862
726.000000 0.056621
727.000000 0.056621
728.000000 0.056121
729.000000 0.056144
730.000000 0.058147
731.000000 0.058966
732.000000 0.058965
733.000000 0.056466
734.000000 0.056611
735.000000 0.055256
736.000000 0.056292
737.000000 0.056597
738.000000 0.056610
739.000000 0.054791
740.000000 0.054131
741.000000 0.054146
742.000000 0.055426
743.000000 0.055531
744.000000 0.057044
745.000000 0.057044
746.000000 0.057187
747.000000 0.059123
748.000000 0.058997
749.000000 0.058230
750.000000 0.058724
751.000000 0.059335
752.000000 0.057425
753.000000 0.059259
754.000000 0.059295
755.000000 0.059341
756.000000 0.060832
757.000000 0.059902
758.000000 0.059902
759.000000 0.059921
760.000000 0.060873
761.000000 0.060552
762.000000 0.061194
763.000000 0.061157
764.000000 0.061641
765.000000 0.061175
766.000000 0.062315
767.000000 0.062479
768.000000 0.061303
769.000000 0.062243
770.000000 0.062271
771.000000 0.062240
772.000000 0.064565
773.000000 0.066065
774.000000 0.065892
775.000000 0.065891
776.000000 0.066528
777.000000 0.066485
778.000000 0.065659
779.000000 0.065643
780.000000 0.067407
781.000000 0.068816
782.000000 0.068839
783.000000 0.068696
784.000000 0.069022
785.000000 0.068706
786.000000 0.069021
787.000000 0.069021
788.000000 0.069174
789.000000 0.069266
790.000000 0.069858
791.000000 0.068682
792.000000 0.070750
793.000000 0.071056
794.000000 0.070574
795.000000 0.070574
796.000000 0.070897
797.000000 0.074988
798.000000 0.074471
799.000000 0.072983
800.000000 0.072265
801.000000 0.072552
802.000000 0.072698
803.000000 0.071559
804.000000 0.072525
805.000000 0.072511
806.000000 0.071964
807.000000 0.070892
808.000000 0.069690
809.000000 0.069709
810.000000 0.069555
811.000000 0.068072
812.000000 0.068354
813.000000 0.067166
814.000000 0.066993
815.000000 0.066915
816.000000 0.066052
817.000000 0.068851
818.000000 0.068457
819.000000 0.071110
820.000000 0.071143
821.000000 0.071869
822.000000 0.071942
823.000000 0.071864
824.000000 0.071545
825.000000 0.070431
826.000000 0.071193
827.000000 0.071347
828.000000 0.071347
829.000000 0.070484
830.000000 0.071214
831.000000 0.071350
832.000000 0.071353
833.000000 0.071251
834.000000 0.074860
835.000000 0.074073
836.000000 0.074073
837.000000 0.073956
838.000000 0.074065
839.000000 0.074495
840.000000 0.075359
841.000000 0.075273
842.000000 0.076012
843.000000 0.075990
844.000000 0.075721
845.000000 0.076002
846.000000 0.075389
847.000000 0.075399
848.000000 0.075435
849.000000 0.073321
850.000000 0.071477
851.000000 0.072301
852.000000 0.074183
853.000000 0.074269
854.000000 0.073607
855.000000 0.074647
856.000000 0.074751
857.000000 0.074896
858.000000 0.074380
859.000000 0.074380
860.000000 0.074363
861.000000 0.074422
862.000000 0.072703
863.000000 0.072819
864.000000 0.073389
865.000000 0.072581
866.000000 0.069143
867.000000 0.069983
868.000000 0.070347
869.000000 0.069663
870.000000 0.069403
871.000000 0.069263
872.000000 0.068235
873.000000 0.068235
874.000000 0.068678
875.000000 0.069042
876.000000 0.069862
877.000000 0.069752
878.000000 0.069036
879.000000 0.068078
880.000000 0.067781
881.000000 0.066529
882.000000 0.065632
883.000000 0.065781
884.000000 0.064895
885.000000 0.064748
886.000000 0.065415
887.000000 0.065387
888.000000 0.066245
889.000000 0.065993
890.000000 0.065448
891.000000 0.065461
892.000000 0.063604
893.000000 0.061949
894.000000 0.061949
895.000000 0.060455
896.000000 0.059353
897.000000 0.059345
898.000000 0.059330
899.000000 0.060010
900.000000 0.060430
901.000000 0.059611
902.000000 0.059264
903.000000 0.059248
904.000000 0.058462
905.000000 0.060007
906.000000 0.060185
907.000000 0.061370
908.000000 0.060821
909.000000 0.060821
910.000000 0.056323
911.000000 0.056861
912.000000 0.058365
913.000000 0.057517
914.000000 0.059361
915.000000 0.059582
916.000000 0.059698
917.000000 0.058888
918.000000 0.058022
919.000000 0.058044
920.000000 0.058064
921.000000 0.057796
922.000000 0.058284
923.000000 0.058226
924.000000 0.058226
925.000000 0.058513
926.000000 0.057368
927.000000 0.057392
928.000000 0.056489
929.000000 0.056616
930.000000 0.058300
931.000000 0.057946
932.000000 0.057719
933.000000 0.059270
934.000000 0.059216
935.000000 0.059212
936.000000 0.059337
937.000000 0.059293
938.000000 0.059548
939.000000 0.059077
940.000000 0.060025
941.000000 0.058488
942.000000 0.058627
943.000000 0.058671
944.000000 0.060245
945.000000 0.060359
946.000000 0.061450
947.000000 0.063927
948.000000 0.063454
949.000000 0.062504
950.000000 0.063039
951.000000 0.065392
952.000000 0.063380
953.000000 0.062262
954.000000 0.064469
955.000000 0.064486
956.000000 0.064938
957.000000 0.065267
958.000000 0.065303
959.000000 0.065892
960.000000 0.065892
961.000000 0.065987
962.000000 0.066340
963.000000 0.066436
964.000000 0.064383
965.000000 0.063564
966.000000 0.063564
967.000000 0.059860
968.000000 0.059834
969.000000 0.059944
970.000000 0.059955
971.000000 0.060458
972.000000 0.060458
973.000000 0.059398
974.000000 0.058766
975.000000 0.058766
976.000000 0.057823
977.000000 0.056911
978.000000 0.056686
979.000000 0.056695
980.000000 0.056827
981.000000 0.056234
982.000000 0.056700
983.000000 0.057964
984.000000 0.059570
985.000000 0.058518
986.000000 0.055180
987.000000 0.054193
988.000000 0.054255
989.000000 0.054259
990.000000 0.053740
991.000000 0.053740
992.000000 0.053591
993.000000 0.054095
994.000000 0.053992
995.000000 0.054053
996.000000 0.054059
997.000000 0.053321
998.000000 0.053321
999.000000 0.053289
1000.000000 0.053771


==> Plots/VarIter_BatchSampleCount/dnl_deviation_B64.dat <==
1.000000 1.573389
2.000000 1.573337
3.000000 1.573623
4.000000 1.366154
5.000000 1.366152
6.000000 0.867744
7.000000 1.774625
8.000000 2.424083
9.000000 2.522184
10.000000 2.866482
11.000000 2.801030
12.000000 3.097409
13.000000 5.138201
14.000000 5.268355
15.000000 5.835443
16.000000 15.263501
17.000000 6.555111
18.000000 4.876751
19.000000 2.372173
20.000000 2.263004
21.000000 2.470700
22.000000 2.519913
23.000000 2.713868
24.000000 2.992287
25.000000 3.191034
26.000000 3.400854
27.000000 3.464831
28.000000 3.299756
29.000000 3.364731
30.000000 3.370609
31.000000 3.052449
32.000000 3.051050
33.000000 3.109095
34.000000 3.106690
35.000000 2.695601
36.000000 2.474583
37.000000 1.979663
38.000000 1.981119
39.000000 1.608139
40.000000 1.666991
41.000000 1.753823
42.000000 1.816059
43.000000 1.654948
44.000000 1.606892
45.000000 1.612255
46.000000 1.593267
47.000000 1.307410
48.000000 1.182189
49.000000 1.197465
50.000000 1.031407
51.000000 1.092833
52.000000 1.030356
53.000000 1.077499
54.000000 1.107591
55.000000 1.036767
56.000000 1.033763
57.000000 1.069229
58.000000 0.957879
59.000000 0.896411
60.000000 0.874485
61.000000 0.873464
62.000000 0.876584
63.000000 0.832285
64.000000 0.790613
65.000000 0.790523
66.000000 0.674972
67.000000 0.678271
68.000000 0.671053
69.000000 0.609586
70.000000 0.630690
71.000000 0.625149
72.000000 0.625579
73.000000 0.663807
74.000000 0.684500
75.000000 0.706785
76.000000 0.704664
77.000000 0.683168
78.000000 0.657032
79.000000 0.657900
80.000000 0.627581
81.000000 0.596226
82.000000 0.595341
83.000000 0.561743
84.000000 0.562513
85.000000 0.543688
86.000000 0.529793
87.000000 0.484727
88.000000 0.484808
89.000000 0.485427
90.000000 0.485427
91.000000 0.467313
92.000000 0.448172
93.000000 0.448136
94.000000 0.452392
95.000000 0.441760
96.000000 0.448226
97.000000 0.443944
98.000000 0.430016
99.000000 0.414466
100.000000 0.417202
101.000000 0.418126
102.000000 0.400266
103.000000 0.422329
104.000000 0.423442
105.000000 0.411088
106.000000 0.403638
107.000000 0.387499
108.000000 0.386265
109.000000 0.411873
110.000000 0.411690
111.000000 0.378925
112.000000 0.381643
113.000000 0.368516
114.000000 0.369627
115.000000 0.359300
116.000000 0.358125
117.000000 0.364547
118.000000 0.366392
119.000000 0.348976
120.000000 0.347596
121.000000 0.368024
122.000000 0.345516
123.000000 0.345556
124.000000 0.343154
125.000000 0.364803
126.000000 0.345126
127.000000 0.353028
128.000000 0.356532
129.000000 0.373204
130.000000 0.377643
131.000000 0.376034
132.000000 0.381195
133.000000 0.389244
134.000000 0.380910
135.000000 0.387438
136.000000 0.382956
137.000000 0.385019
138.000000 0.375672
139.000000 0.362137
140.000000 0.358044
141.000000 0.339990
142.000000 0.341150
143.000000 0.310976
144.000000 0.295900
145.000000 0.295271
146.000000 0.304785
147.000000 0.299028
148.000000 0.309684
149.000000 0.320988
150.000000 0.331784
151.000000 0.327353
152.000000 0.315210
153.000000 0.298872
154.000000 0.298655
155.000000 0.293214
156.000000 0.294993
157.000000 0.300433
158.000000 0.306308
159.000000 0.304949
160.000000 0.289598
161.000000 0.297156
162.000000 0.297105
163.000000 0.299042
164.000000 0.288453
165.000000 0.288358
166.000000 0.280567
167.000000 0.282535
168.000000 0.274145
169.000000 0.274724
170.000000 0.275127
171.000000 0.290867
172.000000 0.290867
173.000000 0.292336
174.000000 0.293522
175.000000 0.278375
176.000000 0.277049
177.000000 0.280840
178.000000 0.281015
179.000000 0.271647
180.000000 0.263055
181.000000 0.252102
182.000000 0.243053
183.000000 0.235888
184.000000 0.235888
185.000000 0.239959
186.000000 0.248555
187.000000 0.248932
188.000000 0.250308
189.000000 0.248424
190.000000 0.257225
191.000000 0.262726
192.000000 0.256423
193.000000 0.255174
194.000000 0.255176
195.000000 0.255486
196.000000 0.253336
197.000000 0.253341
198.000000 0.259926
199.000000 0.259389
200.000000 0.251133
201.000000 0.259466
202.000000 0.254741
203.000000 0.249949
204.000000 0.257903
205.000000 0.253049
206.000000 0.253711
207.000000 0.256587
208.000000 0.251997
209.000000 0.255488
210.000000 0.254913
211.000000 0.254913
212.000000 0.251749
213.000000 0.251749
214.000000 0.253511
215.000000 0.244420
216.000000 0.244874
217.000000 0.238481
218.000000 0.224172
219.000000 0.224047
220.000000 0.223287
221.000000 0.224174
222.000000 0.224773
223.000000 0.226602
224.000000 0.214917
225.000000 0.215626
226.000000 0.215505
227.000000 0.215262
228.000000 0.215608
229.000000 0.219740
230.000000 0.224256
231.000000 0.215347
232.000000 0.221185
233.000000 0.215278
234.000000 0.208182
235.000000 0.215559
236.000000 0.207065
237.000000 0.209725
238.000000 0.210735
239.000000 0.204271
240.000000 0.203237
241.000000 0.200222
242.000000 0.196977
243.000000 0.197578
244.000000 0.195930
245.000000 0.195309
246.000000 0.195327
247.000000 0.193836
248.000000 0.181741
249.000000 0.181755
250.000000 0.177512
251.000000 0.175992
252.000000 0.176187
253.000000 0.181350
254.000000 0.187033
255.000000 0.188705
256.000000 0.186238
257.000000 0.183492
258.000000 0.183015
259.000000 0.173225
260.000000 0.174163
261.000000 0.166444
262.000000 0.163550
263.000000 0.167063
264.000000 0.172047
265.000000 0.169672
266.000000 0.169194
267.000000 0.168970
268.000000 0.169666
269.000000 0.175977
270.000000 0.169141
271.000000 0.169199
272.000000 0.170547
273.000000 0.166634
274.000000 0.168742
275.000000 0.167621
276.000000 0.167516
277.000000 0.167516
278.000000 0.171919
279.000000 0.167899
280.000000 0.166994
281.000000 0.170295
282.000000 0.161671
283.000000 0.156118
284.000000 0.150922
285.000000 0.150687
286.000000 0.150725
287.000000 0.150347
288.000000 0.147935
289.000000 0.146386
290.000000 0.148441
291.000000 0.148444
292.000000 0.148703
293.000000 0.147846
294.000000 0.152715
295.000000 0.152911
296.000000 0.150463
297.000000 0.151093
298.000000 0.155304
299.000000 0.156582
300.000000 0.156727
301.000000 0.156741
302.000000 0.155449
303.000000 0.155420
304.000000 0.155406
305.000000 0.155471
306.000000 0.148328
307.000000 0.149973
308.000000 0.149754
309.000000 0.146784
310.000000 0.151971
311.000000 0.156291
312.000000 0.154331
313.000000 0.152619
314.000000 0.152256
315.000000 0.145298
316.000000 0.140657
317.000000 0.140863
318.000000 0.149735
319.000000 0.150051
320.000000 0.150051
321.000000 0.150120
322.000000 0.150493
323.000000 0.149715
324.000000 0.143930
325.000000 0.144856
326.000000 0.145540
327.000000 0.145216
328.000000 0.145140
329.000000 0.141778
330.000000 0.138208
331.000000 0.136813
332.000000 0.138913
333.000000 0.146447
334.000000 0.147274
335.000000 0.144794
336.000000 0.143411
337.000000 0.149716
338.000000 0.149372
339.000000 0.149358
340.000000 0.149343
341.000000 0.147182
342.000000 0.146873
343.000000 0.146804
344.000000 0.148312
345.000000 0.148458
346.000000 0.141415
347.000000 0.146020
348.000000 0.145982
349.000000 0.143041
350.000000 0.142971
351.000000 0.147802
352.000000 0.143216
353.000000 0.144926
354.000000 0.140367
355.000000 0.139043
356.000000 0.139798
357.000000 0.139811
358.000000 0.140096
359.000000 0.140114
360.000000 0.139406
361.000000 0.136739
362.000000 0.139421
363.000000 0.137440
364.000000 0.135584
365.000000 0.134562
366.000000 0.134414
367.000000 0.132698
368.000000 0.132760
369.000000 0.140747
370.000000 0.140757
371.000000 0.140757
372.000000 0.141444
373.000000 0.138090
374.000000 0.132356
375.000000 0.129708
376.000000 0.134527
377.000000 0.128027
378.000000 0.127939
379.000000 0.127511
380.000000 0.127566
381.000000 0.129584
382.000000 0.130819
383.000000 0.126697
384.000000 0.126580
385.000000 0.121301
386.000000 0.120157
387.000000 0.120581
388.000000 0.119764
389.000000 0.119801
390.000000 0.119889
391.000000 0.120044
392.000000 0.120140
393.000000 0.112611
394.000000 0.109991
395.000000 0.109685
396.000000 0.107617
397.000000 0.107648
398.000000 0.110803
399.000000 0.119458
400.000000 0.113391
401.000000 0.108984
402.000000 0.108893
403.000000 0.105693
404.000000 0.106110
405.000000 0.103741
406.000000 0.103412
407.000000 0.104274
408.000000 0.102256
409.000000 0.101282
410.000000 0.101302
411.000000 0.104056
412.000000 0.104340
413.000000 0.111104
414.000000 0.106715
415.000000 0.106827
416.000000 0.103980
417.000000 0.104968
418.000000 0.104684
419.000000 0.105604
420.000000 0.105597
421.000000 0.104508
422.000000 0.100188
423.000000 0.100642
424.000000 0.103953
425.000000 0.107030
426.000000 0.105634
427.000000 0.105639
428.000000 0.104771
429.000000 0.108392
430.000000 0.108328
431.000000 0.106476
432.000000 0.104285
433.000000 0.106687
434.000000 0.100897
435.000000 0.100338
436.000000 0.100762
437.000000 0.103039
438.000000 0.102936
439.000000 0.103560
440.000000 0.103658
441.000000 0.103786
442.000000 0.103837
443.000000 0.100403
444.000000 0.100366
445.000000 0.100393
446.000000 0.098030
447.000000 0.098030
448.000000 0.096868
449.000000 0.098961
450.000000 0.096428
451.000000 0.087986
452.000000 0.087446
453.000000 0.090188
454.000000 0.087445
455.000000 0.087476
456.000000 0.092980
457.000000 0.093552
458.000000 0.090486
459.000000 0.090471
460.000000 0.091556
461.000000 0.091479
462.000000 0.093466
463.000000 0.090985
464.000000 0.090461
465.000000 0.090556
466.000000 0.087729
467.000000 0.087729
468.000000 0.086233
469.000000 0.087298
470.000000 0.087399
471.000000 0.087541
472.000000 0.088925
473.000000 0.088977
474.000000 0.085478
475.000000 0.082559
476.000000 0.084584
477.000000 0.084587
478.000000 0.082070
479.000000 0.085018
480.000000 0.086564
481.000000 0.087823
482.000000 0.087630
483.000000 0.087067
484.000000 0.087055
485.000000 0.082629
486.000000 0.080802
487.000000 0.080802
488.000000 0.080880
489.000000 0.080869
490.000000 0.078634
491.000000 0.075043
492.000000 0.075031
493.000000 0.076804
494.000000 0.079643
495.000000 0.077231
496.000000 0.084546
497.000000 0.086410
498.000000 0.086337
499.000000 0.086337
500.000000 0.085697
501.000000 0.084413
502.000000 0.083635
503.000000 0.083000
504.000000 0.080957
505.000000 0.082099
506.000000 0.081934
507.000000 0.081943
508.000000 0.080799
509.000000 0.080790
510.000000 0.081536
511.000000 0.081536
512.000000 0.081442
513.000000 0.081905
514.000000 0.084148
515.000000 0.090088
516.000000 0.089972
517.000000 0.089882
518.000000 0.086540
519.000000 0.086581
520.000000 0.086597
521.000000 0.086678
522.000000 0.086864
523.000000 0.083669
524.000000 0.083677
525.000000 0.081654
526.000000 0.081769
527.000000 0.081741
528.000000 0.080817
529.000000 0.075607
530.000000 0.078307
531.000000 0.078318
532.000000 0.082445
533.000000 0.077529
534.000000 0.079965
535.000000 0.079931
536.000000 0.080041
537.000000 0.081002
538.000000 0.082053
539.000000 0.082794
540.000000 0.082038
541.000000 0.080199
542.000000 0.075170
543.000000 0.075005
544.000000 0.075023
545.000000 0.073656
546.000000 0.071707
547.000000 0.070117
548.000000 0.070536
549.000000 0.071693
550.000000 0.071583
551.000000 0.069894
552.000000 0.069693
553.000000 0.069734
554.000000 0.068940
555.000000 0.067391
556.000000 0.069096
557.000000 0.069055
558.000000 0.068581
559.000000 0.068701
560.000000 0.068733
561.000000 0.068963
562.000000 0.069155
563.000000 0.067503
564.000000 0.065955
565.000000 0.065988
566.000000 0.069549
567.000000 0.069647
568.000000 0.070193
569.000000 0.069851
570.000000 0.070067
571.000000 0.070671
572.000000 0.070668
573.000000 0.070434
574.000000 0.069425
575.000000 0.068693
576.000000 0.068570
577.000000 0.069568
578.000000 0.064902
579.000000 0.063924
580.000000 0.065650
581.000000 0.062689
582.000000 0.062748
583.000000 0.062256
584.000000 0.060247
585.000000 0.060247
586.000000 0.060673
587.000000 0.062484
588.000000 0.062475
589.000000 0.066215
590.000000 0.064797
591.000000 0.063460
592.000000 0.063511
593.000000 0.061622
594.000000 0.062388
595.000000 0.061981
596.000000 0.062086
597.000000 0.063082
598.000000 0.063060
599.000000 0.063058
600.000000 0.063091
601.000000 0.063753
602.000000 0.063739
603.000000 0.066806
604.000000 0.069327
605.000000 0.070561
606.000000 0.070613
607.000000 0.070600
608.000000 0.069345
609.000000 0.068351
610.000000 0.071813
611.000000 0.072232
612.000000 0.068342
613.000000 0.066931
614.000000 0.066901
615.000000 0.066164
616.000000 0.066808
617.000000 0.066664
618.000000 0.067309
619.000000 0.067834
620.000000 0.066461
621.000000 0.066111
622.000000 0.066201
623.000000 0.066273
624.000000 0.066855
625.000000 0.066754
626.000000 0.066722
627.000000 0.065746
628.000000 0.065746
629.000000 0.065716
630.000000 0.065498
631.000000 0.064478
632.000000 0.063973
633.000000 0.063927
634.000000 0.064478
635.000000 0.064847
636.000000 0.064132
637.000000 0.065000
638.000000 0.063580
639.000000 0.064346
640.000000 0.063026
641.000000 0.063026
642.000000 0.061213
643.000000 0.065046
644.000000 0.062532
645.000000 0.062498
646.000000 0.064710
647.000000 0.064690
648.000000 0.063728
649.000000 0.064839
650.000000 0.065986
651.000000 0.067794
652.000000 0.069275
653.000000 0.069446
654.000000 0.070474
655.000000 0.070459
656.000000 0.070835
657.000000 0.069690
658.000000 0.068231
659.000000 0.068159
660.000000 0.068182
661.000000 0.068165
662.000000 0.070059
663.000000 0.074264
664.000000 0.071689
665.000000 0.072193
666.000000 0.072193
667.000000 0.072080
668.000000 0.069186
669.000000 0.069020
670.000000 0.066180
671.000000 0.066376
672.000000 0.066935
673.000000 0.066735
674.000000 0.066642
675.000000 0.067851
676.000000 0.067754
677.000000 0.067719
678.000000 0.067620
679.000000 0.067043
680.000000 0.067657
681.000000 0.068906
682.000000 0.068251
683.000000 0.070037
684.000000 0.068926
685.000000 0.068904
686.000000 0.068879
687.000000 0.068801
688.000000 0.072764
689.000000 0.071933
690.000000 0.076363
691.000000 0.076129
692.000000 0.077044
693.000000 0.077030
694.000000 0.076589
695.000000 0.075262
696.000000 0.075167
697.000000 0.074618
698.000000 0.074798
699.000000 0.075135
700.000000 0.075307
701.000000 0.075307
702.000000 0.074248
703.000000 0.072079
704.000000 0.074725
705.000000 0.074671
706.000000 0.074488
707.000000 0.072424
708.000000 0.072406
709.000000 0.074236
710.000000 0.072798
711.000000 0.072802
712.000000 0.071485
713.000000 0.071133
714.000000 0.070082
715.000000 0.071105
716.000000 0.070071
717.000000 0.070110
718.000000 0.070099
719.000000 0.070111
720.000000 0.070505
721.000000 0.071700
722.000000 0.070446
723.000000 0.070479
724.000000 0.070569
725.000000 0.071084
726.000000 0.071108
727.000000 0.071102
728.000000 0.071076
729.000000 0.073300
730.000000 0.072188
731.000000 0.072594
732.000000 0.072713
733.000000 0.072840
734.000000 0.073207
735.000000 0.071989
736.000000 0.071374
737.000000 0.072050
738.000000 0.071626
739.000000 0.072631
740.000000 0.071184
741.000000 0.070487
742.000000 0.070503
743.000000 0.070358
744.000000 0.070281
745.000000 0.069754
746.000000 0.070691
747.000000 0.073039
748.000000 0.072959
749.000000 0.072955
750.000000 0.072779
751.000000 0.072756
752.000000 0.072609
753.000000 0.075772
754.000000 0.075901
755.000000 0.075826
756.000000 0.075988
757.000000 0.076787
758.000000 0.075657
759.000000 0.075570
760.000000 0.075474
761.000000 0.075046
762.000000 0.077640
763.000000 0.077570
764.000000 0.077571
765.000000 0.076278
766.000000 0.075659
767.000000 0.075620
768.000000 0.075665
769.000000 0.075665
770.000000 0.075751
771.000000 0.075738
772.000000 0.075901
773.000000 0.077076
774.000000 0.077531
775.000000 0.077534
776.000000 0.077548
777.000000 0.076596
778.000000 0.076526
779.000000 0.074365
780.000000 0.073868
781.000000 0.072693
782.000000 0.072810
783.000000 0.072865
784.000000 0.073273
785.000000 0.073298
786.000000 0.073283
787.000000 0.071857
788.000000 0.071779
789.000000 0.072275
790.000000 0.073272
791.000000 0.073422
792.000000 0.070858
793.000000 0.069604
794.000000 0.068004
795.000000 0.068268
796.000000 0.067977
797.000000 0.064707
798.000000 0.064656
799.000000 0.064589
800.000000 0.065521
801.000000 0.066068
802.000000 0.065595
803.000000 0.065999
804.000000 0.066293
805.000000 0.066046
806.000000 0.065734
807.000000 0.065489
808.000000 0.064062
809.000000 0.063269
810.000000 0.063251
811.000000 0.063750
812.000000 0.065061
813.000000 0.065880
814.000000 0.066482
815.000000 0.067146
816.000000 0.067206
817.000000 0.069737
818.000000 0.070952
819.000000 0.069659
820.000000 0.069233
821.000000 0.069233
822.000000 0.068653
823.000000 0.068580
824.000000 0.067330
825.000000 0.067340
826.000000 0.066637
827.000000 0.065710
828.000000 0.065687
829.000000 0.066484
830.000000 0.066641
831.000000 0.066404
832.000000 0.066479
833.000000 0.065879
834.000000 0.065588
835.000000 0.065150
836.000000 0.065145
837.000000 0.065149
838.000000 0.066564
839.000000 0.066640
840.000000 0.066699
841.000000 0.065879
842.000000 0.066615
843.000000 0.065460
844.000000 0.065665
845.000000 0.065664
846.000000 0.067006
847.000000 0.069985
848.000000 0.070014
849.000000 0.070092
850.000000 0.070777
851.000000 0.071182
852.000000 0.072487
853.000000 0.071911
854.000000 0.071713
855.000000 0.071733
856.000000 0.072096
857.000000 0.072096
858.000000 0.071255
859.000000 0.068639
860.000000 0.068260
861.000000 0.068260
862.000000 0.068336
863.000000 0.068953
864.000000 0.071264
865.000000 0.071699
866.000000 0.073778
867.000000 0.073263
868.000000 0.073250
869.000000 0.073556
870.000000 0.071436
871.000000 0.071441
872.000000 0.071441
873.000000 0.071320
874.000000 0.073311
875.000000 0.072889
876.000000 0.071409
877.000000 0.075357
878.000000 0.075340
879.000000 0.074587
880.000000 0.074539
881.000000 0.074604
882.000000 0.074997
883.000000 0.075394
884.000000 0.074816
885.000000 0.074808
886.000000 0.074737
887.000000 0.074671
888.000000 0.074671
889.000000 0.074731
890.000000 0.073135
891.000000 0.069692
892.000000 0.069909
893.000000 0.069225
894.000000 0.069582
895.000000 0.069877
896.000000 0.071019
897.000000 0.071020
898.000000 0.071032
899.000000 0.071013
900.000000 0.070894
901.000000 0.071164
902.000000 0.073163
903.000000 0.073096
904.000000 0.073024
905.000000 0.073033
906.000000 0.073040
907.000000 0.074103
908.000000 0.074691
909.000000 0.075336
910.000000 0.075343
911.000000 0.075329
912.000000 0.074555
913.000000 0.074749
914.000000 0.074749
915.000000 0.075471
916.000000 0.075480
917.000000 0.074343
918.000000 0.074413
919.000000 0.074212
920.000000 0.074194
921.000000 0.074194
922.000000 0.074466
923.000000 0.074912
924.000000 0.075327
925.000000 0.076304
926.000000 0.076347
927.000000 0.076966
928.000000 0.076983
929.000000 0.076949
930.000000 0.076959
931.000000 0.076418
932.000000 0.076531
933.000000 0.076574
934.000000 0.076318
935.000000 0.076198
936.000000 0.076075
937.000000 0.076270
938.000000 0.076275
939.000000 0.076013
940.000000 0.077471
941.000000 0.077501
942.000000 0.080569
943.000000 0.080698
944.000000 0.080757
945.000000 0.078633
946.000000 0.078878
947.000000 0.078902
948.000000 0.079078
949.000000 0.077634
950.000000 0.077917
951.000000 0.076963
952.000000 0.076958
953.000000 0.076979
954.000000 0.077521
955.000000 0.076640
956.000000 0.076850
957.000000 0.077243
958.000000 0.077686
959.000000 0.077743
960.000000 0.077860
961.000000 0.078304
962.000000 0.078315
963.000000 0.079505
964.000000 0.078611
965.000000 0.080388
966.000000 0.080343
967.000000 0.080330
968.000000 0.081574
969.000000 0.080984
970.000000 0.079185
971.000000 0.080068
972.000000 0.079399
973.000000 0.078240
974.000000 0.078239
975.000000 0.079051
976.000000 0.078998
977.000000 0.079179
978.000000 0.079249
979.000000 0.079215
980.000000 0.079215
981.000000 0.078408
982.000000 0.077014
983.000000 0.077457
984.000000 0.077422
985.000000 0.078011
986.000000 0.077337
987.000000 0.077090
988.000000 0.078525
989.000000 0.078499
990.000000 0.078178
991.000000 0.078154
992.000000 0.077929
993.000000 0.078561
994.000000 0.077697
995.000000 0.077687
996.000000 0.077085
997.000000 0.076841
998.000000 0.075342
999.000000 0.075459
1000.000000 0.075345


==> Plots/VarIter_BatchSampleCount/dnl_deviation_B8.dat <==
1.000000 1.071251
2.000000 0.728122
3.000000 0.696613
4.000000 0.696605
5.000000 1.094569
6.000000 1.095439
7.000000 1.097485
8.000000 1.101301
9.000000 1.108320
10.000000 1.808370
11.000000 1.832820
12.000000 1.852569
13.000000 1.859025
14.000000 1.872198
15.000000 2.493121
16.000000 6.858251
17.000000 1.287221
18.000000 1.336407
19.000000 1.524467
20.000000 1.770353
21.000000 1.685557
22.000000 0.695853
23.000000 1.511889
24.000000 0.982141
25.000000 1.055149
26.000000 0.563687
27.000000 0.474867
28.000000 0.285209
29.000000 0.354808
30.000000 0.204070
31.000000 0.418435
32.000000 0.173158
33.000000 0.047303
34.000000 0.322995
35.000000 0.792263
36.000000 0.869137
37.000000 0.725399
38.000000 0.520703
39.000000 0.535763
40.000000 0.340549
41.000000 0.530417
42.000000 0.530417
43.000000 0.528163
44.000000 0.856669
45.000000 0.778231
46.000000 0.686867
47.000000 0.916439
48.000000 0.916439
49.000000 1.296415
50.000000 1.352015
51.000000 1.295853
52.000000 0.707165
53.000000 0.733039
54.000000 0.463805
55.000000 0.386201
56.000000 0.888107
57.000000 1.044737
58.000000 1.107387
59.000000 1.108949
60.000000 1.094901
61.000000 1.045569
62.000000 0.857291
63.000000 0.628999
64.000000 0.481519
65.000000 0.311831
66.000000 0.229479
67.000000 0.282523
68.000000 0.123399
69.000000 0.206271
70.000000 0.215033
71.000000 0.330431
72.000000 0.247099
73.000000 0.183891
74.000000 0.239681
75.000000 0.239681
76.000000 0.321367
77.000000 0.345357
78.000000 0.315073
79.000000 0.315073
80.000000 0.415549
81.000000 0.455855
82.000000 0.517669
83.000000 0.525683
84.000000 0.344811
85.000000 0.419287
86.000000 0.202165
87.000000 0.176619
88.000000 0.016849
89.000000 0.080997
90.000000 0.085567
91.000000 0.074717
92.000000 0.129459
93.000000 0.103231
94.000000 0.154667
95.000000 0.125405
96.000000 0.137235
97.000000 0.138331
98.000000 0.124739
99.000000 0.062957
100.000000 0.054073
101.000000 0.054073
102.000000 0.042173
103.000000 0.040201
104.000000 0.060489
105.000000 0.149807
106.000000 0.067559
107.000000 0.151589
108.000000 0.140299
109.000000 0.225061
110.000000 0.237961
111.000000 0.140551
112.000000 0.158713
113.000000 0.127343
114.000000 0.140909
115.000000 0.126471
116.000000 0.157571
117.000000 0.199353
118.000000 0.083721
119.000000 0.085165
120.000000 0.069291
121.000000 0.069291
122.000000 0.009817
123.000000 0.100361
124.000000 0.188213
125.000000 0.186551
126.000000 0.162923
127.000000 0.092621
128.000000 0.151609
129.000000 0.062761
130.000000 0.125091
131.000000 0.125091
132.000000 0.114113
133.000000 0.124081
134.000000 0.124805
135.000000 0.224651
136.000000 0.217087
137.000000 0.217087
138.000000 0.209681
139.000000 0.216279
140.000000 0.223059
141.000000 0.238902
142.000000 0.230619
143.000000 0.189568
144.000000 0.189568
145.000000 0.213037
146.000000 0.213066
147.000000 0.211412
148.000000 0.211412
149.000000 0.211412
150.000000 0.196076
151.000000 0.195758
152.000000 0.199099
153.000000 0.207715
154.000000 0.248671
155.000000 0.248671
156.000000 0.219801
157.000000 0.234463
158.000000 0.222392
159.000000 0.163209
160.000000 0.163209
161.000000 0.119111
162.000000 0.075717
163.000000 0.093749
164.000000 0.115209
165.000000 0.111867
166.000000 0.076839
167.000000 0.069941
168.000000 0.068875
169.000000 0.082377
170.000000 0.082377
171.000000 0.070209
172.000000 0.070209
173.000000 0.045333
174.000000 0.049381
175.000000 0.031345
176.000000 0.031345
177.000000 0.087273
178.000000 0.097501
179.000000 0.119787
180.000000 0.172081
181.000000 0.179353
182.000000 0.206457
183.000000 0.183297
184.000000 0.184283
185.000000 0.203037
186.000000 0.197109
187.000000 0.197109
188.000000 0.196395
189.000000 0.193265
190.000000 0.169027
191.000000 0.159461
192.000000 0.114585
193.000000 0.086637
194.000000 0.001789
195.000000 0.067323
196.000000 0.054413
197.000000 0.054413
198.000000 0.054413
199.000000 0.042487
200.000000 0.042781
201.000000 0.028359
202.000000 0.053951
203.000000 0.064579
204.000000 0.049675
205.000000 0.065555
206.000000 0.039787
207.000000 0.039787
208.000000 0.071933
209.000000 0.071933
210.000000 0.040525
211.000000 0.017811
212.000000 0.031177
213.000000 0.097217
214.000000 0.107495
215.000000 0.104919
216.000000 0.104919
217.000000 0.107235
218.000000 0.088479
219.000000 0.123978
220.000000 0.123814
221.000000 0.119911
222.000000 0.124185
223.000000 0.124117
224.000000 0.119883
225.000000 0.119530
226.000000 0.120187
227.000000 0.120187
228.000000 0.120200
229.000000 0.119856
230.000000 0.107193
231.000000 0.096667
232.000000 0.105250
233.000000 0.111784
234.000000 0.107371
235.000000 0.105148
236.000000 0.128319
237.000000 0.118499
238.000000 0.115217
239.000000 0.111106
240.000000 0.110393
241.000000 0.106703
242.000000 0.114265
243.000000 0.114265
244.000000 0.114265
245.000000 0.114265
246.000000 0.108393
247.000000 0.100284
248.000000 0.100155
249.000000 0.100401
250.000000 0.093999
251.000000 0.092123
252.000000 0.090137
253.000000 0.089891
254.000000 0.095532
255.000000 0.079973
256.000000 0.079973
257.000000 0.078337
258.000000 0.083507
259.000000 0.084861
260.000000 0.084861
261.000000 0.079365
262.000000 0.079491
263.000000 0.072438
264.000000 0.064928
265.000000 0.061266
266.000000 0.062199
267.000000 0.058724
268.000000 0.066958
269.000000 0.059897
270.000000 0.052660
271.000000 0.049091
272.000000 0.039081
273.000000 0.040946
274.000000 0.039206
275.000000 0.028807
276.000000 0.028807
277.000000 0.028807
278.000000 0.032066
279.000000 0.037710
280.000000 0.038251
281.000000 0.038130
282.000000 0.038415
283.000000 0.040259
284.000000 0.040259
285.000000 0.040259
286.000000 0.033100
287.000000 0.032980
288.000000 0.026647
289.000000 0.039695
290.000000 0.041289
291.000000 0.039742
292.000000 0.042989
293.000000 0.039631
294.000000 0.040170
295.000000 0.047337
296.000000 0.040867
297.000000 0.040795
298.000000 0.034715
299.000000 0.034499
300.000000 0.037831
301.000000 0.038412
302.000000 0.038412
303.000000 0.041456
304.000000 0.033640
305.000000 0.039979
306.000000 0.040288
307.000000 0.040288
308.000000 0.038649
309.000000 0.035751
310.000000 0.032591
311.000000 0.032281
312.000000 0.032281
313.000000 0.031871
314.000000 0.031871
315.000000 0.031871
316.000000 0.030234
317.000000 0.033268
318.000000 0.033268
319.000000 0.033130
320.000000 0.033130
321.000000 0.033559
322.000000 0.033534
323.000000 0.033534
324.000000 0.036460
325.000000 0.029965
326.000000 0.032915
327.000000 0.032590
328.000000 0.029518
329.000000 0.026665
330.000000 0.029646
331.000000 0.025679
332.000000 0.024463
333.000000 0.022910
334.000000 0.018063
335.000000 0.012454
336.000000 0.015268
337.000000 0.012726
338.000000 0.016795
339.000000 0.017101
340.000000 0.014406
341.000000 0.013254
342.000000 0.013254
343.000000 0.013254
344.000000 0.013115
345.000000 0.031773
346.000000 0.031403
347.000000 0.037198
348.000000 0.037065
349.000000 0.037065
350.000000 0.031565
351.000000 0.042280
352.000000 0.036768
353.000000 0.033811
354.000000 0.033494
355.000000 0.033529
356.000000 0.034935
357.000000 0.034935
358.000000 0.032514
359.000000 0.032444
360.000000 0.028578
361.000000 0.023102
362.000000 0.025764
363.000000 0.033710
364.000000 0.033802
365.000000 0.052860
366.000000 0.051653
367.000000 0.059676
368.000000 0.059676
369.000000 0.054999
370.000000 0.048238
371.000000 0.038562
372.000000 0.038628
373.000000 0.044873
374.000000 0.037943
375.000000 0.037943
376.000000 0.037943
377.000000 0.038015
378.000000 0.036638
379.000000 0.036646
380.000000 0.024349
381.000000 0.023692
382.000000 0.022564
383.000000 0.000443
384.000000 0.000323
385.000000 0.000323
386.000000 0.003876
387.000000 0.004908
388.000000 0.001003
389.000000 0.001701
390.000000 0.001701
391.000000 0.000624
392.000000 0.000508
393.000000 0.005173
394.000000 0.007644
395.000000 0.007697
396.000000 0.006442
397.000000 0.007704
398.000000 0.007704
399.000000 0.005252
400.000000 0.005358
401.000000 0.008109
402.000000 0.008125
403.000000 0.008433
404.000000 0.014138
405.000000 0.016589
406.000000 0.015309
407.000000 0.017650
408.000000 0.008825
409.000000 0.008670
410.000000 0.008712
411.000000 0.006327
412.000000 0.006388
413.000000 0.006190
414.000000 0.006089
415.000000 0.005992
416.000000 0.004926
417.000000 0.002501
418.000000 0.001700
419.000000 0.001700
420.000000 0.000854
421.000000 0.001397
422.000000 0.000758
423.000000 0.000927
424.000000 0.011007
425.000000 0.004085
426.000000 0.004234
427.000000 0.006313
428.000000 0.008379
429.000000 0.009441
430.000000 0.009441
431.000000 0.012893
432.000000 0.009441
433.000000 0.009304
434.000000 0.011816
435.000000 0.018165
436.000000 0.019231
437.000000 0.016257
438.000000 0.018602
439.000000 0.018602
440.000000 0.020928
441.000000 0.021103
442.000000 0.021103
443.000000 0.023405
444.000000 0.016586
445.000000 0.020580
446.000000 0.019557
447.000000 0.020566
448.000000 0.018375
449.000000 0.017437
450.000000 0.017449
451.000000 0.017628
452.000000 0.017927
453.000000 0.013657
454.000000 0.018051
455.000000 0.015052
456.000000 0.015052
457.000000 0.014925
458.000000 0.016971
459.000000 0.013574
460.000000 0.013420
461.000000 0.010278
462.000000 0.012337
463.000000 0.012200
464.000000 0.009216
465.000000 0.009216
466.000000 0.011178
467.000000 0.009193
468.000000 0.007118
469.000000 0.008205
470.000000 0.007179
471.000000 0.008982
472.000000 0.009282
473.000000 0.003099
474.000000 0.002991
475.000000 0.006689
476.000000 0.006720
477.000000 0.006824
478.000000 0.003640
479.000000 0.003695
480.000000 0.003789
481.000000 0.009872
482.000000 0.009791
483.000000 0.002345
484.000000 0.001762
485.000000 0.001762
486.000000 0.000250
487.000000 0.000250
488.000000 0.002311
489.000000 0.003338
490.000000 0.006058
491.000000 0.006091
492.000000 0.006216
493.000000 0.004247
494.000000 0.003303
495.000000 0.000826
496.000000 0.000826
497.000000 0.000840
498.000000 0.001137
499.000000 0.001032
500.000000 0.000992
501.000000 0.003839
502.000000 0.003914
503.000000 0.003914
504.000000 0.003831
505.000000 0.002210
506.000000 0.002498
507.000000 0.002597
508.000000 0.003394
509.000000 0.003394
510.000000 0.004411
511.000000 0.004411
512.000000 0.004326
513.000000 0.005338
514.000000 0.005390
515.000000 0.001766
516.000000 0.001067
517.000000 0.001187
518.000000 0.003075
519.000000 0.002963
520.000000 0.003022
521.000000 0.008164
522.000000 0.004501
523.000000 0.013892
524.000000 0.017377
525.000000 0.019394
526.000000 0.017529
527.000000 0.017630
528.000000 0.018401
529.000000 0.020176
530.000000 0.020176
531.000000 0.023689
532.000000 0.021717
533.000000 0.023482
534.000000 0.023482
535.000000 0.025130
536.000000 0.029835
537.000000 0.026178
538.000000 0.027113
539.000000 0.027244
540.000000 0.026484
541.000000 0.019185
542.000000 0.019099
543.000000 0.019886
544.000000 0.020687
545.000000 0.020687
546.000000 0.015693
547.000000 0.015693
548.000000 0.024953
549.000000 0.025127
550.000000 0.025156
551.000000 0.022599
552.000000 0.021656
553.000000 0.018418
554.000000 0.018026
555.000000 0.017152
556.000000 0.017267
557.000000 0.013928
558.000000 0.010819
559.000000 0.011706
560.000000 0.010771
561.000000 0.007690
562.000000 0.007620
563.000000 0.004948
564.000000 0.010131
565.000000 0.003164
566.000000 0.006813
567.000000 0.006908
568.000000 0.005303
569.000000 0.004392
570.000000 0.004475
571.000000 0.006744
572.000000 0.012222
573.000000 0.012154
574.000000 0.005631
575.000000 0.005631
576.000000 0.003985
577.000000 0.003884
578.000000 0.003003
579.000000 0.001015
580.000000 0.003413
581.000000 0.000181
582.000000 0.000201
583.000000 0.000201
584.000000 0.005349
585.000000 0.006090
586.000000 0.006299
587.000000 0.003720
588.000000 0.003720
589.000000 0.004596
590.000000 0.002868
591.000000 0.007388
592.000000 0.007298
593.000000 0.002384
594.000000 0.005842
595.000000 0.005035
596.000000 0.005035
597.000000 0.005034
598.000000 0.004344
599.000000 0.004874
600.000000 0.007474
601.000000 0.007474
602.000000 0.007474
603.000000 0.007526
604.000000 0.007526
605.000000 0.005981
606.000000 0.005981
607.000000 0.009290
608.000000 0.002599
609.000000 0.002689
610.000000 0.002745
611.000000 0.004212
612.000000 0.007163
613.000000 0.005647
614.000000 0.008931
615.000000 0.008957
616.000000 0.010428
617.000000 0.007207
618.000000 0.004581
619.000000 0.009138
620.000000 0.009021
621.000000 0.012936
622.000000 0.012936
623.000000 0.011373
624.000000 0.014493
625.000000 0.014567
626.000000 0.019329
627.000000 0.019329
628.000000 0.019061
629.000000 0.019061
630.000000 0.017517
631.000000 0.017542
632.000000 0.014332
633.000000 0.014671
634.000000 0.014671
635.000000 0.012013
636.000000 0.011878
637.000000 0.014919
638.000000 0.016488
639.000000 0.016488
640.000000 0.020608
641.000000 0.021395
642.000000 0.021514
643.000000 0.015681
644.000000 0.015681
645.000000 0.018804
646.000000 0.018804
647.000000 0.013340
648.000000 0.013375
649.000000 0.013640
650.000000 0.013868
651.000000 0.014108
652.000000 0.010878
653.000000 0.006341
654.000000 0.003348
655.000000 0.003348
656.000000 0.003348
657.000000 0.000443
658.000000 0.000260
659.000000 0.000234
660.000000 0.000163
661.000000 0.004261
662.000000 0.003477
663.000000 0.002784
664.000000 0.004114
665.000000 0.016608
666.000000 0.016590
667.000000 0.016508
668.000000 0.016479
669.000000 0.012125
670.000000 0.009471
671.000000 0.008008
672.000000 0.010126
673.000000 0.008780
674.000000 0.007312
675.000000 0.007050
676.000000 0.006927
677.000000 0.008938
678.000000 0.010941
679.000000 0.006566
680.000000 0.006560
681.000000 0.006421
682.000000 0.005670
683.000000 0.004898
684.000000 0.005606
685.000000 0.006207
686.000000 0.004056
687.000000 0.005464
688.000000 0.005697
689.000000 0.002592
690.000000 0.002499
691.000000 0.002499
692.000000 0.004541
693.000000 0.006710
694.000000 0.011347
695.000000 0.012051
696.000000 0.012684
697.000000 0.012684
698.000000 0.011419
699.000000 0.010125
700.000000 0.010877
701.000000 0.000909
702.000000 0.000704
703.000000 0.003498
704.000000 0.004152
705.000000 0.005547
706.000000 0.006271
707.000000 0.006993
708.000000 0.006964
709.000000 0.006800
710.000000 0.006707
711.000000 0.006652
712.000000 0.006652
713.000000 0.007985
714.000000 0.008014
715.000000 0.008098
716.000000 0.009418
717.000000 0.010703
718.000000 0.010136
719.000000 0.009875
720.000000 0.009875
721.000000 0.009286
722.000000 0.005249
723.000000 0.001398
724.000000 0.001131
725.000000 0.002564
726.000000 0.003184
727.000000 0.004459
728.000000 0.002463
729.000000 0.002552
730.000000 0.001444
731.000000 0.000519
732.000000 0.000525
733.000000 0.003463
734.000000 0.003393
735.000000 0.004719
736.000000 0.007473
737.000000 0.006254
738.000000 0.006502
739.000000 0.005181
740.000000 0.006498
741.000000 0.006479
742.000000 0.009899
743.000000 0.009967
744.000000 0.006338
745.000000 0.006339
746.000000 0.006913
747.000000 0.009490
748.000000 0.009408
749.000000 0.009408
750.000000 0.008751
751.000000 0.011197
752.000000 0.012468
753.000000 0.011738
754.000000 0.011738
755.000000 0.011678
756.000000 0.009292
757.000000 0.011772
758.000000 0.011772
759.000000 0.011817
760.000000 0.013451
761.000000 0.016650
762.000000 0.019214
763.000000 0.019288
764.000000 0.017997
765.000000 0.018619
766.000000 0.016668
767.000000 0.016010
768.000000 0.017775
769.000000 0.020279
770.000000 0.020279
771.000000 0.020340
772.000000 0.023828
773.000000 0.023828
774.000000 0.025905
775.000000 0.025904
776.000000 0.025904
777.000000 0.025810
778.000000 0.028446
779.000000 0.028430
780.000000 0.023731
781.000000 0.027680
782.000000 0.027711
783.000000 0.029430
784.000000 0.030080
785.000000 0.033865
786.000000 0.036377
787.000000 0.035857
788.000000 0.039530
789.000000 0.039603
790.000000 0.036054
791.000000 0.039579
792.000000 0.038398
793.000000 0.039620
794.000000 0.035770
795.000000 0.037018
796.000000 0.037662
797.000000 0.040176
798.000000 0.039140
799.000000 0.040223
800.000000 0.042518
801.000000 0.041373
802.000000 0.038453
803.000000 0.039102
804.000000 0.036532
805.000000 0.036586
806.000000 0.037134
807.000000 0.035525
808.000000 0.034925
809.000000 0.035135
810.000000 0.034517
811.000000 0.030962
812.000000 0.030962
813.000000 0.029183
814.000000 0.029047
815.000000 0.028970
816.000000 0.024373
817.000000 0.021018
818.000000 0.020492
819.000000 0.025790
820.000000 0.025790
821.000000 0.026371
822.000000 0.026493
823.000000 0.026463
824.000000 0.029655
825.000000 0.030924
826.000000 0.030924
827.000000 0.031058
828.000000 0.029490
829.000000 0.030639
830.000000 0.030639
831.000000 0.030097
832.000000 0.030104
833.000000 0.029904
834.000000 0.026575
835.000000 0.027203
836.000000 0.029429
837.000000 0.029521
838.000000 0.029564
839.000000 0.030709
840.000000 0.028981
841.000000 0.028981
842.000000 0.027502
843.000000 0.027284
844.000000 0.026210
845.000000 0.026210
846.000000 0.026210
847.000000 0.026230
848.000000 0.026300
849.000000 0.026300
850.000000 0.026913
851.000000 0.029109
852.000000 0.025639
853.000000 0.025687
854.000000 0.028335
855.000000 0.029521
856.000000 0.029859
857.000000 0.029859
858.000000 0.033472
859.000000 0.031952
860.000000 0.031952
861.000000 0.032047
862.000000 0.028612
863.000000 0.027676
864.000000 0.034498
865.000000 0.030189
866.000000 0.026755
867.000000 0.022276
868.000000 0.022276
869.000000 0.023369
870.000000 0.022848
871.000000 0.023409
872.000000 0.027521
873.000000 0.024269
874.000000 0.027214
875.000000 0.028672
876.000000 0.027578
877.000000 0.027838
878.000000 0.030128
879.000000 0.031768
880.000000 0.029989
881.000000 0.028877
882.000000 0.031265
883.000000 0.031311
884.000000 0.033337
885.000000 0.032157
886.000000 0.031090
887.000000 0.030898
888.000000 0.029915
889.000000 0.032940
890.000000 0.032940
891.000000 0.032953
892.000000 0.035076
893.000000 0.036178
894.000000 0.036160
895.000000 0.036160
896.000000 0.036160
897.000000 0.036174
898.000000 0.036056
899.000000 0.036056
900.000000 0.035496
901.000000 0.036588
902.000000 0.037052
903.000000 0.037176
904.000000 0.035604
905.000000 0.034482
906.000000 0.034411
907.000000 0.035991
908.000000 0.035991
909.000000 0.036497
910.000000 0.034497
911.000000 0.043105
912.000000 0.043105
913.000000 0.041974
914.000000 0.037760
915.000000 0.038648
916.000000 0.036802
917.000000 0.034022
918.000000 0.035506
919.000000 0.035287
920.000000 0.035267
921.000000 0.033122
922.000000 0.034097
923.000000 0.034189
924.000000 0.037418
925.000000 0.037990
926.000000 0.039517
927.000000 0.039421
928.000000 0.039421
929.000000 0.040433
930.000000 0.039311
931.000000 0.037893
932.000000 0.037439
933.000000 0.046748
934.000000 0.046780
935.000000 0.046756
936.000000 0.046694
937.000000 0.046649
938.000000 0.047670
939.000000 0.047198
940.000000 0.046724
941.000000 0.048772
942.000000 0.049324
943.000000 0.049206
944.000000 0.052352
945.000000 0.053721
946.000000 0.053175
947.000000 0.052185
948.000000 0.052185
949.000000 0.050015
950.000000 0.048731
951.000000 0.051867
952.000000 0.053878
953.000000 0.053878
954.000000 0.055840
955.000000 0.055891
956.000000 0.058150
957.000000 0.057711
958.000000 0.058047
959.000000 0.056162
960.000000 0.056207
961.000000 0.056207
962.000000 0.054795
963.000000 0.054970
964.000000 0.059076
965.000000 0.060715
966.000000 0.060715
967.000000 0.057751
968.000000 0.057776
969.000000 0.057776
970.000000 0.057864
971.000000 0.054342
972.000000 0.055343
973.000000 0.056758
974.000000 0.056758
975.000000 0.056758
976.000000 0.057701
977.000000 0.061353
978.000000 0.060004
979.000000 0.059993
980.000000 0.062112
981.000000 0.064961
982.000000 0.064961
983.000000 0.067999
984.000000 0.067081
985.000000 0.068766
986.000000 0.068766
987.000000 0.067011
988.000000 0.067011
989.000000 0.066977
990.000000 0.068016
991.000000 0.066039
992.000000 0.065997
993.000000 0.069530
994.000000 0.067062
995.000000 0.067306
996.000000 0.067311
997.000000 0.065342
998.000000 0.064379
999.000000 0.064315
1000.000000 0.057558


==> Plots/VarIter_BatchSampleCount/inl_deviation_B128.dat <==
1.000000 1.561772
2.000000 1.514179
3.000000 1.511441
4.000000 1.480082
5.000000 1.480082
6.000000 0.215077
7.000000 0.979696
8.000000 1.914766
9.000000 2.532822
10.000000 3.140539
11.000000 3.829108
12.000000 4.546047
13.000000 5.223737
14.000000 5.253983
15.000000 6.090091
16.000000 10.170881
17.000000 6.923081
18.000000 6.759715
19.000000 3.141026
20.000000 3.214575
21.000000 3.129897
22.000000 2.968966
23.000000 2.802040
24.000000 2.519653
25.000000 2.554977
26.000000 2.575571
27.000000 2.577160
28.000000 2.702041
29.000000 2.637235
30.000000 2.781553
31.000000 2.664986
32.000000 2.650570
33.000000 2.854533
34.000000 2.752031
35.000000 2.421246
36.000000 2.605711
37.000000 1.809179
38.000000 1.776126
39.000000 1.807548
40.000000 1.365219
41.000000 1.267444
42.000000 1.270662
43.000000 1.213193
44.000000 0.881276
45.000000 0.778435
46.000000 0.915979
47.000000 0.788880
48.000000 0.788671
49.000000 0.686898
50.000000 0.718064
51.000000 0.698058
52.000000 0.693924
53.000000 0.726394
54.000000 0.752499
55.000000 0.708012
56.000000 0.711792
57.000000 0.685540
58.000000 0.682679
59.000000 0.655217
60.000000 0.614111
61.000000 0.614875
62.000000 0.588196
63.000000 0.579843
64.000000 0.473523
65.000000 0.518630
66.000000 0.519075
67.000000 0.495295
68.000000 0.491741
69.000000 0.433981
70.000000 0.396812
71.000000 0.381837
72.000000 0.406796
73.000000 0.345864
74.000000 0.325739
75.000000 0.335916
76.000000 0.331052
77.000000 0.331052
78.000000 0.337927
79.000000 0.340550
80.000000 0.366257
81.000000 0.317232
82.000000 0.325389
83.000000 0.300339
84.000000 0.281798
85.000000 0.267886
86.000000 0.275161
87.000000 0.285455
88.000000 0.290813
89.000000 0.307619
90.000000 0.278380
91.000000 0.245118
92.000000 0.260065
93.000000 0.265981
94.000000 0.263398
95.000000 0.248890
96.000000 0.244416
97.000000 0.286650
98.000000 0.260455
99.000000 0.226085
100.000000 0.224601
101.000000 0.198836
102.000000 0.162327
103.000000 0.149778
104.000000 0.149730
105.000000 0.144708
106.000000 0.146155
107.000000 0.142132
108.000000 0.144188
109.000000 0.123390
110.000000 0.123242
111.000000 0.097268
112.000000 0.087537
113.000000 0.063109
114.000000 0.070700
115.000000 0.099182
116.000000 0.072552
117.000000 0.079601
118.000000 0.086841
119.000000 0.093149
120.000000 0.085169
121.000000 0.064957
122.000000 0.065496
123.000000 0.070659
124.000000 0.070659
125.000000 0.091585
126.000000 0.044860
127.000000 0.049850
128.000000 0.057149
129.000000 0.048017
130.000000 0.046012
131.000000 0.050578
132.000000 0.035855
133.000000 0.037538
134.000000 0.035771
135.000000 0.026170
136.000000 0.023052
137.000000 0.031075
138.000000 0.030260
139.000000 0.031155
140.000000 0.049695
141.000000 0.057636
142.000000 0.066363
143.000000 0.082256
144.000000 0.076288
145.000000 0.074061
146.000000 0.042915
147.000000 0.043320
148.000000 0.041505
149.000000 0.045482
150.000000 0.041147
151.000000 0.030684
152.000000 0.034023
153.000000 0.050032
154.000000 0.029389
155.000000 0.029889
156.000000 0.017955
157.000000 0.024421
158.000000 0.031925
159.000000 0.041320
160.000000 0.045659
161.000000 0.038252
162.000000 0.041407
163.000000 0.042732
164.000000 0.040057
165.000000 0.045146
166.000000 0.043502
167.000000 0.050175
168.000000 0.020395
169.000000 0.022703
170.000000 0.024177
171.000000 0.007137
172.000000 0.023355
173.000000 0.036909
174.000000 0.030497
175.000000 0.037873
176.000000 0.002334
177.000000 0.005476
178.000000 0.011759
179.000000 0.011578
180.000000 0.011993
181.000000 0.004955
182.000000 0.004531
183.000000 0.007197
184.000000 0.003453
185.000000 0.005244
186.000000 0.002745
187.000000 0.024326
188.000000 0.015438
189.000000 0.015694
190.000000 0.026414
191.000000 0.033175
192.000000 0.022728
193.000000 0.023493
194.000000 0.020800
195.000000 0.018300
196.000000 0.021980
197.000000 0.014946
198.000000 0.009036
199.000000 0.015839
200.000000 0.019109
201.000000 0.021639
202.000000 0.022095
203.000000 0.022095
204.000000 0.019503
205.000000 0.019503
206.000000 0.034548
207.000000 0.030299
208.000000 0.030475
209.000000 0.025236
210.000000 0.017374
211.000000 0.029692
212.000000 0.031250
213.000000 0.031343
214.000000 0.032423
215.000000 0.030371
216.000000 0.023665
217.000000 0.022899
218.000000 0.024640
219.000000 0.022929
220.000000 0.008688
221.000000 0.011443
222.000000 0.012520
223.000000 0.006602
224.000000 0.002030
225.000000 0.009513
226.000000 0.006629
227.000000 0.004429
228.000000 0.004221
229.000000 0.003452
230.000000 0.002866
231.000000 0.009209
232.000000 0.011393
233.000000 0.020559
234.000000 0.013163
235.000000 0.017275
236.000000 0.016197
237.000000 0.008051
238.000000 0.009485
239.000000 0.013732
240.000000 0.012980
241.000000 0.010746
242.000000 0.016718
243.000000 0.014718
244.000000 0.013230
245.000000 0.013618
246.000000 0.012878
247.000000 0.012170
248.000000 0.027215
249.000000 0.026503
250.000000 0.033204
251.000000 0.027565
252.000000 0.028925
253.000000 0.029560
254.000000 0.027442
255.000000 0.024074
256.000000 0.025545
257.000000 0.024952
258.000000 0.033589
259.000000 0.036032
260.000000 0.033612
261.000000 0.039778
262.000000 0.042046
263.000000 0.041157
264.000000 0.043788
265.000000 0.041589
266.000000 0.042556
267.000000 0.039258
268.000000 0.040738
269.000000 0.035323
270.000000 0.037459
271.000000 0.036219
272.000000 0.043626
273.000000 0.034912
274.000000 0.053337
275.000000 0.056605
276.000000 0.056615
277.000000 0.055490
278.000000 0.063247
279.000000 0.062315
280.000000 0.063341
281.000000 0.059022
282.000000 0.049079
283.000000 0.049678
284.000000 0.051751
285.000000 0.048424
286.000000 0.053657
287.000000 0.055061
288.000000 0.052836
289.000000 0.050651
290.000000 0.048593
291.000000 0.048236
292.000000 0.047505
293.000000 0.047233
294.000000 0.039750
295.000000 0.051828
296.000000 0.052825
297.000000 0.050553
298.000000 0.055729
299.000000 0.055445
300.000000 0.055792
301.000000 0.055632
302.000000 0.055834
303.000000 0.063133
304.000000 0.064168
305.000000 0.058344
306.000000 0.057737
307.000000 0.054178
308.000000 0.055063
309.000000 0.057808
310.000000 0.061353
311.000000 0.060285
312.000000 0.061732
313.000000 0.059796
314.000000 0.066095
315.000000 0.063915
316.000000 0.060288
317.000000 0.056824
318.000000 0.056405
319.000000 0.051176
320.000000 0.052624
321.000000 0.045095
322.000000 0.041864
323.000000 0.056119
324.000000 0.057066
325.000000 0.060144
326.000000 0.063677
327.000000 0.067548
328.000000 0.071144
329.000000 0.070605
330.000000 0.069882
331.000000 0.070056
332.000000 0.066541
333.000000 0.066507
334.000000 0.059243
335.000000 0.055993
336.000000 0.056130
337.000000 0.055529
338.000000 0.054011
339.000000 0.050532
340.000000 0.049926
341.000000 0.048444
342.000000 0.045311
343.000000 0.053599
344.000000 0.052131
345.000000 0.049930
346.000000 0.056599
347.000000 0.062019
348.000000 0.062092
349.000000 0.055844
350.000000 0.063982
351.000000 0.063651
352.000000 0.063132
353.000000 0.062523
354.000000 0.059754
355.000000 0.057014
356.000000 0.058664
357.000000 0.061691
358.000000 0.061730
359.000000 0.061972
360.000000 0.061102
361.000000 0.060294
362.000000 0.061124
363.000000 0.062099
364.000000 0.062410
365.000000 0.063687
366.000000 0.062444
367.000000 0.060283
368.000000 0.059214
369.000000 0.062849
370.000000 0.064929
371.000000 0.063872
372.000000 0.063701
373.000000 0.064027
374.000000 0.067144
375.000000 0.066459
376.000000 0.068039
377.000000 0.078942
378.000000 0.073816
379.000000 0.074134
380.000000 0.073476
381.000000 0.075582
382.000000 0.074835
383.000000 0.072370
384.000000 0.070597
385.000000 0.073873
386.000000 0.071711
387.000000 0.070134
388.000000 0.069716
389.000000 0.073375
390.000000 0.073782
391.000000 0.073486
392.000000 0.075284
393.000000 0.072438
394.000000 0.077076
395.000000 0.075725
396.000000 0.069289
397.000000 0.069249
398.000000 0.067793
399.000000 0.066624
400.000000 0.066798
401.000000 0.068146
402.000000 0.068643
403.000000 0.068156
404.000000 0.068478
405.000000 0.068995
406.000000 0.064360
407.000000 0.064797
408.000000 0.065987
409.000000 0.069409
410.000000 0.076188
411.000000 0.079208
412.000000 0.076705
413.000000 0.073668
414.000000 0.074641
415.000000 0.073850
416.000000 0.073251
417.000000 0.070402
418.000000 0.072453
419.000000 0.071664
420.000000 0.077663
421.000000 0.076045
422.000000 0.076531
423.000000 0.077276
424.000000 0.079922
425.000000 0.080551
426.000000 0.081809
427.000000 0.081999
428.000000 0.085093
429.000000 0.092834
430.000000 0.089574
431.000000 0.089158
432.000000 0.088900
433.000000 0.089574
434.000000 0.089908
435.000000 0.089465
436.000000 0.088379
437.000000 0.087972
438.000000 0.092443
439.000000 0.094012
440.000000 0.095727
441.000000 0.091618
442.000000 0.093836
443.000000 0.096845
444.000000 0.096484
445.000000 0.092635
446.000000 0.091918
447.000000 0.085301
448.000000 0.086115
449.000000 0.087088
450.000000 0.088127
451.000000 0.088295
452.000000 0.087374
453.000000 0.088280
454.000000 0.084902
455.000000 0.085829
456.000000 0.088186
457.000000 0.087073
458.000000 0.086408
459.000000 0.086379
460.000000 0.084539
461.000000 0.084406
462.000000 0.084748
463.000000 0.086176
464.000000 0.090541
465.000000 0.089662
466.000000 0.087651
467.000000 0.087859
468.000000 0.085469
469.000000 0.082554
470.000000 0.082647
471.000000 0.081245
472.000000 0.080760
473.000000 0.081410
474.000000 0.081860
475.000000 0.082229
476.000000 0.084959
477.000000 0.085636
478.000000 0.086274
479.000000 0.086878
480.000000 0.086402
481.000000 0.085793
482.000000 0.087271
483.000000 0.085365
484.000000 0.088024
485.000000 0.086913
486.000000 0.086704
487.000000 0.083418
488.000000 0.083005
489.000000 0.083081
490.000000 0.083455
491.000000 0.084265
492.000000 0.084923
493.000000 0.084782
494.000000 0.084603
495.000000 0.083942
496.000000 0.087410
497.000000 0.088407
498.000000 0.084954
499.000000 0.081599
500.000000 0.082543
501.000000 0.082573
502.000000 0.082180
503.000000 0.082376
504.000000 0.086524
505.000000 0.088943
506.000000 0.092776
507.000000 0.092551
508.000000 0.090717
509.000000 0.090395
510.000000 0.089459
511.000000 0.089459
512.000000 0.089918
513.000000 0.091032
514.000000 0.091670
515.000000 0.091935
516.000000 0.091693
517.000000 0.091624
518.000000 0.093611
519.000000 0.091373
520.000000 0.090010
521.000000 0.089586
522.000000 0.085720
523.000000 0.085956
524.000000 0.086039
525.000000 0.085127
526.000000 0.086663
527.000000 0.088099
528.000000 0.090274
529.000000 0.089927
530.000000 0.093105
531.000000 0.088892
532.000000 0.088456
533.000000 0.088052
534.000000 0.087961
535.000000 0.086922
536.000000 0.086922
537.000000 0.087847
538.000000 0.087898
539.000000 0.086251
540.000000 0.085069
541.000000 0.081721
542.000000 0.081225
543.000000 0.082361
544.000000 0.081974
545.000000 0.084842
546.000000 0.083065
547.000000 0.085690
548.000000 0.080967
549.000000 0.079479
550.000000 0.080696
551.000000 0.086200
552.000000 0.086183
553.000000 0.086160
554.000000 0.086486
555.000000 0.086536
556.000000 0.087031
557.000000 0.086749
558.000000 0.086648
559.000000 0.086091
560.000000 0.089995
561.000000 0.090221
562.000000 0.090449
563.000000 0.087931
564.000000 0.087409
565.000000 0.089829
566.000000 0.089691
567.000000 0.088523
568.000000 0.087579
569.000000 0.086915
570.000000 0.086648
571.000000 0.086495
572.000000 0.086695
573.000000 0.086907
574.000000 0.087539
575.000000 0.085493
576.000000 0.084496
577.000000 0.084430
578.000000 0.085423
579.000000 0.082496
580.000000 0.081114
581.000000 0.080562
582.000000 0.079770
583.000000 0.079770
584.000000 0.080111
585.000000 0.080653
586.000000 0.078453
587.000000 0.077521
588.000000 0.077755
589.000000 0.081859
590.000000 0.082581
591.000000 0.083680
592.000000 0.083547
593.000000 0.078435
594.000000 0.077875
595.000000 0.077796
596.000000 0.076507
597.000000 0.078771
598.000000 0.078741
599.000000 0.075813
600.000000 0.074527
601.000000 0.074410
602.000000 0.074071
603.000000 0.074623
604.000000 0.073401
605.000000 0.073803
606.000000 0.074963
607.000000 0.076799
608.000000 0.076566
609.000000 0.077357
610.000000 0.080463
611.000000 0.079050
612.000000 0.077248
613.000000 0.074679
614.000000 0.075117
615.000000 0.074555
616.000000 0.073891
617.000000 0.075413
618.000000 0.076082
619.000000 0.078921
620.000000 0.078825
621.000000 0.078453
622.000000 0.077879
623.000000 0.080154
624.000000 0.083199
625.000000 0.082743
626.000000 0.083493
627.000000 0.083055
628.000000 0.083491
629.000000 0.084149
630.000000 0.083901
631.000000 0.085102
632.000000 0.085092
633.000000 0.081633
634.000000 0.081840
635.000000 0.081975
636.000000 0.081809
637.000000 0.081775
638.000000 0.080643
639.000000 0.079763
640.000000 0.079265
641.000000 0.079252
642.000000 0.079555
643.000000 0.079489
644.000000 0.080195
645.000000 0.080055
646.000000 0.079800
647.000000 0.078739
648.000000 0.078179
649.000000 0.078094
650.000000 0.079854
651.000000 0.079210
652.000000 0.077522
653.000000 0.078121
654.000000 0.078293
655.000000 0.078578
656.000000 0.077600
657.000000 0.075101
658.000000 0.075628
659.000000 0.078407
660.000000 0.079242
661.000000 0.079744
662.000000 0.079692
663.000000 0.079823
664.000000 0.079855
665.000000 0.080467
666.000000 0.080801
667.000000 0.080805
668.000000 0.081169
669.000000 0.081169
670.000000 0.080646
671.000000 0.080071
672.000000 0.079756
673.000000 0.078405
674.000000 0.078490
675.000000 0.078651
676.000000 0.078714
677.000000 0.082187
678.000000 0.082688
679.000000 0.083277
680.000000 0.083932
681.000000 0.084302
682.000000 0.083003
683.000000 0.083681
684.000000 0.083661
685.000000 0.084356
686.000000 0.084313
687.000000 0.085990
688.000000 0.085714
689.000000 0.085880
690.000000 0.086057
691.000000 0.085642
692.000000 0.085379
693.000000 0.084063
694.000000 0.085726
695.000000 0.086062
696.000000 0.085997
697.000000 0.086090
698.000000 0.085455
699.000000 0.084451
700.000000 0.084896
701.000000 0.085274
702.000000 0.085204
703.000000 0.085085
704.000000 0.085085
705.000000 0.085909
706.000000 0.087060
707.000000 0.087621
708.000000 0.088301
709.000000 0.084733
710.000000 0.085525
711.000000 0.084980
712.000000 0.084790
713.000000 0.084295
714.000000 0.084088
715.000000 0.085778
716.000000 0.086850
717.000000 0.086574
718.000000 0.087752
719.000000 0.087684
720.000000 0.087203
721.000000 0.087320
722.000000 0.086692
723.000000 0.086047
724.000000 0.089227
725.000000 0.089379
726.000000 0.089727
727.000000 0.089909
728.000000 0.089914
729.000000 0.090238
730.000000 0.089581
731.000000 0.089732
732.000000 0.089783
733.000000 0.087976
734.000000 0.087806
735.000000 0.087759
736.000000 0.087998
737.000000 0.088228
738.000000 0.086233
739.000000 0.086944
740.000000 0.087117
741.000000 0.088383
742.000000 0.087072
743.000000 0.087218
744.000000 0.087083
745.000000 0.087159
746.000000 0.087363
747.000000 0.087253
748.000000 0.086355
749.000000 0.086909
750.000000 0.087688
751.000000 0.084002
752.000000 0.082349
753.000000 0.081751
754.000000 0.082376
755.000000 0.083662
756.000000 0.083864
757.000000 0.084171
758.000000 0.084171
759.000000 0.083902
760.000000 0.084329
761.000000 0.084243
762.000000 0.084279
763.000000 0.084883
764.000000 0.083833
765.000000 0.085150
766.000000 0.085525
767.000000 0.085633
768.000000 0.086773
769.000000 0.086544
770.000000 0.085843
771.000000 0.086217
772.000000 0.087119
773.000000 0.087516
774.000000 0.087924
775.000000 0.088429
776.000000 0.088352
777.000000 0.086974
778.000000 0.086587
779.000000 0.087095
780.000000 0.087032
781.000000 0.087585
782.000000 0.088370
783.000000 0.087729
784.000000 0.086922
785.000000 0.086371
786.000000 0.086615
787.000000 0.086288
788.000000 0.086086
789.000000 0.085643
790.000000 0.085139
791.000000 0.085454
792.000000 0.084479
793.000000 0.084306
794.000000 0.084652
795.000000 0.086961
796.000000 0.086024
797.000000 0.086382
798.000000 0.086012
799.000000 0.086190
800.000000 0.086395
801.000000 0.086456
802.000000 0.086345
803.000000 0.085518
804.000000 0.085564
805.000000 0.086159
806.000000 0.087342
807.000000 0.087580
808.000000 0.085746
809.000000 0.087742
810.000000 0.087724
811.000000 0.085070
812.000000 0.085006
813.000000 0.084050
814.000000 0.084282
815.000000 0.084943
816.000000 0.084890
817.000000 0.084913
818.000000 0.086332
819.000000 0.085611
820.000000 0.085287
821.000000 0.086230
822.000000 0.085906
823.000000 0.085317
824.000000 0.085136
825.000000 0.084776
826.000000 0.085429
827.000000 0.085553
828.000000 0.085898
829.000000 0.086113
830.000000 0.086539
831.000000 0.086451
832.000000 0.086403
833.000000 0.086737
834.000000 0.087757
835.000000 0.088039
836.000000 0.088625
837.000000 0.088606
838.000000 0.088393
839.000000 0.086949
840.000000 0.085143
841.000000 0.085416
842.000000 0.088036
843.000000 0.087877
844.000000 0.087059
845.000000 0.086089
846.000000 0.086101
847.000000 0.086402
848.000000 0.084350
849.000000 0.085013
850.000000 0.083613
851.000000 0.082703
852.000000 0.081343
853.000000 0.081969
854.000000 0.081690
855.000000 0.082020
856.000000 0.082281
857.000000 0.082377
858.000000 0.082988
859.000000 0.082067
860.000000 0.081624
861.000000 0.080824
862.000000 0.080674
863.000000 0.080228
864.000000 0.079757
865.000000 0.079722
866.000000 0.078631
867.000000 0.078879
868.000000 0.079162
869.000000 0.079746
870.000000 0.079114
871.000000 0.079297
872.000000 0.078613
873.000000 0.078613
874.000000 0.078591
875.000000 0.078915
876.000000 0.079061
877.000000 0.080560
878.000000 0.080953
879.000000 0.079687
880.000000 0.079324
881.000000 0.078153
882.000000 0.078153
883.000000 0.076814
884.000000 0.076814
885.000000 0.076634
886.000000 0.075546
887.000000 0.075516
888.000000 0.077218
889.000000 0.076244
890.000000 0.075753
891.000000 0.076677
892.000000 0.076625
893.000000 0.074013
894.000000 0.074280
895.000000 0.074325
896.000000 0.074844
897.000000 0.075409
898.000000 0.075678
899.000000 0.076170
900.000000 0.076737
901.000000 0.076732
902.000000 0.076755
903.000000 0.076447
904.000000 0.075483
905.000000 0.075228
906.000000 0.075783
907.000000 0.075758
908.000000 0.077312
909.000000 0.079149
910.000000 0.079779
911.000000 0.079201
912.000000 0.078103
913.000000 0.077912
914.000000 0.078473
915.000000 0.078498
916.000000 0.078442
917.000000 0.078754
918.000000 0.079285
919.000000 0.079485
920.000000 0.078816
921.000000 0.078794
922.000000 0.077825
923.000000 0.079170
924.000000 0.079036
925.000000 0.078851
926.000000 0.078459
927.000000 0.078585
928.000000 0.079249
929.000000 0.078839
930.000000 0.079000
931.000000 0.080271
932.000000 0.080050
933.000000 0.079551
934.000000 0.079127
935.000000 0.078870
936.000000 0.079142
937.000000 0.080086
938.000000 0.079980
939.000000 0.080601
940.000000 0.080056
941.000000 0.080078
942.000000 0.079804
943.000000 0.079213
944.000000 0.081669
945.000000 0.081594
946.000000 0.082098
947.000000 0.081872
948.000000 0.081740
949.000000 0.081218
950.000000 0.081051
951.000000 0.080923
952.000000 0.082280
953.000000 0.083572
954.000000 0.083374
955.000000 0.083464
956.000000 0.083455
957.000000 0.083113
958.000000 0.084526
959.000000 0.084724
960.000000 0.084827
961.000000 0.084873
962.000000 0.084621
963.000000 0.084652
964.000000 0.084601
965.000000 0.084740
966.000000 0.083843
967.000000 0.083281
968.000000 0.083258
969.000000 0.083258
970.000000 0.082050
971.000000 0.082490
972.000000 0.083112
973.000000 0.083194
974.000000 0.083545
975.000000 0.082170
976.000000 0.081385
977.000000 0.081816
978.000000 0.082656
979.000000 0.082919
980.000000 0.082527
981.000000 0.082650
982.000000 0.082201
983.000000 0.082129
984.000000 0.081111
985.000000 0.081107
986.000000 0.081069
987.000000 0.080971
988.000000 0.080872
989.000000 0.080889
990.000000 0.081342
991.000000 0.082142
992.000000 0.081974
993.000000 0.083141
994.000000 0.082890
995.000000 0.082548
996.000000 0.082354
997.000000 0.082539
998.000000 0.082284
999.000000 0.080313
1000.000000 0.079730


==> Plots/VarIter_BatchSampleCount/inl_deviation_B16.dat <==
1.000000 1.585309
2.000000 1.303742
3.000000 1.243208
4.000000 1.236022
5.000000 0.939249
6.000000 0.996745
7.000000 2.425294
8.000000 3.981209
9.000000 5.047299
10.000000 5.871179
11.000000 7.303729
12.000000 8.206802
13.000000 9.066649
14.000000 8.858096
15.000000 10.169682
16.000000 15.627167
17.000000 12.998757
18.000000 12.643484
19.000000 12.266543
20.000000 9.527186
21.000000 7.834198
22.000000 8.075189
23.000000 7.610316
24.000000 9.024942
25.000000 8.471835
26.000000 8.119470
27.000000 8.785693
28.000000 8.918844
29.000000 7.223536
30.000000 7.721637
31.000000 6.759696
32.000000 5.998537
33.000000 5.151400
34.000000 3.855785
35.000000 3.841606
36.000000 4.057496
37.000000 3.549403
38.000000 3.391771
39.000000 2.558673
40.000000 2.442041
41.000000 2.179102
42.000000 2.281463
43.000000 2.103389
44.000000 1.878457
45.000000 1.339577
46.000000 1.498063
47.000000 1.303763
48.000000 1.524610
49.000000 1.728412
50.000000 1.951084
51.000000 2.372777
52.000000 2.610738
53.000000 2.272061
54.000000 1.372092
55.000000 1.180660
56.000000 1.180009
57.000000 0.400413
58.000000 0.396043
59.000000 0.392600
60.000000 0.392600
61.000000 0.345472
62.000000 0.263031
63.000000 0.156214
64.000000 0.160839
65.000000 0.177380
66.000000 0.170826
67.000000 0.189058
68.000000 0.128631
69.000000 0.076903
70.000000 0.110519
71.000000 0.116834
72.000000 0.116272
73.000000 0.116272
74.000000 0.106029
75.000000 0.110145
76.000000 0.107348
77.000000 0.125207
78.000000 0.107952
79.000000 0.094414
80.000000 0.062519
81.000000 0.053231
82.000000 0.124954
83.000000 0.128377
84.000000 0.136860
85.000000 0.140254
86.000000 0.148883
87.000000 0.123534
88.000000 0.091749
89.000000 0.091749
90.000000 0.090215
91.000000 0.096105
92.000000 0.096105
93.000000 0.075608
94.000000 0.081879
95.000000 0.065965
96.000000 0.052318
97.000000 0.057971
98.000000 0.046609
99.000000 0.045883
100.000000 0.037939
101.000000 0.037939
102.000000 0.025634
103.000000 0.027773
104.000000 0.028535
105.000000 0.033473
106.000000 0.034787
107.000000 0.010046
108.000000 0.002926
109.000000 0.009162
110.000000 0.032392
111.000000 0.005120
112.000000 0.002324
113.000000 0.010958
114.000000 0.016062
115.000000 0.021516
116.000000 0.012725
117.000000 0.013102
118.000000 0.026103
119.000000 0.016731
120.000000 0.000567
121.000000 0.000567
122.000000 0.077787
123.000000 0.080220
124.000000 0.067413
125.000000 0.064753
126.000000 0.062371
127.000000 0.064592
128.000000 0.065340
129.000000 0.064524
130.000000 0.051931
131.000000 0.050492
132.000000 0.045763
133.000000 0.046929
134.000000 0.071806
135.000000 0.073717
136.000000 0.073717
137.000000 0.064877
138.000000 0.083402
139.000000 0.083402
140.000000 0.087688
141.000000 0.088307
142.000000 0.081394
143.000000 0.083011
144.000000 0.082308
145.000000 0.088589
146.000000 0.089835
147.000000 0.082432
148.000000 0.084004
149.000000 0.081256
150.000000 0.081874
151.000000 0.088034
152.000000 0.087627
153.000000 0.089284
154.000000 0.091080
155.000000 0.093665
156.000000 0.094389
157.000000 0.112697
158.000000 0.107490
159.000000 0.095921
160.000000 0.095324
161.000000 0.094141
162.000000 0.109851
163.000000 0.101992
164.000000 0.098238
165.000000 0.082238
166.000000 0.084729
167.000000 0.086476
168.000000 0.086476
169.000000 0.096489
170.000000 0.098350
171.000000 0.098350
172.000000 0.087495
173.000000 0.083887
174.000000 0.069767
175.000000 0.070718
176.000000 0.068852
177.000000 0.062534
178.000000 0.057141
179.000000 0.060445
180.000000 0.054447
181.000000 0.049545
182.000000 0.049957
183.000000 0.026982
184.000000 0.026982
185.000000 0.026372
186.000000 0.025779
187.000000 0.025206
188.000000 0.021260
189.000000 0.021260
190.000000 0.018216
191.000000 0.001071
192.000000 0.004017
193.000000 0.004017
194.000000 0.002886
195.000000 0.015537
196.000000 0.012541
197.000000 0.014218
198.000000 0.008876
199.000000 0.025616
200.000000 0.017597
201.000000 0.000356
202.000000 0.000537
203.000000 0.002159
204.000000 0.002789
205.000000 0.003573
206.000000 0.007645
207.000000 0.013616
208.000000 0.021736
209.000000 0.018120
210.000000 0.010895
211.000000 0.006496
212.000000 0.009190
213.000000 0.009112
214.000000 0.006273
215.000000 0.006273
216.000000 0.011498
217.000000 0.004766
218.000000 0.003542
219.000000 0.003542
220.000000 0.004089
221.000000 0.006525
222.000000 0.013078
223.000000 0.018177
224.000000 0.020807
225.000000 0.021353
226.000000 0.021353
227.000000 0.020877
228.000000 0.023961
229.000000 0.027834
230.000000 0.029688
231.000000 0.014659
232.000000 0.016893
233.000000 0.018761
234.000000 0.026586
235.000000 0.026309
236.000000 0.012030
237.000000 0.011281
238.000000 0.020005
239.000000 0.025069
240.000000 0.024737
241.000000 0.016030
242.000000 0.019209
243.000000 0.023734
244.000000 0.023736
245.000000 0.025106
246.000000 0.003572
247.000000 0.003572
248.000000 0.009212
249.000000 0.009959
250.000000 0.013947
251.000000 0.016472
252.000000 0.029823
253.000000 0.006211
254.000000 0.007360
255.000000 0.000446
256.000000 0.010355
257.000000 0.010815
258.000000 0.016125
259.000000 0.032084
260.000000 0.024773
261.000000 0.025765
262.000000 0.026082
263.000000 0.025818
264.000000 0.018927
265.000000 0.018927
266.000000 0.029931
267.000000 0.031089
268.000000 0.035159
269.000000 0.042562
270.000000 0.039035
271.000000 0.039557
272.000000 0.030833
273.000000 0.032950
274.000000 0.036338
275.000000 0.036377
276.000000 0.033575
277.000000 0.034959
278.000000 0.035346
279.000000 0.020241
280.000000 0.021738
281.000000 0.011947
282.000000 0.010011
283.000000 0.009414
284.000000 0.003213
285.000000 0.001607
286.000000 0.000550
287.000000 0.000437
288.000000 0.002546
289.000000 0.007619
290.000000 0.008262
291.000000 0.013771
292.000000 0.016003
293.000000 0.031014
294.000000 0.033450
295.000000 0.037956
296.000000 0.037956
297.000000 0.037956
298.000000 0.034651
299.000000 0.030572
300.000000 0.041091
301.000000 0.037390
302.000000 0.038090
303.000000 0.027769
304.000000 0.034808
305.000000 0.035351
306.000000 0.046715
307.000000 0.046715
308.000000 0.043604
309.000000 0.046876
310.000000 0.044159
311.000000 0.037853
312.000000 0.033444
313.000000 0.033444
314.000000 0.045299
315.000000 0.045895
316.000000 0.040392
317.000000 0.037487
318.000000 0.034500
319.000000 0.037540
320.000000 0.047418
321.000000 0.048874
322.000000 0.046360
323.000000 0.046125
324.000000 0.047191
325.000000 0.047191
326.000000 0.040781
327.000000 0.044536
328.000000 0.029210
329.000000 0.027224
330.000000 0.031529
331.000000 0.026349
332.000000 0.023698
333.000000 0.022821
334.000000 0.028174
335.000000 0.033281
336.000000 0.039412
337.000000 0.055813
338.000000 0.055427
339.000000 0.055427
340.000000 0.052344
341.000000 0.055113
342.000000 0.053550
343.000000 0.055554
344.000000 0.055554
345.000000 0.055922
346.000000 0.056396
347.000000 0.053429
348.000000 0.053749
349.000000 0.055053
350.000000 0.052142
351.000000 0.020874
352.000000 0.019554
353.000000 0.019554
354.000000 0.019748
355.000000 0.027141
356.000000 0.029322
357.000000 0.033693
358.000000 0.032516
359.000000 0.033505
360.000000 0.034015
361.000000 0.037006
362.000000 0.032969
363.000000 0.023690
364.000000 0.023989
365.000000 0.024397
366.000000 0.026426
367.000000 0.012176
368.000000 0.006115
369.000000 0.004528
370.000000 0.004528
371.000000 0.002135
372.000000 0.008828
373.000000 0.011055
374.000000 0.010022
375.000000 0.008723
376.000000 0.007713
377.000000 0.007713
378.000000 0.011104
379.000000 0.011768
380.000000 0.011768
381.000000 0.012393
382.000000 0.010207
383.000000 0.012918
384.000000 0.009520
385.000000 0.009545
386.000000 0.008233
387.000000 0.005196
388.000000 0.007485
389.000000 0.009870
390.000000 0.008880
391.000000 0.012339
392.000000 0.014445
393.000000 0.017955
394.000000 0.017955
395.000000 0.016781
396.000000 0.024677
397.000000 0.025692
398.000000 0.021366
399.000000 0.019836
400.000000 0.019537
401.000000 0.017966
402.000000 0.003269
403.000000 0.003607
404.000000 0.002800
405.000000 0.002665
406.000000 0.002815
407.000000 0.002403
408.000000 0.006618
409.000000 0.003358
410.000000 0.001008
411.000000 0.011485
412.000000 0.008593
413.000000 0.006570
414.000000 0.006929
415.000000 0.004694
416.000000 0.001056
417.000000 0.003853
418.000000 0.005034
419.000000 0.004423
420.000000 0.004423
421.000000 0.004423
422.000000 0.003726
423.000000 0.008623
424.000000 0.007300
425.000000 0.007387
426.000000 0.005849
427.000000 0.005930
428.000000 0.008819
429.000000 0.004839
430.000000 0.000077
431.000000 0.000015
432.000000 0.001564
433.000000 0.002332
434.000000 0.003353
435.000000 0.003353
436.000000 0.004039
437.000000 0.005284
438.000000 0.005514
439.000000 0.006022
440.000000 0.005390
441.000000 0.007841
442.000000 0.005433
443.000000 0.004921
444.000000 0.002308
445.000000 0.001446
446.000000 0.000690
447.000000 0.000243
448.000000 0.000175
449.000000 0.001383
450.000000 0.001273
451.000000 0.007233
452.000000 0.007352
453.000000 0.007485
454.000000 0.010549
455.000000 0.009137
456.000000 0.004274
457.000000 0.002779
458.000000 0.005934
459.000000 0.010660
460.000000 0.010366
461.000000 0.006828
462.000000 0.007084
463.000000 0.006693
464.000000 0.008658
465.000000 0.010850
466.000000 0.010511
467.000000 0.006365
468.000000 0.006147
469.000000 0.007987
470.000000 0.007642
471.000000 0.008058
472.000000 0.007803
473.000000 0.007803
474.000000 0.007803
475.000000 0.003962
476.000000 0.004025
477.000000 0.004025
478.000000 0.003910
479.000000 0.004304
480.000000 0.005956
481.000000 0.007542
482.000000 0.004645
483.000000 0.000793
484.000000 0.000364
485.000000 0.000051
486.000000 0.002612
487.000000 0.001467
488.000000 0.001467
489.000000 0.003229
490.000000 0.002146
491.000000 0.002186
492.000000 0.001315
493.000000 0.007210
494.000000 0.006446
495.000000 0.008192
496.000000 0.010734
497.000000 0.010734
498.000000 0.007237
499.000000 0.004029
500.000000 0.005966
501.000000 0.005000
502.000000 0.008258
503.000000 0.003199
504.000000 0.002578
505.000000 0.000242
506.000000 0.005277
507.000000 0.007604
508.000000 0.007443
509.000000 0.006305
510.000000 0.000556
511.000000 0.002145
512.000000 0.002091
513.000000 0.002142
514.000000 0.000206
515.000000 0.001515
516.000000 0.001619
517.000000 0.001002
518.000000 0.001002
519.000000 0.001287
520.000000 0.001189
521.000000 0.001537
522.000000 0.002718
523.000000 0.010555
524.000000 0.011459
525.000000 0.012166
526.000000 0.013173
527.000000 0.013173
528.000000 0.012315
529.000000 0.012584
530.000000 0.010815
531.000000 0.015278
532.000000 0.015787
533.000000 0.016049
534.000000 0.016708
535.000000 0.017582
536.000000 0.017582
537.000000 0.015639
538.000000 0.013999
539.000000 0.013651
540.000000 0.013150
541.000000 0.015947
542.000000 0.012676
543.000000 0.011902
544.000000 0.017336
545.000000 0.016901
546.000000 0.016598
547.000000 0.016396
548.000000 0.016380
549.000000 0.009680
550.000000 0.012968
551.000000 0.016649
552.000000 0.016649
553.000000 0.017662
554.000000 0.018062
555.000000 0.018062
556.000000 0.019536
557.000000 0.019553
558.000000 0.019553
559.000000 0.019837
560.000000 0.021387
561.000000 0.027892
562.000000 0.029503
563.000000 0.029810
564.000000 0.029608
565.000000 0.029103
566.000000 0.029057
567.000000 0.027276
568.000000 0.034922
569.000000 0.035060
570.000000 0.035060
571.000000 0.036118
572.000000 0.035597
573.000000 0.035760
574.000000 0.035642
575.000000 0.036208
576.000000 0.036592
577.000000 0.036197
578.000000 0.033861
579.000000 0.033861
580.000000 0.034374
581.000000 0.031036
582.000000 0.030500
583.000000 0.030500
584.000000 0.033257
585.000000 0.033072
586.000000 0.037089
587.000000 0.037111
588.000000 0.038172
589.000000 0.034422
590.000000 0.034756
591.000000 0.035918
592.000000 0.035758
593.000000 0.034803
594.000000 0.037776
595.000000 0.037903
596.000000 0.037436
597.000000 0.038001
598.000000 0.038252
599.000000 0.038152
600.000000 0.040502
601.000000 0.040023
602.000000 0.039292
603.000000 0.039053
604.000000 0.039053
605.000000 0.037322
606.000000 0.041108
607.000000 0.041623
608.000000 0.041883
609.000000 0.041855
610.000000 0.040214
611.000000 0.040358
612.000000 0.039318
613.000000 0.039318
614.000000 0.037759
615.000000 0.035455
616.000000 0.038382
617.000000 0.034886
618.000000 0.035348
619.000000 0.033517
620.000000 0.033610
621.000000 0.033928
622.000000 0.037831
623.000000 0.035415
624.000000 0.035305
625.000000 0.033843
626.000000 0.034688
627.000000 0.033107
628.000000 0.033107
629.000000 0.033472
630.000000 0.033193
631.000000 0.034785
632.000000 0.035887
633.000000 0.035262
634.000000 0.035262
635.000000 0.038169
636.000000 0.038225
637.000000 0.037568
638.000000 0.037568
639.000000 0.037568
640.000000 0.037884
641.000000 0.036992
642.000000 0.037063
643.000000 0.037395
644.000000 0.041200
645.000000 0.040657
646.000000 0.039091
647.000000 0.038928
648.000000 0.036972
649.000000 0.035230
650.000000 0.041448
651.000000 0.044225
652.000000 0.044631
653.000000 0.044580
654.000000 0.043568
655.000000 0.043444
656.000000 0.040262
657.000000 0.043833
658.000000 0.044909
659.000000 0.046318
660.000000 0.046245
661.000000 0.046408
662.000000 0.045167
663.000000 0.044346
664.000000 0.039362
665.000000 0.037938
666.000000 0.037580
667.000000 0.037670
668.000000 0.038202
669.000000 0.038652
670.000000 0.038652
671.000000 0.036991
672.000000 0.037431
673.000000 0.037591
674.000000 0.039414
675.000000 0.039562
676.000000 0.039129
677.000000 0.040000
678.000000 0.039840
679.000000 0.039589
680.000000 0.039364
681.000000 0.039364
682.000000 0.039095
683.000000 0.039260
684.000000 0.042858
685.000000 0.043425
686.000000 0.043524
687.000000 0.042747
688.000000 0.043310
689.000000 0.044362
690.000000 0.044610
691.000000 0.044217
692.000000 0.044150
693.000000 0.044046
694.000000 0.046470
695.000000 0.046562
696.000000 0.046209
697.000000 0.046111
698.000000 0.044443
699.000000 0.044443
700.000000 0.044304
701.000000 0.044304
702.000000 0.044730
703.000000 0.044730
704.000000 0.044152
705.000000 0.044668
706.000000 0.045801
707.000000 0.045835
708.000000 0.046189
709.000000 0.041349
710.000000 0.037008
711.000000 0.036863
712.000000 0.036035
713.000000 0.038639
714.000000 0.042007
715.000000 0.045418
716.000000 0.045144
717.000000 0.049922
718.000000 0.049420
719.000000 0.048767
720.000000 0.048767
721.000000 0.049122
722.000000 0.043958
723.000000 0.044463
724.000000 0.044235
725.000000 0.044093
726.000000 0.043829
727.000000 0.042743
728.000000 0.043234
729.000000 0.041083
730.000000 0.040660
731.000000 0.040281
732.000000 0.040526
733.000000 0.040945
734.000000 0.035138
735.000000 0.035138
736.000000 0.035747
737.000000 0.035810
738.000000 0.035968
739.000000 0.035945
740.000000 0.036227
741.000000 0.038050
742.000000 0.040433
743.000000 0.042249
744.000000 0.044473
745.000000 0.045308
746.000000 0.046439
747.000000 0.046107
748.000000 0.044248
749.000000 0.044248
750.000000 0.044304
751.000000 0.044063
752.000000 0.043640
753.000000 0.045858
754.000000 0.045600
755.000000 0.045709
756.000000 0.045709
757.000000 0.045709
758.000000 0.045580
759.000000 0.046072
760.000000 0.044853
761.000000 0.045205
762.000000 0.043802
763.000000 0.041417
764.000000 0.042735
765.000000 0.044135
766.000000 0.044437
767.000000 0.044497
768.000000 0.044808
769.000000 0.045542
770.000000 0.046905
771.000000 0.046078
772.000000 0.046148
773.000000 0.047198
774.000000 0.052386
775.000000 0.052386
776.000000 0.055479
777.000000 0.053765
778.000000 0.054279
779.000000 0.057919
780.000000 0.055242
781.000000 0.059302
782.000000 0.059381
783.000000 0.059346
784.000000 0.059548
785.000000 0.059625
786.000000 0.059470
787.000000 0.057712
788.000000 0.057712
789.000000 0.057271
790.000000 0.058117
791.000000 0.058117
792.000000 0.058043
793.000000 0.061632
794.000000 0.061428
795.000000 0.061428
796.000000 0.061450
797.000000 0.062111
798.000000 0.059930
799.000000 0.060262
800.000000 0.058746
801.000000 0.060337
802.000000 0.059199
803.000000 0.059199
804.000000 0.059603
805.000000 0.059068
806.000000 0.059217
807.000000 0.059217
808.000000 0.058849
809.000000 0.057850
810.000000 0.058071
811.000000 0.058044
812.000000 0.059908
813.000000 0.060658
814.000000 0.062394
815.000000 0.061661
816.000000 0.061646
817.000000 0.070449
818.000000 0.070532
819.000000 0.066014
820.000000 0.065912
821.000000 0.065817
822.000000 0.066023
823.000000 0.066023
824.000000 0.065722
825.000000 0.065443
826.000000 0.065316
827.000000 0.068121
828.000000 0.068121
829.000000 0.066463
830.000000 0.066154
831.000000 0.066170
832.000000 0.066636
833.000000 0.066636
834.000000 0.069178
835.000000 0.068695
836.000000 0.068779
837.000000 0.069379
838.000000 0.069165
839.000000 0.069816
840.000000 0.068221
841.000000 0.068507
842.000000 0.068842
843.000000 0.070190
844.000000 0.070190
845.000000 0.070564
846.000000 0.070105
847.000000 0.070740
848.000000 0.069881
849.000000 0.070280
850.000000 0.070043
851.000000 0.068190
852.000000 0.066511
853.000000 0.066291
854.000000 0.066091
855.000000 0.063601
856.000000 0.061150
857.000000 0.060819
858.000000 0.061444
859.000000 0.062637
860.000000 0.065216
861.000000 0.066773
862.000000 0.066773
863.000000 0.068261
864.000000 0.069081
865.000000 0.069081
866.000000 0.069026
867.000000 0.069026
868.000000 0.063070
869.000000 0.063442
870.000000 0.065349
871.000000 0.067292
872.000000 0.063892
873.000000 0.063319
874.000000 0.063226
875.000000 0.063097
876.000000 0.063072
877.000000 0.065334
878.000000 0.064959
879.000000 0.064567
880.000000 0.063482
881.000000 0.061938
882.000000 0.060453
883.000000 0.057913
884.000000 0.058911
885.000000 0.060090
886.000000 0.060451
887.000000 0.061189
888.000000 0.061189
889.000000 0.062617
890.000000 0.057889
891.000000 0.062544
892.000000 0.058527
893.000000 0.057065
894.000000 0.057135
895.000000 0.057120
896.000000 0.056689
897.000000 0.056986
898.000000 0.057448
899.000000 0.057434
900.000000 0.057869
901.000000 0.060538
902.000000 0.059922
903.000000 0.059734
904.000000 0.060097
905.000000 0.060336
906.000000 0.059761
907.000000 0.059761
908.000000 0.060269
909.000000 0.061137
910.000000 0.065202
911.000000 0.057549
912.000000 0.057764
913.000000 0.058559
914.000000 0.057681
915.000000 0.056787
916.000000 0.055988
917.000000 0.056168
918.000000 0.057708
919.000000 0.057762
920.000000 0.057341
921.000000 0.057156
922.000000 0.055724
923.000000 0.054487
924.000000 0.050753
925.000000 0.050072
926.000000 0.050072
927.000000 0.049071
928.000000 0.049450
929.000000 0.044918
930.000000 0.044210
931.000000 0.043932
932.000000 0.043614
933.000000 0.042861
934.000000 0.043296
935.000000 0.043149
936.000000 0.043393
937.000000 0.046490
938.000000 0.046578
939.000000 0.047215
940.000000 0.047665
941.000000 0.046312
942.000000 0.045562
943.000000 0.046220
944.000000 0.046220
945.000000 0.046220
946.000000 0.046184
947.000000 0.045163
948.000000 0.043811
949.000000 0.043906
950.000000 0.041265
951.000000 0.040385
952.000000 0.039904
953.000000 0.039409
954.000000 0.039668
955.000000 0.039668
956.000000 0.039931
957.000000 0.040057
958.000000 0.040164
959.000000 0.040099
960.000000 0.038881
961.000000 0.040502
962.000000 0.040349
963.000000 0.040349
964.000000 0.040658
965.000000 0.041106
966.000000 0.041414
967.000000 0.045205
968.000000 0.041160
969.000000 0.041248
970.000000 0.043979
971.000000 0.044346
972.000000 0.046081
973.000000 0.045897
974.000000 0.045897
975.000000 0.045643
976.000000 0.045291
977.000000 0.044862
978.000000 0.045342
979.000000 0.045601
980.000000 0.045491
981.000000 0.045491
982.000000 0.046468
983.000000 0.046468
984.000000 0.048476
985.000000 0.050368
986.000000 0.050550
987.000000 0.050747
988.000000 0.051100
989.000000 0.050934
990.000000 0.050698
991.000000 0.051126
992.000000 0.049901
993.000000 0.048624
994.000000 0.048624
995.000000 0.046784
996.000000 0.046765
997.000000 0.047636
998.000000 0.049084
999.000000 0.048535
1000.000000 0.045815


==> Plots/VarIter_BatchSampleCount/inl_deviation_B256.dat <==
1.000000 1.620616
2.000000 1.620587
3.000000 1.620623
4.000000 1.566377
5.000000 1.192171
6.000000 0.814706
7.000000 0.015203
8.000000 0.854246
9.000000 1.402319
10.000000 1.922083
11.000000 2.477518
12.000000 3.012927
13.000000 3.537362
14.000000 3.638027
15.000000 4.141614
16.000000 7.355398
17.000000 4.853847
18.000000 4.629058
19.000000 1.811999
20.000000 1.749951
21.000000 1.660363
22.000000 1.643104
23.000000 1.628264
24.000000 1.690153
25.000000 1.726994
26.000000 1.746118
27.000000 1.793608
28.000000 1.801493
29.000000 1.817148
30.000000 1.852994
31.000000 1.586497
32.000000 1.580969
33.000000 1.733569
34.000000 1.615258
35.000000 1.453799
36.000000 1.501508
37.000000 1.096324
38.000000 1.098575
39.000000 1.124230
40.000000 0.847162
41.000000 0.785543
42.000000 0.782360
43.000000 0.740497
44.000000 0.459845
45.000000 0.413497
46.000000 0.506920
47.000000 0.383253
48.000000 0.383309
49.000000 0.326132
50.000000 0.373436
51.000000 0.337524
52.000000 0.343480
53.000000 0.313940
54.000000 0.317954
55.000000 0.383423
56.000000 0.369631
57.000000 0.357611
58.000000 0.350226
59.000000 0.352187
60.000000 0.339766
61.000000 0.343983
62.000000 0.283127
63.000000 0.312537
64.000000 0.224583
65.000000 0.262043
66.000000 0.255006
67.000000 0.256548
68.000000 0.254300
69.000000 0.162079
70.000000 0.023187
71.000000 0.003742
72.000000 0.014995
73.000000 0.105774
74.000000 0.106980
75.000000 0.112414
76.000000 0.113391
77.000000 0.131762
78.000000 0.133921
79.000000 0.135652
80.000000 0.130287
81.000000 0.007251
82.000000 0.000649
83.000000 0.012546
84.000000 0.038774
85.000000 0.036998
86.000000 0.031502
87.000000 0.026818
88.000000 0.014071
89.000000 0.010116
90.000000 0.026376
91.000000 0.032115
92.000000 0.043871
93.000000 0.031397
94.000000 0.024861
95.000000 0.026599
96.000000 0.020483
97.000000 0.004039
98.000000 0.007678
99.000000 0.006758
100.000000 0.007676
101.000000 0.001428
102.000000 0.037765
103.000000 0.037018
104.000000 0.014557
105.000000 0.017622
106.000000 0.020424
107.000000 0.013775
108.000000 0.011863
109.000000 0.062466
110.000000 0.057639
111.000000 0.054019
112.000000 0.073643
113.000000 0.067089
114.000000 0.059727
115.000000 0.041278
116.000000 0.053424
117.000000 0.045287
118.000000 0.038740
119.000000 0.036981
120.000000 0.040670
121.000000 0.062815
122.000000 0.062815
123.000000 0.059175
124.000000 0.066194
125.000000 0.054437
126.000000 0.077062
127.000000 0.067853
128.000000 0.063083
129.000000 0.058489
130.000000 0.060996
131.000000 0.067807
132.000000 0.066460
133.000000 0.065589
134.000000 0.070991
135.000000 0.072336
136.000000 0.073909
137.000000 0.070102
138.000000 0.070440
139.000000 0.069866
140.000000 0.063021
141.000000 0.056080
142.000000 0.047310
143.000000 0.026519
144.000000 0.024923
145.000000 0.026574
146.000000 0.052765
147.000000 0.051701
148.000000 0.052790
149.000000 0.051304
150.000000 0.053302
151.000000 0.059734
152.000000 0.057671
153.000000 0.045298
154.000000 0.053801
155.000000 0.053524
156.000000 0.059344
157.000000 0.055436
158.000000 0.052329
159.000000 0.051497
160.000000 0.047712
161.000000 0.050417
162.000000 0.048225
163.000000 0.047528
164.000000 0.051021
165.000000 0.049482
166.000000 0.050784
167.000000 0.043051
168.000000 0.041581
169.000000 0.038468
170.000000 0.037753
171.000000 0.042390
172.000000 0.034391
173.000000 0.028788
174.000000 0.031792
175.000000 0.030583
176.000000 0.061338
177.000000 0.060597
178.000000 0.057513
179.000000 0.057556
180.000000 0.057556
181.000000 0.053863
182.000000 0.051317
183.000000 0.047833
184.000000 0.053209
185.000000 0.052578
186.000000 0.052336
187.000000 0.050360
188.000000 0.055760
189.000000 0.057743
190.000000 0.051147
191.000000 0.049445
192.000000 0.056536
193.000000 0.055198
194.000000 0.056446
195.000000 0.057050
196.000000 0.055073
197.000000 0.059738
198.000000 0.063707
199.000000 0.059268
200.000000 0.060033
201.000000 0.058600
202.000000 0.058542
203.000000 0.058348
204.000000 0.060080
205.000000 0.055162
206.000000 0.041430
207.000000 0.043170
208.000000 0.042493
209.000000 0.045900
210.000000 0.052521
211.000000 0.048398
212.000000 0.047624
213.000000 0.047579
214.000000 0.046093
215.000000 0.048051
216.000000 0.055204
217.000000 0.055976
218.000000 0.053361
219.000000 0.054490
220.000000 0.063358
221.000000 0.062357
222.000000 0.057764
223.000000 0.061241
224.000000 0.066615
225.000000 0.071461
226.000000 0.068010
227.000000 0.067229
228.000000 0.066562
229.000000 0.065548
230.000000 0.065316
231.000000 0.068280
232.000000 0.069060
233.000000 0.072845
234.000000 0.069322
235.000000 0.073324
236.000000 0.073865
237.000000 0.068164
238.000000 0.069386
239.000000 0.071104
240.000000 0.071576
241.000000 0.079419
242.000000 0.078151
243.000000 0.077205
244.000000 0.078047
245.000000 0.079070
246.000000 0.078605
247.000000 0.077715
248.000000 0.085712
249.000000 0.084859
250.000000 0.085347
251.000000 0.081981
252.000000 0.084073
253.000000 0.084390
254.000000 0.082905
255.000000 0.079404
256.000000 0.080275
257.000000 0.079986
258.000000 0.086817
259.000000 0.088296
260.000000 0.085458
261.000000 0.088243
262.000000 0.089223
263.000000 0.086720
264.000000 0.086111
265.000000 0.081037
266.000000 0.081501
267.000000 0.080724
268.000000 0.080559
269.000000 0.079377
270.000000 0.080884
271.000000 0.080141
272.000000 0.083416
273.000000 0.079447
274.000000 0.089296
275.000000 0.090827
276.000000 0.090868
277.000000 0.090147
278.000000 0.091983
279.000000 0.090996
280.000000 0.091993
281.000000 0.090506
282.000000 0.085418
283.000000 0.085784
284.000000 0.087029
285.000000 0.084435
286.000000 0.089525
287.000000 0.090981
288.000000 0.086894
289.000000 0.084954
290.000000 0.082687
291.000000 0.082406
292.000000 0.081305
293.000000 0.081237
294.000000 0.076862
295.000000 0.087454
296.000000 0.088639
297.000000 0.086916
298.000000 0.089568
299.000000 0.089731
300.000000 0.086771
301.000000 0.086671
302.000000 0.086267
303.000000 0.092206
304.000000 0.093468
305.000000 0.089752
306.000000 0.089203
307.000000 0.091058
308.000000 0.091406
309.000000 0.090305
310.000000 0.092196
311.000000 0.091568
312.000000 0.092065
313.000000 0.091547
314.000000 0.093304
315.000000 0.092045
316.000000 0.091612
317.000000 0.089698
318.000000 0.088791
319.000000 0.086904
320.000000 0.087165
321.000000 0.085214
322.000000 0.084928
323.000000 0.092774
324.000000 0.093121
325.000000 0.097383
326.000000 0.099741
327.000000 0.100210
328.000000 0.101765
329.000000 0.102238
330.000000 0.101043
331.000000 0.101447
332.000000 0.098981
333.000000 0.098907
334.000000 0.095583
335.000000 0.094904
336.000000 0.094965
337.000000 0.094060
338.000000 0.092654
339.000000 0.092479
340.000000 0.091566
341.000000 0.089914
342.000000 0.090372
343.000000 0.094528
344.000000 0.093159
345.000000 0.091639
346.000000 0.094900
347.000000 0.098104
348.000000 0.098146
349.000000 0.094766
350.000000 0.100037
351.000000 0.098380
352.000000 0.097798
353.000000 0.097078
354.000000 0.093645
355.000000 0.092805
356.000000 0.092964
357.000000 0.094292
358.000000 0.093988
359.000000 0.092837
360.000000 0.090985
361.000000 0.090826
362.000000 0.091849
363.000000 0.093913
364.000000 0.094030
365.000000 0.094941
366.000000 0.092795
367.000000 0.091525
368.000000 0.091015
369.000000 0.097088
370.000000 0.097666
371.000000 0.094867
372.000000 0.094553
373.000000 0.093901
374.000000 0.098588
375.000000 0.098282
376.000000 0.099845
377.000000 0.106338
378.000000 0.105548
379.000000 0.105468
380.000000 0.105403
381.000000 0.104054
382.000000 0.103258
383.000000 0.101079
384.000000 0.099169
385.000000 0.100651
386.000000 0.098892
387.000000 0.097893
388.000000 0.097805
389.000000 0.099638
390.000000 0.100217
391.000000 0.099103
392.000000 0.102465
393.000000 0.099031
394.000000 0.102175
395.000000 0.105110
396.000000 0.101667
397.000000 0.101594
398.000000 0.100782
399.000000 0.099831
400.000000 0.099905
401.000000 0.100702
402.000000 0.101128
403.000000 0.100728
404.000000 0.101051
405.000000 0.101406
406.000000 0.098344
407.000000 0.096921
408.000000 0.097938
409.000000 0.100511
410.000000 0.100440
411.000000 0.103638
412.000000 0.103490
413.000000 0.103064
414.000000 0.104463
415.000000 0.104330
416.000000 0.102331
417.000000 0.101749
418.000000 0.103340
419.000000 0.102128
420.000000 0.103152
421.000000 0.101982
422.000000 0.100459
423.000000 0.101310
424.000000 0.102126
425.000000 0.100761
426.000000 0.099271
427.000000 0.099200
428.000000 0.101798
429.000000 0.105748
430.000000 0.104460
431.000000 0.104460
432.000000 0.104029
433.000000 0.103202
434.000000 0.103772
435.000000 0.103930
436.000000 0.103765
437.000000 0.103729
438.000000 0.111364
439.000000 0.112122
440.000000 0.112487
441.000000 0.109400
442.000000 0.110436
443.000000 0.111405
444.000000 0.110440
445.000000 0.108673
446.000000 0.107700
447.000000 0.103000
448.000000 0.103510
449.000000 0.104874
450.000000 0.103603
451.000000 0.103835
452.000000 0.103287
453.000000 0.102690
454.000000 0.101119
455.000000 0.101563
456.000000 0.102619
457.000000 0.101318
458.000000 0.100085
459.000000 0.099924
460.000000 0.099924
461.000000 0.096797
462.000000 0.097225
463.000000 0.097105
464.000000 0.100320
465.000000 0.101862
466.000000 0.098659
467.000000 0.098971
468.000000 0.098692
469.000000 0.097825
470.000000 0.097895
471.000000 0.097382
472.000000 0.097049
473.000000 0.097582
474.000000 0.097819
475.000000 0.098134
476.000000 0.100413
477.000000 0.101430
478.000000 0.102249
479.000000 0.103036
480.000000 0.102670
481.000000 0.101430
482.000000 0.102541
483.000000 0.101374
484.000000 0.103611
485.000000 0.103104
486.000000 0.102808
487.000000 0.099187
488.000000 0.098195
489.000000 0.097967
490.000000 0.098083
491.000000 0.100061
492.000000 0.099873
493.000000 0.099830
494.000000 0.100457
495.000000 0.100302
496.000000 0.102404
497.000000 0.102939
498.000000 0.101315
499.000000 0.100474
500.000000 0.100549
501.000000 0.100555
502.000000 0.100031
503.000000 0.100055
504.000000 0.101914
505.000000 0.102630
506.000000 0.105421
507.000000 0.104539
508.000000 0.103208
509.000000 0.103288
510.000000 0.099435
511.000000 0.098978
512.000000 0.099165
513.000000 0.099744
514.000000 0.100383
515.000000 0.100622
516.000000 0.100671
517.000000 0.099985
518.000000 0.101036
519.000000 0.099008
520.000000 0.095642
521.000000 0.093888
522.000000 0.091295
523.000000 0.091447
524.000000 0.093104
525.000000 0.092982
526.000000 0.095075
527.000000 0.095683
528.000000 0.096194
529.000000 0.096948
530.000000 0.095516
531.000000 0.092235
532.000000 0.092147
533.000000 0.092177
534.000000 0.091858
535.000000 0.091079
536.000000 0.091346
537.000000 0.091500
538.000000 0.091424
539.000000 0.090142
540.000000 0.090168
541.000000 0.089254
542.000000 0.088976
543.000000 0.088304
544.000000 0.088086
545.000000 0.088424
546.000000 0.087271
547.000000 0.087834
548.000000 0.086555
549.000000 0.085955
550.000000 0.086971
551.000000 0.087124
552.000000 0.087114
553.000000 0.086434
554.000000 0.086173
555.000000 0.086960
556.000000 0.087951
557.000000 0.086918
558.000000 0.086310
559.000000 0.083895
560.000000 0.084807
561.000000 0.085126
562.000000 0.086818
563.000000 0.085768
564.000000 0.085429
565.000000 0.086281
566.000000 0.087004
567.000000 0.086262
568.000000 0.086052
569.000000 0.085411
570.000000 0.084957
571.000000 0.084910
572.000000 0.084259
573.000000 0.084153
574.000000 0.083137
575.000000 0.082551
576.000000 0.082858
577.000000 0.083057
578.000000 0.083335
579.000000 0.080267
580.000000 0.079328
581.000000 0.079105
582.000000 0.078732
583.000000 0.079218
584.000000 0.080173
585.000000 0.080575
586.000000 0.080988
587.000000 0.080322
588.000000 0.080322
589.000000 0.081691
590.000000 0.082257
591.000000 0.084957
592.000000 0.086001
593.000000 0.084528
594.000000 0.083780
595.000000 0.083820
596.000000 0.082622
597.000000 0.083172
598.000000 0.083147
599.000000 0.082325
600.000000 0.083991
601.000000 0.084616
602.000000 0.083723
603.000000 0.084177
604.000000 0.083523
605.000000 0.084248
606.000000 0.084466
607.000000 0.085032
608.000000 0.084004
609.000000 0.085103
610.000000 0.085992
611.000000 0.085127
612.000000 0.083924
613.000000 0.082679
614.000000 0.082833
615.000000 0.082522
616.000000 0.082057
617.000000 0.081412
618.000000 0.081837
619.000000 0.082414
620.000000 0.082125
621.000000 0.081380
622.000000 0.081907
623.000000 0.082839
624.000000 0.083633
625.000000 0.083861
626.000000 0.084293
627.000000 0.083636
628.000000 0.083841
629.000000 0.084078
630.000000 0.084148
631.000000 0.084211
632.000000 0.084210
633.000000 0.082812
634.000000 0.083013
635.000000 0.083872
636.000000 0.083872
637.000000 0.083939
638.000000 0.083514
639.000000 0.082871
640.000000 0.083076
641.000000 0.083046
642.000000 0.083225
643.000000 0.082896
644.000000 0.083228
645.000000 0.083473
646.000000 0.083361
647.000000 0.082442
648.000000 0.082601
649.000000 0.082516
650.000000 0.083528
651.000000 0.082802
652.000000 0.079032
653.000000 0.079508
654.000000 0.079699
655.000000 0.080126
656.000000 0.079269
657.000000 0.079805
658.000000 0.080200
659.000000 0.079489
660.000000 0.080203
661.000000 0.080821
662.000000 0.080378
663.000000 0.080407
664.000000 0.080407
665.000000 0.080637
666.000000 0.081216
667.000000 0.081261
668.000000 0.081204
669.000000 0.081376
670.000000 0.080629
671.000000 0.080163
672.000000 0.080063
673.000000 0.079049
674.000000 0.079092
675.000000 0.078610
676.000000 0.078373
677.000000 0.083762
678.000000 0.084279
679.000000 0.085501
680.000000 0.085711
681.000000 0.085623
682.000000 0.085493
683.000000 0.086073
684.000000 0.086225
685.000000 0.086704
686.000000 0.086714
687.000000 0.086534
688.000000 0.086658
689.000000 0.086836
690.000000 0.087217
691.000000 0.087408
692.000000 0.087225
693.000000 0.087042
694.000000 0.088187
695.000000 0.088336
696.000000 0.088675
697.000000 0.088753
698.000000 0.088702
699.000000 0.088739
700.000000 0.089277
701.000000 0.089907
702.000000 0.089831
703.000000 0.089778
704.000000 0.089514
705.000000 0.089307
706.000000 0.089259
707.000000 0.089703
708.000000 0.090334
709.000000 0.088378
710.000000 0.088613
711.000000 0.087443
712.000000 0.087226
713.000000 0.086868
714.000000 0.087075
715.000000 0.087421
716.000000 0.086240
717.000000 0.086228
718.000000 0.086116
719.000000 0.085874
720.000000 0.085150
721.000000 0.085193
722.000000 0.085075
723.000000 0.085488
724.000000 0.087708
725.000000 0.087693
726.000000 0.087643
727.000000 0.087552
728.000000 0.087588
729.000000 0.090432
730.000000 0.090310
731.000000 0.090376
732.000000 0.090334
733.000000 0.090103
734.000000 0.090030
735.000000 0.089992
736.000000 0.091970
737.000000 0.092152
738.000000 0.091153
739.000000 0.091866
740.000000 0.092262
741.000000 0.093417
742.000000 0.092259
743.000000 0.092064
744.000000 0.092030
745.000000 0.091850
746.000000 0.091843
747.000000 0.091829
748.000000 0.092728
749.000000 0.093217
750.000000 0.093217
751.000000 0.093333
752.000000 0.092943
753.000000 0.092697
754.000000 0.092882
755.000000 0.093584
756.000000 0.094057
757.000000 0.094163
758.000000 0.094062
759.000000 0.093906
760.000000 0.093943
761.000000 0.093834
762.000000 0.093772
763.000000 0.094520
764.000000 0.093414
765.000000 0.093085
766.000000 0.093494
767.000000 0.093482
768.000000 0.091981
769.000000 0.092898
770.000000 0.092547
771.000000 0.091687
772.000000 0.091722
773.000000 0.093413
774.000000 0.094509
775.000000 0.094694
776.000000 0.094643
777.000000 0.094354
778.000000 0.094160
779.000000 0.094630
780.000000 0.094396
781.000000 0.094482
782.000000 0.094789
783.000000 0.094240
784.000000 0.094644
785.000000 0.094157
786.000000 0.093889
787.000000 0.093366
788.000000 0.093308
789.000000 0.093137
790.000000 0.092532
791.000000 0.092824
792.000000 0.093030
793.000000 0.092794
794.000000 0.093330
795.000000 0.093991
796.000000 0.092163
797.000000 0.092914
798.000000 0.093581
799.000000 0.093718
800.000000 0.093341
801.000000 0.093302
802.000000 0.093339
803.000000 0.092689
804.000000 0.092792
805.000000 0.094989
806.000000 0.095121
807.000000 0.095335
808.000000 0.093805
809.000000 0.094210
810.000000 0.094143
811.000000 0.095250
812.000000 0.095025
813.000000 0.094204
814.000000 0.094082
815.000000 0.093448
816.000000 0.093362
817.000000 0.093396
818.000000 0.093087
819.000000 0.093861
820.000000 0.093951
821.000000 0.094581
822.000000 0.094581
823.000000 0.094202
824.000000 0.093023
825.000000 0.093102
826.000000 0.094299
827.000000 0.093679
828.000000 0.093710
829.000000 0.093918
830.000000 0.096955
831.000000 0.096965
832.000000 0.096948
833.000000 0.096676
834.000000 0.097245
835.000000 0.097811
836.000000 0.098264
837.000000 0.098311
838.000000 0.097736
839.000000 0.096083
840.000000 0.095648
841.000000 0.095752
842.000000 0.096545
843.000000 0.096481
844.000000 0.096511
845.000000 0.095943
846.000000 0.095949
847.000000 0.096076
848.000000 0.096975
849.000000 0.096173
850.000000 0.096874
851.000000 0.096874
852.000000 0.096286
853.000000 0.096569
854.000000 0.098105
855.000000 0.097741
856.000000 0.097835
857.000000 0.097644
858.000000 0.097699
859.000000 0.097568
860.000000 0.096569
861.000000 0.096363
862.000000 0.096273
863.000000 0.095285
864.000000 0.095049
865.000000 0.095102
866.000000 0.095230
867.000000 0.095165
868.000000 0.095519
869.000000 0.095541
870.000000 0.094908
871.000000 0.095260
872.000000 0.094807
873.000000 0.095438
874.000000 0.095441
875.000000 0.095416
876.000000 0.095534
877.000000 0.095581
878.000000 0.095472
879.000000 0.095067
880.000000 0.094774
881.000000 0.094579
882.000000 0.094488
883.000000 0.094092
884.000000 0.093871
885.000000 0.094705
886.000000 0.093645
887.000000 0.093645
888.000000 0.094497
889.000000 0.093278
890.000000 0.093061
891.000000 0.093401
892.000000 0.093519
893.000000 0.092551
894.000000 0.092585
895.000000 0.092578
896.000000 0.092318
897.000000 0.092800
898.000000 0.092957
899.000000 0.093031
900.000000 0.092577
901.000000 0.092559
902.000000 0.092793
903.000000 0.092238
904.000000 0.092110
905.000000 0.092237
906.000000 0.092213
907.000000 0.092162
908.000000 0.090835
909.000000 0.091852
910.000000 0.091631
911.000000 0.092079
912.000000 0.091862
913.000000 0.091878
914.000000 0.092084
915.000000 0.092008
916.000000 0.091902
917.000000 0.092142
918.000000 0.092475
919.000000 0.092868
920.000000 0.092438
921.000000 0.092787
922.000000 0.092787
923.000000 0.093986
924.000000 0.093709
925.000000 0.093802
926.000000 0.092681
927.000000 0.092733
928.000000 0.092544
929.000000 0.093090
930.000000 0.093068
931.000000 0.094531
932.000000 0.094421
933.000000 0.094338
934.000000 0.094359
935.000000 0.094570
936.000000 0.094687
937.000000 0.095947
938.000000 0.095449
939.000000 0.095986
940.000000 0.095318
941.000000 0.095329
942.000000 0.095231
943.000000 0.094861
944.000000 0.095476
945.000000 0.095436
946.000000 0.094903
947.000000 0.095045
948.000000 0.094963
949.000000 0.094838
950.000000 0.095149
951.000000 0.095086
952.000000 0.096444
953.000000 0.097322
954.000000 0.097217
955.000000 0.096700
956.000000 0.096688
957.000000 0.096569
958.000000 0.096278
959.000000 0.096268
960.000000 0.096400
961.000000 0.095873
962.000000 0.095743
963.000000 0.095774
964.000000 0.095780
965.000000 0.095802
966.000000 0.095233
967.000000 0.094753
968.000000 0.094252
969.000000 0.094400
970.000000 0.092759
971.000000 0.093172
972.000000 0.092691
973.000000 0.092876
974.000000 0.092741
975.000000 0.092795
976.000000 0.092381
977.000000 0.092408
978.000000 0.093995
979.000000 0.093976
980.000000 0.093662
981.000000 0.093749
982.000000 0.094198
983.000000 0.093928
984.000000 0.093135
985.000000 0.093143
986.000000 0.093010
987.000000 0.092722
988.000000 0.092601
989.000000 0.092609
990.000000 0.092696
991.000000 0.095100
992.000000 0.094498
993.000000 0.094832
994.000000 0.094758
995.000000 0.094130
996.000000 0.094136
997.000000 0.093951
998.000000 0.093781
999.000000 0.092771
1000.000000 0.092490


==> Plots/VarIter_BatchSampleCount/inl_deviation_B32.dat <==
1.000000 1.459775
2.000000 1.459706
3.000000 1.459535
4.000000 1.459647
5.000000 1.325846
6.000000 0.416241
7.000000 0.167905
8.000000 0.703119
9.000000 1.266519
10.000000 1.451283
11.000000 2.168201
12.000000 2.620492
13.000000 3.030187
14.000000 2.875119
15.000000 3.604623
16.000000 6.057186
17.000000 3.756348
18.000000 3.725260
19.000000 1.488655
20.000000 1.614810
21.000000 1.603366
22.000000 1.572132
23.000000 1.349923
24.000000 1.003208
25.000000 1.028184
26.000000 1.196850
27.000000 1.200327
28.000000 1.261536
29.000000 1.079757
30.000000 1.036820
31.000000 1.020580
32.000000 1.026805
33.000000 1.107507
34.000000 1.366981
35.000000 1.108497
36.000000 1.118225
37.000000 0.661869
38.000000 0.843348
39.000000 0.849571
40.000000 0.804253
41.000000 0.883519
42.000000 0.885446
43.000000 0.834304
44.000000 0.820719
45.000000 0.820719
46.000000 0.818802
47.000000 0.638113
48.000000 0.621832
49.000000 0.505822
50.000000 0.528622
51.000000 0.583046
52.000000 0.622958
53.000000 0.586974
54.000000 0.603829
55.000000 0.571278
56.000000 0.354285
57.000000 0.354285
58.000000 0.351578
59.000000 0.349165
60.000000 0.355958
61.000000 0.403526
62.000000 0.411159
63.000000 0.414988
64.000000 0.407874
65.000000 0.407411
66.000000 0.374666
67.000000 0.359356
68.000000 0.359356
69.000000 0.305002
70.000000 0.330112
71.000000 0.245324
72.000000 0.244615
73.000000 0.174758
74.000000 0.169803
75.000000 0.162654
76.000000 0.111919
77.000000 0.075047
78.000000 0.096398
79.000000 0.108777
80.000000 0.051963
81.000000 0.043940
82.000000 0.019634
83.000000 0.018614
84.000000 0.025418
85.000000 0.061538
86.000000 0.043548
87.000000 0.084576
88.000000 0.096142
89.000000 0.036880
90.000000 0.018869
91.000000 0.018869
92.000000 0.034266
93.000000 0.036742
94.000000 0.002466
95.000000 0.002570
96.000000 0.002570
97.000000 0.002953
98.000000 0.003192
99.000000 0.003192
100.000000 0.009790
101.000000 0.007995
102.000000 0.008223
103.000000 0.008204
104.000000 0.003173
105.000000 0.012170
106.000000 0.007270
107.000000 0.009451
108.000000 0.006433
109.000000 0.005852
110.000000 0.002768
111.000000 0.005939
112.000000 0.013535
113.000000 0.010212
114.000000 0.006040
115.000000 0.004745
116.000000 0.013389
117.000000 0.014632
118.000000 0.014632
119.000000 0.018637
120.000000 0.006999
121.000000 0.037036
122.000000 0.031819
123.000000 0.015610
124.000000 0.011300
125.000000 0.012084
126.000000 0.017236
127.000000 0.010382
128.000000 0.019837
129.000000 0.033110
130.000000 0.033577
131.000000 0.022546
132.000000 0.017030
133.000000 0.029443
134.000000 0.018109
135.000000 0.010738
136.000000 0.008994
137.000000 0.008552
138.000000 0.007156
139.000000 0.009906
140.000000 0.006740
141.000000 0.000870
142.000000 0.054023
143.000000 0.046237
144.000000 0.045960
145.000000 0.029613
146.000000 0.020902
147.000000 0.019438
148.000000 0.010067
149.000000 0.013358
150.000000 0.013358
151.000000 0.024199
152.000000 0.028819
153.000000 0.026148
154.000000 0.026991
155.000000 0.027351
156.000000 0.032049
157.000000 0.034054
158.000000 0.039169
159.000000 0.046513
160.000000 0.043364
161.000000 0.050883
162.000000 0.048127
163.000000 0.043732
164.000000 0.039954
165.000000 0.039179
166.000000 0.033436
167.000000 0.029445
168.000000 0.036292
169.000000 0.050306
170.000000 0.052151
171.000000 0.052110
172.000000 0.062925
173.000000 0.062279
174.000000 0.053256
175.000000 0.053776
176.000000 0.063382
177.000000 0.084035
178.000000 0.078550
179.000000 0.078354
180.000000 0.080068
181.000000 0.089580
182.000000 0.063489
183.000000 0.059832
184.000000 0.055135
185.000000 0.045853
186.000000 0.047675
187.000000 0.026169
188.000000 0.023708
189.000000 0.023445
190.000000 0.021600
191.000000 0.016626
192.000000 0.016626
193.000000 0.017596
194.000000 0.014659
195.000000 0.014305
196.000000 0.009997
197.000000 0.011164
198.000000 0.026329
199.000000 0.037881
200.000000 0.034775
201.000000 0.025629
202.000000 0.026818
203.000000 0.026705
204.000000 0.008125
205.000000 0.008125
206.000000 0.007817
207.000000 0.009205
208.000000 0.011339
209.000000 0.004550
210.000000 0.011201
211.000000 0.013557
212.000000 0.012880
213.000000 0.015493
214.000000 0.015591
215.000000 0.029008
216.000000 0.027458
217.000000 0.031525
218.000000 0.028401
219.000000 0.027012
220.000000 0.029087
221.000000 0.039478
222.000000 0.041447
223.000000 0.038661
224.000000 0.039447
225.000000 0.040167
226.000000 0.034748
227.000000 0.032554
228.000000 0.025380
229.000000 0.026889
230.000000 0.025603
231.000000 0.026671
232.000000 0.034386
233.000000 0.034386
234.000000 0.041015
235.000000 0.039718
236.000000 0.034247
237.000000 0.034821
238.000000 0.036957
239.000000 0.037190
240.000000 0.044077
241.000000 0.044930
242.000000 0.040472
243.000000 0.042579
244.000000 0.053063
245.000000 0.051280
246.000000 0.053420
247.000000 0.049511
248.000000 0.040956
249.000000 0.039709
250.000000 0.039023
251.000000 0.038761
252.000000 0.027800
253.000000 0.026146
254.000000 0.027170
255.000000 0.029117
256.000000 0.029117
257.000000 0.030828
258.000000 0.025279
259.000000 0.026567
260.000000 0.024724
261.000000 0.027337
262.000000 0.021861
263.000000 0.020559
264.000000 0.019902
265.000000 0.020016
266.000000 0.019404
267.000000 0.029081
268.000000 0.038758
269.000000 0.038758
270.000000 0.037996
271.000000 0.040225
272.000000 0.041462
273.000000 0.035996
274.000000 0.033833
275.000000 0.034224
276.000000 0.034471
277.000000 0.034912
278.000000 0.035884
279.000000 0.039566
280.000000 0.039012
281.000000 0.039599
282.000000 0.039533
283.000000 0.040579
284.000000 0.039053
285.000000 0.041552
286.000000 0.042491
287.000000 0.047398
288.000000 0.046247
289.000000 0.046247
290.000000 0.044130
291.000000 0.049045
292.000000 0.048560
293.000000 0.046309
294.000000 0.043481
295.000000 0.048327
296.000000 0.046981
297.000000 0.047943
298.000000 0.048371
299.000000 0.044381
300.000000 0.041045
301.000000 0.044270
302.000000 0.045793
303.000000 0.052192
304.000000 0.051436
305.000000 0.048502
306.000000 0.048347
307.000000 0.048878
308.000000 0.048548
309.000000 0.045757
310.000000 0.044722
311.000000 0.046592
312.000000 0.047266
313.000000 0.054203
314.000000 0.051634
315.000000 0.049564
316.000000 0.048094
317.000000 0.048272
318.000000 0.049223
319.000000 0.046702
320.000000 0.045464
321.000000 0.048360
322.000000 0.047262
323.000000 0.042214
324.000000 0.029640
325.000000 0.029815
326.000000 0.029815
327.000000 0.031169
328.000000 0.036116
329.000000 0.025770
330.000000 0.029847
331.000000 0.028774
332.000000 0.021927
333.000000 0.021049
334.000000 0.034331
335.000000 0.034331
336.000000 0.032173
337.000000 0.031880
338.000000 0.033619
339.000000 0.037063
340.000000 0.037368
341.000000 0.037825
342.000000 0.032545
343.000000 0.032095
344.000000 0.031901
345.000000 0.024829
346.000000 0.028331
347.000000 0.028193
348.000000 0.026104
349.000000 0.021382
350.000000 0.021604
351.000000 0.021800
352.000000 0.019301
353.000000 0.017140
354.000000 0.020399
355.000000 0.019732
356.000000 0.024001
357.000000 0.024431
358.000000 0.023429
359.000000 0.023850
360.000000 0.022287
361.000000 0.025496
362.000000 0.026037
363.000000 0.025802
364.000000 0.026720
365.000000 0.026441
366.000000 0.032602
367.000000 0.036918
368.000000 0.036462
369.000000 0.043752
370.000000 0.043637
371.000000 0.043326
372.000000 0.042882
373.000000 0.044740
374.000000 0.044611
375.000000 0.049664
376.000000 0.047184
377.000000 0.048280
378.000000 0.047996
379.000000 0.047996
380.000000 0.048690
381.000000 0.048972
382.000000 0.040000
383.000000 0.040056
384.000000 0.038880
385.000000 0.038466
386.000000 0.041439
387.000000 0.042709
388.000000 0.043599
389.000000 0.044342
390.000000 0.044342
391.000000 0.040097
392.000000 0.033881
393.000000 0.036060
394.000000 0.036060
395.000000 0.037753
396.000000 0.037952
397.000000 0.036132
398.000000 0.036867
399.000000 0.036636
400.000000 0.036796
401.000000 0.038517
402.000000 0.038965
403.000000 0.035582
404.000000 0.034106
405.000000 0.034554
406.000000 0.032028
407.000000 0.029870
408.000000 0.037652
409.000000 0.039902
410.000000 0.039106
411.000000 0.039829
412.000000 0.039757
413.000000 0.037422
414.000000 0.034669
415.000000 0.036070
416.000000 0.035503
417.000000 0.039154
418.000000 0.037148
419.000000 0.037148
420.000000 0.034433
421.000000 0.034890
422.000000 0.034963
423.000000 0.034725
424.000000 0.035006
425.000000 0.032239
426.000000 0.032671
427.000000 0.033405
428.000000 0.027786
429.000000 0.028041
430.000000 0.028835
431.000000 0.026244
432.000000 0.023834
433.000000 0.027037
434.000000 0.024948
435.000000 0.026635
436.000000 0.027115
437.000000 0.027138
438.000000 0.028229
439.000000 0.028737
440.000000 0.028549
441.000000 0.028316
442.000000 0.027111
443.000000 0.030055
444.000000 0.033796
445.000000 0.035745
446.000000 0.036194
447.000000 0.038252
448.000000 0.038320
449.000000 0.049199
450.000000 0.048264
451.000000 0.049729
452.000000 0.050694
453.000000 0.052269
454.000000 0.053099
455.000000 0.057401
456.000000 0.057265
457.000000 0.057212
458.000000 0.057425
459.000000 0.056121
460.000000 0.054822
461.000000 0.053438
462.000000 0.054152
463.000000 0.054152
464.000000 0.051165
465.000000 0.051165
466.000000 0.051641
467.000000 0.051469
468.000000 0.052534
469.000000 0.052534
470.000000 0.053247
471.000000 0.053727
472.000000 0.052153
473.000000 0.052410
474.000000 0.048865
475.000000 0.051827
476.000000 0.052302
477.000000 0.052037
478.000000 0.051360
479.000000 0.051360
480.000000 0.052010
481.000000 0.049852
482.000000 0.048856
483.000000 0.052152
484.000000 0.054816
485.000000 0.054478
486.000000 0.054630
487.000000 0.055982
488.000000 0.056149
489.000000 0.055910
490.000000 0.055992
491.000000 0.056947
492.000000 0.056947
493.000000 0.057081
494.000000 0.056509
495.000000 0.053107
496.000000 0.053981
497.000000 0.052045
498.000000 0.052045
499.000000 0.053351
500.000000 0.053351
501.000000 0.054991
502.000000 0.054034
503.000000 0.050794
504.000000 0.052226
505.000000 0.051641
506.000000 0.048562
507.000000 0.048976
508.000000 0.052555
509.000000 0.051683
510.000000 0.050076
511.000000 0.052798
512.000000 0.054778
513.000000 0.054470
514.000000 0.053842
515.000000 0.053104
516.000000 0.053983
517.000000 0.051439
518.000000 0.051897
519.000000 0.052872
520.000000 0.052571
521.000000 0.052332
522.000000 0.052332
523.000000 0.050596
524.000000 0.050019
525.000000 0.049682
526.000000 0.049359
527.000000 0.048352
528.000000 0.048352
529.000000 0.049789
530.000000 0.049559
531.000000 0.050259
532.000000 0.052474
533.000000 0.052474
534.000000 0.053981
535.000000 0.054965
536.000000 0.054965
537.000000 0.054965
538.000000 0.056437
539.000000 0.053743
540.000000 0.054303
541.000000 0.054483
542.000000 0.052619
543.000000 0.052619
544.000000 0.057195
545.000000 0.057223
546.000000 0.058782
547.000000 0.061704
548.000000 0.060669
549.000000 0.060982
550.000000 0.059735
551.000000 0.057495
552.000000 0.055103
553.000000 0.054411
554.000000 0.052932
555.000000 0.054031
556.000000 0.058282
557.000000 0.058394
558.000000 0.052464
559.000000 0.050304
560.000000 0.050304
561.000000 0.048265
562.000000 0.047866
563.000000 0.047866
564.000000 0.048183
565.000000 0.049647
566.000000 0.049301
567.000000 0.046897
568.000000 0.050147
569.000000 0.048728
570.000000 0.047913
571.000000 0.051292
572.000000 0.050843
573.000000 0.050881
574.000000 0.051259
575.000000 0.051476
576.000000 0.052391
577.000000 0.052238
578.000000 0.052103
579.000000 0.051574
580.000000 0.051739
581.000000 0.050183
582.000000 0.051102
583.000000 0.050306
584.000000 0.048370
585.000000 0.051101
586.000000 0.053859
587.000000 0.053115
588.000000 0.054249
589.000000 0.054157
590.000000 0.053046
591.000000 0.052958
592.000000 0.050108
593.000000 0.050690
594.000000 0.051692
595.000000 0.051413
596.000000 0.052730
597.000000 0.052016
598.000000 0.053976
599.000000 0.055047
600.000000 0.055284
601.000000 0.052527
602.000000 0.052298
603.000000 0.052000
604.000000 0.052155
605.000000 0.048420
606.000000 0.048596
607.000000 0.045861
608.000000 0.046067
609.000000 0.045921
610.000000 0.042692
611.000000 0.042076
612.000000 0.042898
613.000000 0.043152
614.000000 0.042636
615.000000 0.042636
616.000000 0.043434
617.000000 0.042739
618.000000 0.043690
619.000000 0.044755
620.000000 0.045790
621.000000 0.046558
622.000000 0.044331
623.000000 0.044648
624.000000 0.044959
625.000000 0.045074
626.000000 0.044658
627.000000 0.043235
628.000000 0.044942
629.000000 0.044376
630.000000 0.044551
631.000000 0.042094
632.000000 0.038580
633.000000 0.038408
634.000000 0.038274
635.000000 0.036341
636.000000 0.036273
637.000000 0.036273
638.000000 0.034010
639.000000 0.035891
640.000000 0.038733
641.000000 0.037743
642.000000 0.038453
643.000000 0.038442
644.000000 0.041145
645.000000 0.039573
646.000000 0.042237
647.000000 0.042872
648.000000 0.042392
649.000000 0.042504
650.000000 0.042858
651.000000 0.042718
652.000000 0.042560
653.000000 0.041649
654.000000 0.042135
655.000000 0.041940
656.000000 0.035690
657.000000 0.036460
658.000000 0.036523
659.000000 0.036523
660.000000 0.036310
661.000000 0.029586
662.000000 0.027283
663.000000 0.027006
664.000000 0.025317
665.000000 0.025048
666.000000 0.025455
667.000000 0.025802
668.000000 0.024649
669.000000 0.024526
670.000000 0.024092
671.000000 0.022523
672.000000 0.022546
673.000000 0.023372
674.000000 0.024983
675.000000 0.026566
676.000000 0.026432
677.000000 0.026643
678.000000 0.027804
679.000000 0.028876
680.000000 0.028906
681.000000 0.030184
682.000000 0.031994
683.000000 0.032144
684.000000 0.032353
685.000000 0.031666
686.000000 0.031666
687.000000 0.032209
688.000000 0.030951
689.000000 0.030577
690.000000 0.028318
691.000000 0.028467
692.000000 0.028483
693.000000 0.028047
694.000000 0.028103
695.000000 0.027685
696.000000 0.028114
697.000000 0.027903
698.000000 0.026959
699.000000 0.027090
700.000000 0.026932
701.000000 0.026935
702.000000 0.029966
703.000000 0.028411
704.000000 0.027962
705.000000 0.029209
706.000000 0.030655
707.000000 0.031379
708.000000 0.032619
709.000000 0.030237
710.000000 0.030064
711.000000 0.030676
712.000000 0.031201
713.000000 0.031201
714.000000 0.031304
715.000000 0.030115
716.000000 0.030482
717.000000 0.030709
718.000000 0.030709
719.000000 0.028659
720.000000 0.027660
721.000000 0.028314
722.000000 0.028119
723.000000 0.027524
724.000000 0.021369
725.000000 0.021460
726.000000 0.021899
727.000000 0.021899
728.000000 0.021718
729.000000 0.021870
730.000000 0.022632
731.000000 0.022812
732.000000 0.022961
733.000000 0.021283
734.000000 0.025123
735.000000 0.024548
736.000000 0.026211
737.000000 0.025944
738.000000 0.026238
739.000000 0.025569
740.000000 0.026746
741.000000 0.026357
742.000000 0.022456
743.000000 0.024290
744.000000 0.022357
745.000000 0.022357
746.000000 0.022264
747.000000 0.022840
748.000000 0.020149
749.000000 0.020306
750.000000 0.021023
751.000000 0.021582
752.000000 0.022186
753.000000 0.025440
754.000000 0.025754
755.000000 0.026642
756.000000 0.024568
757.000000 0.024576
758.000000 0.024576
759.000000 0.023902
760.000000 0.021996
761.000000 0.022224
762.000000 0.022755
763.000000 0.021826
764.000000 0.022023
765.000000 0.021922
766.000000 0.021286
767.000000 0.021230
768.000000 0.022866
769.000000 0.023572
770.000000 0.023779
771.000000 0.023247
772.000000 0.021249
773.000000 0.020262
774.000000 0.020124
775.000000 0.021131
776.000000 0.021709
777.000000 0.021460
778.000000 0.020855
779.000000 0.022003
780.000000 0.020882
781.000000 0.018522
782.000000 0.018705
783.000000 0.018920
784.000000 0.019465
785.000000 0.019015
786.000000 0.019318
787.000000 0.019318
788.000000 0.019348
789.000000 0.020742
790.000000 0.020169
791.000000 0.020196
792.000000 0.022032
793.000000 0.022133
794.000000 0.021899
795.000000 0.021899
796.000000 0.021791
797.000000 0.025638
798.000000 0.026696
799.000000 0.029271
800.000000 0.029423
801.000000 0.029228
802.000000 0.029252
803.000000 0.027302
804.000000 0.027958
805.000000 0.027549
806.000000 0.028983
807.000000 0.029756
808.000000 0.029540
809.000000 0.030166
810.000000 0.029947
811.000000 0.030380
812.000000 0.030649
813.000000 0.029751
814.000000 0.026253
815.000000 0.026033
816.000000 0.025822
817.000000 0.024720
818.000000 0.025219
819.000000 0.026346
820.000000 0.027358
821.000000 0.026369
822.000000 0.026446
823.000000 0.026615
824.000000 0.026543
825.000000 0.026103
826.000000 0.026075
827.000000 0.030566
828.000000 0.030566
829.000000 0.031101
830.000000 0.031689
831.000000 0.031718
832.000000 0.032121
833.000000 0.030037
834.000000 0.028972
835.000000 0.027963
836.000000 0.027963
837.000000 0.026243
838.000000 0.029033
839.000000 0.029352
840.000000 0.029741
841.000000 0.027606
842.000000 0.026132
843.000000 0.025934
844.000000 0.026325
845.000000 0.025786
846.000000 0.025973
847.000000 0.026022
848.000000 0.026855
849.000000 0.026389
850.000000 0.022533
851.000000 0.022702
852.000000 0.022507
853.000000 0.023876
854.000000 0.024397
855.000000 0.025583
856.000000 0.027645
857.000000 0.027638
858.000000 0.028104
859.000000 0.028104
860.000000 0.026800
861.000000 0.026175
862.000000 0.024992
863.000000 0.024793
864.000000 0.025443
865.000000 0.025674
866.000000 0.023514
867.000000 0.023913
868.000000 0.023410
869.000000 0.024360
870.000000 0.024302
871.000000 0.024332
872.000000 0.025421
873.000000 0.025421
874.000000 0.026430
875.000000 0.025977
876.000000 0.025718
877.000000 0.024024
878.000000 0.023334
879.000000 0.022630
880.000000 0.021688
881.000000 0.023057
882.000000 0.021904
883.000000 0.022191
884.000000 0.023897
885.000000 0.023866
886.000000 0.022920
887.000000 0.022991
888.000000 0.020946
889.000000 0.020897
890.000000 0.020588
891.000000 0.020959
892.000000 0.020521
893.000000 0.019425
894.000000 0.019425
895.000000 0.020365
896.000000 0.023872
897.000000 0.024031
898.000000 0.023853
899.000000 0.022973
900.000000 0.022975
901.000000 0.022484
902.000000 0.023384
903.000000 0.022654
904.000000 0.023080
905.000000 0.023299
906.000000 0.027882
907.000000 0.028286
908.000000 0.027642
909.000000 0.027642
910.000000 0.027252
911.000000 0.027364
912.000000 0.029617
913.000000 0.029500
914.000000 0.029499
915.000000 0.029124
916.000000 0.028968
917.000000 0.030001
918.000000 0.030676
919.000000 0.030978
920.000000 0.031409
921.000000 0.031128
922.000000 0.030694
923.000000 0.029620
924.000000 0.029620
925.000000 0.030517
926.000000 0.030968
927.000000 0.031576
928.000000 0.032739
929.000000 0.032658
930.000000 0.033213
931.000000 0.033954
932.000000 0.034520
933.000000 0.034671
934.000000 0.035658
935.000000 0.035762
936.000000 0.038275
937.000000 0.038218
938.000000 0.038330
939.000000 0.038897
940.000000 0.039140
941.000000 0.038360
942.000000 0.038649
943.000000 0.040134
944.000000 0.041184
945.000000 0.041039
946.000000 0.042458
947.000000 0.041789
948.000000 0.041686
949.000000 0.041501
950.000000 0.040611
951.000000 0.043431
952.000000 0.042443
953.000000 0.043983
954.000000 0.045035
955.000000 0.044883
956.000000 0.044378
957.000000 0.043504
958.000000 0.043565
959.000000 0.043126
960.000000 0.043126
961.000000 0.044231
962.000000 0.043154
963.000000 0.043020
964.000000 0.042737
965.000000 0.040902
966.000000 0.040396
967.000000 0.039215
968.000000 0.039484
969.000000 0.039336
970.000000 0.039500
971.000000 0.039438
972.000000 0.039438
973.000000 0.039074
974.000000 0.039753
975.000000 0.040827
976.000000 0.041222
977.000000 0.040265
978.000000 0.040468
979.000000 0.040715
980.000000 0.040745
981.000000 0.040974
982.000000 0.040624
983.000000 0.042182
984.000000 0.041225
985.000000 0.045263
986.000000 0.043478
987.000000 0.045749
988.000000 0.047620
989.000000 0.047400
990.000000 0.046517
991.000000 0.046517
992.000000 0.043578
993.000000 0.044274
994.000000 0.044496
995.000000 0.044845
996.000000 0.044434
997.000000 0.044169
998.000000 0.044169
999.000000 0.043942
1000.000000 0.043797


==> Plots/VarIter_BatchSampleCount/inl_deviation_B64.dat <==
1.000000 1.710844
2.000000 1.710818
3.000000 1.668748
4.000000 1.460060
5.000000 1.460286
6.000000 0.105206
7.000000 1.049667
8.000000 2.002740
9.000000 2.623625
10.000000 3.296954
11.000000 3.752449
12.000000 4.456321
13.000000 5.231238
14.000000 5.273602
15.000000 6.027723
16.000000 10.521457
17.000000 6.989452
18.000000 6.863049
19.000000 3.299536
20.000000 3.159952
21.000000 3.210810
22.000000 3.161336
23.000000 3.011398
24.000000 2.963373
25.000000 3.030485
26.000000 3.051651
27.000000 3.090060
28.000000 3.099592
29.000000 3.125791
30.000000 3.192723
31.000000 2.865578
32.000000 2.812492
33.000000 3.064434
34.000000 2.880460
35.000000 2.622099
36.000000 2.848282
37.000000 1.835375
38.000000 1.831228
39.000000 1.790543
40.000000 1.326951
41.000000 1.302985
42.000000 1.275021
43.000000 0.945303
44.000000 0.992891
45.000000 0.988858
46.000000 0.925395
47.000000 0.869019
48.000000 0.738853
49.000000 0.771080
50.000000 0.731342
51.000000 0.561995
52.000000 0.519693
53.000000 0.517498
54.000000 0.536925
55.000000 0.604564
56.000000 0.567182
57.000000 0.505598
58.000000 0.516555
59.000000 0.569774
60.000000 0.560623
61.000000 0.567551
62.000000 0.541873
63.000000 0.559792
64.000000 0.565084
65.000000 0.633649
66.000000 0.568112
67.000000 0.566881
68.000000 0.571748
69.000000 0.553522
70.000000 0.571964
71.000000 0.428243
72.000000 0.427205
73.000000 0.397109
74.000000 0.466097
75.000000 0.459850
76.000000 0.466212
77.000000 0.434715
78.000000 0.474499
79.000000 0.472217
80.000000 0.481948
81.000000 0.473826
82.000000 0.470265
83.000000 0.364179
84.000000 0.349793
85.000000 0.330597
86.000000 0.333744
87.000000 0.286235
88.000000 0.288415
89.000000 0.295802
90.000000 0.295802
91.000000 0.274666
92.000000 0.258126
93.000000 0.259117
94.000000 0.257768
95.000000 0.264748
96.000000 0.253960
97.000000 0.255895
98.000000 0.252366
99.000000 0.193778
100.000000 0.189211
101.000000 0.171119
102.000000 0.153542
103.000000 0.148493
104.000000 0.146602
105.000000 0.149661
106.000000 0.130496
107.000000 0.135077
108.000000 0.145462
109.000000 0.136576
110.000000 0.117240
111.000000 0.136937
112.000000 0.126864
113.000000 0.121883
114.000000 0.123027
115.000000 0.085923
116.000000 0.100786
117.000000 0.105104
118.000000 0.087003
119.000000 0.091185
120.000000 0.092398
121.000000 0.079894
122.000000 0.075640
123.000000 0.092301
124.000000 0.096767
125.000000 0.082216
126.000000 0.089729
127.000000 0.075564
128.000000 0.084985
129.000000 0.096567
130.000000 0.100635
131.000000 0.098994
132.000000 0.096185
133.000000 0.115282
134.000000 0.100583
135.000000 0.097174
136.000000 0.097929
137.000000 0.098852
138.000000 0.116291
139.000000 0.107741
140.000000 0.102467
141.000000 0.123819
142.000000 0.099516
143.000000 0.077755
144.000000 0.079821
145.000000 0.082946
146.000000 0.075798
147.000000 0.067539
148.000000 0.060496
149.000000 0.063330
150.000000 0.077410
151.000000 0.081108
152.000000 0.073170
153.000000 0.055484
154.000000 0.071001
155.000000 0.082899
156.000000 0.069466
157.000000 0.063564
158.000000 0.073480
159.000000 0.072098
160.000000 0.075391
161.000000 0.077068
162.000000 0.077556
163.000000 0.079524
164.000000 0.070897
165.000000 0.054561
166.000000 0.065466
167.000000 0.059416
168.000000 0.056557
169.000000 0.055836
170.000000 0.053919
171.000000 0.055369
172.000000 0.055369
173.000000 0.041328
174.000000 0.031856
175.000000 0.016268
176.000000 0.013819
177.000000 0.015506
178.000000 0.013516
179.000000 0.016479
180.000000 0.023075
181.000000 0.014266
182.000000 0.024458
183.000000 0.023215
184.000000 0.023215
185.000000 0.013905
186.000000 0.017161
187.000000 0.017003
188.000000 0.004301
189.000000 0.002905
190.000000 0.013403
191.000000 0.014366
192.000000 0.013452
193.000000 0.012654
194.000000 0.012612
195.000000 0.010792
196.000000 0.003487
197.000000 0.002559
198.000000 0.005531
199.000000 0.020707
200.000000 0.025741
201.000000 0.028238
202.000000 0.025735
203.000000 0.029355
204.000000 0.035126
205.000000 0.042704
206.000000 0.039105
207.000000 0.039353
208.000000 0.042346
209.000000 0.036384
210.000000 0.035611
211.000000 0.035611
212.000000 0.029299
213.000000 0.029299
214.000000 0.026258
215.000000 0.029956
216.000000 0.026136
217.000000 0.024541
218.000000 0.007154
219.000000 0.008289
220.000000 0.002341
221.000000 0.002301
222.000000 0.002509
223.000000 0.007459
224.000000 0.011765
225.000000 0.007426
226.000000 0.006826
227.000000 0.000951
228.000000 0.006520
229.000000 0.003702
230.000000 0.007197
231.000000 0.005175
232.000000 0.009723
233.000000 0.027770
234.000000 0.022993
235.000000 0.022546
236.000000 0.007886
237.000000 0.009698
238.000000 0.007842
239.000000 0.021267
240.000000 0.021724
241.000000 0.022137
242.000000 0.020892
243.000000 0.027855
244.000000 0.026361
245.000000 0.014297
246.000000 0.015521
247.000000 0.015203
248.000000 0.032861
249.000000 0.031562
250.000000 0.039889
251.000000 0.037872
252.000000 0.036805
253.000000 0.032489
254.000000 0.038714
255.000000 0.040172
256.000000 0.041969
257.000000 0.040905
258.000000 0.034457
259.000000 0.041536
260.000000 0.041831
261.000000 0.042989
262.000000 0.038767
263.000000 0.035303
264.000000 0.039267
265.000000 0.038708
266.000000 0.033749
267.000000 0.033699
268.000000 0.045689
269.000000 0.048677
270.000000 0.037327
271.000000 0.036679
272.000000 0.033436
273.000000 0.033922
274.000000 0.032611
275.000000 0.033458
276.000000 0.029625
277.000000 0.029625
278.000000 0.027204
279.000000 0.025854
280.000000 0.026488
281.000000 0.032508
282.000000 0.026907
283.000000 0.032640
284.000000 0.033650
285.000000 0.033264
286.000000 0.031991
287.000000 0.024720
288.000000 0.026460
289.000000 0.027810
290.000000 0.030883
291.000000 0.030987
292.000000 0.028427
293.000000 0.028111
294.000000 0.036000
295.000000 0.035443
296.000000 0.039358
297.000000 0.042549
298.000000 0.036430
299.000000 0.036866
300.000000 0.032195
301.000000 0.030715
302.000000 0.029449
303.000000 0.029095
304.000000 0.032801
305.000000 0.033005
306.000000 0.044263
307.000000 0.044000
308.000000 0.042359
309.000000 0.037194
310.000000 0.029786
311.000000 0.037385
312.000000 0.038198
313.000000 0.040274
314.000000 0.026719
315.000000 0.028105
316.000000 0.026419
317.000000 0.027737
318.000000 0.036083
319.000000 0.039463
320.000000 0.039463
321.000000 0.040222
322.000000 0.040217
323.000000 0.038900
324.000000 0.040977
325.000000 0.040139
326.000000 0.039044
327.000000 0.040052
328.000000 0.038303
329.000000 0.039545
330.000000 0.040053
331.000000 0.038767
332.000000 0.035731
333.000000 0.037630
334.000000 0.038252
335.000000 0.039806
336.000000 0.044436
337.000000 0.050713
338.000000 0.050748
339.000000 0.050069
340.000000 0.047741
341.000000 0.049416
342.000000 0.046791
343.000000 0.044864
344.000000 0.046289
345.000000 0.048353
346.000000 0.057464
347.000000 0.055818
348.000000 0.055286
349.000000 0.050619
350.000000 0.045154
351.000000 0.042445
352.000000 0.045442
353.000000 0.047021
354.000000 0.039182
355.000000 0.037952
356.000000 0.039322
357.000000 0.041638
358.000000 0.045781
359.000000 0.046034
360.000000 0.046145
361.000000 0.048631
362.000000 0.049735
363.000000 0.048553
364.000000 0.051288
365.000000 0.050641
366.000000 0.050920
367.000000 0.048413
368.000000 0.048972
369.000000 0.043530
370.000000 0.043583
371.000000 0.043583
372.000000 0.043120
373.000000 0.042201
374.000000 0.060916
375.000000 0.064063
376.000000 0.072704
377.000000 0.070803
378.000000 0.069135
379.000000 0.069438
380.000000 0.069933
381.000000 0.071825
382.000000 0.070095
383.000000 0.069219
384.000000 0.066505
385.000000 0.064219
386.000000 0.063925
387.000000 0.072068
388.000000 0.075765
389.000000 0.075074
390.000000 0.075709
391.000000 0.076564
392.000000 0.077108
393.000000 0.075157
394.000000 0.077391
395.000000 0.076962
396.000000 0.075808
397.000000 0.075951
398.000000 0.080429
399.000000 0.084114
400.000000 0.085879
401.000000 0.083721
402.000000 0.081873
403.000000 0.085057
404.000000 0.084383
405.000000 0.084610
406.000000 0.072952
407.000000 0.070802
408.000000 0.067477
409.000000 0.066591
410.000000 0.066722
411.000000 0.066491
412.000000 0.066116
413.000000 0.072648
414.000000 0.073987
415.000000 0.076698
416.000000 0.077535
417.000000 0.075372
418.000000 0.070013
419.000000 0.067289
420.000000 0.067221
421.000000 0.066153
422.000000 0.069549
423.000000 0.069721
424.000000 0.068662
425.000000 0.070050
426.000000 0.068806
427.000000 0.069363
428.000000 0.068791
429.000000 0.075026
430.000000 0.074549
431.000000 0.074184
432.000000 0.080599
433.000000 0.082272
434.000000 0.083711
435.000000 0.083532
436.000000 0.089933
437.000000 0.088427
438.000000 0.086025
439.000000 0.086493
440.000000 0.086947
441.000000 0.086747
442.000000 0.082331
443.000000 0.084616
444.000000 0.084345
445.000000 0.084720
446.000000 0.083295
447.000000 0.083295
448.000000 0.088615
449.000000 0.090382
450.000000 0.090553
451.000000 0.093280
452.000000 0.093144
453.000000 0.100265
454.000000 0.097964
455.000000 0.098112
456.000000 0.098013
457.000000 0.097852
458.000000 0.098366
459.000000 0.097964
460.000000 0.098643
461.000000 0.097203
462.000000 0.095470
463.000000 0.094892
464.000000 0.094796
465.000000 0.093699
466.000000 0.091735
467.000000 0.091735
468.000000 0.091789
469.000000 0.093264
470.000000 0.095916
471.000000 0.096157
472.000000 0.091921
473.000000 0.092646
474.000000 0.091742
475.000000 0.090400
476.000000 0.087082
477.000000 0.086967
478.000000 0.086083
479.000000 0.084363
480.000000 0.083137
481.000000 0.084120
482.000000 0.082851
483.000000 0.083775
484.000000 0.083545
485.000000 0.084878
486.000000 0.081604
487.000000 0.081604
488.000000 0.082109
489.000000 0.081899
490.000000 0.082786
491.000000 0.081101
492.000000 0.080992
493.000000 0.081688
494.000000 0.077527
495.000000 0.081982
496.000000 0.089024
497.000000 0.085652
498.000000 0.083962
499.000000 0.083991
500.000000 0.083636
501.000000 0.083152
502.000000 0.085176
503.000000 0.086395
504.000000 0.090942
505.000000 0.090506
506.000000 0.087716
507.000000 0.086971
508.000000 0.086253
509.000000 0.085669
510.000000 0.086376
511.000000 0.086376
512.000000 0.085438
513.000000 0.085886
514.000000 0.084605
515.000000 0.083130
516.000000 0.083263
517.000000 0.081196
518.000000 0.081613
519.000000 0.082301
520.000000 0.082458
521.000000 0.081710
522.000000 0.082779
523.000000 0.082040
524.000000 0.082204
525.000000 0.082224
526.000000 0.082265
527.000000 0.081830
528.000000 0.083526
529.000000 0.075963
530.000000 0.074872
531.000000 0.074961
532.000000 0.077353
533.000000 0.075317
534.000000 0.075157
535.000000 0.074779
536.000000 0.074636
537.000000 0.074088
538.000000 0.073673
539.000000 0.075683
540.000000 0.078343
541.000000 0.078828
542.000000 0.077934
543.000000 0.074979
544.000000 0.075155
545.000000 0.079332
546.000000 0.082328
547.000000 0.081707
548.000000 0.081208
549.000000 0.079561
550.000000 0.079873
551.000000 0.079927
552.000000 0.075629
553.000000 0.073991
554.000000 0.072920
555.000000 0.074043
556.000000 0.073028
557.000000 0.072705
558.000000 0.072328
559.000000 0.074634
560.000000 0.075566
561.000000 0.077248
562.000000 0.076859
563.000000 0.076306
564.000000 0.075046
565.000000 0.075949
566.000000 0.075847
567.000000 0.075693
568.000000 0.075891
569.000000 0.075337
570.000000 0.075388
571.000000 0.075286
572.000000 0.075263
573.000000 0.075093
574.000000 0.074108
575.000000 0.075490
576.000000 0.074675
577.000000 0.075264
578.000000 0.078377
579.000000 0.079237
580.000000 0.080836
581.000000 0.080044
582.000000 0.081571
583.000000 0.082172
584.000000 0.079001
585.000000 0.079001
586.000000 0.088971
587.000000 0.088892
588.000000 0.089814
589.000000 0.088647
590.000000 0.088488
591.000000 0.086214
592.000000 0.085550
593.000000 0.086949
594.000000 0.085963
595.000000 0.085854
596.000000 0.085795
597.000000 0.086513
598.000000 0.086136
599.000000 0.086106
600.000000 0.086955
601.000000 0.086730
602.000000 0.085635
603.000000 0.086343
604.000000 0.088723
605.000000 0.090491
606.000000 0.091486
607.000000 0.091274
608.000000 0.092729
609.000000 0.094352
610.000000 0.093804
611.000000 0.092857
612.000000 0.092893
613.000000 0.092354
614.000000 0.091642
615.000000 0.090947
616.000000 0.090715
617.000000 0.082607
618.000000 0.083711
619.000000 0.082139
620.000000 0.083301
621.000000 0.083969
622.000000 0.083942
623.000000 0.083091
624.000000 0.083193
625.000000 0.081577
626.000000 0.080472
627.000000 0.080643
628.000000 0.081496
629.000000 0.082817
630.000000 0.082426
631.000000 0.080812
632.000000 0.080134
633.000000 0.079754
634.000000 0.079009
635.000000 0.078992
636.000000 0.080000
637.000000 0.078612
638.000000 0.076302
639.000000 0.075690
640.000000 0.073458
641.000000 0.073458
642.000000 0.074790
643.000000 0.075741
644.000000 0.074817
645.000000 0.072990
646.000000 0.074840
647.000000 0.075401
648.000000 0.075726
649.000000 0.075907
650.000000 0.076409
651.000000 0.071716
652.000000 0.071466
653.000000 0.071169
654.000000 0.068942
655.000000 0.069354
656.000000 0.069077
657.000000 0.068626
658.000000 0.073076
659.000000 0.072489
660.000000 0.072063
661.000000 0.071781
662.000000 0.073561
663.000000 0.072222
664.000000 0.068571
665.000000 0.068356
666.000000 0.068356
667.000000 0.066499
668.000000 0.068882
669.000000 0.069318
670.000000 0.070550
671.000000 0.071093
672.000000 0.071311
673.000000 0.070786
674.000000 0.070729
675.000000 0.069324
676.000000 0.068505
677.000000 0.069143
678.000000 0.068335
679.000000 0.068517
680.000000 0.067158
681.000000 0.067438
682.000000 0.067644
683.000000 0.065381
684.000000 0.064327
685.000000 0.064164
686.000000 0.065223
687.000000 0.062759
688.000000 0.064261
689.000000 0.064430
690.000000 0.063556
691.000000 0.063946
692.000000 0.065416
693.000000 0.065106
694.000000 0.064472
695.000000 0.064688
696.000000 0.064614
697.000000 0.065594
698.000000 0.065845
699.000000 0.065840
700.000000 0.065522
701.000000 0.065522
702.000000 0.065770
703.000000 0.062015
704.000000 0.064567
705.000000 0.063534
706.000000 0.063588
707.000000 0.066716
708.000000 0.066628
709.000000 0.063174
710.000000 0.062848
711.000000 0.062881
712.000000 0.060993
713.000000 0.060774
714.000000 0.060343
715.000000 0.059525
716.000000 0.060172
717.000000 0.061490
718.000000 0.061542
719.000000 0.061640
720.000000 0.061472
721.000000 0.060827
722.000000 0.061208
723.000000 0.061488
724.000000 0.063191
725.000000 0.063681
726.000000 0.063863
727.000000 0.063811
728.000000 0.061990
729.000000 0.062865
730.000000 0.062968
731.000000 0.062926
732.000000 0.065068
733.000000 0.067395
734.000000 0.068383
735.000000 0.067665
736.000000 0.067856
737.000000 0.067476
738.000000 0.067289
739.000000 0.067678
740.000000 0.069041
741.000000 0.067941
742.000000 0.068177
743.000000 0.068281
744.000000 0.066722
745.000000 0.067462
746.000000 0.066260
747.000000 0.064897
748.000000 0.064972
749.000000 0.064840
750.000000 0.062105
751.000000 0.063739
752.000000 0.063974
753.000000 0.067003
754.000000 0.069381
755.000000 0.069406
756.000000 0.069524
757.000000 0.068155
758.000000 0.067769
759.000000 0.067708
760.000000 0.066945
761.000000 0.066219
762.000000 0.065712
763.000000 0.065935
764.000000 0.065799
765.000000 0.064556
766.000000 0.065249
767.000000 0.063351
768.000000 0.064197
769.000000 0.064197
770.000000 0.064348
771.000000 0.064273
772.000000 0.064431
773.000000 0.064624
774.000000 0.064611
775.000000 0.064646
776.000000 0.063858
777.000000 0.063509
778.000000 0.063619
779.000000 0.064281
780.000000 0.063409
781.000000 0.062631
782.000000 0.063409
783.000000 0.064874
784.000000 0.064744
785.000000 0.064882
786.000000 0.064423
787.000000 0.068823
788.000000 0.068881
789.000000 0.070223
790.000000 0.071873
791.000000 0.071868
792.000000 0.072699
793.000000 0.072250
794.000000 0.072832
795.000000 0.071978
796.000000 0.071994
797.000000 0.075043
798.000000 0.073705
799.000000 0.072393
800.000000 0.072751
801.000000 0.072399
802.000000 0.072738
803.000000 0.072044
804.000000 0.072093
805.000000 0.071430
806.000000 0.071294
807.000000 0.070632
808.000000 0.071537
809.000000 0.071045
810.000000 0.070868
811.000000 0.070718
812.000000 0.071597
813.000000 0.070987
814.000000 0.071144
815.000000 0.069908
816.000000 0.070293
817.000000 0.070854
818.000000 0.071907
819.000000 0.075342
820.000000 0.075384
821.000000 0.075384
822.000000 0.075405
823.000000 0.075468
824.000000 0.073390
825.000000 0.073121
826.000000 0.073590
827.000000 0.075231
828.000000 0.074833
829.000000 0.072706
830.000000 0.076137
831.000000 0.076209
832.000000 0.075445
833.000000 0.075186
834.000000 0.075399
835.000000 0.075095
836.000000 0.075058
837.000000 0.075103
838.000000 0.072445
839.000000 0.072422
840.000000 0.072889
841.000000 0.073336
842.000000 0.073628
843.000000 0.071602
844.000000 0.071578
845.000000 0.071714
846.000000 0.072495
847.000000 0.075379
848.000000 0.075051
849.000000 0.075184
850.000000 0.076269
851.000000 0.076200
852.000000 0.075297
853.000000 0.075177
854.000000 0.075699
855.000000 0.075883
856.000000 0.076389
857.000000 0.076389
858.000000 0.076725
859.000000 0.077916
860.000000 0.079038
861.000000 0.079038
862.000000 0.079092
863.000000 0.077130
864.000000 0.076981
865.000000 0.076698
866.000000 0.076034
867.000000 0.076199
868.000000 0.076120
869.000000 0.076655
870.000000 0.078051
871.000000 0.078155
872.000000 0.078155
873.000000 0.078550
874.000000 0.082088
875.000000 0.081950
876.000000 0.079879
877.000000 0.080884
878.000000 0.079656
879.000000 0.079062
880.000000 0.078123
881.000000 0.078183
882.000000 0.078559
883.000000 0.078326
884.000000 0.077388
885.000000 0.077259
886.000000 0.077226
887.000000 0.077230
888.000000 0.077411
889.000000 0.077295
890.000000 0.077765
891.000000 0.077232
892.000000 0.077595
893.000000 0.077835
894.000000 0.076697
895.000000 0.076926
896.000000 0.074784
897.000000 0.074804
898.000000 0.075096
899.000000 0.074109
900.000000 0.074338
901.000000 0.074418
902.000000 0.072675
903.000000 0.071429
904.000000 0.071234
905.000000 0.072041
906.000000 0.072086
907.000000 0.072616
908.000000 0.073632
909.000000 0.073625
910.000000 0.073812
911.000000 0.073564
912.000000 0.073585
913.000000 0.073463
914.000000 0.073463
915.000000 0.072913
916.000000 0.072997
917.000000 0.072202
918.000000 0.072729
919.000000 0.072849
920.000000 0.072931
921.000000 0.072931
922.000000 0.073315
923.000000 0.073266
924.000000 0.073475
925.000000 0.070440
926.000000 0.071540
927.000000 0.070716
928.000000 0.070055
929.000000 0.069455
930.000000 0.069552
931.000000 0.069308
932.000000 0.069089
933.000000 0.069866
934.000000 0.069963
935.000000 0.070281
936.000000 0.070300
937.000000 0.070337
938.000000 0.070381
939.000000 0.070287
940.000000 0.071618
941.000000 0.071869
942.000000 0.074849
943.000000 0.074807
944.000000 0.074655
945.000000 0.074672
946.000000 0.074782
947.000000 0.075246
948.000000 0.077755
949.000000 0.078567
950.000000 0.078042
951.000000 0.077795
952.000000 0.078036
953.000000 0.078198
954.000000 0.079136
955.000000 0.077718
956.000000 0.077895
957.000000 0.077157
958.000000 0.076799
959.000000 0.076645
960.000000 0.078707
961.000000 0.078381
962.000000 0.077848
963.000000 0.076221
964.000000 0.076705
965.000000 0.077270
966.000000 0.075425
967.000000 0.075161
968.000000 0.074764
969.000000 0.073821
970.000000 0.072989
971.000000 0.073673
972.000000 0.072521
973.000000 0.071392
974.000000 0.071685
975.000000 0.071878
976.000000 0.070793
977.000000 0.070581
978.000000 0.069579
979.000000 0.069319
980.000000 0.069319
981.000000 0.069848
982.000000 0.069303
983.000000 0.068511
984.000000 0.067924
985.000000 0.067724
986.000000 0.070064
987.000000 0.069883
988.000000 0.069872
989.000000 0.069186
990.000000 0.069803
991.000000 0.070673
992.000000 0.071027
993.000000 0.071638
994.000000 0.070908
995.000000 0.070833
996.000000 0.071058
997.000000 0.070968
998.000000 0.068904
999.000000 0.068834
1000.000000 0.068996


==> Plots/VarIter_BatchSampleCount/inl_deviation_B8.dat <==
1.000000 1.459775
2.000000 1.100048
3.000000 0.715494
4.000000 0.599432
5.000000 0.607003
6.000000 1.133921
7.000000 1.546478
8.000000 1.653020
9.000000 1.642803
10.000000 2.304318
11.000000 2.550269
12.000000 2.799587
13.000000 3.144133
14.000000 3.100103
15.000000 4.333431
16.000000 6.063451
17.000000 2.480816
18.000000 2.687824
19.000000 2.807692
20.000000 2.999711
21.000000 2.631805
22.000000 2.213199
23.000000 2.227982
24.000000 1.765657
25.000000 1.735544
26.000000 1.378960
27.000000 1.367932
28.000000 1.113384
29.000000 1.186295
30.000000 1.115603
31.000000 0.940697
32.000000 0.741801
33.000000 0.793121
34.000000 0.852469
35.000000 0.609350
36.000000 0.742522
37.000000 0.661521
38.000000 0.697437
39.000000 0.676713
40.000000 0.626176
41.000000 0.698495
42.000000 0.698495
43.000000 0.673825
44.000000 0.664708
45.000000 0.651040
46.000000 0.534700
47.000000 0.563042
48.000000 0.563042
49.000000 0.703875
50.000000 0.699957
51.000000 0.736416
52.000000 0.654704
53.000000 0.747185
54.000000 0.691019
55.000000 0.658605
56.000000 0.713032
57.000000 0.764067
58.000000 0.733939
59.000000 0.757393
60.000000 0.744849
61.000000 0.729634
62.000000 0.663720
63.000000 0.644175
64.000000 0.531568
65.000000 0.497980
66.000000 0.469078
67.000000 0.483632
68.000000 0.422245
69.000000 0.409774
70.000000 0.428423
71.000000 0.449018
72.000000 0.372014
73.000000 0.374762
74.000000 0.381862
75.000000 0.381862
76.000000 0.439263
77.000000 0.430679
78.000000 0.428861
79.000000 0.428861
80.000000 0.480437
81.000000 0.492156
82.000000 0.507112
83.000000 0.509311
84.000000 0.513191
85.000000 0.530805
86.000000 0.402933
87.000000 0.408462
88.000000 0.361034
89.000000 0.333950
90.000000 0.328777
91.000000 0.323242
92.000000 0.290470
93.000000 0.295392
94.000000 0.267116
95.000000 0.269926
96.000000 0.262681
97.000000 0.254222
98.000000 0.253067
99.000000 0.331045
100.000000 0.333352
101.000000 0.333352
102.000000 0.277529
103.000000 0.275156
104.000000 0.250564
105.000000 0.299208
106.000000 0.291947
107.000000 0.305022
108.000000 0.297957
109.000000 0.300845
110.000000 0.306386
111.000000 0.266760
112.000000 0.271903
113.000000 0.258682
114.000000 0.266486
115.000000 0.278472
116.000000 0.270371
117.000000 0.267198
118.000000 0.231532
119.000000 0.233453
120.000000 0.228231
121.000000 0.228231
122.000000 0.181683
123.000000 0.154799
124.000000 0.166110
125.000000 0.161678
126.000000 0.156509
127.000000 0.157569
128.000000 0.143273
129.000000 0.167685
130.000000 0.168545
131.000000 0.168545
132.000000 0.152294
133.000000 0.168067
134.000000 0.165377
135.000000 0.138665
136.000000 0.131949
137.000000 0.131949
138.000000 0.134412
139.000000 0.126886
140.000000 0.120812
141.000000 0.105165
142.000000 0.131589
143.000000 0.103565
144.000000 0.103565
145.000000 0.082125
146.000000 0.092593
147.000000 0.079445
148.000000 0.079445
149.000000 0.079445
150.000000 0.123689
151.000000 0.120708
152.000000 0.123243
153.000000 0.125010
154.000000 0.145041
155.000000 0.145041
156.000000 0.142671
157.000000 0.147886
158.000000 0.145029
159.000000 0.174355
160.000000 0.174355
161.000000 0.176098
162.000000 0.204237
163.000000 0.198346
164.000000 0.187923
165.000000 0.187304
166.000000 0.206571
167.000000 0.203837
168.000000 0.206058
169.000000 0.202045
170.000000 0.202045
171.000000 0.201663
172.000000 0.201663
173.000000 0.201945
174.000000 0.200282
175.000000 0.204887
176.000000 0.204887
177.000000 0.232274
178.000000 0.237763
179.000000 0.238880
180.000000 0.269264
181.000000 0.273890
182.000000 0.285307
183.000000 0.288879
184.000000 0.290857
185.000000 0.287226
186.000000 0.275845
187.000000 0.275845
188.000000 0.273866
189.000000 0.276703
190.000000 0.275891
191.000000 0.273543
192.000000 0.263736
193.000000 0.257594
194.000000 0.225887
195.000000 0.242190
196.000000 0.233534
197.000000 0.233534
198.000000 0.233534
199.000000 0.228362
200.000000 0.229268
201.000000 0.217248
202.000000 0.219512
203.000000 0.218785
204.000000 0.215567
205.000000 0.213698
206.000000 0.228599
207.000000 0.228599
208.000000 0.238671
209.000000 0.238671
210.000000 0.230380
211.000000 0.235395
212.000000 0.223393
213.000000 0.200761
214.000000 0.200639
215.000000 0.216026
216.000000 0.216026
217.000000 0.216448
218.000000 0.222598
219.000000 0.195176
220.000000 0.192533
221.000000 0.195274
222.000000 0.193481
223.000000 0.195635
224.000000 0.195935
225.000000 0.198042
226.000000 0.176693
227.000000 0.176693
228.000000 0.184873
229.000000 0.186039
230.000000 0.164439
231.000000 0.177639
232.000000 0.183688
233.000000 0.198649
234.000000 0.202181
235.000000 0.202525
236.000000 0.177239
237.000000 0.172949
238.000000 0.178663
239.000000 0.179365
240.000000 0.165890
241.000000 0.165339
242.000000 0.159261
243.000000 0.159261
244.000000 0.159261
245.000000 0.159261
246.000000 0.156492
247.000000 0.158576
248.000000 0.156143
249.000000 0.155318
250.000000 0.141338
251.000000 0.142377
252.000000 0.138107
253.000000 0.141363
254.000000 0.129176
255.000000 0.127922
256.000000 0.127922
257.000000 0.127769
258.000000 0.116607
259.000000 0.138821
260.000000 0.138821
261.000000 0.138931
262.000000 0.171329
263.000000 0.168206
264.000000 0.169933
265.000000 0.173965
266.000000 0.175549
267.000000 0.176990
268.000000 0.188042
269.000000 0.181338
270.000000 0.180823
271.000000 0.176444
272.000000 0.175044
273.000000 0.179353
274.000000 0.182202
275.000000 0.182765
276.000000 0.182765
277.000000 0.182765
278.000000 0.181867
279.000000 0.165138
280.000000 0.156201
281.000000 0.151594
282.000000 0.152329
283.000000 0.156491
284.000000 0.156491
285.000000 0.156491
286.000000 0.148638
287.000000 0.144432
288.000000 0.143430
289.000000 0.141482
290.000000 0.138678
291.000000 0.140453
292.000000 0.144223
293.000000 0.146889
294.000000 0.133489
295.000000 0.114694
296.000000 0.118826
297.000000 0.119750
298.000000 0.111068
299.000000 0.107910
300.000000 0.110232
301.000000 0.119931
302.000000 0.119931
303.000000 0.118641
304.000000 0.103776
305.000000 0.106649
306.000000 0.103271
307.000000 0.103271
308.000000 0.102948
309.000000 0.106670
310.000000 0.103084
311.000000 0.091991
312.000000 0.091991
313.000000 0.079706
314.000000 0.079706
315.000000 0.079706
316.000000 0.077763
317.000000 0.076083
318.000000 0.076083
319.000000 0.075831
320.000000 0.075831
321.000000 0.078683
322.000000 0.079052
323.000000 0.079052
324.000000 0.076695
325.000000 0.077967
326.000000 0.074084
327.000000 0.059749
328.000000 0.056834
329.000000 0.060575
330.000000 0.062069
331.000000 0.060673
332.000000 0.065529
333.000000 0.063547
334.000000 0.053012
335.000000 0.050839
336.000000 0.052264
337.000000 0.051797
338.000000 0.048810
339.000000 0.058129
340.000000 0.055549
341.000000 0.056543
342.000000 0.056543
343.000000 0.056543
344.000000 0.053983
345.000000 0.045675
346.000000 0.040450
347.000000 0.041538
348.000000 0.039861
349.000000 0.039861
350.000000 0.040469
351.000000 0.037281
352.000000 0.025436
353.000000 0.023048
354.000000 0.021766
355.000000 0.026861
356.000000 0.028086
357.000000 0.028086
358.000000 0.027461
359.000000 0.026085
360.000000 0.026862
361.000000 0.017377
362.000000 0.014377
363.000000 0.017235
364.000000 0.012286
365.000000 0.021109
366.000000 0.022554
367.000000 0.023517
368.000000 0.023517
369.000000 0.028447
370.000000 0.025820
371.000000 0.022589
372.000000 0.024465
373.000000 0.012322
374.000000 0.003406
375.000000 0.003406
376.000000 0.003406
377.000000 0.003037
378.000000 0.002651
379.000000 0.000189
380.000000 0.003310
381.000000 0.003872
382.000000 0.006870
383.000000 0.007654
384.000000 0.004849
385.000000 0.004849
386.000000 0.004755
387.000000 0.003065
388.000000 0.001320
389.000000 0.004326
390.000000 0.004326
391.000000 0.006850
392.000000 0.021004
393.000000 0.022941
394.000000 0.021232
395.000000 0.022915
396.000000 0.024293
397.000000 0.021871
398.000000 0.021871
399.000000 0.023504
400.000000 0.022370
401.000000 0.021226
402.000000 0.021656
403.000000 0.017375
404.000000 0.015691
405.000000 0.015323
406.000000 0.017946
407.000000 0.018038
408.000000 0.007645
409.000000 0.010375
410.000000 0.012048
411.000000 0.016078
412.000000 0.015925
413.000000 0.015505
414.000000 0.018244
415.000000 0.020133
416.000000 0.019007
417.000000 0.019454
418.000000 0.014084
419.000000 0.014084
420.000000 0.015857
421.000000 0.015243
422.000000 0.013783
423.000000 0.013298
424.000000 0.013303
425.000000 0.005213
426.000000 0.006957
427.000000 0.005002
428.000000 0.000032
429.000000 0.000488
430.000000 0.000488
431.000000 0.007242
432.000000 0.003105
433.000000 0.001022
434.000000 0.001906
435.000000 0.003304
436.000000 0.004608
437.000000 0.006532
438.000000 0.005857
439.000000 0.005857
440.000000 0.004594
441.000000 0.005874
442.000000 0.005874
443.000000 0.009562
444.000000 0.003000
445.000000 0.003239
446.000000 0.001974
447.000000 0.003492
448.000000 0.001905
449.000000 0.001023
450.000000 0.002358
451.000000 0.005225
452.000000 0.001982
453.000000 0.004293
454.000000 0.002315
455.000000 0.001851
456.000000 0.001851
457.000000 0.000681
458.000000 0.001332
459.000000 0.007997
460.000000 0.011096
461.000000 0.011999
462.000000 0.012802
463.000000 0.011616
464.000000 0.010754
465.000000 0.010754
466.000000 0.010884
467.000000 0.010523
468.000000 0.010916
469.000000 0.007891
470.000000 0.007825
471.000000 0.009165
472.000000 0.003910
473.000000 0.005505
474.000000 0.008548
475.000000 0.014267
476.000000 0.012868
477.000000 0.013057
478.000000 0.011843
479.000000 0.012635
480.000000 0.014344
481.000000 0.009183
482.000000 0.009788
483.000000 0.000907
484.000000 0.008152
485.000000 0.008152
486.000000 0.008941
487.000000 0.008941
488.000000 0.007871
489.000000 0.008472
490.000000 0.006557
491.000000 0.007381
492.000000 0.016831
493.000000 0.016097
494.000000 0.016452
495.000000 0.004854
496.000000 0.004854
497.000000 0.004406
498.000000 0.005252
499.000000 0.003471
500.000000 0.001977
501.000000 0.001053
502.000000 0.000686
503.000000 0.000686
504.000000 0.000006
505.000000 0.003252
506.000000 0.002334
507.000000 0.003043
508.000000 0.002639
509.000000 0.002639
510.000000 0.004382
511.000000 0.004382
512.000000 0.007930
513.000000 0.008693
514.000000 0.009027
515.000000 0.005716
516.000000 0.004995
517.000000 0.001830
518.000000 0.001370
519.000000 0.003119
520.000000 0.003703
521.000000 0.012085
522.000000 0.012848
523.000000 0.014445
524.000000 0.011361
525.000000 0.009921
526.000000 0.011650
527.000000 0.010930
528.000000 0.014511
529.000000 0.014325
530.000000 0.014325
531.000000 0.014373
532.000000 0.019669
533.000000 0.021837
534.000000 0.021837
535.000000 0.022268
536.000000 0.032349
537.000000 0.031803
538.000000 0.031397
539.000000 0.028386
540.000000 0.026834
541.000000 0.030006
542.000000 0.034080
543.000000 0.034634
544.000000 0.035856
545.000000 0.035856
546.000000 0.032476
547.000000 0.032476
548.000000 0.023472
549.000000 0.022500
550.000000 0.022216
551.000000 0.022807
552.000000 0.024292
553.000000 0.027381
554.000000 0.025813
555.000000 0.026012
556.000000 0.023470
557.000000 0.023373
558.000000 0.013828
559.000000 0.012531
560.000000 0.014147
561.000000 0.008410
562.000000 0.008786
563.000000 0.012479
564.000000 0.009118
565.000000 0.003597
566.000000 0.003340
567.000000 0.003985
568.000000 0.006046
569.000000 0.006338
570.000000 0.007829
571.000000 0.000835
572.000000 0.005451
573.000000 0.004886
574.000000 0.007543
575.000000 0.007543
576.000000 0.007223
577.000000 0.006813
578.000000 0.006325
579.000000 0.002534
580.000000 0.000332
581.000000 0.000244
582.000000 0.000583
583.000000 0.000583
584.000000 0.005639
585.000000 0.003421
586.000000 0.008099
587.000000 0.003939
588.000000 0.003939
589.000000 0.004464
590.000000 0.001460
591.000000 0.000019
592.000000 0.001552
593.000000 0.002683
594.000000 0.002904
595.000000 0.004412
596.000000 0.004412
597.000000 0.005436
598.000000 0.007778
599.000000 0.016534
600.000000 0.018402
601.000000 0.018402
602.000000 0.018402
603.000000 0.017901
604.000000 0.017901
605.000000 0.019812
606.000000 0.019812
607.000000 0.022997
608.000000 0.020070
609.000000 0.019298
610.000000 0.017079
611.000000 0.018284
612.000000 0.015451
613.000000 0.015688
614.000000 0.013728
615.000000 0.010656
616.000000 0.010913
617.000000 0.012288
618.000000 0.003176
619.000000 0.011826
620.000000 0.012244
621.000000 0.006517
622.000000 0.006517
623.000000 0.007029
624.000000 0.009359
625.000000 0.008482
626.000000 0.006364
627.000000 0.006364
628.000000 0.010407
629.000000 0.010407
630.000000 0.009312
631.000000 0.006251
632.000000 0.011745
633.000000 0.009599
634.000000 0.009599
635.000000 0.002148
636.000000 0.001270
637.000000 0.002042
638.000000 0.002695
639.000000 0.002695
640.000000 0.001126
641.000000 0.002444
642.000000 0.007408
643.000000 0.007582
644.000000 0.007582
645.000000 0.012602
646.000000 0.012602
647.000000 0.017669
648.000000 0.017940
649.000000 0.020299
650.000000 0.025532
651.000000 0.026849
652.000000 0.024320
653.000000 0.018104
654.000000 0.023417
655.000000 0.023417
656.000000 0.023417
657.000000 0.024296
658.000000 0.024346
659.000000 0.024512
660.000000 0.025363
661.000000 0.028347
662.000000 0.027836
663.000000 0.027995
664.000000 0.026644
665.000000 0.019121
666.000000 0.019302
667.000000 0.019764
668.000000 0.020916
669.000000 0.017970
670.000000 0.011031
671.000000 0.013122
672.000000 0.013191
673.000000 0.012683
674.000000 0.010108
675.000000 0.015378
676.000000 0.016275
677.000000 0.015605
678.000000 0.016423
679.000000 0.021766
680.000000 0.020369
681.000000 0.022239
682.000000 0.022411
683.000000 0.022562
684.000000 0.022739
685.000000 0.025146
686.000000 0.029234
687.000000 0.029437
688.000000 0.026371
689.000000 0.025239
690.000000 0.022488
691.000000 0.022488
692.000000 0.022917
693.000000 0.023732
694.000000 0.023448
695.000000 0.023656
696.000000 0.023412
697.000000 0.023412
698.000000 0.025298
699.000000 0.025821
700.000000 0.026451
701.000000 0.026469
702.000000 0.019608
703.000000 0.021323
704.000000 0.021586
705.000000 0.022911
706.000000 0.023060
707.000000 0.023091
708.000000 0.020775
709.000000 0.016063
710.000000 0.014934
711.000000 0.014194
712.000000 0.014194
713.000000 0.013434
714.000000 0.012760
715.000000 0.014005
716.000000 0.014495
717.000000 0.013576
718.000000 0.015868
719.000000 0.012489
720.000000 0.012489
721.000000 0.012598
722.000000 0.014349
723.000000 0.011591
724.000000 0.005310
725.000000 0.006693
726.000000 0.006148
727.000000 0.005434
728.000000 0.003745
729.000000 0.003378
730.000000 0.002813
731.000000 0.002282
732.000000 0.000532
733.000000 0.002802
734.000000 0.001201
735.000000 0.004178
736.000000 0.009905
737.000000 0.011294
738.000000 0.015571
739.000000 0.015718
740.000000 0.014005
741.000000 0.014839
742.000000 0.006331
743.000000 0.007238
744.000000 0.010932
745.000000 0.011368
746.000000 0.011306
747.000000 0.012706
748.000000 0.011539
749.000000 0.011539
750.000000 0.010267
751.000000 0.013762
752.000000 0.013671
753.000000 0.012675
754.000000 0.012675
755.000000 0.011803
756.000000 0.015144
757.000000 0.015121
758.000000 0.015121
759.000000 0.013504
760.000000 0.010240
761.000000 0.007956
762.000000 0.010078
763.000000 0.011936
764.000000 0.011411
765.000000 0.011545
766.000000 0.012634
767.000000 0.012860
768.000000 0.010409
769.000000 0.012291
770.000000 0.012291
771.000000 0.013352
772.000000 0.010358
773.000000 0.010358
774.000000 0.012013
775.000000 0.012588
776.000000 0.012588
777.000000 0.012036
778.000000 0.013971
779.000000 0.015119
780.000000 0.018106
781.000000 0.011502
782.000000 0.011746
783.000000 0.009169
784.000000 0.010258
785.000000 0.015648
786.000000 0.018066
787.000000 0.008911
788.000000 0.009633
789.000000 0.010747
790.000000 0.014184
791.000000 0.014102
792.000000 0.013054
793.000000 0.013456
794.000000 0.011586
795.000000 0.012069
796.000000 0.011853
797.000000 0.014218
798.000000 0.016331
799.000000 0.014461
800.000000 0.013974
801.000000 0.014754
802.000000 0.014282
803.000000 0.015394
804.000000 0.013649
805.000000 0.015284
806.000000 0.013852
807.000000 0.015009
808.000000 0.014902
809.000000 0.021565
810.000000 0.020692
811.000000 0.021731
812.000000 0.021731
813.000000 0.021074
814.000000 0.018863
815.000000 0.018358
816.000000 0.018397
817.000000 0.018847
818.000000 0.019798
819.000000 0.021194
820.000000 0.021194
821.000000 0.020119
822.000000 0.021102
823.000000 0.020883
824.000000 0.023017
825.000000 0.024084
826.000000 0.024084
827.000000 0.028637
828.000000 0.031207
829.000000 0.030778
830.000000 0.030778
831.000000 0.030942
832.000000 0.032316
833.000000 0.029006
834.000000 0.029135
835.000000 0.030219
836.000000 0.032271
837.000000 0.034209
838.000000 0.035042
839.000000 0.035327
840.000000 0.034833
841.000000 0.034833
842.000000 0.037781
843.000000 0.036038
844.000000 0.037508
845.000000 0.037508
846.000000 0.037508
847.000000 0.037607
848.000000 0.039273
849.000000 0.039273
850.000000 0.040275
851.000000 0.040174
852.000000 0.038897
853.000000 0.039953
854.000000 0.039252
855.000000 0.041156
856.000000 0.049386
857.000000 0.049386
858.000000 0.048059
859.000000 0.050701
860.000000 0.050701
861.000000 0.050241
862.000000 0.048290
863.000000 0.049884
864.000000 0.056989
865.000000 0.057135
866.000000 0.055801
867.000000 0.054627
868.000000 0.054627
869.000000 0.053107
870.000000 0.052990
871.000000 0.052869
872.000000 0.048120
873.000000 0.048464
874.000000 0.056520
875.000000 0.055380
876.000000 0.055332
877.000000 0.059794
878.000000 0.062004
879.000000 0.062549
880.000000 0.057557
881.000000 0.058395
882.000000 0.061853
883.000000 0.061943
884.000000 0.058042
885.000000 0.057792
886.000000 0.059306
887.000000 0.059800
888.000000 0.062138
889.000000 0.061843
890.000000 0.061843
891.000000 0.061950
892.000000 0.061926
893.000000 0.062390
894.000000 0.062266
895.000000 0.062266
896.000000 0.062266
897.000000 0.062473
898.000000 0.060528
899.000000 0.060528
900.000000 0.060266
901.000000 0.060658
902.000000 0.059198
903.000000 0.063482
904.000000 0.063553
905.000000 0.062877
906.000000 0.061305
907.000000 0.061586
908.000000 0.061586
909.000000 0.060987
910.000000 0.061332
911.000000 0.065171
912.000000 0.065171
913.000000 0.065536
914.000000 0.064514
915.000000 0.062509
916.000000 0.066031
917.000000 0.071093
918.000000 0.070711
919.000000 0.068910
920.000000 0.068479
921.000000 0.066228
922.000000 0.065360
923.000000 0.066895
924.000000 0.064757
925.000000 0.066296
926.000000 0.064936
927.000000 0.063010
928.000000 0.063010
929.000000 0.061855
930.000000 0.060979
931.000000 0.064691
932.000000 0.065568
933.000000 0.067991
934.000000 0.067677
935.000000 0.069056
936.000000 0.067548
937.000000 0.067242
938.000000 0.067440
939.000000 0.068258
940.000000 0.068385
941.000000 0.068926
942.000000 0.069834
943.000000 0.066876
944.000000 0.068223
945.000000 0.067240
946.000000 0.066283
947.000000 0.066302
948.000000 0.066302
949.000000 0.064894
950.000000 0.067766
951.000000 0.070779
952.000000 0.072262
953.000000 0.072262
954.000000 0.072214
955.000000 0.072496
956.000000 0.068749
957.000000 0.070156
958.000000 0.072426
959.000000 0.072847
960.000000 0.074218
961.000000 0.074218
962.000000 0.077798
963.000000 0.076329
964.000000 0.077863
965.000000 0.082255
966.000000 0.082300
967.000000 0.081842
968.000000 0.082065
969.000000 0.082065
970.000000 0.083858
971.000000 0.082590
972.000000 0.082439
973.000000 0.082206
974.000000 0.082206
975.000000 0.082206
976.000000 0.081572
977.000000 0.083695
978.000000 0.084178
979.000000 0.084090
980.000000 0.085521
981.000000 0.082980
982.000000 0.082980
983.000000 0.086004
984.000000 0.086789
985.000000 0.081284
986.000000 0.081284
987.000000 0.086067
988.000000 0.086067
989.000000 0.087828
990.000000 0.089598
991.000000 0.088757
992.000000 0.087916
993.000000 0.092800
994.000000 0.098134
995.000000 0.099537
996.000000 0.099125
997.000000 0.098416
998.000000 0.098124
999.000000 0.097670
1000.000000 0.099707


==> Plots/VarIter_BitWidth/dnl_deviation_N10.dat <==
1.000000 0.358464
2.000000 0.358418
3.000000 0.343629
4.000000 0.121667
5.000000 0.121977
6.000000 0.122329
7.000000 0.122172
8.000000 0.125352
9.000000 0.129804
10.000000 0.162372
11.000000 0.064425
12.000000 0.053411
13.000000 0.054014
14.000000 0.074091
15.000000 0.078747
16.000000 0.140405
17.000000 0.108168
18.000000 0.128220
19.000000 0.110904
20.000000 0.090808
21.000000 0.063098
22.000000 0.056419
23.000000 0.046364
24.000000 0.027191
25.000000 0.018284
26.000000 0.014422
27.000000 0.027087
28.000000 0.034318
29.000000 0.019833
30.000000 0.018547
31.000000 0.018343
32.000000 0.039017
33.000000 0.033365
34.000000 0.037806
35.000000 0.028436
36.000000 0.030560
37.000000 0.032573
38.000000 0.025353
39.000000 0.022838
40.000000 0.020687
41.000000 0.026537
42.000000 0.015846
43.000000 0.008699
44.000000 0.014440
45.000000 0.010364
46.000000 0.012995
47.000000 0.012995
48.000000 0.005122
49.000000 0.003194
50.000000 0.006531
51.000000 0.015966
52.000000 0.017543
53.000000 0.008984
54.000000 0.000420
55.000000 0.002685
56.000000 0.000284
57.000000 0.002856
58.000000 0.001627
59.000000 0.012349
60.000000 0.013309
61.000000 0.028925
62.000000 0.034297
63.000000 0.031312
64.000000 0.030837
65.000000 0.031356
66.000000 0.029053
67.000000 0.004129
68.000000 0.004561
69.000000 0.002163
70.000000 0.000889
71.000000 0.000019
72.000000 0.001041
73.000000 0.003784
74.000000 0.002778
75.000000 0.001583
76.000000 0.015846
77.000000 0.021582
78.000000 0.024775
79.000000 0.020505
80.000000 0.017272
81.000000 0.017762
82.000000 0.001833
83.000000 0.000801
84.000000 0.006172
85.000000 0.009310
86.000000 0.009470
87.000000 0.008543
88.000000 0.010382
89.000000 0.012118
90.000000 0.015482
91.000000 0.017288
92.000000 0.008943
93.000000 0.012571
94.000000 0.011185
95.000000 0.011547
96.000000 0.014849
97.000000 0.014416
98.000000 0.011101
99.000000 0.010110
100.000000 0.009329
101.000000 0.016982
102.000000 0.015362
103.000000 0.016652
104.000000 0.004144
105.000000 0.010749
106.000000 0.008822
107.000000 0.008683
108.000000 0.006990
109.000000 0.005683
110.000000 0.004551
111.000000 0.006820
112.000000 0.005185
113.000000 0.004333
114.000000 0.005087
115.000000 0.005211
116.000000 0.004486
117.000000 0.005974
118.000000 0.005974
119.000000 0.007027
120.000000 0.006904
121.000000 0.009836
122.000000 0.011876
123.000000 0.012531
124.000000 0.017131
125.000000 0.014810
126.000000 0.016638
127.000000 0.015967
128.000000 0.012736
129.000000 0.009042
130.000000 0.008514
131.000000 0.010633
132.000000 0.011487
133.000000 0.011688
134.000000 0.016390
135.000000 0.017350
136.000000 0.016293
137.000000 0.014763
138.000000 0.016750
139.000000 0.014924
140.000000 0.015261
141.000000 0.016944
142.000000 0.018300
143.000000 0.020630
144.000000 0.023574
145.000000 0.029814
146.000000 0.031004
147.000000 0.031969
148.000000 0.030857
149.000000 0.031785
150.000000 0.036242
151.000000 0.038610
152.000000 0.040818
153.000000 0.038222
154.000000 0.040442
155.000000 0.041450
156.000000 0.041065
157.000000 0.042889
158.000000 0.046430
159.000000 0.044595
160.000000 0.044426
161.000000 0.038839
162.000000 0.047621
163.000000 0.047277
164.000000 0.047730
165.000000 0.046741
166.000000 0.046667
167.000000 0.044630
168.000000 0.045089
169.000000 0.047079
170.000000 0.049711
171.000000 0.050265
172.000000 0.047284
173.000000 0.046601
174.000000 0.044356
175.000000 0.042284
176.000000 0.041704
177.000000 0.044057
178.000000 0.045390
179.000000 0.045477
180.000000 0.046875
181.000000 0.046503
182.000000 0.047637
183.000000 0.052885
184.000000 0.052436
185.000000 0.051959
186.000000 0.049347
187.000000 0.046251
188.000000 0.046251
189.000000 0.048218
190.000000 0.052348
191.000000 0.051677
192.000000 0.052750
193.000000 0.052070
194.000000 0.052709
195.000000 0.053674
196.000000 0.052244
197.000000 0.052627
198.000000 0.052812
199.000000 0.052936
200.000000 0.053232
201.000000 0.053825
202.000000 0.053562
203.000000 0.053562
204.000000 0.052642
205.000000 0.055337
206.000000 0.056505
207.000000 0.056371
208.000000 0.055484
209.000000 0.056435
210.000000 0.058821
211.000000 0.058425
212.000000 0.054191
213.000000 0.055313
214.000000 0.055759
215.000000 0.060123
216.000000 0.059091
217.000000 0.061916
218.000000 0.061388
219.000000 0.059702
220.000000 0.059496
221.000000 0.060262
222.000000 0.061030
223.000000 0.058779
224.000000 0.060129
225.000000 0.060247
226.000000 0.060368
227.000000 0.057782
228.000000 0.055624
229.000000 0.055562
230.000000 0.055379
231.000000 0.055138
232.000000 0.052749
233.000000 0.053737
234.000000 0.050412
235.000000 0.054388
236.000000 0.053861
237.000000 0.049499
238.000000 0.051034
239.000000 0.048804
240.000000 0.049070
241.000000 0.050245
242.000000 0.050945
243.000000 0.051277
244.000000 0.051940
245.000000 0.051619
246.000000 0.051330
247.000000 0.051150
248.000000 0.051386
249.000000 0.052889
250.000000 0.053371
251.000000 0.054717
252.000000 0.053895
253.000000 0.053593
254.000000 0.053219
255.000000 0.053273
256.000000 0.059723
257.000000 0.059047
258.000000 0.060028
259.000000 0.060888
260.000000 0.060670
261.000000 0.059748
262.000000 0.060218
263.000000 0.059369
264.000000 0.060273
265.000000 0.060593
266.000000 0.061304
267.000000 0.060518
268.000000 0.059917
269.000000 0.059759
270.000000 0.060010
271.000000 0.062285
272.000000 0.061980
273.000000 0.065895
274.000000 0.066820
275.000000 0.065993
276.000000 0.064945
277.000000 0.065538
278.000000 0.065956
279.000000 0.065217
280.000000 0.065069
281.000000 0.064920
282.000000 0.066816
283.000000 0.067143
284.000000 0.067476
285.000000 0.067930
286.000000 0.068221
287.000000 0.066810
288.000000 0.066051
289.000000 0.063202
290.000000 0.062178
291.000000 0.062637
292.000000 0.063019
293.000000 0.063451
294.000000 0.065809
295.000000 0.065717
296.000000 0.064882
297.000000 0.064292
298.000000 0.063791
299.000000 0.065466
300.000000 0.064642
301.000000 0.064902
302.000000 0.067261
303.000000 0.067645
304.000000 0.066543
305.000000 0.066447
306.000000 0.066083
307.000000 0.066694
308.000000 0.067505
309.000000 0.067291
310.000000 0.068212
311.000000 0.068075
312.000000 0.067860
313.000000 0.067211
314.000000 0.065897
315.000000 0.063513
316.000000 0.063558
317.000000 0.063184
318.000000 0.063887
319.000000 0.063253
320.000000 0.063918
321.000000 0.063873
322.000000 0.063617
323.000000 0.063489
324.000000 0.062773
325.000000 0.063542
326.000000 0.061756
327.000000 0.062148
328.000000 0.062911
329.000000 0.063413
330.000000 0.063413
331.000000 0.063331
332.000000 0.063771
333.000000 0.064634
334.000000 0.063599
335.000000 0.063677
336.000000 0.063720
337.000000 0.064512
338.000000 0.066747
339.000000 0.067271
340.000000 0.067400
341.000000 0.067571
342.000000 0.068378
343.000000 0.068338
344.000000 0.069337
345.000000 0.069080
346.000000 0.068486
347.000000 0.069214
348.000000 0.069863
349.000000 0.069522
350.000000 0.066907
351.000000 0.067365
352.000000 0.067883
353.000000 0.067579
354.000000 0.067213
355.000000 0.067213
356.000000 0.066760
357.000000 0.073762
358.000000 0.074161
359.000000 0.073969
360.000000 0.073020
361.000000 0.072319
362.000000 0.073210
363.000000 0.072981
364.000000 0.073235
365.000000 0.072222
366.000000 0.072533
367.000000 0.072454
368.000000 0.070389
369.000000 0.070467
370.000000 0.068118
371.000000 0.067618
372.000000 0.068474
373.000000 0.070343
374.000000 0.072188
375.000000 0.072266
376.000000 0.072919
377.000000 0.073823
378.000000 0.074642
379.000000 0.074570
380.000000 0.074346
381.000000 0.072945
382.000000 0.073248
383.000000 0.072816
384.000000 0.072141
385.000000 0.071185
386.000000 0.070808
387.000000 0.071491
388.000000 0.071527
389.000000 0.069318
390.000000 0.068988
391.000000 0.069574
392.000000 0.071333
393.000000 0.071664
394.000000 0.071486
395.000000 0.072849
396.000000 0.073022
397.000000 0.072207
398.000000 0.072354
399.000000 0.072787
400.000000 0.074116
401.000000 0.073797
402.000000 0.073531
403.000000 0.073567
404.000000 0.077484
405.000000 0.076245
406.000000 0.076351
407.000000 0.076170
408.000000 0.075726
409.000000 0.075167
410.000000 0.075167
411.000000 0.074851
412.000000 0.075980
413.000000 0.077383
414.000000 0.077383
415.000000 0.077785
416.000000 0.078985
417.000000 0.078814
418.000000 0.078279
419.000000 0.076308
420.000000 0.076274
421.000000 0.077091
422.000000 0.077154
423.000000 0.076474
424.000000 0.074679
425.000000 0.075391
426.000000 0.074611
427.000000 0.074422
428.000000 0.076184
429.000000 0.075362
430.000000 0.076071
431.000000 0.076715
432.000000 0.077034
433.000000 0.075991
434.000000 0.075902
435.000000 0.075705
436.000000 0.074769
437.000000 0.074566
438.000000 0.073952
439.000000 0.074159
440.000000 0.074222
441.000000 0.073760
442.000000 0.073331
443.000000 0.073529
444.000000 0.075297
445.000000 0.075391
446.000000 0.075296
447.000000 0.075693
448.000000 0.074652
449.000000 0.074420
450.000000 0.075511
451.000000 0.079628
452.000000 0.080005
453.000000 0.079456
454.000000 0.078894
455.000000 0.078533
456.000000 0.078654
457.000000 0.078461
458.000000 0.079640
459.000000 0.079471
460.000000 0.079983
461.000000 0.079434
462.000000 0.076661
463.000000 0.076430
464.000000 0.076599
465.000000 0.076966
466.000000 0.076415
467.000000 0.076415
468.000000 0.076182
469.000000 0.076394
470.000000 0.074128
471.000000 0.074671
472.000000 0.074703
473.000000 0.075060
474.000000 0.073369
475.000000 0.071106
476.000000 0.070761
477.000000 0.070909
478.000000 0.070224
479.000000 0.070252
480.000000 0.070170
481.000000 0.069890
482.000000 0.070007
483.000000 0.069721
484.000000 0.069665
485.000000 0.069845
486.000000 0.069507
487.000000 0.069250
488.000000 0.069250
489.000000 0.069333
490.000000 0.069333
491.000000 0.069481
492.000000 0.066623
493.000000 0.066949
494.000000 0.067620
495.000000 0.067756
496.000000 0.067543
497.000000 0.068280
498.000000 0.067540
499.000000 0.067369
500.000000 0.067425
501.000000 0.068775
502.000000 0.068966
503.000000 0.069155
504.000000 0.068973
505.000000 0.067747
506.000000 0.067285
507.000000 0.067532
508.000000 0.067475
509.000000 0.067719
510.000000 0.067450
511.000000 0.067450
512.000000 0.067220
513.000000 0.068964
514.000000 0.070493
515.000000 0.069849
516.000000 0.069374
517.000000 0.068936
518.000000 0.068066
519.000000 0.068485
520.000000 0.068245
521.000000 0.068730
522.000000 0.066923
523.000000 0.066998
524.000000 0.068012
525.000000 0.068465
526.000000 0.067341
527.000000 0.067367
528.000000 0.067420
529.000000 0.065689
530.000000 0.066154
531.000000 0.066314
532.000000 0.065496
533.000000 0.065825
534.000000 0.066213
535.000000 0.065782
536.000000 0.066395
537.000000 0.066548
538.000000 0.066107
539.000000 0.066734
540.000000 0.067594
541.000000 0.067703
542.000000 0.067425
543.000000 0.067577
544.000000 0.068112
545.000000 0.068185
546.000000 0.068106
547.000000 0.068863
548.000000 0.068996
549.000000 0.068474
550.000000 0.069292
551.000000 0.068449
552.000000 0.068613
553.000000 0.068959
554.000000 0.068910
555.000000 0.068817
556.000000 0.069162
557.000000 0.068737
558.000000 0.068541
559.000000 0.069673
560.000000 0.069494
561.000000 0.069642
562.000000 0.069125
563.000000 0.068849
564.000000 0.068709
565.000000 0.068366
566.000000 0.067928
567.000000 0.068179
568.000000 0.068977
569.000000 0.069530
570.000000 0.069166
571.000000 0.068220
572.000000 0.067990
573.000000 0.068284
574.000000 0.068355
575.000000 0.068063
576.000000 0.068485
577.000000 0.068180
578.000000 0.068275
579.000000 0.068323
580.000000 0.067757
581.000000 0.067781
582.000000 0.068843
583.000000 0.068659
584.000000 0.069055
585.000000 0.068773
586.000000 0.068499
587.000000 0.068428
588.000000 0.067936
589.000000 0.067719
590.000000 0.067596
591.000000 0.067503
592.000000 0.067786
593.000000 0.065019
594.000000 0.064801
595.000000 0.063281
596.000000 0.063563
597.000000 0.062705
598.000000 0.062996
599.000000 0.062903
600.000000 0.063382
601.000000 0.063677
602.000000 0.063461
603.000000 0.063289
604.000000 0.063493
605.000000 0.063562
606.000000 0.063632
607.000000 0.063534
608.000000 0.063159
609.000000 0.064861
610.000000 0.064932
611.000000 0.065147
612.000000 0.065104
613.000000 0.065655
614.000000 0.065283
615.000000 0.065534
616.000000 0.067102
617.000000 0.067210
618.000000 0.067257
619.000000 0.067685
620.000000 0.068105
621.000000 0.068015
622.000000 0.068266
623.000000 0.066063
624.000000 0.064603
625.000000 0.064451
626.000000 0.064619
627.000000 0.065076
628.000000 0.065010
629.000000 0.064940
630.000000 0.065476
631.000000 0.065007
632.000000 0.065246
633.000000 0.065573
634.000000 0.065638
635.000000 0.065533
636.000000 0.065488
637.000000 0.067762
638.000000 0.067694
639.000000 0.068079
640.000000 0.068526
641.000000 0.067934
642.000000 0.067793
643.000000 0.067666
644.000000 0.067540
645.000000 0.067357
646.000000 0.067464
647.000000 0.067788
648.000000 0.067977
649.000000 0.068887
650.000000 0.068997
651.000000 0.067789
652.000000 0.068171
653.000000 0.068388
654.000000 0.068167
655.000000 0.068031
656.000000 0.067779
657.000000 0.067584
658.000000 0.068084
659.000000 0.068454
660.000000 0.069651
661.000000 0.070656
662.000000 0.070119
663.000000 0.069992
664.000000 0.069439
665.000000 0.068744
666.000000 0.068278
667.000000 0.068168
668.000000 0.068454
669.000000 0.068287
670.000000 0.066879
671.000000 0.067105
672.000000 0.067105
673.000000 0.066985
674.000000 0.067106
675.000000 0.066801
676.000000 0.066866
677.000000 0.068358
678.000000 0.069027
679.000000 0.068860
680.000000 0.068625
681.000000 0.068302
682.000000 0.068098
683.000000 0.067797
684.000000 0.067861
685.000000 0.067417
686.000000 0.068147
687.000000 0.068510
688.000000 0.068695
689.000000 0.068852
690.000000 0.068495
691.000000 0.067541
692.000000 0.067837
693.000000 0.067930
694.000000 0.067616
695.000000 0.067375
696.000000 0.066307
697.000000 0.066671
698.000000 0.066630
699.000000 0.066513
700.000000 0.066656
701.000000 0.066598
702.000000 0.066830
703.000000 0.067142
704.000000 0.066206
705.000000 0.066147
706.000000 0.065623
707.000000 0.065375
708.000000 0.065017
709.000000 0.065239
710.000000 0.066013
711.000000 0.066109
712.000000 0.066283
713.000000 0.066228
714.000000 0.065837
715.000000 0.065798
716.000000 0.066073
717.000000 0.069156
718.000000 0.068925
719.000000 0.068943
720.000000 0.069261
721.000000 0.069731
722.000000 0.070288
723.000000 0.070416
724.000000 0.070285
725.000000 0.073328
726.000000 0.073693
727.000000 0.073447
728.000000 0.073043
729.000000 0.072405
730.000000 0.072265
731.000000 0.072461
732.000000 0.072144
733.000000 0.071987
734.000000 0.070692
735.000000 0.070786
736.000000 0.070746
737.000000 0.070709
738.000000 0.070933
739.000000 0.070678
740.000000 0.070460
741.000000 0.070334
742.000000 0.070334
743.000000 0.070087
744.000000 0.069927
745.000000 0.069791
746.000000 0.069699
747.000000 0.069418
748.000000 0.068989
749.000000 0.068969
750.000000 0.068636
751.000000 0.068710
752.000000 0.068546
753.000000 0.068752
754.000000 0.068734
755.000000 0.068662
756.000000 0.068826
757.000000 0.068767
758.000000 0.068438
759.000000 0.068325
760.000000 0.068085
761.000000 0.066353
762.000000 0.066600
763.000000 0.066996
764.000000 0.067118
765.000000 0.066986
766.000000 0.065996
767.000000 0.065944
768.000000 0.065843
769.000000 0.066339
770.000000 0.066003
771.000000 0.065895
772.000000 0.064622
773.000000 0.062238
774.000000 0.061809
775.000000 0.061686
776.000000 0.061299
777.000000 0.061472
778.000000 0.061691
779.000000 0.061826
780.000000 0.061491
781.000000 0.061253
782.000000 0.062575
783.000000 0.062499
784.000000 0.062330
785.000000 0.062939
786.000000 0.062772
787.000000 0.062874
788.000000 0.062717
789.000000 0.063504
790.000000 0.062849
791.000000 0.062884
792.000000 0.063193
793.000000 0.063141
794.000000 0.063279
795.000000 0.063971
796.000000 0.063616
797.000000 0.063932
798.000000 0.066090
799.000000 0.065983
800.000000 0.066053
801.000000 0.065424
802.000000 0.065113
803.000000 0.064701
804.000000 0.063526
805.000000 0.063457
806.000000 0.063723
807.000000 0.063877
808.000000 0.063909
809.000000 0.063790
810.000000 0.064908
811.000000 0.065157
812.000000 0.065406
813.000000 0.064895
814.000000 0.064693
815.000000 0.064709
816.000000 0.064477
817.000000 0.064512
818.000000 0.064581
819.000000 0.064430
820.000000 0.064414
821.000000 0.063231
822.000000 0.063032
823.000000 0.063531
824.000000 0.063584
825.000000 0.063435
826.000000 0.064190
827.000000 0.064137
828.000000 0.064105
829.000000 0.064122
830.000000 0.064086
831.000000 0.064168
832.000000 0.064365
833.000000 0.064266
834.000000 0.064231
835.000000 0.064082
836.000000 0.064242
837.000000 0.065724
838.000000 0.065841
839.000000 0.065888
840.000000 0.066164
841.000000 0.065037
842.000000 0.064790
843.000000 0.065117
844.000000 0.064775
845.000000 0.065152
846.000000 0.065394
847.000000 0.065543
848.000000 0.065448
849.000000 0.065481
850.000000 0.066130
851.000000 0.066599
852.000000 0.066769
853.000000 0.066613
854.000000 0.066357
855.000000 0.066044
856.000000 0.065726
857.000000 0.065968
858.000000 0.065439
859.000000 0.065328
860.000000 0.065190
861.000000 0.066282
862.000000 0.066619
863.000000 0.066636
864.000000 0.067027
865.000000 0.066975
866.000000 0.067039
867.000000 0.067325
868.000000 0.067516
869.000000 0.067332
870.000000 0.067365
871.000000 0.068473
872.000000 0.068489
873.000000 0.068818
874.000000 0.068678
875.000000 0.068340
876.000000 0.068178
877.000000 0.068069
878.000000 0.067931
879.000000 0.067857
880.000000 0.067951
881.000000 0.068018
882.000000 0.068312
883.000000 0.067740
884.000000 0.068032
885.000000 0.067099
886.000000 0.067146
887.000000 0.067162
888.000000 0.066985
889.000000 0.066767
890.000000 0.067138
891.000000 0.066865
892.000000 0.065529
893.000000 0.065369
894.000000 0.065926
895.000000 0.065416
896.000000 0.065592
897.000000 0.065311
898.000000 0.064767
899.000000 0.065468
900.000000 0.065230
901.000000 0.065409
902.000000 0.065379
903.000000 0.065579
904.000000 0.065851
905.000000 0.065730
906.000000 0.065684
907.000000 0.065506
908.000000 0.065833
909.000000 0.065382
910.000000 0.065685
911.000000 0.065685
912.000000 0.065369
913.000000 0.065338
914.000000 0.065769
915.000000 0.065516
916.000000 0.065714
917.000000 0.065759
918.000000 0.066089
919.000000 0.065645
920.000000 0.065464
921.000000 0.065269
922.000000 0.065452
923.000000 0.065889
924.000000 0.065268
925.000000 0.065446
926.000000 0.065280
927.000000 0.065391
928.000000 0.065216
929.000000 0.065216
930.000000 0.066013
931.000000 0.065515
932.000000 0.065484
933.000000 0.065748
934.000000 0.066086
935.000000 0.066303
936.000000 0.066129
937.000000 0.065940
938.000000 0.065151
939.000000 0.063287
940.000000 0.063200
941.000000 0.063042
942.000000 0.063625
943.000000 0.063806
944.000000 0.064521
945.000000 0.064449
946.000000 0.064929
947.000000 0.065162
948.000000 0.065006
949.000000 0.065180
950.000000 0.065042
951.000000 0.065549
952.000000 0.065347
953.000000 0.065734
954.000000 0.065889
955.000000 0.065712
956.000000 0.066031
957.000000 0.065920
958.000000 0.065695
959.000000 0.067490
960.000000 0.067634
961.000000 0.067464
962.000000 0.067201
963.000000 0.067247
964.000000 0.067126
965.000000 0.067314
966.000000 0.067117
967.000000 0.067087
968.000000 0.067133
969.000000 0.066835
970.000000 0.066325
971.000000 0.066575
972.000000 0.066194
973.000000 0.066591
974.000000 0.066080
975.000000 0.066499
976.000000 0.067020
977.000000 0.067290
978.000000 0.067332
979.000000 0.067683
980.000000 0.067642
981.000000 0.067225
982.000000 0.067463
983.000000 0.067504
984.000000 0.067504
985.000000 0.067665
986.000000 0.067762
987.000000 0.067639
988.000000 0.067764
989.000000 0.067750
990.000000 0.067603
991.000000 0.067428
992.000000 0.067248
993.000000 0.067376
994.000000 0.067322
995.000000 0.067703
996.000000 0.067786
997.000000 0.069028
998.000000 0.069068
999.000000 0.067838
1000.000000 0.068278


==> Plots/VarIter_BitWidth/dnl_deviation_N12.dat <==
1.000000 1.714652
2.000000 0.934060
3.000000 0.327339
4.000000 0.328639
5.000000 0.330376
6.000000 0.333783
7.000000 0.338981
8.000000 0.348058
9.000000 0.358938
10.000000 0.377810
11.000000 0.401686
12.000000 0.519087
13.000000 0.976807
14.000000 1.160012
15.000000 1.051028
16.000000 0.930054
17.000000 0.918496
18.000000 0.826794
19.000000 0.731282
20.000000 0.658844
21.000000 0.491936
22.000000 0.401612
23.000000 0.322744
24.000000 0.181748
25.000000 0.149122
26.000000 0.159946
27.000000 0.189450
28.000000 0.183010
29.000000 0.148772
30.000000 0.137498
31.000000 0.127952
32.000000 0.122768
33.000000 0.121704
34.000000 0.129662
35.000000 0.127794
36.000000 0.125292
37.000000 0.123994
38.000000 0.119980
39.000000 0.106116
40.000000 0.101706
41.000000 0.085252
42.000000 0.076728
43.000000 0.066738
44.000000 0.053048
45.000000 0.055370
46.000000 0.075290
47.000000 0.065620
48.000000 0.047954
49.000000 0.026590
50.000000 0.028808
51.000000 0.033032
52.000000 0.027794
53.000000 0.027794
54.000000 0.005450
55.000000 0.022262
56.000000 0.019850
57.000000 0.032918
58.000000 0.021958
59.000000 0.024540
60.000000 0.013410
61.000000 0.019712
62.000000 0.031584
63.000000 0.036742
64.000000 0.027774
65.000000 0.027774
66.000000 0.024726
67.000000 0.034360
68.000000 0.026022
69.000000 0.026022
70.000000 0.032164
71.000000 0.032164
72.000000 0.032922
73.000000 0.029964
74.000000 0.029284
75.000000 0.027130
76.000000 0.030456
77.000000 0.035194
78.000000 0.040084
79.000000 0.049892
80.000000 0.063184
81.000000 0.060028
82.000000 0.059698
83.000000 0.059698
84.000000 0.056734
85.000000 0.053128
86.000000 0.042366
87.000000 0.040610
88.000000 0.034602
89.000000 0.042040
90.000000 0.042040
91.000000 0.039052
92.000000 0.040584
93.000000 0.035900
94.000000 0.038690
95.000000 0.037732
96.000000 0.035508
97.000000 0.035508
98.000000 0.034556
99.000000 0.040016
100.000000 0.035726
101.000000 0.033662
102.000000 0.027206
103.000000 0.021832
104.000000 0.025694
105.000000 0.035768
106.000000 0.033734
107.000000 0.029292
108.000000 0.027272
109.000000 0.021718
110.000000 0.019146
111.000000 0.020586
112.000000 0.020354
113.000000 0.019408
114.000000 0.017910
115.000000 0.018646
116.000000 0.019112
117.000000 0.018822
118.000000 0.017436
119.000000 0.019456
120.000000 0.015756
121.000000 0.011222
122.000000 0.005396
123.000000 0.011792
124.000000 0.013206
125.000000 0.015556
126.000000 0.012174
127.000000 0.008452
128.000000 0.007492
129.000000 0.007268
130.000000 0.004920
131.000000 0.003464
132.000000 0.000018
133.000000 0.007084
134.000000 0.010348
135.000000 0.009278
136.000000 0.010042
137.000000 0.009230
138.000000 0.009078
139.000000 0.009242
140.000000 0.009882
141.000000 0.009972
142.000000 0.010930
143.000000 0.014644
144.000000 0.018778
145.000000 0.012578
146.000000 0.006770
147.000000 0.006026
148.000000 0.006920
149.000000 0.014492
150.000000 0.021626
151.000000 0.021816
152.000000 0.018964
153.000000 0.019248
154.000000 0.016090
155.000000 0.012222
156.000000 0.009602
157.000000 0.013256
158.000000 0.014568
159.000000 0.014568
160.000000 0.013454
161.000000 0.011842
162.000000 0.013438
163.000000 0.013824
164.000000 0.015044
165.000000 0.014580
166.000000 0.013914
167.000000 0.014764
168.000000 0.011390
169.000000 0.005230
170.000000 0.007702
171.000000 0.004204
172.000000 0.005152
173.000000 0.007780
174.000000 0.012400
175.000000 0.013046
176.000000 0.018048
177.000000 0.014694
178.000000 0.018130
179.000000 0.014146
180.000000 0.015970
181.000000 0.013114
182.000000 0.012252
183.000000 0.011820
184.000000 0.011330
185.000000 0.010712
186.000000 0.005130
187.000000 0.000254
188.000000 0.001532
189.000000 0.001318
190.000000 0.006150
191.000000 0.007288
192.000000 0.010152
193.000000 0.009182
194.000000 0.006988
195.000000 0.007710
196.000000 0.007490
197.000000 0.004230
198.000000 0.004434
199.000000 0.003226
200.000000 0.004232
201.000000 0.004232
202.000000 0.002050
203.000000 0.003848
204.000000 0.004056
205.000000 0.003890
206.000000 0.003396
207.000000 0.003520
208.000000 0.002586
209.000000 0.001290
210.000000 0.000064
211.000000 0.000728
212.000000 0.000708
213.000000 0.002192
214.000000 0.001432
215.000000 0.001684
216.000000 0.002526
217.000000 0.001016
218.000000 0.003220
219.000000 0.005742
220.000000 0.007042
221.000000 0.006684
222.000000 0.005982
223.000000 0.006326
224.000000 0.005680
225.000000 0.006310
226.000000 0.004938
227.000000 0.005094
228.000000 0.004294
229.000000 0.004742
230.000000 0.002904
231.000000 0.003704
232.000000 0.005256
233.000000 0.003688
234.000000 0.001450
235.000000 0.000564
236.000000 0.000400
237.000000 0.000310
238.000000 0.007116
239.000000 0.004926
240.000000 0.003818
241.000000 0.003192
242.000000 0.002752
243.000000 0.002342
244.000000 0.004530
245.000000 0.004414
246.000000 0.003644
247.000000 0.006378
248.000000 0.005156
249.000000 0.005224
250.000000 0.005388
251.000000 0.010432
252.000000 0.008558
253.000000 0.009636
254.000000 0.008812
255.000000 0.009032
256.000000 0.010254
257.000000 0.006954
258.000000 0.007184
259.000000 0.008144
260.000000 0.008924
261.000000 0.010556
262.000000 0.010130
263.000000 0.011050
264.000000 0.010464
265.000000 0.011122
266.000000 0.013028
267.000000 0.013238
268.000000 0.009976
269.000000 0.008862
270.000000 0.008012
271.000000 0.010226
272.000000 0.010520
273.000000 0.012032
274.000000 0.012850
275.000000 0.013190
276.000000 0.013190
277.000000 0.013810
278.000000 0.014804
279.000000 0.014368
280.000000 0.013924
281.000000 0.013484
282.000000 0.011788
283.000000 0.011088
284.000000 0.009730
285.000000 0.008600
286.000000 0.008308
287.000000 0.008078
288.000000 0.011334
289.000000 0.010264
290.000000 0.010640
291.000000 0.011998
292.000000 0.010306
293.000000 0.009526
294.000000 0.010616
295.000000 0.010480
296.000000 0.011220
297.000000 0.010572
298.000000 0.009878
299.000000 0.010768
300.000000 0.011728
301.000000 0.013040
302.000000 0.013464
303.000000 0.013344
304.000000 0.013398
305.000000 0.015098
306.000000 0.014152
307.000000 0.015178
308.000000 0.015428
309.000000 0.015694
310.000000 0.014582
311.000000 0.014880
312.000000 0.017696
313.000000 0.017696
314.000000 0.017410
315.000000 0.017908
316.000000 0.016714
317.000000 0.017770
318.000000 0.017952
319.000000 0.019590
320.000000 0.018742
321.000000 0.018172
322.000000 0.020824
323.000000 0.017828
324.000000 0.017376
325.000000 0.017878
326.000000 0.017720
327.000000 0.017002
328.000000 0.015616
329.000000 0.015952
330.000000 0.016628
331.000000 0.016902
332.000000 0.016298
333.000000 0.015476
334.000000 0.014300
335.000000 0.014800
336.000000 0.014490
337.000000 0.012824
338.000000 0.012482
339.000000 0.009994
340.000000 0.012324
341.000000 0.012704
342.000000 0.013210
343.000000 0.013924
344.000000 0.012048
345.000000 0.011838
346.000000 0.012566
347.000000 0.011636
348.000000 0.010974
349.000000 0.010170
350.000000 0.009638
351.000000 0.008926
352.000000 0.008286
353.000000 0.009418
354.000000 0.007690
355.000000 0.006416
356.000000 0.006706
357.000000 0.007582
358.000000 0.009136
359.000000 0.009022
360.000000 0.009912
361.000000 0.009912
362.000000 0.009448
363.000000 0.010752
364.000000 0.010974
365.000000 0.011382
366.000000 0.010538
367.000000 0.010046
368.000000 0.009022
369.000000 0.008052
370.000000 0.008162
371.000000 0.010244
372.000000 0.007454
373.000000 0.007894
374.000000 0.006594
375.000000 0.006000
376.000000 0.007364
377.000000 0.007856
378.000000 0.004992
379.000000 0.003728
380.000000 0.004568
381.000000 0.005012
382.000000 0.004582
383.000000 0.004172
384.000000 0.003364
385.000000 0.003058
386.000000 0.004882
387.000000 0.005252
388.000000 0.005334
389.000000 0.006226
390.000000 0.006012
391.000000 0.005316
392.000000 0.004688
393.000000 0.005762
394.000000 0.002944
395.000000 0.002340
396.000000 0.002460
397.000000 0.002736
398.000000 0.002492
399.000000 0.001958
400.000000 0.000700
401.000000 0.002162
402.000000 0.001240
403.000000 0.002364
404.000000 0.000656
405.000000 0.001958
406.000000 0.001710
407.000000 0.002130
408.000000 0.002208
409.000000 0.004010
410.000000 0.005116
411.000000 0.004908
412.000000 0.004722
413.000000 0.004332
414.000000 0.005236
415.000000 0.004398
416.000000 0.004540
417.000000 0.003196
418.000000 0.003452
419.000000 0.004174
420.000000 0.003702
421.000000 0.004002
422.000000 0.003692
423.000000 0.003960
424.000000 0.004076
425.000000 0.004076
426.000000 0.005404
427.000000 0.007114
428.000000 0.007528
429.000000 0.007040
430.000000 0.007040
431.000000 0.006484
432.000000 0.007690
433.000000 0.007076
434.000000 0.007158
435.000000 0.007032
436.000000 0.005266
437.000000 0.004798
438.000000 0.003922
439.000000 0.004728
440.000000 0.005060
441.000000 0.006458
442.000000 0.006564
443.000000 0.006084
444.000000 0.006440
445.000000 0.005582
446.000000 0.005352
447.000000 0.003260
448.000000 0.000718
449.000000 0.001006
450.000000 0.001338
451.000000 0.000580
452.000000 0.000308
453.000000 0.000144
454.000000 0.000460
455.000000 0.000624
456.000000 0.001714
457.000000 0.003170
458.000000 0.003700
459.000000 0.001788
460.000000 0.002050
461.000000 0.000792
462.000000 0.000792
463.000000 0.000640
464.000000 0.000128
465.000000 0.000204
466.000000 0.001114
467.000000 0.002020
468.000000 0.000348
469.000000 0.000312
470.000000 0.000606
471.000000 0.000332
472.000000 0.000640
473.000000 0.000732
474.000000 0.000320
475.000000 0.000450
476.000000 0.000398
477.000000 0.000108
478.000000 0.000776
479.000000 0.001088
480.000000 0.001972
481.000000 0.002818
482.000000 0.003302
483.000000 0.003742
484.000000 0.004252
485.000000 0.004344
486.000000 0.003992
487.000000 0.005762
488.000000 0.005484
489.000000 0.005678
490.000000 0.005678
491.000000 0.005332
492.000000 0.004514
493.000000 0.004450
494.000000 0.003956
495.000000 0.002880
496.000000 0.003294
497.000000 0.004128
498.000000 0.005054
499.000000 0.005326
500.000000 0.005398
501.000000 0.005206
502.000000 0.004496
503.000000 0.004446
504.000000 0.003920
505.000000 0.006036
506.000000 0.006274
507.000000 0.006118
508.000000 0.004708
509.000000 0.005120
510.000000 0.006060
511.000000 0.006492
512.000000 0.006850
513.000000 0.007524
514.000000 0.007218
515.000000 0.009210
516.000000 0.008844
517.000000 0.009608
518.000000 0.010380
519.000000 0.009042
520.000000 0.010778
521.000000 0.011116
522.000000 0.012406
523.000000 0.012538
524.000000 0.012674
525.000000 0.012276
526.000000 0.012136
527.000000 0.012388
528.000000 0.012388
529.000000 0.013066
530.000000 0.012204
531.000000 0.010408
532.000000 0.011290
533.000000 0.011240
534.000000 0.010232
535.000000 0.010010
536.000000 0.008724
537.000000 0.007282
538.000000 0.007212
539.000000 0.007382
540.000000 0.008580
541.000000 0.008580
542.000000 0.008740
543.000000 0.008200
544.000000 0.009122
545.000000 0.009870
546.000000 0.010136
547.000000 0.009640
548.000000 0.011122
549.000000 0.011444
550.000000 0.010776
551.000000 0.010400
552.000000 0.009474
553.000000 0.008706
554.000000 0.008356
555.000000 0.008636
556.000000 0.008432
557.000000 0.008920
558.000000 0.009770
559.000000 0.008202
560.000000 0.007896
561.000000 0.007598
562.000000 0.007598
563.000000 0.007566
564.000000 0.008078
565.000000 0.008314
566.000000 0.008654
567.000000 0.007682
568.000000 0.007682
569.000000 0.007496
570.000000 0.007866
571.000000 0.007814
572.000000 0.008100
573.000000 0.008546
574.000000 0.007332
575.000000 0.006806
576.000000 0.006210
577.000000 0.006210
578.000000 0.006622
579.000000 0.007396
580.000000 0.006552
581.000000 0.006678
582.000000 0.007132
583.000000 0.007694
584.000000 0.007992
585.000000 0.007876
586.000000 0.007876
587.000000 0.007486
588.000000 0.007532
589.000000 0.007806
590.000000 0.008084
591.000000 0.007442
592.000000 0.007052
593.000000 0.005776
594.000000 0.006116
595.000000 0.006326
596.000000 0.005830
597.000000 0.005598
598.000000 0.005776
599.000000 0.005932
600.000000 0.007360
601.000000 0.007734
602.000000 0.007842
603.000000 0.008300
604.000000 0.007942
605.000000 0.008316
606.000000 0.009188
607.000000 0.008868
608.000000 0.008514
609.000000 0.007662
610.000000 0.007836
611.000000 0.007764
612.000000 0.007944
613.000000 0.008212
614.000000 0.008022
615.000000 0.007546
616.000000 0.007430
617.000000 0.006932
618.000000 0.006772
619.000000 0.006926
620.000000 0.007126
621.000000 0.006702
622.000000 0.006802
623.000000 0.007360
624.000000 0.007940
625.000000 0.007178
626.000000 0.008238
627.000000 0.009682
628.000000 0.009566
629.000000 0.009830
630.000000 0.010136
631.000000 0.010530
632.000000 0.010220
633.000000 0.010118
634.000000 0.009820
635.000000 0.009946
636.000000 0.010002
637.000000 0.008026
638.000000 0.008240
639.000000 0.008172
640.000000 0.008340
641.000000 0.007496
642.000000 0.008608
643.000000 0.008072
644.000000 0.008354
645.000000 0.008420
646.000000 0.009540
647.000000 0.010226
648.000000 0.009974
649.000000 0.010182
650.000000 0.011022
651.000000 0.010688
652.000000 0.010562
653.000000 0.010730
654.000000 0.011106
655.000000 0.011386
656.000000 0.011732
657.000000 0.011884
658.000000 0.011764
659.000000 0.011652
660.000000 0.011010
661.000000 0.010940
662.000000 0.010486
663.000000 0.010726
664.000000 0.010804
665.000000 0.010654
666.000000 0.010944
667.000000 0.010542
668.000000 0.011326
669.000000 0.011052
670.000000 0.011116
671.000000 0.011616
672.000000 0.011372
673.000000 0.011114
674.000000 0.010724
675.000000 0.011588
676.000000 0.012584
677.000000 0.012546
678.000000 0.011770
679.000000 0.011610
680.000000 0.011492
681.000000 0.012198
682.000000 0.011862
683.000000 0.012180
684.000000 0.012442
685.000000 0.012660
686.000000 0.013138
687.000000 0.013022
688.000000 0.012648
689.000000 0.013500
690.000000 0.013370
691.000000 0.013018
692.000000 0.013246
693.000000 0.013672
694.000000 0.011750
695.000000 0.010856
696.000000 0.010680
697.000000 0.010980
698.000000 0.010102
699.000000 0.010482
700.000000 0.009714
701.000000 0.009354
702.000000 0.009474
703.000000 0.009394
704.000000 0.009430
705.000000 0.009298
706.000000 0.009342
707.000000 0.008752
708.000000 0.009330
709.000000 0.009394
710.000000 0.008486
711.000000 0.008144
712.000000 0.007996
713.000000 0.008182
714.000000 0.007282
715.000000 0.007814
716.000000 0.008392
717.000000 0.008052
718.000000 0.008108
719.000000 0.009788
720.000000 0.008822
721.000000 0.008898
722.000000 0.007706
723.000000 0.007766
724.000000 0.008110
725.000000 0.008500
726.000000 0.007798
727.000000 0.008352
728.000000 0.007810
729.000000 0.008156
730.000000 0.009586
731.000000 0.009222
732.000000 0.009346
733.000000 0.009032
734.000000 0.009268
735.000000 0.009326
736.000000 0.009422
737.000000 0.009488
738.000000 0.010036
739.000000 0.009902
740.000000 0.010022
741.000000 0.009682
742.000000 0.009356
743.000000 0.009012
744.000000 0.008798
745.000000 0.009046
746.000000 0.009104
747.000000 0.008538
748.000000 0.008796
749.000000 0.009188
750.000000 0.009370
751.000000 0.009616
752.000000 0.009196
753.000000 0.008560
754.000000 0.008696
755.000000 0.008410
756.000000 0.008938
757.000000 0.009130
758.000000 0.009334
759.000000 0.010226
760.000000 0.010226
761.000000 0.009802
762.000000 0.010280
763.000000 0.010736
764.000000 0.012032
765.000000 0.012546
766.000000 0.012546
767.000000 0.013426
768.000000 0.013880
769.000000 0.014250
770.000000 0.015120
771.000000 0.015034
772.000000 0.015374
773.000000 0.015454
774.000000 0.015694
775.000000 0.016786
776.000000 0.015566
777.000000 0.015774
778.000000 0.015644
779.000000 0.015740
780.000000 0.014988
781.000000 0.014850
782.000000 0.015146
783.000000 0.015640
784.000000 0.015596
785.000000 0.015336
786.000000 0.015118
787.000000 0.015082
788.000000 0.015422
789.000000 0.015400
790.000000 0.015648
791.000000 0.016092
792.000000 0.016058
793.000000 0.017020
794.000000 0.016664
795.000000 0.016816
796.000000 0.016444
797.000000 0.016274
798.000000 0.016774
799.000000 0.016942
800.000000 0.017172
801.000000 0.017004
802.000000 0.017418
803.000000 0.016608
804.000000 0.016222
805.000000 0.016386
806.000000 0.017902
807.000000 0.019112
808.000000 0.019398
809.000000 0.019260
810.000000 0.018738
811.000000 0.018832
812.000000 0.018536
813.000000 0.018690
814.000000 0.018140
815.000000 0.018290
816.000000 0.018590
817.000000 0.018590
818.000000 0.018406
819.000000 0.018560
820.000000 0.017376
821.000000 0.016332
822.000000 0.014986
823.000000 0.014038
824.000000 0.013720
825.000000 0.013550
826.000000 0.014046
827.000000 0.013680
828.000000 0.013762
829.000000 0.013990
830.000000 0.013178
831.000000 0.011880
832.000000 0.011726
833.000000 0.011472
834.000000 0.010842
835.000000 0.011082
836.000000 0.011140
837.000000 0.010450
838.000000 0.010602
839.000000 0.010798
840.000000 0.010496
841.000000 0.010146
842.000000 0.010088
843.000000 0.010586
844.000000 0.012194
845.000000 0.012144
846.000000 0.013262
847.000000 0.013212
848.000000 0.012974
849.000000 0.012856
850.000000 0.013006
851.000000 0.013098
852.000000 0.012804
853.000000 0.012550
854.000000 0.012364
855.000000 0.013168
856.000000 0.013036
857.000000 0.012560
858.000000 0.012782
859.000000 0.012074
860.000000 0.010792
861.000000 0.010716
862.000000 0.010290
863.000000 0.011472
864.000000 0.012046
865.000000 0.011708
866.000000 0.011498
867.000000 0.011776
868.000000 0.011990
869.000000 0.011888
870.000000 0.011282
871.000000 0.011108
872.000000 0.011296
873.000000 0.011242
874.000000 0.012014
875.000000 0.012666
876.000000 0.013136
877.000000 0.012766
878.000000 0.013652
879.000000 0.013296
880.000000 0.013324
881.000000 0.013962
882.000000 0.014082
883.000000 0.014162
884.000000 0.014750
885.000000 0.014458
886.000000 0.014240
887.000000 0.014132
888.000000 0.015188
889.000000 0.015302
890.000000 0.015320
891.000000 0.015006
892.000000 0.014692
893.000000 0.014420
894.000000 0.014498
895.000000 0.014794
896.000000 0.015188
897.000000 0.015078
898.000000 0.015268
899.000000 0.014402
900.000000 0.014212
901.000000 0.014394
902.000000 0.015520
903.000000 0.015828
904.000000 0.015860
905.000000 0.015004
906.000000 0.014594
907.000000 0.014888
908.000000 0.014658
909.000000 0.014898
910.000000 0.014654
911.000000 0.014560
912.000000 0.014450
913.000000 0.014354
914.000000 0.013960
915.000000 0.013116
916.000000 0.013004
917.000000 0.012930
918.000000 0.013124
919.000000 0.012996
920.000000 0.012604
921.000000 0.012770
922.000000 0.012788
923.000000 0.012820
924.000000 0.012676
925.000000 0.012256
926.000000 0.011914
927.000000 0.012692
928.000000 0.012578
929.000000 0.012510
930.000000 0.012218
931.000000 0.011974
932.000000 0.011882
933.000000 0.012124
934.000000 0.013176
935.000000 0.012176
936.000000 0.012404
937.000000 0.012788
938.000000 0.012644
939.000000 0.013200
940.000000 0.013056
941.000000 0.013032
942.000000 0.013234
943.000000 0.012820
944.000000 0.012370
945.000000 0.012184
946.000000 0.011252
947.000000 0.011188
948.000000 0.010976
949.000000 0.010976
950.000000 0.010446
951.000000 0.010870
952.000000 0.010004
953.000000 0.010382
954.000000 0.010516
955.000000 0.010504
956.000000 0.010332
957.000000 0.010550
958.000000 0.010438
959.000000 0.010580
960.000000 0.010434
961.000000 0.010524
962.000000 0.010768
963.000000 0.011138
964.000000 0.010972
965.000000 0.010930
966.000000 0.010636
967.000000 0.010586
968.000000 0.010604
969.000000 0.011424
970.000000 0.011874
971.000000 0.011992
972.000000 0.011416
973.000000 0.011390
974.000000 0.011376
975.000000 0.010680
976.000000 0.010010
977.000000 0.009720
978.000000 0.009500
979.000000 0.010060
980.000000 0.010788
981.000000 0.010470
982.000000 0.009944
983.000000 0.009334
984.000000 0.009130
985.000000 0.009492
986.000000 0.009794
987.000000 0.009956
988.000000 0.009908
989.000000 0.010434
990.000000 0.010160
991.000000 0.010664
992.000000 0.010868
993.000000 0.011058
994.000000 0.010962
995.000000 0.010846
996.000000 0.010474
997.000000 0.010368
998.000000 0.010684
999.000000 0.010078
1000.000000 0.009794


==> Plots/VarIter_BitWidth/dnl_deviation_N14.dat <==
1.000000 1.589083
2.000000 1.589083
3.000000 1.588885
4.000000 0.109797
5.000000 0.171386
6.000000 0.640909
7.000000 0.634889
8.000000 0.623888
9.000000 0.671641
10.000000 0.625088
11.000000 0.823838
12.000000 0.893819
13.000000 0.893333
14.000000 0.590669
15.000000 0.508513
16.000000 0.771596
17.000000 0.755988
18.000000 0.794530
19.000000 0.773524
20.000000 0.722627
21.000000 0.814734
22.000000 0.876514
23.000000 0.872395
24.000000 0.848950
25.000000 0.844523
26.000000 0.710939
27.000000 0.710930
28.000000 0.654131
29.000000 0.584175
30.000000 0.556359
31.000000 0.542666
32.000000 0.544146
33.000000 0.552921
34.000000 0.532024
35.000000 0.459848
36.000000 0.442607
37.000000 0.441421
38.000000 0.374260
39.000000 0.392336
40.000000 0.354462
41.000000 0.341098
42.000000 0.339306
43.000000 0.338454
44.000000 0.316965
45.000000 0.293630
46.000000 0.259211
47.000000 0.255311
48.000000 0.254107
49.000000 0.255064
50.000000 0.259553
51.000000 0.257192
52.000000 0.240200
53.000000 0.230699
54.000000 0.230578
55.000000 0.230578
56.000000 0.218121
57.000000 0.209462
58.000000 0.208336
59.000000 0.218509
60.000000 0.172624
61.000000 0.168014
62.000000 0.170883
63.000000 0.168112
64.000000 0.170679
65.000000 0.165805
66.000000 0.157051
67.000000 0.157284
68.000000 0.150071
69.000000 0.148595
70.000000 0.147652
71.000000 0.142384
72.000000 0.141885
73.000000 0.144068
74.000000 0.150254
75.000000 0.141817
76.000000 0.141884
77.000000 0.141320
78.000000 0.147944
79.000000 0.135368
80.000000 0.135142
81.000000 0.157922
82.000000 0.163433
83.000000 0.161444
84.000000 0.157161
85.000000 0.157790
86.000000 0.158375
87.000000 0.163192
88.000000 0.165136
89.000000 0.165021
90.000000 0.161121
91.000000 0.159981
92.000000 0.159323
93.000000 0.160031
94.000000 0.159529
95.000000 0.164019
96.000000 0.164582
97.000000 0.170803
98.000000 0.162631
99.000000 0.157701
100.000000 0.158378
101.000000 0.159484
102.000000 0.159853
103.000000 0.156253
104.000000 0.156772
105.000000 0.152552
106.000000 0.146404
107.000000 0.141378
108.000000 0.136919
109.000000 0.136862
110.000000 0.142013
111.000000 0.136616
112.000000 0.136620
113.000000 0.136765
114.000000 0.133429
115.000000 0.133690
116.000000 0.133884
117.000000 0.134694
118.000000 0.139509
119.000000 0.134528
120.000000 0.134046
121.000000 0.133885
122.000000 0.136562
123.000000 0.133862
124.000000 0.131746
125.000000 0.126286
126.000000 0.126576
127.000000 0.115711
128.000000 0.119418
129.000000 0.119531
130.000000 0.119326
131.000000 0.119399
132.000000 0.120329
133.000000 0.120332
134.000000 0.114202
135.000000 0.109578
136.000000 0.110958
137.000000 0.104360
138.000000 0.106613
139.000000 0.106628
140.000000 0.103049
141.000000 0.103049
142.000000 0.102686
143.000000 0.100128
144.000000 0.102585
145.000000 0.098971
146.000000 0.099342
147.000000 0.098442
148.000000 0.100778
149.000000 0.101222
150.000000 0.103930
151.000000 0.103793
152.000000 0.097189
153.000000 0.093458
154.000000 0.094674
155.000000 0.094307
156.000000 0.094419
157.000000 0.094408
158.000000 0.094422
159.000000 0.095142
160.000000 0.102173
161.000000 0.098431
162.000000 0.095438
163.000000 0.091009
164.000000 0.090482
165.000000 0.093670
166.000000 0.093741
167.000000 0.093681
168.000000 0.091445
169.000000 0.083221
170.000000 0.081578
171.000000 0.084261
172.000000 0.086366
173.000000 0.086713
174.000000 0.085865
175.000000 0.082960
176.000000 0.081532
177.000000 0.081547
178.000000 0.082141
179.000000 0.070263
180.000000 0.069516
181.000000 0.066612
182.000000 0.068512
183.000000 0.070581
184.000000 0.066506
185.000000 0.073045
186.000000 0.071562
187.000000 0.071731
188.000000 0.071932
189.000000 0.069984
190.000000 0.071363
191.000000 0.072665
192.000000 0.072333
193.000000 0.073822
194.000000 0.073822
195.000000 0.074433
196.000000 0.072148
197.000000 0.071862
198.000000 0.072281
199.000000 0.072995
200.000000 0.072279
201.000000 0.072895
202.000000 0.070169
203.000000 0.070097
204.000000 0.066888
205.000000 0.065782
206.000000 0.067212
207.000000 0.067305
208.000000 0.066024
209.000000 0.060410
210.000000 0.059712
211.000000 0.059037
212.000000 0.059246
213.000000 0.058902
214.000000 0.057642
215.000000 0.057282
216.000000 0.054680
217.000000 0.054706
218.000000 0.055046
219.000000 0.052545
220.000000 0.052979
221.000000 0.052122
222.000000 0.051537
223.000000 0.050483
224.000000 0.055206
225.000000 0.049306
226.000000 0.052378
227.000000 0.052714
228.000000 0.052670
229.000000 0.053004
230.000000 0.053004
231.000000 0.053114
232.000000 0.053130
233.000000 0.049593
234.000000 0.049096
235.000000 0.047064
236.000000 0.051295
237.000000 0.051291
238.000000 0.050627
239.000000 0.050488
240.000000 0.051138
241.000000 0.050318
242.000000 0.040021
243.000000 0.039657
244.000000 0.041505
245.000000 0.041436
246.000000 0.040563
247.000000 0.038160
248.000000 0.036833
249.000000 0.033675
250.000000 0.034315
251.000000 0.039189
252.000000 0.039770
253.000000 0.038193
254.000000 0.038200
255.000000 0.038728
256.000000 0.039136
257.000000 0.039515
258.000000 0.037257
259.000000 0.037021
260.000000 0.036996
261.000000 0.034618
262.000000 0.034232
263.000000 0.035471
264.000000 0.035775
265.000000 0.035721
266.000000 0.035699
267.000000 0.035607
268.000000 0.029657
269.000000 0.029565
270.000000 0.028912
271.000000 0.029814
272.000000 0.030623
273.000000 0.032067
274.000000 0.031887
275.000000 0.034571
276.000000 0.034531
277.000000 0.035482
278.000000 0.034475
279.000000 0.032804
280.000000 0.034802
281.000000 0.033840
282.000000 0.033362
283.000000 0.033135
284.000000 0.032350
285.000000 0.030961
286.000000 0.028974
287.000000 0.029622
288.000000 0.029690
289.000000 0.029883
290.000000 0.029898
291.000000 0.027982
292.000000 0.028644
293.000000 0.026835
294.000000 0.026246
295.000000 0.027480
296.000000 0.027539
297.000000 0.027274
298.000000 0.027353
299.000000 0.030405
300.000000 0.030520
301.000000 0.030619
302.000000 0.029161
303.000000 0.027688
304.000000 0.027228
305.000000 0.027667
306.000000 0.026744
307.000000 0.024754
308.000000 0.026306
309.000000 0.025654
310.000000 0.023532
311.000000 0.023532
312.000000 0.024146
313.000000 0.024316
314.000000 0.024316
315.000000 0.028322
316.000000 0.028634
317.000000 0.028675
318.000000 0.028893
319.000000 0.028731
320.000000 0.026530
321.000000 0.025186
322.000000 0.025442
323.000000 0.025410
324.000000 0.025410
325.000000 0.023908
326.000000 0.023930
327.000000 0.025492
328.000000 0.024866
329.000000 0.023414
330.000000 0.023411
331.000000 0.021577
332.000000 0.022076
333.000000 0.022545
334.000000 0.022294
335.000000 0.019828
336.000000 0.020990
337.000000 0.019646
338.000000 0.019718
339.000000 0.018313
340.000000 0.015191
341.000000 0.006946
342.000000 0.007134
343.000000 0.007170
344.000000 0.005016
345.000000 0.006332
346.000000 0.007920
347.000000 0.007910
348.000000 0.006750
349.000000 0.006410
350.000000 0.006469
351.000000 0.007511
352.000000 0.007482
353.000000 0.007717
354.000000 0.008644
355.000000 0.008737
356.000000 0.009878
357.000000 0.008389
358.000000 0.008389
359.000000 0.008524
360.000000 0.006390
361.000000 0.005382
362.000000 0.003784
363.000000 0.004762
364.000000 0.006153
365.000000 0.006684
366.000000 0.006650
367.000000 0.008959
368.000000 0.010632
369.000000 0.013530
370.000000 0.013458
371.000000 0.014042
372.000000 0.014092
373.000000 0.013649
374.000000 0.013498
375.000000 0.012323
376.000000 0.014711
377.000000 0.014669
378.000000 0.011583
379.000000 0.013681
380.000000 0.013606
381.000000 0.014591
382.000000 0.014159
383.000000 0.013787
384.000000 0.013323
385.000000 0.012035
386.000000 0.012012
387.000000 0.011482
388.000000 0.011649
389.000000 0.011620
390.000000 0.011749
391.000000 0.010319
392.000000 0.010655
393.000000 0.009928
394.000000 0.009035
395.000000 0.008229
396.000000 0.008369
397.000000 0.008355
398.000000 0.008377
399.000000 0.008494
400.000000 0.008494
401.000000 0.007645
402.000000 0.007318
403.000000 0.006976
404.000000 0.004611
405.000000 0.005678
406.000000 0.003759
407.000000 0.004001
408.000000 0.004176
409.000000 0.003861
410.000000 0.006001
411.000000 0.006564
412.000000 0.004785
413.000000 0.004605
414.000000 0.004811
415.000000 0.004790
416.000000 0.004737
417.000000 0.003962
418.000000 0.004456
419.000000 0.002853
420.000000 0.002853
421.000000 0.003483
422.000000 0.003332
423.000000 0.002765
424.000000 0.000742
425.000000 0.000457
426.000000 0.002493
427.000000 0.002964
428.000000 0.004523
429.000000 0.004442
430.000000 0.004540
431.000000 0.003574
432.000000 0.003565
433.000000 0.002443
434.000000 0.000897
435.000000 0.001301
436.000000 0.001288
437.000000 0.002028
438.000000 0.002883
439.000000 0.002989
440.000000 0.001793
441.000000 0.001357
442.000000 0.001405
443.000000 0.001517
444.000000 0.001407
445.000000 0.001420
446.000000 0.001035
447.000000 0.001737
448.000000 0.002118
449.000000 0.002207
450.000000 0.002335
451.000000 0.003315
452.000000 0.005981
453.000000 0.005758
454.000000 0.006142
455.000000 0.006469
456.000000 0.006469
457.000000 0.007213
458.000000 0.007003
459.000000 0.005994
460.000000 0.006595
461.000000 0.007940
462.000000 0.007225
463.000000 0.006107
464.000000 0.006160
465.000000 0.005841
466.000000 0.005705
467.000000 0.005705
468.000000 0.005705
469.000000 0.004255
470.000000 0.004159
471.000000 0.004106
472.000000 0.004302
473.000000 0.005329
474.000000 0.004634
475.000000 0.003874
476.000000 0.003753
477.000000 0.004858
478.000000 0.003367
479.000000 0.003396
480.000000 0.003013
481.000000 0.000482
482.000000 0.001654
483.000000 0.001627
484.000000 0.001184
485.000000 0.002154
486.000000 0.002285
487.000000 0.002578
488.000000 0.003104
489.000000 0.002988
490.000000 0.003000
491.000000 0.003333
492.000000 0.004492
493.000000 0.004623
494.000000 0.004766
495.000000 0.005847
496.000000 0.005881
497.000000 0.007862
498.000000 0.008510
499.000000 0.008652
500.000000 0.007271
501.000000 0.006525
502.000000 0.005506
503.000000 0.005248
504.000000 0.005686
505.000000 0.005686
506.000000 0.005108
507.000000 0.004959
508.000000 0.004527
509.000000 0.005797
510.000000 0.005621
511.000000 0.005850
512.000000 0.004443
513.000000 0.004060
514.000000 0.004094
515.000000 0.004270
516.000000 0.003852
517.000000 0.005671
518.000000 0.005582
519.000000 0.004607
520.000000 0.003996
521.000000 0.001580
522.000000 0.001538
523.000000 0.001581
524.000000 0.002676
525.000000 0.001000
526.000000 0.000540
527.000000 0.000746
528.000000 0.000742
529.000000 0.000742
530.000000 0.000815
531.000000 0.000455
532.000000 0.000562
533.000000 0.000204
534.000000 0.000019
535.000000 0.000783
536.000000 0.000136
537.000000 0.000238
538.000000 0.000012
539.000000 0.000814
540.000000 0.001610
541.000000 0.001666
542.000000 0.002002
543.000000 0.001556
544.000000 0.002096
545.000000 0.002094
546.000000 0.002506
547.000000 0.001822
548.000000 0.002866
549.000000 0.001251
550.000000 0.001190
551.000000 0.001057
552.000000 0.001013
553.000000 0.001313
554.000000 0.001357
555.000000 0.003093
556.000000 0.003906
557.000000 0.003296
558.000000 0.003841
559.000000 0.003805
560.000000 0.003710
561.000000 0.003642
562.000000 0.003581
563.000000 0.004754
564.000000 0.004522
565.000000 0.004146
566.000000 0.003361
567.000000 0.003649
568.000000 0.003428
569.000000 0.003773
570.000000 0.003780
571.000000 0.004395
572.000000 0.004543
573.000000 0.003171
574.000000 0.003271
575.000000 0.003313
576.000000 0.003714
577.000000 0.003728
578.000000 0.003868
579.000000 0.003301
580.000000 0.002105
581.000000 0.002944
582.000000 0.003053
583.000000 0.003857
584.000000 0.005277
585.000000 0.005951
586.000000 0.005944
587.000000 0.005137
588.000000 0.005115
589.000000 0.006091
590.000000 0.006391
591.000000 0.006366
592.000000 0.006314
593.000000 0.006314
594.000000 0.005642
595.000000 0.006358
596.000000 0.007297
597.000000 0.005516
598.000000 0.005816
599.000000 0.006059
600.000000 0.005583
601.000000 0.005535
602.000000 0.005524
603.000000 0.004753
604.000000 0.004047
605.000000 0.004029
606.000000 0.001918
607.000000 0.002408
608.000000 0.002825
609.000000 0.002313
610.000000 0.002281
611.000000 0.003582
612.000000 0.003800
613.000000 0.004083
614.000000 0.004257
615.000000 0.004856
616.000000 0.004637
617.000000 0.004637
618.000000 0.004637
619.000000 0.004610
620.000000 0.004615
621.000000 0.005353
622.000000 0.005455
623.000000 0.005611
624.000000 0.005262
625.000000 0.005077
626.000000 0.005222
627.000000 0.004453
628.000000 0.004565
629.000000 0.004558
630.000000 0.004558
631.000000 0.004458
632.000000 0.004406
633.000000 0.003952
634.000000 0.003961
635.000000 0.003376
636.000000 0.004888
637.000000 0.005680
638.000000 0.003982
639.000000 0.005065
640.000000 0.005174
641.000000 0.005095
642.000000 0.004657
643.000000 0.004943
644.000000 0.005489
645.000000 0.005357
646.000000 0.004491
647.000000 0.004494
648.000000 0.005325
649.000000 0.005936
650.000000 0.005945
651.000000 0.005433
652.000000 0.005270
653.000000 0.005500
654.000000 0.005565
655.000000 0.005580
656.000000 0.005951
657.000000 0.005835
658.000000 0.005384
659.000000 0.005428
660.000000 0.005691
661.000000 0.006193
662.000000 0.005396
663.000000 0.004783
664.000000 0.005243
665.000000 0.004486
666.000000 0.003856
667.000000 0.000991
668.000000 0.001122
669.000000 0.001365
670.000000 0.001378
671.000000 0.001371
672.000000 0.000457
673.000000 0.000371
674.000000 0.000323
675.000000 0.000408
676.000000 0.000268
677.000000 0.000303
678.000000 0.001397
679.000000 0.001842
680.000000 0.001827
681.000000 0.001987
682.000000 0.001931
683.000000 0.001618
684.000000 0.001321
685.000000 0.001888
686.000000 0.000998
687.000000 0.000318
688.000000 0.001466
689.000000 0.000965
690.000000 0.001217
691.000000 0.000847
692.000000 0.001395
693.000000 0.001244
694.000000 0.001603
695.000000 0.002391
696.000000 0.002428
697.000000 0.002602
698.000000 0.002617
699.000000 0.002582
700.000000 0.002557
701.000000 0.004043
702.000000 0.004498
703.000000 0.004197
704.000000 0.004014
705.000000 0.003675
706.000000 0.004859
707.000000 0.004853
708.000000 0.004729
709.000000 0.005761
710.000000 0.006046
711.000000 0.006077
712.000000 0.006156
713.000000 0.006180
714.000000 0.006171
715.000000 0.005791
716.000000 0.006139
717.000000 0.006364
718.000000 0.006672
719.000000 0.006711
720.000000 0.006679
721.000000 0.005900
722.000000 0.005021
723.000000 0.005494
724.000000 0.005035
725.000000 0.005008
726.000000 0.006278
727.000000 0.004349
728.000000 0.006551
729.000000 0.007307
730.000000 0.007286
731.000000 0.007702
732.000000 0.008861
733.000000 0.009370
734.000000 0.009378
735.000000 0.009519
736.000000 0.010605
737.000000 0.010588
738.000000 0.010238
739.000000 0.010339
740.000000 0.010010
741.000000 0.010105
742.000000 0.009894
743.000000 0.009307
744.000000 0.009172
745.000000 0.009482
746.000000 0.009807
747.000000 0.009533
748.000000 0.009614
749.000000 0.009592
750.000000 0.009600
751.000000 0.009176
752.000000 0.009399
753.000000 0.009271
754.000000 0.009088
755.000000 0.008707
756.000000 0.008671
757.000000 0.008582
758.000000 0.009226
759.000000 0.009186
760.000000 0.009231
761.000000 0.007802
762.000000 0.007722
763.000000 0.007736
764.000000 0.007863
765.000000 0.007897
766.000000 0.007779
767.000000 0.007807
768.000000 0.005926
769.000000 0.006015
770.000000 0.006993
771.000000 0.006311
772.000000 0.005591
773.000000 0.005855
774.000000 0.005594
775.000000 0.006140
776.000000 0.005916
777.000000 0.006448
778.000000 0.006463
779.000000 0.006463
780.000000 0.008312
781.000000 0.008610
782.000000 0.009170
783.000000 0.009092
784.000000 0.009467
785.000000 0.009422
786.000000 0.009910
787.000000 0.009944
788.000000 0.010187
789.000000 0.009302
790.000000 0.009010
791.000000 0.009170
792.000000 0.008935
793.000000 0.008504
794.000000 0.008481
795.000000 0.008697
796.000000 0.008162
797.000000 0.007656
798.000000 0.007703
799.000000 0.008264
800.000000 0.008650
801.000000 0.010501
802.000000 0.010214
803.000000 0.010271
804.000000 0.009807
805.000000 0.009208
806.000000 0.009976
807.000000 0.009818
808.000000 0.009237
809.000000 0.009328
810.000000 0.009296
811.000000 0.009442
812.000000 0.009442
813.000000 0.009798
814.000000 0.009861
815.000000 0.009517
816.000000 0.008993
817.000000 0.011023
818.000000 0.011794
819.000000 0.011434
820.000000 0.011368
821.000000 0.011980
822.000000 0.012168
823.000000 0.012147
824.000000 0.012177
825.000000 0.012164
826.000000 0.012171
827.000000 0.012027
828.000000 0.012021
829.000000 0.010714
830.000000 0.010791
831.000000 0.009693
832.000000 0.010470
833.000000 0.011271
834.000000 0.011099
835.000000 0.011976
836.000000 0.011762
837.000000 0.012188
838.000000 0.012965
839.000000 0.013703
840.000000 0.013540
841.000000 0.013390
842.000000 0.013409
843.000000 0.013089
844.000000 0.013567
845.000000 0.013916
846.000000 0.014461
847.000000 0.014456
848.000000 0.014458
849.000000 0.015594
850.000000 0.015858
851.000000 0.015742
852.000000 0.015734
853.000000 0.015695
854.000000 0.014687
855.000000 0.014851
856.000000 0.014548
857.000000 0.014764
858.000000 0.015460
859.000000 0.014526
860.000000 0.014494
861.000000 0.014222
862.000000 0.014265
863.000000 0.014230
864.000000 0.014600
865.000000 0.014688
866.000000 0.015362
867.000000 0.015362
868.000000 0.015423
869.000000 0.015218
870.000000 0.015222
871.000000 0.015209
872.000000 0.015008
873.000000 0.015369
874.000000 0.015241
875.000000 0.015119
876.000000 0.015703
877.000000 0.015641
878.000000 0.015809
879.000000 0.015845
880.000000 0.015776
881.000000 0.015538
882.000000 0.015538
883.000000 0.015290
884.000000 0.015268
885.000000 0.014932
886.000000 0.015483
887.000000 0.016459
888.000000 0.016044
889.000000 0.016016
890.000000 0.016269
891.000000 0.016554
892.000000 0.016561
893.000000 0.016804
894.000000 0.016869
895.000000 0.016784
896.000000 0.016755
897.000000 0.017294
898.000000 0.017349
899.000000 0.016805
900.000000 0.016652
901.000000 0.016047
902.000000 0.015914
903.000000 0.016181
904.000000 0.016107
905.000000 0.016235
906.000000 0.016714
907.000000 0.016681
908.000000 0.017160
909.000000 0.017143
910.000000 0.016961
911.000000 0.016948
912.000000 0.017056
913.000000 0.016634
914.000000 0.016651
915.000000 0.016758
916.000000 0.016330
917.000000 0.017829
918.000000 0.017829
919.000000 0.018863
920.000000 0.019343
921.000000 0.018742
922.000000 0.018658
923.000000 0.017817
924.000000 0.018280
925.000000 0.018287
926.000000 0.017892
927.000000 0.018694
928.000000 0.018959
929.000000 0.018654
930.000000 0.018670
931.000000 0.016274
932.000000 0.015755
933.000000 0.015768
934.000000 0.015965
935.000000 0.015964
936.000000 0.015978
937.000000 0.015930
938.000000 0.015386
939.000000 0.013888
940.000000 0.014104
941.000000 0.014079
942.000000 0.013352
943.000000 0.013899
944.000000 0.013640
945.000000 0.013654
946.000000 0.014585
947.000000 0.014875
948.000000 0.014529
949.000000 0.014837
950.000000 0.014940
951.000000 0.014417
952.000000 0.014545
953.000000 0.014642
954.000000 0.014770
955.000000 0.014575
956.000000 0.014566
957.000000 0.014592
958.000000 0.014587
959.000000 0.014526
960.000000 0.014538
961.000000 0.014143
962.000000 0.013700
963.000000 0.013950
964.000000 0.013038
965.000000 0.013351
966.000000 0.014022
967.000000 0.014289
968.000000 0.014301
969.000000 0.014519
970.000000 0.014551
971.000000 0.014666
972.000000 0.014641
973.000000 0.014314
974.000000 0.014314
975.000000 0.014063
976.000000 0.014735
977.000000 0.014594
978.000000 0.014596
979.000000 0.014553
980.000000 0.014589
981.000000 0.014852
982.000000 0.016364
983.000000 0.016267
984.000000 0.016916
985.000000 0.016907
986.000000 0.016893
987.000000 0.017260
988.000000 0.017933
989.000000 0.017904
990.000000 0.017937
991.000000 0.017937
992.000000 0.018138
993.000000 0.018176
994.000000 0.017895
995.000000 0.018611
996.000000 0.018154
997.000000 0.018541
998.000000 0.017937
999.000000 0.017937
1000.000000 0.017727


==> Plots/VarIter_BitWidth/dnl_deviation_N16.dat <==
1.000000 1.636157
2.000000 1.636147
3.000000 1.535539
4.000000 1.535536
5.000000 0.640959
6.000000 0.641038
7.000000 0.315808
8.000000 0.370517
9.000000 0.735564
10.000000 0.725199
11.000000 0.704349
12.000000 1.004403
13.000000 2.365317
14.000000 2.525363
15.000000 2.799569
16.000000 7.713963
17.000000 3.103765
18.000000 2.227699
19.000000 1.136084
20.000000 1.072253
21.000000 1.143468
22.000000 1.142774
23.000000 1.233559
24.000000 1.420963
25.000000 1.561428
26.000000 1.712067
27.000000 1.865281
28.000000 1.833554
29.000000 1.858912
30.000000 1.858977
31.000000 1.656234
32.000000 1.651434
33.000000 1.676059
34.000000 1.670300
35.000000 1.544408
36.000000 1.546272
37.000000 1.100174
38.000000 0.894910
39.000000 0.893029
40.000000 0.787098
41.000000 0.827981
42.000000 0.723505
43.000000 0.638543
44.000000 0.655419
45.000000 0.640910
46.000000 0.650472
47.000000 0.765170
48.000000 0.752850
49.000000 0.668131
50.000000 0.668174
51.000000 0.661009
52.000000 0.572552
53.000000 0.557231
54.000000 0.545233
55.000000 0.529171
56.000000 0.455336
57.000000 0.465991
58.000000 0.465991
59.000000 0.466920
60.000000 0.417432
61.000000 0.422519
62.000000 0.422592
63.000000 0.390366
64.000000 0.390042
65.000000 0.386351
66.000000 0.388877
67.000000 0.366942
68.000000 0.360723
69.000000 0.363971
70.000000 0.364938
71.000000 0.398836
72.000000 0.393734
73.000000 0.365103
74.000000 0.377279
75.000000 0.378528
76.000000 0.392965
77.000000 0.388448
78.000000 0.387466
79.000000 0.360057
80.000000 0.347749
81.000000 0.342457
82.000000 0.339319
83.000000 0.308089
84.000000 0.303418
85.000000 0.296288
86.000000 0.302964
87.000000 0.288428
88.000000 0.289200
89.000000 0.289275
90.000000 0.280139
91.000000 0.287547
92.000000 0.278312
93.000000 0.295337
94.000000 0.315982
95.000000 0.299148
96.000000 0.296363
97.000000 0.298086
98.000000 0.298212
99.000000 0.298269
100.000000 0.286312
101.000000 0.285851
102.000000 0.313830
103.000000 0.295536
104.000000 0.299643
105.000000 0.299779
106.000000 0.256433
107.000000 0.253462
108.000000 0.252522
109.000000 0.258486
110.000000 0.258590
111.000000 0.258153
112.000000 0.251596
113.000000 0.251667
114.000000 0.253371
115.000000 0.253115
116.000000 0.263770
117.000000 0.252420
118.000000 0.252357
119.000000 0.252348
120.000000 0.271358
121.000000 0.256784
122.000000 0.257473
123.000000 0.259092
124.000000 0.251980
125.000000 0.251041
126.000000 0.248249
127.000000 0.247102
128.000000 0.247117
129.000000 0.233897
130.000000 0.234005
131.000000 0.225619
132.000000 0.227743
133.000000 0.228025
134.000000 0.228107
135.000000 0.228092
136.000000 0.231478
137.000000 0.231754
138.000000 0.227081
139.000000 0.227081
140.000000 0.223089
141.000000 0.228759
142.000000 0.224254
143.000000 0.209981
144.000000 0.199958
145.000000 0.204110
146.000000 0.203904
147.000000 0.203885
148.000000 0.203714
149.000000 0.205994
150.000000 0.209181
151.000000 0.209194
152.000000 0.208982
153.000000 0.200677
154.000000 0.201108
155.000000 0.201095
156.000000 0.196421
157.000000 0.201547
158.000000 0.194758
159.000000 0.194955
160.000000 0.196873
161.000000 0.195737
162.000000 0.195876
163.000000 0.195529
164.000000 0.195898
165.000000 0.204167
166.000000 0.208681
167.000000 0.212847
168.000000 0.210076
169.000000 0.207150
170.000000 0.207409
171.000000 0.207467
172.000000 0.203023
173.000000 0.199973
174.000000 0.215947
175.000000 0.212003
176.000000 0.205937
177.000000 0.200761
178.000000 0.200598
179.000000 0.201312
180.000000 0.201572
181.000000 0.201048
182.000000 0.200446
183.000000 0.197582
184.000000 0.197300
185.000000 0.198252
186.000000 0.198160
187.000000 0.203434
188.000000 0.203516
189.000000 0.203607
190.000000 0.200912
191.000000 0.198803
192.000000 0.197175
193.000000 0.194630
194.000000 0.194630
195.000000 0.191725
196.000000 0.192834
197.000000 0.192834
198.000000 0.190013
199.000000 0.183193
200.000000 0.183224
201.000000 0.184994
202.000000 0.183779
203.000000 0.183935
204.000000 0.183692
205.000000 0.184803
206.000000 0.186428
207.000000 0.186380
208.000000 0.193157
209.000000 0.193157
210.000000 0.193845
211.000000 0.193833
212.000000 0.189240
213.000000 0.171331
214.000000 0.171310
215.000000 0.166723
216.000000 0.169430
217.000000 0.169430
218.000000 0.171475
219.000000 0.169762
220.000000 0.169845
221.000000 0.160854
222.000000 0.162457
223.000000 0.162466
224.000000 0.159273
225.000000 0.159505
226.000000 0.159549
227.000000 0.159962
228.000000 0.159973
229.000000 0.159895
230.000000 0.157497
231.000000 0.155971
232.000000 0.156513
233.000000 0.155821
234.000000 0.152473
235.000000 0.153592
236.000000 0.161059
237.000000 0.161059
238.000000 0.156911
239.000000 0.154320
240.000000 0.154435
241.000000 0.153055
242.000000 0.155649
243.000000 0.155635
244.000000 0.155801
245.000000 0.154179
246.000000 0.160094
247.000000 0.158437
248.000000 0.158475
249.000000 0.158540
250.000000 0.158405
251.000000 0.162867
252.000000 0.159473
253.000000 0.159477
254.000000 0.160060
255.000000 0.161772
256.000000 0.162366
257.000000 0.161654
258.000000 0.160261
259.000000 0.160555
260.000000 0.160486
261.000000 0.158418
262.000000 0.158409
263.000000 0.157306
264.000000 0.159665
265.000000 0.159665
266.000000 0.159591
267.000000 0.154375
268.000000 0.158808
269.000000 0.154147
270.000000 0.155968
271.000000 0.151795
272.000000 0.150542
273.000000 0.150188
274.000000 0.150297
275.000000 0.148991
276.000000 0.148991
277.000000 0.149223
278.000000 0.149325
279.000000 0.148538
280.000000 0.148718
281.000000 0.148709
282.000000 0.148676
283.000000 0.150658
284.000000 0.148751
285.000000 0.151823
286.000000 0.152726
287.000000 0.152749
288.000000 0.146011
289.000000 0.143556
290.000000 0.143058
291.000000 0.143636
292.000000 0.145787
293.000000 0.144634
294.000000 0.144743
295.000000 0.142697
296.000000 0.145132
297.000000 0.145246
298.000000 0.145627
299.000000 0.145481
300.000000 0.142755
301.000000 0.142780
302.000000 0.142673
303.000000 0.140578
304.000000 0.137333
305.000000 0.140904
306.000000 0.141056
307.000000 0.141280
308.000000 0.142727
309.000000 0.142546
310.000000 0.144137
311.000000 0.144470
312.000000 0.144386
313.000000 0.144656
314.000000 0.147811
315.000000 0.149109
316.000000 0.151485
317.000000 0.151294
318.000000 0.146059
319.000000 0.146059
320.000000 0.140303
321.000000 0.140207
322.000000 0.140185
323.000000 0.140056
324.000000 0.139873
325.000000 0.138499
326.000000 0.139888
327.000000 0.139954
328.000000 0.141887
329.000000 0.143760
330.000000 0.146568
331.000000 0.144831
332.000000 0.146037
333.000000 0.145057
334.000000 0.145465
335.000000 0.147399
336.000000 0.148812
337.000000 0.149924
338.000000 0.148228
339.000000 0.148223
340.000000 0.147969
341.000000 0.147755
342.000000 0.147801
343.000000 0.144792
344.000000 0.144795
345.000000 0.145128
346.000000 0.145203
347.000000 0.148666
348.000000 0.148550
349.000000 0.146033
350.000000 0.144481
351.000000 0.141965
352.000000 0.141705
353.000000 0.142824
354.000000 0.143102
355.000000 0.143135
356.000000 0.144284
357.000000 0.144252
358.000000 0.143799
359.000000 0.143754
360.000000 0.143754
361.000000 0.142980
362.000000 0.142231
363.000000 0.138737
364.000000 0.138819
365.000000 0.138135
366.000000 0.137082
367.000000 0.136915
368.000000 0.136748
369.000000 0.136602
370.000000 0.136176
371.000000 0.135495
372.000000 0.135556
373.000000 0.136257
374.000000 0.136169
375.000000 0.135956
376.000000 0.135946
377.000000 0.136011
378.000000 0.136272
379.000000 0.136270
380.000000 0.135654
381.000000 0.135697
382.000000 0.135277
383.000000 0.132504
384.000000 0.132281
385.000000 0.130127
386.000000 0.131714
387.000000 0.130625
388.000000 0.129590
389.000000 0.132225
390.000000 0.131674
391.000000 0.132255
392.000000 0.132271
393.000000 0.135187
394.000000 0.134335
395.000000 0.134393
396.000000 0.133130
397.000000 0.131069
398.000000 0.129106
399.000000 0.131260
400.000000 0.131345
401.000000 0.132125
402.000000 0.132153
403.000000 0.132153
404.000000 0.132153
405.000000 0.134921
406.000000 0.134358
407.000000 0.131570
408.000000 0.132121
409.000000 0.132199
410.000000 0.132196
411.000000 0.131597
412.000000 0.131659
413.000000 0.131679
414.000000 0.131617
415.000000 0.131717
416.000000 0.131584
417.000000 0.130974
418.000000 0.133070
419.000000 0.134917
420.000000 0.135559
421.000000 0.137670
422.000000 0.137679
423.000000 0.137609
424.000000 0.136134
425.000000 0.134106
426.000000 0.134106
427.000000 0.132810
428.000000 0.133967
429.000000 0.133368
430.000000 0.132933
431.000000 0.132136
432.000000 0.131629
433.000000 0.131715
434.000000 0.131952
435.000000 0.129700
436.000000 0.130633
437.000000 0.128841
438.000000 0.129062
439.000000 0.128223
440.000000 0.129025
441.000000 0.129083
442.000000 0.126816
443.000000 0.123924
444.000000 0.125065
445.000000 0.123695
446.000000 0.125037
447.000000 0.126170
448.000000 0.126857
449.000000 0.127323
450.000000 0.127324
451.000000 0.127295
452.000000 0.127320
453.000000 0.126851
454.000000 0.129470
455.000000 0.129096
456.000000 0.127887
457.000000 0.127832
458.000000 0.127062
459.000000 0.129272
460.000000 0.129463
461.000000 0.123748
462.000000 0.121297
463.000000 0.121200
464.000000 0.122442
465.000000 0.122696
466.000000 0.121345
467.000000 0.119360
468.000000 0.119165
469.000000 0.119370
470.000000 0.119947
471.000000 0.118881
472.000000 0.118776
473.000000 0.119680
474.000000 0.119619
475.000000 0.119273
476.000000 0.119216
477.000000 0.119234
478.000000 0.118968
479.000000 0.119056
480.000000 0.119026
481.000000 0.115845
482.000000 0.115880
483.000000 0.115299
484.000000 0.115276
485.000000 0.107415
486.000000 0.105522
487.000000 0.105522
488.000000 0.105522
489.000000 0.106296
490.000000 0.105674
491.000000 0.105678
492.000000 0.105673
493.000000 0.107650
494.000000 0.107532
495.000000 0.107275
496.000000 0.107291
497.000000 0.107285
498.000000 0.107285
499.000000 0.107458
500.000000 0.107496
501.000000 0.108283
502.000000 0.108169
503.000000 0.107207
504.000000 0.107231
505.000000 0.106626
506.000000 0.106794
507.000000 0.106797
508.000000 0.109304
509.000000 0.109706
510.000000 0.108938
511.000000 0.108264
512.000000 0.108232
513.000000 0.108359
514.000000 0.108348
515.000000 0.108065
516.000000 0.109545
517.000000 0.109485
518.000000 0.106881
519.000000 0.107065
520.000000 0.107084
521.000000 0.108901
522.000000 0.106950
523.000000 0.109540
524.000000 0.108778
525.000000 0.109981
526.000000 0.110566
527.000000 0.110605
528.000000 0.109550
529.000000 0.109438
530.000000 0.109417
531.000000 0.108538
532.000000 0.107794
533.000000 0.107021
534.000000 0.107037
535.000000 0.106831
536.000000 0.107075
537.000000 0.106731
538.000000 0.106966
539.000000 0.106974
540.000000 0.106595
541.000000 0.106481
542.000000 0.106432
543.000000 0.105893
544.000000 0.105191
545.000000 0.107047
546.000000 0.105380
547.000000 0.105531
548.000000 0.106810
549.000000 0.106819
550.000000 0.106846
551.000000 0.105563
552.000000 0.107814
553.000000 0.106953
554.000000 0.107054
555.000000 0.107602
556.000000 0.107625
557.000000 0.107416
558.000000 0.107270
559.000000 0.107047
560.000000 0.105165
561.000000 0.105020
562.000000 0.105143
563.000000 0.105926
564.000000 0.103650
565.000000 0.101464
566.000000 0.101464
567.000000 0.101383
568.000000 0.100781
569.000000 0.101525
570.000000 0.101378
571.000000 0.101284
572.000000 0.101112
573.000000 0.101129
574.000000 0.098474
575.000000 0.098508
576.000000 0.098611
577.000000 0.098681
578.000000 0.098958
579.000000 0.099310
580.000000 0.098460
581.000000 0.098359
582.000000 0.098362
583.000000 0.097160
584.000000 0.095759
585.000000 0.095667
586.000000 0.095656
587.000000 0.096737
588.000000 0.097889
589.000000 0.098164
590.000000 0.097457
591.000000 0.095198
592.000000 0.095251
593.000000 0.098332
594.000000 0.097625
595.000000 0.097170
596.000000 0.098326
597.000000 0.098325
598.000000 0.098110
599.000000 0.098289
600.000000 0.099107
601.000000 0.098528
602.000000 0.097477
603.000000 0.097440
604.000000 0.096947
605.000000 0.096754
606.000000 0.096765
607.000000 0.099259
608.000000 0.099707
609.000000 0.099723
610.000000 0.099656
611.000000 0.098372
612.000000 0.097817
613.000000 0.097912
614.000000 0.098376
615.000000 0.098385
616.000000 0.097833
617.000000 0.096620
618.000000 0.095761
619.000000 0.095951
620.000000 0.095949
621.000000 0.094130
622.000000 0.094078
623.000000 0.093980
624.000000 0.094714
625.000000 0.094692
626.000000 0.094891
627.000000 0.094183
628.000000 0.094332
629.000000 0.094610
630.000000 0.093835
631.000000 0.093839
632.000000 0.092830
633.000000 0.092830
634.000000 0.092886
635.000000 0.093508
636.000000 0.093429
637.000000 0.092667
638.000000 0.092618
639.000000 0.092082
640.000000 0.091266
641.000000 0.089733
642.000000 0.089739
643.000000 0.089282
644.000000 0.089922
645.000000 0.088892
646.000000 0.088892
647.000000 0.090429
648.000000 0.090445
649.000000 0.090555
650.000000 0.090614
651.000000 0.090603
652.000000 0.089894
653.000000 0.089183
654.000000 0.089558
655.000000 0.089752
656.000000 0.089742
657.000000 0.089560
658.000000 0.088812
659.000000 0.088789
660.000000 0.088817
661.000000 0.087430
662.000000 0.089252
663.000000 0.089858
664.000000 0.090605
665.000000 0.091348
666.000000 0.091354
667.000000 0.091341
668.000000 0.091295
669.000000 0.090522
670.000000 0.090687
671.000000 0.091238
672.000000 0.091503
673.000000 0.091461
674.000000 0.092059
675.000000 0.092076
676.000000 0.092102
677.000000 0.092102
678.000000 0.088847
679.000000 0.090678
680.000000 0.090679
681.000000 0.090711
682.000000 0.090569
683.000000 0.091925
684.000000 0.091349
685.000000 0.091087
686.000000 0.092887
687.000000 0.091915
688.000000 0.091786
689.000000 0.092479
690.000000 0.092518
691.000000 0.093004
692.000000 0.093259
693.000000 0.092851
694.000000 0.093803
695.000000 0.093229
696.000000 0.093190
697.000000 0.093286
698.000000 0.092417
699.000000 0.091932
700.000000 0.091506
701.000000 0.091132
702.000000 0.091141
703.000000 0.091929
704.000000 0.092584
705.000000 0.092409
706.000000 0.093227
707.000000 0.093272
708.000000 0.093281
709.000000 0.093299
710.000000 0.093334
711.000000 0.093434
712.000000 0.092653
713.000000 0.093070
714.000000 0.093065
715.000000 0.093054
716.000000 0.093302
717.000000 0.094066
718.000000 0.093889
719.000000 0.093893
720.000000 0.095149
721.000000 0.094120
722.000000 0.093192
723.000000 0.092951
724.000000 0.092868
725.000000 0.092643
726.000000 0.092604
727.000000 0.091967
728.000000 0.092300
729.000000 0.092310
730.000000 0.090054
731.000000 0.090300
732.000000 0.090299
733.000000 0.090925
734.000000 0.090962
735.000000 0.093083
736.000000 0.092823
737.000000 0.092137
738.000000 0.092069
739.000000 0.091861
740.000000 0.092027
741.000000 0.092020
742.000000 0.091559
743.000000 0.091443
744.000000 0.089854
745.000000 0.089853
746.000000 0.088993
747.000000 0.090284
748.000000 0.090261
749.000000 0.091450
750.000000 0.091121
751.000000 0.090202
752.000000 0.090521
753.000000 0.091072
754.000000 0.091119
755.000000 0.091119
756.000000 0.092125
757.000000 0.092358
758.000000 0.092057
759.000000 0.092035
760.000000 0.091763
761.000000 0.091643
762.000000 0.090116
763.000000 0.090245
764.000000 0.090933
765.000000 0.090699
766.000000 0.091352
767.000000 0.092589
768.000000 0.091155
769.000000 0.090684
770.000000 0.090688
771.000000 0.090688
772.000000 0.089743
773.000000 0.089443
774.000000 0.089878
775.000000 0.089878
776.000000 0.088362
777.000000 0.088366
778.000000 0.088697
779.000000 0.088711
780.000000 0.089961
781.000000 0.089856
782.000000 0.089873
783.000000 0.088977
784.000000 0.088977
785.000000 0.088780
786.000000 0.089173
787.000000 0.089152
788.000000 0.089114
789.000000 0.089142
790.000000 0.089364
791.000000 0.089953
792.000000 0.089694
793.000000 0.087703
794.000000 0.087422
795.000000 0.088908
796.000000 0.089110
797.000000 0.089976
798.000000 0.089880
799.000000 0.090083
800.000000 0.090047
801.000000 0.089760
802.000000 0.089467
803.000000 0.089956
804.000000 0.090681
805.000000 0.090747
806.000000 0.090541
807.000000 0.090541
808.000000 0.090015
809.000000 0.089989
810.000000 0.089331
811.000000 0.089109
812.000000 0.088791
813.000000 0.089274
814.000000 0.089157
815.000000 0.089098
816.000000 0.087586
817.000000 0.085767
818.000000 0.084946
819.000000 0.083175
820.000000 0.083250
821.000000 0.083759
822.000000 0.083695
823.000000 0.083723
824.000000 0.084484
825.000000 0.085041
826.000000 0.084927
827.000000 0.084979
828.000000 0.084881
829.000000 0.085816
830.000000 0.085889
831.000000 0.085415
832.000000 0.085418
833.000000 0.085542
834.000000 0.086097
835.000000 0.085073
836.000000 0.085421
837.000000 0.085412
838.000000 0.085355
839.000000 0.084853
840.000000 0.082580
841.000000 0.082576
842.000000 0.081929
843.000000 0.081898
844.000000 0.082066
845.000000 0.082663
846.000000 0.083239
847.000000 0.083213
848.000000 0.083267
849.000000 0.081045
850.000000 0.081237
851.000000 0.081580
852.000000 0.080602
853.000000 0.080630
854.000000 0.080994
855.000000 0.081515
856.000000 0.081550
857.000000 0.081115
858.000000 0.080276
859.000000 0.080434
860.000000 0.080438
861.000000 0.080483
862.000000 0.079981
863.000000 0.080302
864.000000 0.080159
865.000000 0.080025
866.000000 0.081531
867.000000 0.077955
868.000000 0.078591
869.000000 0.078010
870.000000 0.078271
871.000000 0.077884
872.000000 0.077177
873.000000 0.076940
874.000000 0.077679
875.000000 0.078013
876.000000 0.078526
877.000000 0.078540
878.000000 0.078289
879.000000 0.078289
880.000000 0.078066
881.000000 0.079041
882.000000 0.078404
883.000000 0.078436
884.000000 0.078689
885.000000 0.079503
886.000000 0.079370
887.000000 0.079331
888.000000 0.079147
889.000000 0.078990
890.000000 0.078238
891.000000 0.078241
892.000000 0.078241
893.000000 0.077067
894.000000 0.077060
895.000000 0.076374
896.000000 0.076037
897.000000 0.076035
898.000000 0.075968
899.000000 0.076512
900.000000 0.076337
901.000000 0.076405
902.000000 0.076898
903.000000 0.076879
904.000000 0.077076
905.000000 0.077920
906.000000 0.077978
907.000000 0.076000
908.000000 0.075725
909.000000 0.075536
910.000000 0.075286
911.000000 0.076162
912.000000 0.076224
913.000000 0.076437
914.000000 0.077228
915.000000 0.076951
916.000000 0.077009
917.000000 0.076690
918.000000 0.076505
919.000000 0.076513
920.000000 0.076499
921.000000 0.076197
922.000000 0.076197
923.000000 0.076200
924.000000 0.077008
925.000000 0.077295
926.000000 0.076850
927.000000 0.076786
928.000000 0.076527
929.000000 0.076938
930.000000 0.077044
931.000000 0.077516
932.000000 0.078170
933.000000 0.077490
934.000000 0.077527
935.000000 0.077528
936.000000 0.077528
937.000000 0.077508
938.000000 0.076998
939.000000 0.077381
940.000000 0.077440
941.000000 0.076671
942.000000 0.077225
943.000000 0.077219
944.000000 0.077678
945.000000 0.077907
946.000000 0.077736
947.000000 0.077488
948.000000 0.076808
949.000000 0.076197
950.000000 0.076116
951.000000 0.076771
952.000000 0.076142
953.000000 0.075427
954.000000 0.075642
955.000000 0.075649
956.000000 0.075593
957.000000 0.075757
958.000000 0.075799
959.000000 0.075976
960.000000 0.075965
961.000000 0.075885
962.000000 0.075708
963.000000 0.075755
964.000000 0.076589
965.000000 0.076213
966.000000 0.076213
967.000000 0.076676
968.000000 0.076655
969.000000 0.076189
970.000000 0.076197
971.000000 0.076135
972.000000 0.074756
973.000000 0.074167
974.000000 0.074705
975.000000 0.074705
976.000000 0.074941
977.000000 0.089229
978.000000 0.089400
979.000000 0.088835
980.000000 0.089381
981.000000 0.089035
982.000000 0.087796
983.000000 0.089638
984.000000 0.090142
985.000000 0.090171
986.000000 0.090174
987.000000 0.089746
988.000000 0.090615
989.000000 0.090156
990.000000 0.089865
991.000000 0.089879
992.000000 0.088696
993.000000 0.088664
994.000000 0.088238
995.000000 0.086688
996.000000 0.086496
997.000000 0.086494
998.000000 0.085413
999.000000 0.086771
1000.000000 0.086777


==> Plots/VarIter_BitWidth/dnl_deviation_N18.dat <==
1.000000 1.243844
2.000000 1.243930
3.000000 1.076716
4.000000 1.076712
5.000000 1.076689
6.000000 1.076466
7.000000 1.009982
8.000000 0.019602
9.000000 0.031867
10.000000 0.207603
11.000000 0.079115
12.000000 0.346211
13.000000 0.416225
14.000000 0.416658
15.000000 0.273318
16.000000 0.625238
17.000000 7.468844
18.000000 0.355501
19.000000 2.653832
20.000000 0.629192
21.000000 0.976924
22.000000 0.459805
23.000000 0.457557
24.000000 0.486826
25.000000 0.884390
26.000000 0.823762
27.000000 0.707791
28.000000 0.339664
29.000000 0.000008
30.000000 0.077790
31.000000 1.466840
32.000000 0.115364
33.000000 0.150829
34.000000 0.219110
35.000000 0.221579
36.000000 0.265313
37.000000 0.316952
38.000000 0.536188
39.000000 0.526592
40.000000 0.145175
41.000000 0.025259
42.000000 0.008684
43.000000 0.025778
44.000000 0.026409
45.000000 0.044950
46.000000 0.060139
47.000000 0.026153
48.000000 0.050126
49.000000 0.106901
50.000000 0.039903
51.000000 0.039033
52.000000 0.040789
53.000000 0.028835
54.000000 0.000961
55.000000 0.015457
56.000000 0.034508
57.000000 0.017807
58.000000 0.014130
59.000000 0.017453
60.000000 0.008742
61.000000 0.010188
62.000000 0.046169
63.000000 0.011991
64.000000 0.011885
65.000000 0.017165
66.000000 0.015775
67.000000 0.020189
68.000000 0.022391
69.000000 0.009331
70.000000 0.008368
71.000000 0.015583
72.000000 0.029383
73.000000 0.028912
74.000000 0.033313
75.000000 0.031936
76.000000 0.040287
77.000000 0.037497
78.000000 0.070287
79.000000 0.060567
80.000000 0.057572
81.000000 0.059266
82.000000 0.061020
83.000000 0.064722
84.000000 0.061546
85.000000 0.053646
86.000000 0.051770
87.000000 0.048051
88.000000 0.045948
89.000000 0.059300
90.000000 0.061934
91.000000 0.062282
92.000000 0.056340
93.000000 0.050647
94.000000 0.064611
95.000000 0.064193
96.000000 0.064193
97.000000 0.062394
98.000000 0.063446
99.000000 0.060383
100.000000 0.066681
101.000000 0.067070
102.000000 0.085945
103.000000 0.089423
104.000000 0.087320
105.000000 0.088753
106.000000 0.071910
107.000000 0.080706
108.000000 0.080601
109.000000 0.080547
110.000000 0.092577
111.000000 0.093308
112.000000 0.101171
113.000000 0.093338
114.000000 0.072392
115.000000 0.063166
116.000000 0.063214
117.000000 0.064259
118.000000 0.065784
119.000000 0.070869
120.000000 0.070374
121.000000 0.070843
122.000000 0.071543
123.000000 0.071943
124.000000 0.060685
125.000000 0.065724
126.000000 0.077463
127.000000 0.077696
128.000000 0.086923
129.000000 0.086624
130.000000 0.083126
131.000000 0.094815
132.000000 0.084601
133.000000 0.082569
134.000000 0.082352
135.000000 0.082281
136.000000 0.082062
137.000000 0.078985
138.000000 0.070214
139.000000 0.069311
140.000000 0.069296
141.000000 0.069238
142.000000 0.073211
143.000000 0.073641
144.000000 0.072350
145.000000 0.073152
146.000000 0.065616
147.000000 0.065446
148.000000 0.063329
149.000000 0.065273
150.000000 0.064559
151.000000 0.062053
152.000000 0.061288
153.000000 0.058756
154.000000 0.061317
155.000000 0.061189
156.000000 0.055180
157.000000 0.059458
158.000000 0.059473
159.000000 0.059283
160.000000 0.050261
161.000000 0.054345
162.000000 0.050625
163.000000 0.051454
164.000000 0.041881
165.000000 0.041998
166.000000 0.033299
167.000000 0.033086
168.000000 0.034167
169.000000 0.037636
170.000000 0.037237
171.000000 0.036693
172.000000 0.041369
173.000000 0.036735
174.000000 0.037741
175.000000 0.033317
176.000000 0.026239
177.000000 0.028644
178.000000 0.027539
179.000000 0.023235
180.000000 0.023343
181.000000 0.015185
182.000000 0.016798
183.000000 0.016629
184.000000 0.018560
185.000000 0.027516
186.000000 0.026821
187.000000 0.026136
188.000000 0.022988
189.000000 0.028703
190.000000 0.026931
191.000000 0.024898
192.000000 0.025129
193.000000 0.020952
194.000000 0.022210
195.000000 0.022190
196.000000 0.017963
197.000000 0.021934
198.000000 0.022051
199.000000 0.025642
200.000000 0.025722
201.000000 0.022768
202.000000 0.022859
203.000000 0.023956
204.000000 0.022462
205.000000 0.018532
206.000000 0.015425
207.000000 0.014152
208.000000 0.016179
209.000000 0.016098
210.000000 0.016136
211.000000 0.016860
212.000000 0.020926
213.000000 0.020926
214.000000 0.024528
215.000000 0.024554
216.000000 0.024723
217.000000 0.029698
218.000000 0.029223
219.000000 0.032839
220.000000 0.031428
221.000000 0.026386
222.000000 0.019836
223.000000 0.019762
224.000000 0.019334
225.000000 0.020940
226.000000 0.020698
227.000000 0.021799
228.000000 0.026754
229.000000 0.024572
230.000000 0.024038
231.000000 0.023921
232.000000 0.023862
233.000000 0.024142
234.000000 0.019081
235.000000 0.020159
236.000000 0.021616
237.000000 0.022539
238.000000 0.027743
239.000000 0.021848
240.000000 0.015093
241.000000 0.013052
242.000000 0.013052
243.000000 0.012807
244.000000 0.010576
245.000000 0.014159
246.000000 0.016344
247.000000 0.016163
248.000000 0.016165
249.000000 0.015933
250.000000 0.015930
251.000000 0.017421
252.000000 0.015338
253.000000 0.020619
254.000000 0.017858
255.000000 0.017884
256.000000 0.015647
257.000000 0.017359
258.000000 0.017313
259.000000 0.017500
260.000000 0.019633
261.000000 0.015989
262.000000 0.014850
263.000000 0.014504
264.000000 0.013517
265.000000 0.020576
266.000000 0.020850
267.000000 0.023022
268.000000 0.023130
269.000000 0.018775
270.000000 0.018775
271.000000 0.017608
272.000000 0.017571
273.000000 0.018803
274.000000 0.018783
275.000000 0.022717
276.000000 0.022048
277.000000 0.024872
278.000000 0.029464
279.000000 0.033834
280.000000 0.033556
281.000000 0.035429
282.000000 0.034545
283.000000 0.033696
284.000000 0.032127
285.000000 0.031043
286.000000 0.030613
287.000000 0.029060
288.000000 0.030235
289.000000 0.030223
290.000000 0.030718
291.000000 0.028765
292.000000 0.028789
293.000000 0.027576
294.000000 0.034431
295.000000 0.033667
296.000000 0.035678
297.000000 0.036902
298.000000 0.036916
299.000000 0.037229
300.000000 0.037204
301.000000 0.035968
302.000000 0.035909
303.000000 0.035863
304.000000 0.036219
305.000000 0.036240
306.000000 0.034245
307.000000 0.031572
308.000000 0.030432
309.000000 0.030434
310.000000 0.028280
311.000000 0.027670
312.000000 0.030156
313.000000 0.032901
314.000000 0.032608
315.000000 0.032613
316.000000 0.031586
317.000000 0.034092
318.000000 0.033995
319.000000 0.034347
320.000000 0.034387
321.000000 0.034095
322.000000 0.035746
323.000000 0.034887
324.000000 0.034718
325.000000 0.034725
326.000000 0.034618
327.000000 0.038481
328.000000 0.040423
329.000000 0.038876
330.000000 0.038877
331.000000 0.036799
332.000000 0.036667
333.000000 0.034154
334.000000 0.035935
335.000000 0.034073
336.000000 0.034085
337.000000 0.035424
338.000000 0.035843
339.000000 0.035853
340.000000 0.035779
341.000000 0.035739
342.000000 0.037102
343.000000 0.038452
344.000000 0.035969
345.000000 0.034242
346.000000 0.034252
347.000000 0.035547
348.000000 0.035182
349.000000 0.035203
350.000000 0.038901
351.000000 0.040842
352.000000 0.039183
353.000000 0.039139
354.000000 0.040900
355.000000 0.039618
356.000000 0.038787
357.000000 0.038786
358.000000 0.036143
359.000000 0.037412
360.000000 0.038276
361.000000 0.038251
362.000000 0.039173
363.000000 0.039167
364.000000 0.037504
365.000000 0.038156
366.000000 0.038639
367.000000 0.040861
368.000000 0.040839
369.000000 0.040672
370.000000 0.040502
371.000000 0.040476
372.000000 0.040135
373.000000 0.042805
374.000000 0.041356
375.000000 0.046622
376.000000 0.047665
377.000000 0.047672
378.000000 0.046424
379.000000 0.047468
380.000000 0.047928
381.000000 0.047926
382.000000 0.045891
383.000000 0.048578
384.000000 0.048512
385.000000 0.045430
386.000000 0.045408
387.000000 0.045379
388.000000 0.046054
389.000000 0.046920
390.000000 0.046909
391.000000 0.046745
392.000000 0.046716
393.000000 0.046635
394.000000 0.047894
395.000000 0.047819
396.000000 0.049046
397.000000 0.051147
398.000000 0.050441
399.000000 0.050830
400.000000 0.046671
401.000000 0.047891
402.000000 0.045863
403.000000 0.044448
404.000000 0.044386
405.000000 0.044259
406.000000 0.045250
407.000000 0.043903
408.000000 0.045977
409.000000 0.046052
410.000000 0.046018
411.000000 0.046045
412.000000 0.046990
413.000000 0.048769
414.000000 0.050861
415.000000 0.050868
416.000000 0.057838
417.000000 0.057958
418.000000 0.057955
419.000000 0.057843
420.000000 0.058802
421.000000 0.059082
422.000000 0.060233
423.000000 0.061121
424.000000 0.060029
425.000000 0.061963
426.000000 0.061938
427.000000 0.062649
428.000000 0.061807
429.000000 0.061817
430.000000 0.062956
431.000000 0.061148
432.000000 0.060356
433.000000 0.060084
434.000000 0.060084
435.000000 0.059590
436.000000 0.059729
437.000000 0.059698
438.000000 0.060016
439.000000 0.060505
440.000000 0.059831
441.000000 0.059799
442.000000 0.060262
443.000000 0.060056
444.000000 0.061882
445.000000 0.062291
446.000000 0.062291
447.000000 0.061610
448.000000 0.061543
449.000000 0.061483
450.000000 0.061491
451.000000 0.063517
452.000000 0.063485
453.000000 0.063434
454.000000 0.064089
455.000000 0.063427
456.000000 0.063419
457.000000 0.064966
458.000000 0.064429
459.000000 0.064419
460.000000 0.063876
461.000000 0.063821
462.000000 0.059126
463.000000 0.058616
464.000000 0.057303
465.000000 0.057623
466.000000 0.057691
467.000000 0.057687
468.000000 0.057701
469.000000 0.057705
470.000000 0.059804
471.000000 0.056933
472.000000 0.056964
473.000000 0.056153
474.000000 0.057039
475.000000 0.057045
476.000000 0.057504
477.000000 0.057792
478.000000 0.059371
479.000000 0.057642
480.000000 0.057684
481.000000 0.056912
482.000000 0.054704
483.000000 0.054330
484.000000 0.056036
485.000000 0.054839
486.000000 0.052084
487.000000 0.052080
488.000000 0.052144
489.000000 0.052131
490.000000 0.053388
491.000000 0.053388
492.000000 0.051873
493.000000 0.051875
494.000000 0.053970
495.000000 0.052757
496.000000 0.052757
497.000000 0.056465
498.000000 0.053412
499.000000 0.052838
500.000000 0.053826
501.000000 0.053742
502.000000 0.053742
503.000000 0.053465
504.000000 0.053484
505.000000 0.053443
506.000000 0.053018
507.000000 0.053013
508.000000 0.053509
509.000000 0.053497
510.000000 0.052827
511.000000 0.052820
512.000000 0.052187
513.000000 0.054307
514.000000 0.054192
515.000000 0.055092
516.000000 0.052465
517.000000 0.052287
518.000000 0.053522
519.000000 0.053468
520.000000 0.053468
521.000000 0.053311
522.000000 0.054353
523.000000 0.055470
524.000000 0.055434
525.000000 0.055988
526.000000 0.057385
527.000000 0.057303
528.000000 0.056532
529.000000 0.056530
530.000000 0.057389
531.000000 0.057406
532.000000 0.057292
533.000000 0.056630
534.000000 0.055936
535.000000 0.056738
536.000000 0.057407
537.000000 0.057377
538.000000 0.057395
539.000000 0.057058
540.000000 0.056729
541.000000 0.056738
542.000000 0.056291
543.000000 0.056933
544.000000 0.056825
545.000000 0.057777
546.000000 0.056648
547.000000 0.056681
548.000000 0.054927
549.000000 0.054940
550.000000 0.053587
551.000000 0.053577
552.000000 0.053246
553.000000 0.052084
554.000000 0.051568
555.000000 0.051576
556.000000 0.050600
557.000000 0.050603
558.000000 0.050609
559.000000 0.049792
560.000000 0.049776
561.000000 0.049820
562.000000 0.049835
563.000000 0.049620
564.000000 0.049463
565.000000 0.049611
566.000000 0.049886
567.000000 0.048302
568.000000 0.048329
569.000000 0.048123
570.000000 0.049246
571.000000 0.049263
572.000000 0.050024
573.000000 0.050497
574.000000 0.048525
575.000000 0.049945
576.000000 0.051657
577.000000 0.051989
578.000000 0.047612
579.000000 0.048103
580.000000 0.048106
581.000000 0.047367
582.000000 0.047317
583.000000 0.047323
584.000000 0.047647
585.000000 0.047635
586.000000 0.048077
587.000000 0.048072
588.000000 0.048071
589.000000 0.047999
590.000000 0.046763
591.000000 0.046767
592.000000 0.050473
593.000000 0.050492
594.000000 0.049058
595.000000 0.049997
596.000000 0.052182
597.000000 0.050700
598.000000 0.050773
599.000000 0.051257
600.000000 0.051621
601.000000 0.051830
602.000000 0.051374
603.000000 0.051383
604.000000 0.051377
605.000000 0.052488
606.000000 0.050543
607.000000 0.050475
608.000000 0.050475
609.000000 0.051874
610.000000 0.051829
611.000000 0.051203
612.000000 0.052412
613.000000 0.054076
614.000000 0.054580
615.000000 0.054994
616.000000 0.055011
617.000000 0.054404
618.000000 0.054969
619.000000 0.055174
620.000000 0.054873
621.000000 0.053036
622.000000 0.053182
623.000000 0.053750
624.000000 0.053748
625.000000 0.053419
626.000000 0.053287
627.000000 0.053287
628.000000 0.052898
629.000000 0.051515
630.000000 0.051080
631.000000 0.051029
632.000000 0.050416
633.000000 0.050998
634.000000 0.050808
635.000000 0.049348
636.000000 0.049366
637.000000 0.049426
638.000000 0.049427
639.000000 0.050240
640.000000 0.049046
641.000000 0.049276
642.000000 0.049230
643.000000 0.048676
644.000000 0.048749
645.000000 0.047317
646.000000 0.049152
647.000000 0.049329
648.000000 0.049993
649.000000 0.049963
650.000000 0.048257
651.000000 0.050887
652.000000 0.051795
653.000000 0.051787
654.000000 0.051828
655.000000 0.050840
656.000000 0.051030
657.000000 0.051089
658.000000 0.051463
659.000000 0.051450
660.000000 0.052234
661.000000 0.052846
662.000000 0.053144
663.000000 0.053109
664.000000 0.054439
665.000000 0.055117
666.000000 0.055382
667.000000 0.057361
668.000000 0.057314
669.000000 0.057646
670.000000 0.057742
671.000000 0.057739
672.000000 0.057823
673.000000 0.056908
674.000000 0.056901
675.000000 0.056227
676.000000 0.057171
677.000000 0.057155
678.000000 0.057032
679.000000 0.056415
680.000000 0.056942
681.000000 0.057418
682.000000 0.057322
683.000000 0.056475
684.000000 0.056713
685.000000 0.057219
686.000000 0.057176
687.000000 0.056629
688.000000 0.056595
689.000000 0.055169
690.000000 0.056720
691.000000 0.056405
692.000000 0.057724
693.000000 0.058181
694.000000 0.058197
695.000000 0.057355
696.000000 0.057102
697.000000 0.056761
698.000000 0.056776
699.000000 0.057770
700.000000 0.057726
701.000000 0.057801
702.000000 0.058905
703.000000 0.058561
704.000000 0.058559
705.000000 0.057826
706.000000 0.059224
707.000000 0.058726
708.000000 0.058730
709.000000 0.060423
710.000000 0.060399
711.000000 0.060413
712.000000 0.060404
713.000000 0.061985
714.000000 0.062902
715.000000 0.062917
716.000000 0.062184
717.000000 0.062227
718.000000 0.062227
719.000000 0.061754
720.000000 0.061709
721.000000 0.059794
722.000000 0.058779
723.000000 0.059233
724.000000 0.059401
725.000000 0.060065
726.000000 0.060684
727.000000 0.061342
728.000000 0.060028
729.000000 0.060474
730.000000 0.060120
731.000000 0.060346
732.000000 0.059426
733.000000 0.059434
734.000000 0.059434
735.000000 0.058721
736.000000 0.059438
737.000000 0.059919
738.000000 0.059963
739.000000 0.059890
740.000000 0.059879
741.000000 0.059511
742.000000 0.059522
743.000000 0.058956
744.000000 0.059018
745.000000 0.059621
746.000000 0.060348
747.000000 0.060565
748.000000 0.060128
749.000000 0.060632
750.000000 0.060374
751.000000 0.058572
752.000000 0.058117
753.000000 0.057852
754.000000 0.058555
755.000000 0.057969
756.000000 0.057340
757.000000 0.058327
758.000000 0.058596
759.000000 0.057987
760.000000 0.062428
761.000000 0.062217
762.000000 0.061760
763.000000 0.060142
764.000000 0.059960
765.000000 0.059716
766.000000 0.059561
767.000000 0.059400
768.000000 0.059172
769.000000 0.059258
770.000000 0.059382
771.000000 0.059369
772.000000 0.059770
773.000000 0.059353
774.000000 0.059337
775.000000 0.059259
776.000000 0.058839
777.000000 0.058520
778.000000 0.058520
779.000000 0.058522
780.000000 0.057424
781.000000 0.056942
782.000000 0.056868
783.000000 0.057332
784.000000 0.057293
785.000000 0.056449
786.000000 0.056556
787.000000 0.056807
788.000000 0.056386
789.000000 0.056959
790.000000 0.057101
791.000000 0.056691
792.000000 0.056909
793.000000 0.056653
794.000000 0.056166
795.000000 0.056172
796.000000 0.055398
797.000000 0.056678
798.000000 0.056713
799.000000 0.056488
800.000000 0.056518
801.000000 0.056450
802.000000 0.056220
803.000000 0.056231
804.000000 0.056395
805.000000 0.056401
806.000000 0.057155
807.000000 0.057148
808.000000 0.057225
809.000000 0.057767
810.000000 0.057105
811.000000 0.057517
812.000000 0.057403
813.000000 0.057900
814.000000 0.057888
815.000000 0.057302
816.000000 0.057264
817.000000 0.056472
818.000000 0.056618
819.000000 0.056717
820.000000 0.056428
821.000000 0.055139
822.000000 0.055151
823.000000 0.055153
824.000000 0.054939
825.000000 0.054347
826.000000 0.054326
827.000000 0.054928
828.000000 0.054574
829.000000 0.054724
830.000000 0.055229
831.000000 0.054790
832.000000 0.055109
833.000000 0.055008
834.000000 0.054938
835.000000 0.054637
836.000000 0.054646
837.000000 0.054646
838.000000 0.055617
839.000000 0.055987
840.000000 0.055986
841.000000 0.056030
842.000000 0.055977
843.000000 0.055846
844.000000 0.055548
845.000000 0.055767
846.000000 0.055532
847.000000 0.055805
848.000000 0.055818
849.000000 0.055812
850.000000 0.055832
851.000000 0.055001
852.000000 0.054932
853.000000 0.054950
854.000000 0.055081
855.000000 0.053860
856.000000 0.055902
857.000000 0.055906
858.000000 0.055986
859.000000 0.055564
860.000000 0.054708
861.000000 0.054704
862.000000 0.054847
863.000000 0.054713
864.000000 0.054715
865.000000 0.055526
866.000000 0.055514
867.000000 0.055498
868.000000 0.055498
869.000000 0.055486
870.000000 0.055100
871.000000 0.055164
872.000000 0.055782
873.000000 0.055041
874.000000 0.054179
875.000000 0.054330
876.000000 0.053910
877.000000 0.053908
878.000000 0.056400
879.000000 0.056242
880.000000 0.056312
881.000000 0.056551
882.000000 0.059370
883.000000 0.060587
884.000000 0.060587
885.000000 0.060912
886.000000 0.060868
887.000000 0.060837
888.000000 0.060901
889.000000 0.060900
890.000000 0.061241
891.000000 0.061220
892.000000 0.061230
893.000000 0.061217
894.000000 0.061500
895.000000 0.061679
896.000000 0.060822
897.000000 0.060837
898.000000 0.061974
899.000000 0.062074
900.000000 0.062046
901.000000 0.062058
902.000000 0.062045
903.000000 0.063088
904.000000 0.063091
905.000000 0.062759
906.000000 0.062742
907.000000 0.063446
908.000000 0.063200
909.000000 0.063340
910.000000 0.064447
911.000000 0.064411
912.000000 0.062906
913.000000 0.062709
914.000000 0.062681
915.000000 0.062651
916.000000 0.062672
917.000000 0.062679
918.000000 0.062173
919.000000 0.061604
920.000000 0.061391
921.000000 0.062278
922.000000 0.062043
923.000000 0.062057
924.000000 0.062015
925.000000 0.060806
926.000000 0.060400
927.000000 0.059467
928.000000 0.056984
929.000000 0.057097
930.000000 0.056899
931.000000 0.056930
932.000000 0.056311
933.000000 0.055954
934.000000 0.055567
935.000000 0.056033
936.000000 0.056143
937.000000 0.056010
938.000000 0.056350
939.000000 0.056612
940.000000 0.056318
941.000000 0.055929
942.000000 0.055959
943.000000 0.056389
944.000000 0.056388
945.000000 0.056777
946.000000 0.056761
947.000000 0.054808
948.000000 0.054813
949.000000 0.055059
950.000000 0.054890
951.000000 0.054947
952.000000 0.054086
953.000000 0.054052
954.000000 0.054378
955.000000 0.053166
956.000000 0.052793
957.000000 0.052986
958.000000 0.052733
959.000000 0.052533
960.000000 0.054065
961.000000 0.054583
962.000000 0.054971
963.000000 0.054969
964.000000 0.055194
965.000000 0.055589
966.000000 0.055470
967.000000 0.055469
968.000000 0.055498
969.000000 0.055430
970.000000 0.055438
971.000000 0.055283
972.000000 0.055287
973.000000 0.055412
974.000000 0.053895
975.000000 0.054239
976.000000 0.054163
977.000000 0.054153
978.000000 0.054252
979.000000 0.054193
980.000000 0.054786
981.000000 0.054840
982.000000 0.053785
983.000000 0.053428
984.000000 0.053392
985.000000 0.053364
986.000000 0.053364
987.000000 0.053360
988.000000 0.053425
989.000000 0.053942
990.000000 0.053370
991.000000 0.053339
992.000000 0.053325
993.000000 0.052789
994.000000 0.051670
995.000000 0.051755
996.000000 0.051744
997.000000 0.051035
998.000000 0.051129
999.000000 0.050812
1000.000000 0.051599


==> Plots/VarIter_BitWidth/inl_deviation_N10.dat <==
1.000000 0.321497
2.000000 0.321474
3.000000 0.253311
4.000000 0.075721
5.000000 0.076441
6.000000 0.077269
7.000000 0.076914
8.000000 0.072896
9.000000 0.065145
10.000000 0.043734
11.000000 0.079237
12.000000 0.057508
13.000000 0.042522
14.000000 0.027552
15.000000 0.029511
16.000000 0.016800
17.000000 0.038463
18.000000 0.019723
19.000000 0.037431
20.000000 0.018481
21.000000 0.011604
22.000000 0.003796
23.000000 0.014455
24.000000 0.038782
25.000000 0.028634
26.000000 0.026852
27.000000 0.021942
28.000000 0.017236
29.000000 0.015925
30.000000 0.016859
31.000000 0.016769
32.000000 0.003264
33.000000 0.015742
34.000000 0.008857
35.000000 0.007924
36.000000 0.003648
37.000000 0.003410
38.000000 0.002948
39.000000 0.002533
40.000000 0.008098
41.000000 0.008571
42.000000 0.015409
43.000000 0.015737
44.000000 0.005137
45.000000 0.005224
46.000000 0.011329
47.000000 0.011329
48.000000 0.016073
49.000000 0.017393
50.000000 0.017190
51.000000 0.010938
52.000000 0.008001
53.000000 0.008342
54.000000 0.007013
55.000000 0.011087
56.000000 0.011483
57.000000 0.011489
58.000000 0.011621
59.000000 0.010959
60.000000 0.011089
61.000000 0.021334
62.000000 0.028524
63.000000 0.028332
64.000000 0.028261
65.000000 0.028263
66.000000 0.023932
67.000000 0.008651
68.000000 0.008633
69.000000 0.007228
70.000000 0.006326
71.000000 0.004215
72.000000 0.004021
73.000000 0.009509
74.000000 0.007593
75.000000 0.007631
76.000000 0.016800
77.000000 0.016069
78.000000 0.022480
79.000000 0.006366
80.000000 0.000575
81.000000 0.000249
82.000000 0.010020
83.000000 0.010708
84.000000 0.000560
85.000000 0.000259
86.000000 0.000240
87.000000 0.000280
88.000000 0.000245
89.000000 0.003241
90.000000 0.010292
91.000000 0.010266
92.000000 0.004759
93.000000 0.006996
94.000000 0.006900
95.000000 0.005942
96.000000 0.006087
97.000000 0.005273
98.000000 0.005147
99.000000 0.003229
100.000000 0.003292
101.000000 0.008374
102.000000 0.007374
103.000000 0.007469
104.000000 0.009109
105.000000 0.004893
106.000000 0.004785
107.000000 0.004791
108.000000 0.004693
109.000000 0.007146
110.000000 0.007141
111.000000 0.005733
112.000000 0.005977
113.000000 0.005896
114.000000 0.005905
115.000000 0.005911
116.000000 0.007338
117.000000 0.004492
118.000000 0.004492
119.000000 0.003101
120.000000 0.003330
121.000000 0.002864
122.000000 0.004103
123.000000 0.004205
124.000000 0.007309
125.000000 0.005861
126.000000 0.005593
127.000000 0.005608
128.000000 0.000468
129.000000 0.002847
130.000000 0.002776
131.000000 0.002986
132.000000 0.001222
133.000000 0.001256
134.000000 0.001724
135.000000 0.001724
136.000000 0.001885
137.000000 0.000938
138.000000 0.000616
139.000000 0.000686
140.000000 0.000715
141.000000 0.003995
142.000000 0.006717
143.000000 0.009762
144.000000 0.011762
145.000000 0.015642
146.000000 0.015636
147.000000 0.015603
148.000000 0.013219
149.000000 0.015096
150.000000 0.018073
151.000000 0.022851
152.000000 0.022717
153.000000 0.022490
154.000000 0.022245
155.000000 0.024262
156.000000 0.024238
157.000000 0.028027
158.000000 0.030730
159.000000 0.030813
160.000000 0.030830
161.000000 0.027139
162.000000 0.026745
163.000000 0.026712
164.000000 0.027685
165.000000 0.027062
166.000000 0.026898
167.000000 0.022743
168.000000 0.022678
169.000000 0.022568
170.000000 0.024229
171.000000 0.024320
172.000000 0.022345
173.000000 0.022362
174.000000 0.017775
175.000000 0.018019
176.000000 0.016843
177.000000 0.016756
178.000000 0.014304
179.000000 0.014473
180.000000 0.015321
181.000000 0.015325
182.000000 0.016045
183.000000 0.019540
184.000000 0.019263
185.000000 0.018293
186.000000 0.016639
187.000000 0.016768
188.000000 0.016768
189.000000 0.016966
190.000000 0.019562
191.000000 0.019565
192.000000 0.019958
193.000000 0.018576
194.000000 0.019010
195.000000 0.021060
196.000000 0.018180
197.000000 0.018135
198.000000 0.018093
199.000000 0.018355
200.000000 0.018915
201.000000 0.018897
202.000000 0.018915
203.000000 0.018915
204.000000 0.017038
205.000000 0.018013
206.000000 0.018036
207.000000 0.018050
208.000000 0.017928
209.000000 0.019809
210.000000 0.022986
211.000000 0.023004
212.000000 0.023207
213.000000 0.023111
214.000000 0.023089
215.000000 0.026014
216.000000 0.023967
217.000000 0.025735
218.000000 0.024667
219.000000 0.021343
220.000000 0.021709
221.000000 0.022220
222.000000 0.022121
223.000000 0.020653
224.000000 0.023237
225.000000 0.023224
226.000000 0.023218
227.000000 0.021589
228.000000 0.021735
229.000000 0.021727
230.000000 0.021726
231.000000 0.021746
232.000000 0.018553
233.000000 0.020531
234.000000 0.018453
235.000000 0.018522
236.000000 0.018176
237.000000 0.015346
238.000000 0.016328
239.000000 0.014938
240.000000 0.014880
241.000000 0.014662
242.000000 0.014560
243.000000 0.015263
244.000000 0.015215
245.000000 0.014542
246.000000 0.014549
247.000000 0.014194
248.000000 0.014658
249.000000 0.017627
250.000000 0.018609
251.000000 0.019496
252.000000 0.018984
253.000000 0.019499
254.000000 0.018758
255.000000 0.018864
256.000000 0.023836
257.000000 0.025195
258.000000 0.025212
259.000000 0.025149
260.000000 0.025154
261.000000 0.025084
262.000000 0.025375
263.000000 0.025340
264.000000 0.025188
265.000000 0.025204
266.000000 0.026646
267.000000 0.026667
268.000000 0.026723
269.000000 0.026617
270.000000 0.026600
271.000000 0.028053
272.000000 0.028062
273.000000 0.030498
274.000000 0.030391
275.000000 0.028732
276.000000 0.028682
277.000000 0.029062
278.000000 0.028979
279.000000 0.028516
280.000000 0.028319
281.000000 0.028220
282.000000 0.029401
283.000000 0.028845
284.000000 0.028817
285.000000 0.028740
286.000000 0.028723
287.000000 0.028777
288.000000 0.028887
289.000000 0.029045
290.000000 0.029036
291.000000 0.028983
292.000000 0.029742
293.000000 0.029755
294.000000 0.031591
295.000000 0.031601
296.000000 0.031064
297.000000 0.029866
298.000000 0.030939
299.000000 0.032058
300.000000 0.031537
301.000000 0.031487
302.000000 0.033076
303.000000 0.033862
304.000000 0.033913
305.000000 0.034091
306.000000 0.034091
307.000000 0.035299
308.000000 0.035279
309.000000 0.035297
310.000000 0.035244
311.000000 0.035243
312.000000 0.034829
313.000000 0.034760
314.000000 0.033735
315.000000 0.032135
316.000000 0.032229
317.000000 0.032210
318.000000 0.032210
319.000000 0.032241
320.000000 0.032273
321.000000 0.032268
322.000000 0.032298
323.000000 0.032305
324.000000 0.030860
325.000000 0.031348
326.000000 0.030181
327.000000 0.030977
328.000000 0.030838
329.000000 0.031499
330.000000 0.031499
331.000000 0.031504
332.000000 0.031447
333.000000 0.031492
334.000000 0.031115
335.000000 0.031272
336.000000 0.031191
337.000000 0.031123
338.000000 0.031072
339.000000 0.032104
340.000000 0.032354
341.000000 0.032702
342.000000 0.033328
343.000000 0.033330
344.000000 0.033132
345.000000 0.033601
346.000000 0.033232
347.000000 0.033716
348.000000 0.033625
349.000000 0.033581
350.000000 0.031890
351.000000 0.031840
352.000000 0.031840
353.000000 0.031869
354.000000 0.031862
355.000000 0.031862
356.000000 0.031925
357.000000 0.034506
358.000000 0.035325
359.000000 0.035336
360.000000 0.033454
361.000000 0.033456
362.000000 0.033417
363.000000 0.033271
364.000000 0.032694
365.000000 0.032049
366.000000 0.032061
367.000000 0.032052
368.000000 0.030736
369.000000 0.030893
370.000000 0.027805
371.000000 0.027777
372.000000 0.029501
373.000000 0.029388
374.000000 0.030064
375.000000 0.030074
376.000000 0.030501
377.000000 0.030493
378.000000 0.030456
379.000000 0.030461
380.000000 0.030310
381.000000 0.030390
382.000000 0.030997
383.000000 0.030422
384.000000 0.029065
385.000000 0.028979
386.000000 0.028226
387.000000 0.028263
388.000000 0.028336
389.000000 0.026973
390.000000 0.027607
391.000000 0.028777
392.000000 0.029421
393.000000 0.029454
394.000000 0.029462
395.000000 0.030329
396.000000 0.030321
397.000000 0.030402
398.000000 0.030421
399.000000 0.030378
400.000000 0.030298
401.000000 0.029656
402.000000 0.029142
403.000000 0.029075
404.000000 0.030511
405.000000 0.029671
406.000000 0.029684
407.000000 0.029322
408.000000 0.029326
409.000000 0.028245
410.000000 0.028245
411.000000 0.027590
412.000000 0.027456
413.000000 0.028340
414.000000 0.028340
415.000000 0.028864
416.000000 0.028832
417.000000 0.028489
418.000000 0.028578
419.000000 0.027349
420.000000 0.027347
421.000000 0.028979
422.000000 0.028970
423.000000 0.028931
424.000000 0.027540
425.000000 0.027433
426.000000 0.027390
427.000000 0.027008
428.000000 0.026956
429.000000 0.026910
430.000000 0.028299
431.000000 0.029604
432.000000 0.029721
433.000000 0.029064
434.000000 0.028885
435.000000 0.028883
436.000000 0.028300
437.000000 0.028282
438.000000 0.027047
439.000000 0.026687
440.000000 0.026686
441.000000 0.026728
442.000000 0.026759
443.000000 0.026770
444.000000 0.027891
445.000000 0.027952
446.000000 0.027888
447.000000 0.027020
448.000000 0.026331
449.000000 0.026373
450.000000 0.027806
451.000000 0.029304
452.000000 0.029273
453.000000 0.029290
454.000000 0.030383
455.000000 0.030398
456.000000 0.030630
457.000000 0.030671
458.000000 0.031428
459.000000 0.031077
460.000000 0.031110
461.000000 0.030742
462.000000 0.028990
463.000000 0.029022
464.000000 0.028989
465.000000 0.029005
466.000000 0.029054
467.000000 0.029054
468.000000 0.029548
469.000000 0.029556
470.000000 0.028161
471.000000 0.028092
472.000000 0.028156
473.000000 0.028156
474.000000 0.027025
475.000000 0.025561
476.000000 0.024884
477.000000 0.024893
478.000000 0.024463
479.000000 0.024402
480.000000 0.024416
481.000000 0.023849
482.000000 0.023852
483.000000 0.023631
484.000000 0.023633
485.000000 0.023648
486.000000 0.023691
487.000000 0.023698
488.000000 0.023698
489.000000 0.023868
490.000000 0.023868
491.000000 0.024173
492.000000 0.022375
493.000000 0.021771
494.000000 0.021795
495.000000 0.021781
496.000000 0.021811
497.000000 0.020220
498.000000 0.019760
499.000000 0.019645
500.000000 0.019643
501.000000 0.020547
502.000000 0.020924
503.000000 0.020905
504.000000 0.020940
505.000000 0.019328
506.000000 0.019352
507.000000 0.019345
508.000000 0.019342
509.000000 0.019330
510.000000 0.019341
511.000000 0.019341
512.000000 0.018875
513.000000 0.018896
514.000000 0.019871
515.000000 0.019453
516.000000 0.019159
517.000000 0.018285
518.000000 0.018219
519.000000 0.018236
520.000000 0.018080
521.000000 0.018731
522.000000 0.017603
523.000000 0.017591
524.000000 0.018221
525.000000 0.017399
526.000000 0.017260
527.000000 0.017313
528.000000 0.017418
529.000000 0.017474
530.000000 0.017447
531.000000 0.017456
532.000000 0.017402
533.000000 0.017436
534.000000 0.017683
535.000000 0.017718
536.000000 0.018947
537.000000 0.019041
538.000000 0.018167
539.000000 0.018211
540.000000 0.019364
541.000000 0.019378
542.000000 0.019392
543.000000 0.019384
544.000000 0.019729
545.000000 0.019721
546.000000 0.019563
547.000000 0.019839
548.000000 0.019593
549.000000 0.019259
550.000000 0.019769
551.000000 0.019204
552.000000 0.019530
553.000000 0.019504
554.000000 0.019509
555.000000 0.019524
556.000000 0.019506
557.000000 0.018646
558.000000 0.018251
559.000000 0.018255
560.000000 0.018244
561.000000 0.018337
562.000000 0.018355
563.000000 0.017803
564.000000 0.017826
565.000000 0.017780
566.000000 0.017501
567.000000 0.017520
568.000000 0.018566
569.000000 0.017506
570.000000 0.017516
571.000000 0.016907
572.000000 0.016942
573.000000 0.017140
574.000000 0.017183
575.000000 0.016985
576.000000 0.017811
577.000000 0.017187
578.000000 0.017182
579.000000 0.017181
580.000000 0.017215
581.000000 0.017214
582.000000 0.017163
583.000000 0.017176
584.000000 0.017958
585.000000 0.017590
586.000000 0.017041
587.000000 0.016994
588.000000 0.016681
589.000000 0.016670
590.000000 0.016419
591.000000 0.016427
592.000000 0.016426
593.000000 0.014694
594.000000 0.014678
595.000000 0.014755
596.000000 0.014936
597.000000 0.016595
598.000000 0.016630
599.000000 0.016630
600.000000 0.016931
601.000000 0.016919
602.000000 0.016487
603.000000 0.016473
604.000000 0.016600
605.000000 0.016598
606.000000 0.016736
607.000000 0.016539
608.000000 0.015780
609.000000 0.017094
610.000000 0.017097
611.000000 0.017528
612.000000 0.017532
613.000000 0.017904
614.000000 0.017958
615.000000 0.017952
616.000000 0.018526
617.000000 0.018284
618.000000 0.018287
619.000000 0.017522
620.000000 0.017498
621.000000 0.017493
622.000000 0.017442
623.000000 0.016023
624.000000 0.015095
625.000000 0.015107
626.000000 0.015444
627.000000 0.015726
628.000000 0.015594
629.000000 0.015589
630.000000 0.016307
631.000000 0.016246
632.000000 0.016234
633.000000 0.016216
634.000000 0.016258
635.000000 0.016271
636.000000 0.016180
637.000000 0.017011
638.000000 0.017139
639.000000 0.017384
640.000000 0.017662
641.000000 0.017265
642.000000 0.016985
643.000000 0.016995
644.000000 0.017008
645.000000 0.016638
646.000000 0.016851
647.000000 0.017502
648.000000 0.017489
649.000000 0.018103
650.000000 0.018109
651.000000 0.018176
652.000000 0.018423
653.000000 0.018855
654.000000 0.018892
655.000000 0.019133
656.000000 0.019145
657.000000 0.019130
658.000000 0.019442
659.000000 0.019464
660.000000 0.020242
661.000000 0.020887
662.000000 0.020964
663.000000 0.020793
664.000000 0.020455
665.000000 0.020453
666.000000 0.019538
667.000000 0.019526
668.000000 0.019511
669.000000 0.019515
670.000000 0.018632
671.000000 0.019084
672.000000 0.019084
673.000000 0.019095
674.000000 0.019082
675.000000 0.018893
676.000000 0.018897
677.000000 0.020899
678.000000 0.020866
679.000000 0.021190
680.000000 0.021165
681.000000 0.021195
682.000000 0.021192
683.000000 0.021004
684.000000 0.021009
685.000000 0.020142
686.000000 0.020609
687.000000 0.020602
688.000000 0.020728
689.000000 0.020708
690.000000 0.020729
691.000000 0.020121
692.000000 0.020714
693.000000 0.020697
694.000000 0.020068
695.000000 0.020075
696.000000 0.019398
697.000000 0.019885
698.000000 0.019883
699.000000 0.019647
700.000000 0.019652
701.000000 0.019658
702.000000 0.019687
703.000000 0.019675
704.000000 0.019729
705.000000 0.019691
706.000000 0.019361
707.000000 0.018861
708.000000 0.018619
709.000000 0.019061
710.000000 0.019580
711.000000 0.019570
712.000000 0.019561
713.000000 0.019572
714.000000 0.020276
715.000000 0.020277
716.000000 0.019653
717.000000 0.022035
718.000000 0.022046
719.000000 0.022083
720.000000 0.022059
721.000000 0.022376
722.000000 0.023483
723.000000 0.023466
724.000000 0.023478
725.000000 0.024592
726.000000 0.024584
727.000000 0.024095
728.000000 0.024094
729.000000 0.024019
730.000000 0.023738
731.000000 0.024123
732.000000 0.024139
733.000000 0.024130
734.000000 0.024193
735.000000 0.024266
736.000000 0.024185
737.000000 0.024186
738.000000 0.024331
739.000000 0.024321
740.000000 0.023891
741.000000 0.023904
742.000000 0.023904
743.000000 0.023407
744.000000 0.023095
745.000000 0.023348
746.000000 0.023315
747.000000 0.023125
748.000000 0.023075
749.000000 0.023036
750.000000 0.023042
751.000000 0.023188
752.000000 0.023085
753.000000 0.023096
754.000000 0.023098
755.000000 0.023103
756.000000 0.023207
757.000000 0.023088
758.000000 0.022876
759.000000 0.022649
760.000000 0.022695
761.000000 0.020418
762.000000 0.020435
763.000000 0.020420
764.000000 0.020403
765.000000 0.020396
766.000000 0.020034
767.000000 0.019931
768.000000 0.019730
769.000000 0.019734
770.000000 0.020442
771.000000 0.020299
772.000000 0.020374
773.000000 0.018875
774.000000 0.018846
775.000000 0.018855
776.000000 0.018920
777.000000 0.018902
778.000000 0.018907
779.000000 0.019176
780.000000 0.019193
781.000000 0.019184
782.000000 0.020209
783.000000 0.020200
784.000000 0.020180
785.000000 0.021400
786.000000 0.021387
787.000000 0.021375
788.000000 0.021061
789.000000 0.021350
790.000000 0.021431
791.000000 0.021499
792.000000 0.022117
793.000000 0.022119
794.000000 0.021827
795.000000 0.022289
796.000000 0.022328
797.000000 0.022365
798.000000 0.023159
799.000000 0.023152
800.000000 0.023015
801.000000 0.022589
802.000000 0.022555
803.000000 0.022296
804.000000 0.020757
805.000000 0.020758
806.000000 0.020778
807.000000 0.020773
808.000000 0.020767
809.000000 0.020531
810.000000 0.020478
811.000000 0.020487
812.000000 0.020978
813.000000 0.020647
814.000000 0.020518
815.000000 0.020516
816.000000 0.021014
817.000000 0.021016
818.000000 0.021017
819.000000 0.020820
820.000000 0.020823
821.000000 0.020030
822.000000 0.020041
823.000000 0.020356
824.000000 0.020363
825.000000 0.020370
826.000000 0.020860
827.000000 0.020755
828.000000 0.020758
829.000000 0.020758
830.000000 0.020754
831.000000 0.020914
832.000000 0.021038
833.000000 0.020974
834.000000 0.020903
835.000000 0.020606
836.000000 0.020624
837.000000 0.021769
838.000000 0.022005
839.000000 0.021997
840.000000 0.022550
841.000000 0.022606
842.000000 0.022580
843.000000 0.022597
844.000000 0.022583
845.000000 0.022535
846.000000 0.022853
847.000000 0.022854
848.000000 0.022861
849.000000 0.022860
850.000000 0.023098
851.000000 0.023042
852.000000 0.023384
853.000000 0.023364
854.000000 0.023378
855.000000 0.023363
856.000000 0.023426
857.000000 0.023747
858.000000 0.023772
859.000000 0.023781
860.000000 0.023504
861.000000 0.024179
862.000000 0.024163
863.000000 0.024164
864.000000 0.024426
865.000000 0.024419
866.000000 0.024547
867.000000 0.024726
868.000000 0.024720
869.000000 0.025131
870.000000 0.025132
871.000000 0.025540
872.000000 0.025541
873.000000 0.025751
874.000000 0.025566
875.000000 0.025340
876.000000 0.025017
877.000000 0.025025
878.000000 0.025040
879.000000 0.025050
880.000000 0.025046
881.000000 0.025182
882.000000 0.025775
883.000000 0.025773
884.000000 0.025791
885.000000 0.025205
886.000000 0.025204
887.000000 0.025236
888.000000 0.025265
889.000000 0.025236
890.000000 0.025472
891.000000 0.025451
892.000000 0.023701
893.000000 0.024008
894.000000 0.023991
895.000000 0.023663
896.000000 0.023638
897.000000 0.023449
898.000000 0.023115
899.000000 0.023590
900.000000 0.023120
901.000000 0.023485
902.000000 0.023487
903.000000 0.023482
904.000000 0.023466
905.000000 0.023471
906.000000 0.023474
907.000000 0.023487
908.000000 0.024136
909.000000 0.023544
910.000000 0.024152
911.000000 0.024152
912.000000 0.023951
913.000000 0.023950
914.000000 0.024828
915.000000 0.024851
916.000000 0.024851
917.000000 0.024879
918.000000 0.024903
919.000000 0.024031
920.000000 0.023915
921.000000 0.023920
922.000000 0.023920
923.000000 0.023864
924.000000 0.023901
925.000000 0.024014
926.000000 0.023683
927.000000 0.023662
928.000000 0.023310
929.000000 0.023310
930.000000 0.023815
931.000000 0.023481
932.000000 0.023419
933.000000 0.023948
934.000000 0.024627
935.000000 0.025059
936.000000 0.025038
937.000000 0.025045
938.000000 0.025090
939.000000 0.023893
940.000000 0.023838
941.000000 0.023520
942.000000 0.023913
943.000000 0.024273
944.000000 0.024753
945.000000 0.024760
946.000000 0.024736
947.000000 0.024690
948.000000 0.024969
949.000000 0.024962
950.000000 0.025275
951.000000 0.025667
952.000000 0.025677
953.000000 0.026453
954.000000 0.026442
955.000000 0.026322
956.000000 0.026956
957.000000 0.026971
958.000000 0.026993
959.000000 0.027651
960.000000 0.027647
961.000000 0.027307
962.000000 0.027306
963.000000 0.027311
964.000000 0.027069
965.000000 0.027439
966.000000 0.027450
967.000000 0.027448
968.000000 0.027541
969.000000 0.027352
970.000000 0.027376
971.000000 0.027874
972.000000 0.027635
973.000000 0.027656
974.000000 0.027672
975.000000 0.027678
976.000000 0.028373
977.000000 0.028402
978.000000 0.028430
979.000000 0.028559
980.000000 0.028564
981.000000 0.028017
982.000000 0.028493
983.000000 0.028490
984.000000 0.028490
985.000000 0.028808
986.000000 0.028803
987.000000 0.028818
988.000000 0.028811
989.000000 0.028811
990.000000 0.028835
991.000000 0.028824
992.000000 0.028801
993.000000 0.028971
994.000000 0.028977
995.000000 0.028979
996.000000 0.029032
997.000000 0.029489
998.000000 0.029484
999.000000 0.027871
1000.000000 0.028752


==> Plots/VarIter_BitWidth/inl_deviation_N12.dat <==
1.000000 1.157171
2.000000 0.739542
3.000000 0.201092
4.000000 0.007746
5.000000 0.013462
6.000000 0.108565
7.000000 0.088707
8.000000 0.064689
9.000000 0.057349
10.000000 0.043891
11.000000 0.023820
12.000000 0.141708
13.000000 0.477349
14.000000 0.349030
15.000000 0.453834
16.000000 0.386618
17.000000 0.361663
18.000000 0.285041
19.000000 0.144102
20.000000 0.131734
21.000000 0.047978
22.000000 0.099058
23.000000 0.095439
24.000000 0.065451
25.000000 0.048792
26.000000 0.054136
27.000000 0.064353
28.000000 0.065262
29.000000 0.055924
30.000000 0.050215
31.000000 0.036161
32.000000 0.033073
33.000000 0.033509
34.000000 0.037459
35.000000 0.036528
36.000000 0.021539
37.000000 0.020879
38.000000 0.018901
39.000000 0.009226
40.000000 0.008545
41.000000 0.007256
42.000000 0.009931
43.000000 0.011334
44.000000 0.004607
45.000000 0.005975
46.000000 0.003477
47.000000 0.001886
48.000000 0.017499
49.000000 0.017849
50.000000 0.027870
51.000000 0.034060
52.000000 0.012659
53.000000 0.012659
54.000000 0.021026
55.000000 0.023879
56.000000 0.023383
57.000000 0.034106
58.000000 0.032736
59.000000 0.035071
60.000000 0.035750
61.000000 0.031282
62.000000 0.031694
63.000000 0.031490
64.000000 0.029933
65.000000 0.029933
66.000000 0.027179
67.000000 0.029014
68.000000 0.030310
69.000000 0.030310
70.000000 0.023655
71.000000 0.023655
72.000000 0.027083
73.000000 0.014597
74.000000 0.013696
75.000000 0.010876
76.000000 0.009105
77.000000 0.009662
78.000000 0.010368
79.000000 0.019008
80.000000 0.021298
81.000000 0.018594
82.000000 0.018614
83.000000 0.018614
84.000000 0.018281
85.000000 0.018424
86.000000 0.017048
87.000000 0.018189
88.000000 0.012517
89.000000 0.013463
90.000000 0.013463
91.000000 0.010435
92.000000 0.008773
93.000000 0.008862
94.000000 0.020539
95.000000 0.017319
96.000000 0.014216
97.000000 0.014216
98.000000 0.014621
99.000000 0.015523
100.000000 0.014737
101.000000 0.013002
102.000000 0.012192
103.000000 0.007329
104.000000 0.007093
105.000000 0.000220
106.000000 0.000093
107.000000 0.000268
108.000000 0.000085
109.000000 0.002732
110.000000 0.000461
111.000000 0.000707
112.000000 0.000736
113.000000 0.000386
114.000000 0.001134
115.000000 0.001544
116.000000 0.000073
117.000000 0.000938
118.000000 0.002123
119.000000 0.000719
120.000000 0.002768
121.000000 0.002296
122.000000 0.001530
123.000000 0.007261
124.000000 0.007505
125.000000 0.009515
126.000000 0.009716
127.000000 0.011177
128.000000 0.010714
129.000000 0.010602
130.000000 0.011195
131.000000 0.012213
132.000000 0.008975
133.000000 0.008167
134.000000 0.008546
135.000000 0.008557
136.000000 0.007744
137.000000 0.006853
138.000000 0.007555
139.000000 0.006864
140.000000 0.005936
141.000000 0.005806
142.000000 0.006235
143.000000 0.005618
144.000000 0.004891
145.000000 0.010155
146.000000 0.010888
147.000000 0.011561
148.000000 0.011614
149.000000 0.016702
150.000000 0.016187
151.000000 0.016195
152.000000 0.016685
153.000000 0.016827
154.000000 0.019585
155.000000 0.020215
156.000000 0.019924
157.000000 0.019902
158.000000 0.018509
159.000000 0.018509
160.000000 0.023649
161.000000 0.030520
162.000000 0.028183
163.000000 0.027614
164.000000 0.028316
165.000000 0.028369
166.000000 0.028450
167.000000 0.027685
168.000000 0.028264
169.000000 0.033527
170.000000 0.033677
171.000000 0.031838
172.000000 0.031713
173.000000 0.031816
174.000000 0.031227
175.000000 0.031647
176.000000 0.027021
177.000000 0.027389
178.000000 0.027751
179.000000 0.027761
180.000000 0.029766
181.000000 0.032809
182.000000 0.036791
183.000000 0.038632
184.000000 0.039358
185.000000 0.040276
186.000000 0.037758
187.000000 0.038551
188.000000 0.038853
189.000000 0.038670
190.000000 0.039273
191.000000 0.040302
192.000000 0.040129
193.000000 0.040777
194.000000 0.040608
195.000000 0.040580
196.000000 0.040541
197.000000 0.042198
198.000000 0.042376
199.000000 0.042183
200.000000 0.042074
201.000000 0.042074
202.000000 0.044439
203.000000 0.044402
204.000000 0.045350
205.000000 0.044646
206.000000 0.043901
207.000000 0.044085
208.000000 0.043969
209.000000 0.044766
210.000000 0.044619
211.000000 0.045220
212.000000 0.044974
213.000000 0.048057
214.000000 0.048087
215.000000 0.047630
216.000000 0.047696
217.000000 0.046008
218.000000 0.047071
219.000000 0.046658
220.000000 0.046442
221.000000 0.046756
222.000000 0.046854
223.000000 0.047073
224.000000 0.047656
225.000000 0.047599
226.000000 0.053807
227.000000 0.053549
228.000000 0.056747
229.000000 0.056075
230.000000 0.058003
231.000000 0.058052
232.000000 0.059724
233.000000 0.059691
234.000000 0.060077
235.000000 0.060214
236.000000 0.059587
237.000000 0.059472
238.000000 0.058482
239.000000 0.060404
240.000000 0.060543
241.000000 0.060139
242.000000 0.060542
243.000000 0.060974
244.000000 0.060774
245.000000 0.060657
246.000000 0.064164
247.000000 0.065402
248.000000 0.065609
249.000000 0.065634
250.000000 0.065610
251.000000 0.060818
252.000000 0.060589
253.000000 0.060632
254.000000 0.061507
255.000000 0.060401
256.000000 0.060954
257.000000 0.061558
258.000000 0.060788
259.000000 0.060624
260.000000 0.059950
261.000000 0.059716
262.000000 0.059437
263.000000 0.059542
264.000000 0.060095
265.000000 0.059171
266.000000 0.059995
267.000000 0.060209
268.000000 0.060053
269.000000 0.061283
270.000000 0.062066
271.000000 0.061689
272.000000 0.061646
273.000000 0.062048
274.000000 0.061948
275.000000 0.061989
276.000000 0.061989
277.000000 0.061934
278.000000 0.061971
279.000000 0.063430
280.000000 0.063809
281.000000 0.064335
282.000000 0.064484
283.000000 0.064424
284.000000 0.063895
285.000000 0.068388
286.000000 0.068438
287.000000 0.068746
288.000000 0.070720
289.000000 0.070578
290.000000 0.070990
291.000000 0.070908
292.000000 0.071217
293.000000 0.072283
294.000000 0.072120
295.000000 0.072240
296.000000 0.072157
297.000000 0.072911
298.000000 0.073599
299.000000 0.073691
300.000000 0.074650
301.000000 0.074813
302.000000 0.074361
303.000000 0.074469
304.000000 0.074487
305.000000 0.074029
306.000000 0.073383
307.000000 0.069960
308.000000 0.069610
309.000000 0.069566
310.000000 0.069567
311.000000 0.069382
312.000000 0.065412
313.000000 0.065412
314.000000 0.065374
315.000000 0.065118
316.000000 0.064908
317.000000 0.064431
318.000000 0.064074
319.000000 0.063249
320.000000 0.063659
321.000000 0.064481
322.000000 0.066355
323.000000 0.065906
324.000000 0.066133
325.000000 0.064846
326.000000 0.064919
327.000000 0.065276
328.000000 0.064927
329.000000 0.064761
330.000000 0.064939
331.000000 0.064803
332.000000 0.065107
333.000000 0.064642
334.000000 0.065233
335.000000 0.065502
336.000000 0.067356
337.000000 0.067198
338.000000 0.068024
339.000000 0.069205
340.000000 0.070866
341.000000 0.069848
342.000000 0.069923
343.000000 0.069601
344.000000 0.070549
345.000000 0.070655
346.000000 0.070288
347.000000 0.070759
348.000000 0.071025
349.000000 0.071488
350.000000 0.071346
351.000000 0.071700
352.000000 0.071530
353.000000 0.070951
354.000000 0.071785
355.000000 0.070684
356.000000 0.069143
357.000000 0.069061
358.000000 0.069516
359.000000 0.069574
360.000000 0.068779
361.000000 0.068779
362.000000 0.069212
363.000000 0.068724
364.000000 0.068855
365.000000 0.066177
366.000000 0.066061
367.000000 0.066000
368.000000 0.065826
369.000000 0.067975
370.000000 0.067880
371.000000 0.067645
372.000000 0.067908
373.000000 0.067542
374.000000 0.066907
375.000000 0.068359
376.000000 0.068525
377.000000 0.068814
378.000000 0.069638
379.000000 0.070870
380.000000 0.071349
381.000000 0.070312
382.000000 0.070533
383.000000 0.070719
384.000000 0.071110
385.000000 0.071042
386.000000 0.068425
387.000000 0.068238
388.000000 0.068197
389.000000 0.068339
390.000000 0.068447
391.000000 0.068799
392.000000 0.069997
393.000000 0.069457
394.000000 0.069069
395.000000 0.068649
396.000000 0.068377
397.000000 0.068247
398.000000 0.068726
399.000000 0.068999
400.000000 0.069632
401.000000 0.070489
402.000000 0.070386
403.000000 0.069857
404.000000 0.069591
405.000000 0.068916
406.000000 0.069387
407.000000 0.069176
408.000000 0.069137
409.000000 0.070147
410.000000 0.070287
411.000000 0.070252
412.000000 0.070206
413.000000 0.071225
414.000000 0.069190
415.000000 0.068705
416.000000 0.068429
417.000000 0.068075
418.000000 0.067943
419.000000 0.067594
420.000000 0.067823
421.000000 0.067400
422.000000 0.067556
423.000000 0.067695
424.000000 0.067369
425.000000 0.067369
426.000000 0.068304
427.000000 0.068482
428.000000 0.067412
429.000000 0.067324
430.000000 0.067324
431.000000 0.067605
432.000000 0.065349
433.000000 0.065658
434.000000 0.065617
435.000000 0.065547
436.000000 0.065255
437.000000 0.065483
438.000000 0.065272
439.000000 0.063764
440.000000 0.063595
441.000000 0.062917
442.000000 0.062865
443.000000 0.063560
444.000000 0.063381
445.000000 0.062902
446.000000 0.063525
447.000000 0.063172
448.000000 0.062868
449.000000 0.062219
450.000000 0.062059
451.000000 0.061552
452.000000 0.061693
453.000000 0.061922
454.000000 0.062082
455.000000 0.062038
456.000000 0.062575
457.000000 0.061797
458.000000 0.062060
459.000000 0.061098
460.000000 0.062712
461.000000 0.062881
462.000000 0.062881
463.000000 0.062812
464.000000 0.061393
465.000000 0.061355
466.000000 0.060898
467.000000 0.061371
468.000000 0.062218
469.000000 0.062236
470.000000 0.062270
471.000000 0.062226
472.000000 0.061995
473.000000 0.062040
474.000000 0.061836
475.000000 0.062022
476.000000 0.061877
477.000000 0.061623
478.000000 0.061463
479.000000 0.061618
480.000000 0.063771
481.000000 0.063359
482.000000 0.063471
483.000000 0.062661
484.000000 0.062401
485.000000 0.062356
486.000000 0.062528
487.000000 0.059990
488.000000 0.059835
489.000000 0.059737
490.000000 0.059737
491.000000 0.059679
492.000000 0.059572
493.000000 0.059718
494.000000 0.059968
495.000000 0.059240
496.000000 0.059050
497.000000 0.058627
498.000000 0.058850
499.000000 0.058715
500.000000 0.058679
501.000000 0.058775
502.000000 0.058386
503.000000 0.058410
504.000000 0.061492
505.000000 0.061781
506.000000 0.061218
507.000000 0.061299
508.000000 0.060940
509.000000 0.060740
510.000000 0.060268
511.000000 0.060503
512.000000 0.060545
513.000000 0.060648
514.000000 0.060611
515.000000 0.059760
516.000000 0.059669
517.000000 0.059292
518.000000 0.058183
519.000000 0.058846
520.000000 0.060059
521.000000 0.059890
522.000000 0.059242
523.000000 0.059177
524.000000 0.059107
525.000000 0.059306
526.000000 0.060132
527.000000 0.060167
528.000000 0.060167
529.000000 0.059820
530.000000 0.060237
531.000000 0.059794
532.000000 0.059350
533.000000 0.059322
534.000000 0.059831
535.000000 0.059940
536.000000 0.059788
537.000000 0.059561
538.000000 0.059542
539.000000 0.059458
540.000000 0.058864
541.000000 0.058864
542.000000 0.058417
543.000000 0.058321
544.000000 0.058543
545.000000 0.058636
546.000000 0.058035
547.000000 0.057757
548.000000 0.057009
549.000000 0.056382
550.000000 0.056197
551.000000 0.056380
552.000000 0.056832
553.000000 0.057222
554.000000 0.057034
555.000000 0.056634
556.000000 0.057194
557.000000 0.057254
558.000000 0.057845
559.000000 0.057689
560.000000 0.058449
561.000000 0.058395
562.000000 0.058395
563.000000 0.058411
564.000000 0.057447
565.000000 0.057584
566.000000 0.057665
567.000000 0.058159
568.000000 0.058159
569.000000 0.058253
570.000000 0.058316
571.000000 0.058441
572.000000 0.058295
573.000000 0.058082
574.000000 0.058700
575.000000 0.058958
576.000000 0.059805
577.000000 0.059805
578.000000 0.060090
579.000000 0.060187
580.000000 0.060081
581.000000 0.059731
582.000000 0.059847
583.000000 0.058783
584.000000 0.058636
585.000000 0.058695
586.000000 0.058695
587.000000 0.058888
588.000000 0.058915
589.000000 0.058778
590.000000 0.058639
591.000000 0.059543
592.000000 0.060504
593.000000 0.060281
594.000000 0.060107
595.000000 0.060007
596.000000 0.059873
597.000000 0.060323
598.000000 0.060233
599.000000 0.060157
600.000000 0.061147
601.000000 0.061194
602.000000 0.060908
603.000000 0.060955
604.000000 0.061129
605.000000 0.060940
606.000000 0.059696
607.000000 0.059524
608.000000 0.059468
609.000000 0.059238
610.000000 0.059151
611.000000 0.059188
612.000000 0.058772
613.000000 0.058637
614.000000 0.059009
615.000000 0.058877
616.000000 0.058936
617.000000 0.059179
618.000000 0.059258
619.000000 0.059179
620.000000 0.058894
621.000000 0.058642
622.000000 0.058364
623.000000 0.056993
624.000000 0.057065
625.000000 0.056948
626.000000 0.057689
627.000000 0.056947
628.000000 0.057001
629.000000 0.056867
630.000000 0.056940
631.000000 0.056741
632.000000 0.056580
633.000000 0.056631
634.000000 0.057181
635.000000 0.057254
636.000000 0.057093
637.000000 0.056838
638.000000 0.056333
639.000000 0.056323
640.000000 0.056238
641.000000 0.057808
642.000000 0.057249
643.000000 0.056935
644.000000 0.056970
645.000000 0.056980
646.000000 0.057249
647.000000 0.057606
648.000000 0.059041
649.000000 0.059068
650.000000 0.059210
651.000000 0.059367
652.000000 0.059431
653.000000 0.059348
654.000000 0.059159
655.000000 0.059023
656.000000 0.058850
657.000000 0.058775
658.000000 0.059007
659.000000 0.058977
660.000000 0.059304
661.000000 0.059337
662.000000 0.059997
663.000000 0.060137
664.000000 0.060098
665.000000 0.060173
666.000000 0.059392
667.000000 0.059339
668.000000 0.059881
669.000000 0.059851
670.000000 0.059693
671.000000 0.059782
672.000000 0.059905
673.000000 0.060030
674.000000 0.060775
675.000000 0.060340
676.000000 0.059842
677.000000 0.059819
678.000000 0.059705
679.000000 0.059784
680.000000 0.060010
681.000000 0.060199
682.000000 0.060363
683.000000 0.060202
684.000000 0.059820
685.000000 0.059713
686.000000 0.059472
687.000000 0.059405
688.000000 0.060414
689.000000 0.060565
690.000000 0.060548
691.000000 0.060722
692.000000 0.060198
693.000000 0.060478
694.000000 0.060008
695.000000 0.060465
696.000000 0.060554
697.000000 0.060403
698.000000 0.060844
699.000000 0.061064
700.000000 0.060966
701.000000 0.061631
702.000000 0.061651
703.000000 0.061610
704.000000 0.061511
705.000000 0.061818
706.000000 0.061756
707.000000 0.061607
708.000000 0.061323
709.000000 0.061331
710.000000 0.061190
711.000000 0.061359
712.000000 0.061272
713.000000 0.061183
714.000000 0.061635
715.000000 0.062003
716.000000 0.060920
717.000000 0.061092
718.000000 0.061063
719.000000 0.060217
720.000000 0.060702
721.000000 0.060664
722.000000 0.060520
723.000000 0.060529
724.000000 0.059886
725.000000 0.059690
726.000000 0.060713
727.000000 0.060439
728.000000 0.060693
729.000000 0.060519
730.000000 0.061520
731.000000 0.061700
732.000000 0.061367
733.000000 0.061293
734.000000 0.061175
735.000000 0.061184
736.000000 0.061137
737.000000 0.061104
738.000000 0.060324
739.000000 0.060582
740.000000 0.060599
741.000000 0.060538
742.000000 0.061012
743.000000 0.061173
744.000000 0.061659
745.000000 0.061687
746.000000 0.061695
747.000000 0.061977
748.000000 0.062116
749.000000 0.062224
750.000000 0.062133
751.000000 0.062201
752.000000 0.062147
753.000000 0.062468
754.000000 0.062402
755.000000 0.062547
756.000000 0.061786
757.000000 0.061280
758.000000 0.061179
759.000000 0.060731
760.000000 0.060731
761.000000 0.060934
762.000000 0.060691
763.000000 0.060465
764.000000 0.059821
765.000000 0.059562
766.000000 0.059562
767.000000 0.060162
768.000000 0.059937
769.000000 0.059086
770.000000 0.059202
771.000000 0.059244
772.000000 0.058592
773.000000 0.058477
774.000000 0.058616
775.000000 0.058801
776.000000 0.058649
777.000000 0.058545
778.000000 0.059413
779.000000 0.059151
780.000000 0.058943
781.000000 0.059013
782.000000 0.058864
783.000000 0.058979
784.000000 0.059001
785.000000 0.059133
786.000000 0.059098
787.000000 0.059079
788.000000 0.058300
789.000000 0.058311
790.000000 0.057829
791.000000 0.057605
792.000000 0.057586
793.000000 0.057750
794.000000 0.057925
795.000000 0.057849
796.000000 0.057748
797.000000 0.057832
798.000000 0.058123
799.000000 0.058038
800.000000 0.058065
801.000000 0.058499
802.000000 0.058788
803.000000 0.059198
804.000000 0.060161
805.000000 0.060079
806.000000 0.061152
807.000000 0.060543
808.000000 0.060014
809.000000 0.059943
810.000000 0.059643
811.000000 0.059666
812.000000 0.059813
813.000000 0.059595
814.000000 0.059872
815.000000 0.059798
816.000000 0.059648
817.000000 0.059648
818.000000 0.060153
819.000000 0.060180
820.000000 0.060052
821.000000 0.059884
822.000000 0.059702
823.000000 0.060178
824.000000 0.060338
825.000000 0.060731
826.000000 0.060478
827.000000 0.061213
828.000000 0.061173
829.000000 0.060751
830.000000 0.060291
831.000000 0.060936
832.000000 0.061015
833.000000 0.061142
834.000000 0.061449
835.000000 0.061329
836.000000 0.061368
837.000000 0.061272
838.000000 0.061298
839.000000 0.061402
840.000000 0.061554
841.000000 0.062202
842.000000 0.062365
843.000000 0.062118
844.000000 0.063267
845.000000 0.063259
846.000000 0.062699
847.000000 0.062823
848.000000 0.062942
849.000000 0.062998
850.000000 0.062927
851.000000 0.062748
852.000000 0.063164
853.000000 0.063291
854.000000 0.063384
855.000000 0.062977
856.000000 0.062908
857.000000 0.062850
858.000000 0.062904
859.000000 0.062799
860.000000 0.062444
861.000000 0.062482
862.000000 0.062693
863.000000 0.062857
864.000000 0.062564
865.000000 0.062471
866.000000 0.062576
867.000000 0.062434
868.000000 0.062128
869.000000 0.062408
870.000000 0.061993
871.000000 0.062076
872.000000 0.062179
873.000000 0.062304
874.000000 0.062435
875.000000 0.062105
876.000000 0.061871
877.000000 0.062060
878.000000 0.061613
879.000000 0.061790
880.000000 0.061711
881.000000 0.060773
882.000000 0.060551
883.000000 0.060511
884.000000 0.060224
885.000000 0.060144
886.000000 0.060092
887.000000 0.060148
888.000000 0.060902
889.000000 0.060847
890.000000 0.060837
891.000000 0.060996
892.000000 0.060962
893.000000 0.060808
894.000000 0.060769
895.000000 0.060623
896.000000 0.059694
897.000000 0.059749
898.000000 0.058641
899.000000 0.058506
900.000000 0.058475
901.000000 0.057978
902.000000 0.058104
903.000000 0.057947
904.000000 0.057963
905.000000 0.057863
906.000000 0.057624
907.000000 0.057477
908.000000 0.057591
909.000000 0.057250
910.000000 0.057185
911.000000 0.057170
912.000000 0.057847
913.000000 0.057894
914.000000 0.058094
915.000000 0.057895
916.000000 0.057951
917.000000 0.057987
918.000000 0.058012
919.000000 0.058074
920.000000 0.058268
921.000000 0.057878
922.000000 0.057869
923.000000 0.057822
924.000000 0.057895
925.000000 0.057830
926.000000 0.058001
927.000000 0.058194
928.000000 0.058128
929.000000 0.058254
930.000000 0.058216
931.000000 0.058188
932.000000 0.058173
933.000000 0.057718
934.000000 0.058468
935.000000 0.058970
936.000000 0.058641
937.000000 0.058448
938.000000 0.058518
939.000000 0.058240
940.000000 0.058222
941.000000 0.058234
942.000000 0.058132
943.000000 0.058341
944.000000 0.058557
945.000000 0.058921
946.000000 0.058417
947.000000 0.058538
948.000000 0.058645
949.000000 0.058645
950.000000 0.058913
951.000000 0.058708
952.000000 0.058125
953.000000 0.057938
954.000000 0.057960
955.000000 0.057996
956.000000 0.058083
957.000000 0.057974
958.000000 0.057909
959.000000 0.057927
960.000000 0.058266
961.000000 0.058220
962.000000 0.058098
963.000000 0.057556
964.000000 0.057875
965.000000 0.057897
966.000000 0.058037
967.000000 0.058003
968.000000 0.057994
969.000000 0.058579
970.000000 0.058825
971.000000 0.058854
972.000000 0.059144
973.000000 0.059157
974.000000 0.059192
975.000000 0.059077
976.000000 0.059416
977.000000 0.059558
978.000000 0.060157
979.000000 0.059875
980.000000 0.059510
981.000000 0.059668
982.000000 0.059585
983.000000 0.059885
984.000000 0.060360
985.000000 0.060179
986.000000 0.060258
987.000000 0.060352
988.000000 0.060318
989.000000 0.060049
990.000000 0.060014
991.000000 0.059075
992.000000 0.058971
993.000000 0.058481
994.000000 0.058529
995.000000 0.058501
996.000000 0.058686
997.000000 0.058623
998.000000 0.058464
999.000000 0.058370
1000.000000 0.058507


==> Plots/VarIter_BitWidth/inl_deviation_N14.dat <==
1.000000 1.183973
2.000000 1.183973
3.000000 1.154910
4.000000 0.332690
5.000000 0.220474
6.000000 0.734690
7.000000 0.964452
8.000000 1.065938
9.000000 1.240730
10.000000 1.337525
11.000000 1.629236
12.000000 1.700312
13.000000 1.068693
14.000000 0.085504
15.000000 0.048947
16.000000 0.071627
17.000000 0.071612
18.000000 0.135157
19.000000 0.162260
20.000000 0.141836
21.000000 0.139176
22.000000 0.045674
23.000000 0.042036
24.000000 0.101203
25.000000 0.102540
26.000000 0.095217
27.000000 0.103924
28.000000 0.125691
29.000000 0.121247
30.000000 0.089690
31.000000 0.063647
32.000000 0.064791
33.000000 0.085730
34.000000 0.093256
35.000000 0.065699
36.000000 0.079755
37.000000 0.059154
38.000000 0.058454
39.000000 0.060764
40.000000 0.044840
41.000000 0.045139
42.000000 0.046780
43.000000 0.043813
44.000000 0.053619
45.000000 0.053978
46.000000 0.040483
47.000000 0.038461
48.000000 0.034136
49.000000 0.053558
50.000000 0.060300
51.000000 0.060336
52.000000 0.058274
53.000000 0.068024
54.000000 0.067474
55.000000 0.067474
56.000000 0.043695
57.000000 0.052254
58.000000 0.052388
59.000000 0.077583
60.000000 0.062194
61.000000 0.064392
62.000000 0.064294
63.000000 0.057821
64.000000 0.054314
65.000000 0.052807
66.000000 0.047408
67.000000 0.048450
68.000000 0.046702
69.000000 0.043034
70.000000 0.043478
71.000000 0.033440
72.000000 0.033691
73.000000 0.037808
74.000000 0.036503
75.000000 0.041141
76.000000 0.041498
77.000000 0.048083
78.000000 0.044634
79.000000 0.042265
80.000000 0.045853
81.000000 0.038425
82.000000 0.045059
83.000000 0.044295
84.000000 0.054002
85.000000 0.053872
86.000000 0.052667
87.000000 0.050963
88.000000 0.054682
89.000000 0.057433
90.000000 0.054120
91.000000 0.053655
92.000000 0.053856
93.000000 0.054128
94.000000 0.063277
95.000000 0.063262
96.000000 0.064914
97.000000 0.069691
98.000000 0.065892
99.000000 0.054720
100.000000 0.052225
101.000000 0.051572
102.000000 0.051375
103.000000 0.050213
104.000000 0.051169
105.000000 0.054552
106.000000 0.063942
107.000000 0.051860
108.000000 0.049970
109.000000 0.049859
110.000000 0.052586
111.000000 0.048698
112.000000 0.053956
113.000000 0.052545
114.000000 0.050653
115.000000 0.046446
116.000000 0.045916
117.000000 0.046344
118.000000 0.043701
119.000000 0.041728
120.000000 0.041489
121.000000 0.037348
122.000000 0.035329
123.000000 0.032940
124.000000 0.031812
125.000000 0.029609
126.000000 0.029690
127.000000 0.032362
128.000000 0.030204
129.000000 0.028678
130.000000 0.028087
131.000000 0.035836
132.000000 0.035552
133.000000 0.034714
134.000000 0.038346
135.000000 0.041013
136.000000 0.045038
137.000000 0.041309
138.000000 0.040118
139.000000 0.040323
140.000000 0.039156
141.000000 0.039156
142.000000 0.038489
143.000000 0.038004
144.000000 0.039365
145.000000 0.038036
146.000000 0.038151
147.000000 0.040602
148.000000 0.039340
149.000000 0.039083
150.000000 0.038312
151.000000 0.038060
152.000000 0.047017
153.000000 0.044731
154.000000 0.045053
155.000000 0.048927
156.000000 0.049308
157.000000 0.048332
158.000000 0.048606
159.000000 0.050198
160.000000 0.048172
161.000000 0.045919
162.000000 0.047481
163.000000 0.049968
164.000000 0.049684
165.000000 0.059702
166.000000 0.059920
167.000000 0.061271
168.000000 0.060050
169.000000 0.062390
170.000000 0.063260
171.000000 0.065046
172.000000 0.065610
173.000000 0.065695
174.000000 0.070028
175.000000 0.071523
176.000000 0.071749
177.000000 0.070721
178.000000 0.073452
179.000000 0.063105
180.000000 0.062843
181.000000 0.061350
182.000000 0.062354
183.000000 0.063566
184.000000 0.066361
185.000000 0.069786
186.000000 0.087264
187.000000 0.086252
188.000000 0.085981
189.000000 0.085310
190.000000 0.085871
191.000000 0.085259
192.000000 0.085352
193.000000 0.086386
194.000000 0.086386
195.000000 0.086519
196.000000 0.084633
197.000000 0.084896
198.000000 0.079963
199.000000 0.079624
200.000000 0.078552
201.000000 0.078864
202.000000 0.080427
203.000000 0.080879
204.000000 0.080188
205.000000 0.080476
206.000000 0.080811
207.000000 0.078351
208.000000 0.079119
209.000000 0.080416
210.000000 0.080788
211.000000 0.079426
212.000000 0.080331
213.000000 0.080233
214.000000 0.079236
215.000000 0.078570
216.000000 0.079349
217.000000 0.078774
218.000000 0.076906
219.000000 0.075839
220.000000 0.077400
221.000000 0.077101
222.000000 0.085631
223.000000 0.085107
224.000000 0.083761
225.000000 0.085423
226.000000 0.086994
227.000000 0.087628
228.000000 0.087928
229.000000 0.086953
230.000000 0.086953
231.000000 0.087032
232.000000 0.087084
233.000000 0.089787
234.000000 0.089037
235.000000 0.087355
236.000000 0.088540
237.000000 0.088281
238.000000 0.088034
239.000000 0.088514
240.000000 0.089728
241.000000 0.089391
242.000000 0.097353
243.000000 0.097185
244.000000 0.097731
245.000000 0.098327
246.000000 0.098821
247.000000 0.094444
248.000000 0.093573
249.000000 0.088616
250.000000 0.086424
251.000000 0.087600
252.000000 0.087274
253.000000 0.087658
254.000000 0.088874
255.000000 0.089048
256.000000 0.083755
257.000000 0.083554
258.000000 0.082712
259.000000 0.082843
260.000000 0.082584
261.000000 0.081863
262.000000 0.088540
263.000000 0.089263
264.000000 0.089462
265.000000 0.090057
266.000000 0.090131
267.000000 0.090061
268.000000 0.094714
269.000000 0.094534
270.000000 0.094381
271.000000 0.094810
272.000000 0.095904
273.000000 0.098951
274.000000 0.098312
275.000000 0.097686
276.000000 0.098697
277.000000 0.099026
278.000000 0.100446
279.000000 0.099646
280.000000 0.100011
281.000000 0.099581
282.000000 0.099296
283.000000 0.098772
284.000000 0.099833
285.000000 0.099344
286.000000 0.098441
287.000000 0.098885
288.000000 0.098136
289.000000 0.098492
290.000000 0.098577
291.000000 0.098232
292.000000 0.097722
293.000000 0.096656
294.000000 0.096513
295.000000 0.097283
296.000000 0.095586
297.000000 0.097291
298.000000 0.096757
299.000000 0.096025
300.000000 0.096066
301.000000 0.095331
302.000000 0.094644
303.000000 0.095790
304.000000 0.094836
305.000000 0.094598
306.000000 0.092846
307.000000 0.092266
308.000000 0.092730
309.000000 0.093094
310.000000 0.092351
311.000000 0.092351
312.000000 0.092603
313.000000 0.092894
314.000000 0.092894
315.000000 0.091782
316.000000 0.091611
317.000000 0.090528
318.000000 0.090998
319.000000 0.090593
320.000000 0.091749
321.000000 0.092512
322.000000 0.088484
323.000000 0.088646
324.000000 0.088646
325.000000 0.089057
326.000000 0.088946
327.000000 0.088468
328.000000 0.090397
329.000000 0.087443
330.000000 0.087315
331.000000 0.086511
332.000000 0.086799
333.000000 0.087107
334.000000 0.086964
335.000000 0.084611
336.000000 0.086279
337.000000 0.085555
338.000000 0.085611
339.000000 0.085112
340.000000 0.089469
341.000000 0.095703
342.000000 0.095769
343.000000 0.095951
344.000000 0.096993
345.000000 0.097701
346.000000 0.097256
347.000000 0.097351
348.000000 0.094962
349.000000 0.094884
350.000000 0.094587
351.000000 0.094003
352.000000 0.093265
353.000000 0.093402
354.000000 0.092880
355.000000 0.092554
356.000000 0.094884
357.000000 0.095713
358.000000 0.095713
359.000000 0.094970
360.000000 0.095617
361.000000 0.096089
362.000000 0.096567
363.000000 0.097164
364.000000 0.097943
365.000000 0.098358
366.000000 0.098222
367.000000 0.097578
368.000000 0.103659
369.000000 0.102830
370.000000 0.102652
371.000000 0.103846
372.000000 0.103129
373.000000 0.102979
374.000000 0.104525
375.000000 0.102557
376.000000 0.103054
377.000000 0.101111
378.000000 0.102596
379.000000 0.102020
380.000000 0.101980
381.000000 0.101689
382.000000 0.104465
383.000000 0.104169
384.000000 0.104431
385.000000 0.104029
386.000000 0.104280
387.000000 0.104028
388.000000 0.104087
389.000000 0.104454
390.000000 0.104054
391.000000 0.102099
392.000000 0.101921
393.000000 0.102093
394.000000 0.100416
395.000000 0.100670
396.000000 0.100749
397.000000 0.101055
398.000000 0.099810
399.000000 0.102723
400.000000 0.102723
401.000000 0.101023
402.000000 0.101203
403.000000 0.101392
404.000000 0.100410
405.000000 0.100991
406.000000 0.102089
407.000000 0.102175
408.000000 0.103119
409.000000 0.103360
410.000000 0.105410
411.000000 0.105605
412.000000 0.102603
413.000000 0.102466
414.000000 0.100135
415.000000 0.100323
416.000000 0.101362
417.000000 0.101951
418.000000 0.101675
419.000000 0.101065
420.000000 0.101065
421.000000 0.100729
422.000000 0.100811
423.000000 0.100683
424.000000 0.101154
425.000000 0.100748
426.000000 0.098226
427.000000 0.097341
428.000000 0.098219
429.000000 0.098171
430.000000 0.097810
431.000000 0.098264
432.000000 0.097703
433.000000 0.097064
434.000000 0.098071
435.000000 0.097870
436.000000 0.098502
437.000000 0.098243
438.000000 0.097953
439.000000 0.097733
440.000000 0.097088
441.000000 0.096958
442.000000 0.094597
443.000000 0.096390
444.000000 0.096609
445.000000 0.096973
446.000000 0.096879
447.000000 0.097249
448.000000 0.097135
449.000000 0.097410
450.000000 0.097442
451.000000 0.097138
452.000000 0.098608
453.000000 0.096372
454.000000 0.101409
455.000000 0.101257
456.000000 0.101257
457.000000 0.100947
458.000000 0.101025
459.000000 0.100485
460.000000 0.100775
461.000000 0.098185
462.000000 0.098789
463.000000 0.098165
464.000000 0.097814
465.000000 0.097380
466.000000 0.097338
467.000000 0.097338
468.000000 0.097338
469.000000 0.098206
470.000000 0.097737
471.000000 0.097060
472.000000 0.096976
473.000000 0.097267
474.000000 0.097672
475.000000 0.098172
476.000000 0.097498
477.000000 0.095860
478.000000 0.095025
479.000000 0.095323
480.000000 0.095559
481.000000 0.092860
482.000000 0.093355
483.000000 0.093288
484.000000 0.091838
485.000000 0.091343
486.000000 0.091274
487.000000 0.091435
488.000000 0.091273
489.000000 0.091819
490.000000 0.091690
491.000000 0.091811
492.000000 0.092906
493.000000 0.092954
494.000000 0.091311
495.000000 0.091731
496.000000 0.091962
497.000000 0.093112
498.000000 0.092618
499.000000 0.092913
500.000000 0.094816
501.000000 0.094277
502.000000 0.093997
503.000000 0.093535
504.000000 0.093312
505.000000 0.093312
506.000000 0.093105
507.000000 0.094434
508.000000 0.094261
509.000000 0.093285
510.000000 0.093841
511.000000 0.094011
512.000000 0.093365
513.000000 0.093147
514.000000 0.093478
515.000000 0.092657
516.000000 0.092516
517.000000 0.091533
518.000000 0.092465
519.000000 0.092161
520.000000 0.092350
521.000000 0.092924
522.000000 0.091528
523.000000 0.090734
524.000000 0.091163
525.000000 0.093508
526.000000 0.093300
527.000000 0.093430
528.000000 0.093517
529.000000 0.093517
530.000000 0.093207
531.000000 0.092475
532.000000 0.092422
533.000000 0.092531
534.000000 0.092480
535.000000 0.092036
536.000000 0.090682
537.000000 0.090715
538.000000 0.092284
539.000000 0.092541
540.000000 0.091075
541.000000 0.091050
542.000000 0.090824
543.000000 0.091155
544.000000 0.090948
545.000000 0.090863
546.000000 0.090629
547.000000 0.091121
548.000000 0.089622
549.000000 0.089113
550.000000 0.090746
551.000000 0.088802
552.000000 0.088654
553.000000 0.088484
554.000000 0.088201
555.000000 0.089529
556.000000 0.090148
557.000000 0.090988
558.000000 0.090749
559.000000 0.090326
560.000000 0.090387
561.000000 0.090070
562.000000 0.090088
563.000000 0.089840
564.000000 0.089712
565.000000 0.090488
566.000000 0.090040
567.000000 0.089939
568.000000 0.089823
569.000000 0.089635
570.000000 0.090176
571.000000 0.088891
572.000000 0.089412
573.000000 0.088639
574.000000 0.088663
575.000000 0.088580
576.000000 0.087973
577.000000 0.088149
578.000000 0.088838
579.000000 0.089319
580.000000 0.089729
581.000000 0.089970
582.000000 0.090004
583.000000 0.089675
584.000000 0.091635
585.000000 0.091969
586.000000 0.091885
587.000000 0.091437
588.000000 0.091544
589.000000 0.091224
590.000000 0.091083
591.000000 0.090761
592.000000 0.092428
593.000000 0.092428
594.000000 0.092924
595.000000 0.091574
596.000000 0.089953
597.000000 0.088935
598.000000 0.088868
599.000000 0.089200
600.000000 0.088935
601.000000 0.088911
602.000000 0.088754
603.000000 0.088316
604.000000 0.088832
605.000000 0.088697
606.000000 0.088042
607.000000 0.087207
608.000000 0.086903
609.000000 0.086753
610.000000 0.087809
611.000000 0.086631
612.000000 0.086500
613.000000 0.086076
614.000000 0.087746
615.000000 0.088068
616.000000 0.088202
617.000000 0.088202
618.000000 0.088202
619.000000 0.088060
620.000000 0.088041
621.000000 0.088408
622.000000 0.088438
623.000000 0.088128
624.000000 0.088274
625.000000 0.088229
626.000000 0.087915
627.000000 0.088175
628.000000 0.088237
629.000000 0.088418
630.000000 0.088418
631.000000 0.088365
632.000000 0.088184
633.000000 0.088359
634.000000 0.088506
635.000000 0.089518
636.000000 0.090678
637.000000 0.090355
638.000000 0.089839
639.000000 0.088190
640.000000 0.087961
641.000000 0.087077
642.000000 0.086834
643.000000 0.086715
644.000000 0.086321
645.000000 0.086255
646.000000 0.086505
647.000000 0.086179
648.000000 0.085999
649.000000 0.085669
650.000000 0.085700
651.000000 0.085419
652.000000 0.085700
653.000000 0.088580
654.000000 0.089204
655.000000 0.089128
656.000000 0.089334
657.000000 0.089413
658.000000 0.089173
659.000000 0.089544
660.000000 0.089352
661.000000 0.089188
662.000000 0.089511
663.000000 0.089709
664.000000 0.089507
665.000000 0.089288
666.000000 0.089423
667.000000 0.088710
668.000000 0.089605
669.000000 0.089462
670.000000 0.089430
671.000000 0.089335
672.000000 0.089605
673.000000 0.088877
674.000000 0.088895
675.000000 0.088916
676.000000 0.088841
677.000000 0.089304
678.000000 0.089105
679.000000 0.088782
680.000000 0.088938
681.000000 0.089157
682.000000 0.088532
683.000000 0.088969
684.000000 0.088807
685.000000 0.088430
686.000000 0.088175
687.000000 0.088452
688.000000 0.089093
689.000000 0.088809
690.000000 0.088431
691.000000 0.088252
692.000000 0.087865
693.000000 0.088132
694.000000 0.087924
695.000000 0.087461
696.000000 0.087216
697.000000 0.087265
698.000000 0.087319
699.000000 0.087388
700.000000 0.087303
701.000000 0.086049
702.000000 0.086191
703.000000 0.086326
704.000000 0.086447
705.000000 0.086549
706.000000 0.087453
707.000000 0.087385
708.000000 0.087325
709.000000 0.087617
710.000000 0.087189
711.000000 0.087343
712.000000 0.087383
713.000000 0.087588
714.000000 0.087560
715.000000 0.087677
716.000000 0.087542
717.000000 0.087067
718.000000 0.086461
719.000000 0.086122
720.000000 0.085544
721.000000 0.085127
722.000000 0.084638
723.000000 0.084907
724.000000 0.085045
725.000000 0.084780
726.000000 0.085089
727.000000 0.086514
728.000000 0.088198
729.000000 0.087875
730.000000 0.087676
731.000000 0.087793
732.000000 0.087469
733.000000 0.087312
734.000000 0.087441
735.000000 0.087854
736.000000 0.087219
737.000000 0.087861
738.000000 0.087672
739.000000 0.087598
740.000000 0.087845
741.000000 0.087898
742.000000 0.087983
743.000000 0.087689
744.000000 0.087614
745.000000 0.087047
746.000000 0.086586
747.000000 0.086433
748.000000 0.086875
749.000000 0.086537
750.000000 0.086604
751.000000 0.086365
752.000000 0.085918
753.000000 0.085325
754.000000 0.085948
755.000000 0.085855
756.000000 0.085876
757.000000 0.085826
758.000000 0.086007
759.000000 0.086025
760.000000 0.086011
761.000000 0.085577
762.000000 0.085612
763.000000 0.085052
764.000000 0.084953
765.000000 0.084892
766.000000 0.083941
767.000000 0.084252
768.000000 0.084820
769.000000 0.085461
770.000000 0.085136
771.000000 0.086322
772.000000 0.085923
773.000000 0.086069
774.000000 0.085939
775.000000 0.085829
776.000000 0.085704
777.000000 0.085494
778.000000 0.085358
779.000000 0.085358
780.000000 0.085921
781.000000 0.086071
782.000000 0.085641
783.000000 0.085674
784.000000 0.085880
785.000000 0.084999
786.000000 0.084283
787.000000 0.083959
788.000000 0.083471
789.000000 0.083199
790.000000 0.083057
791.000000 0.084630
792.000000 0.083897
793.000000 0.084028
794.000000 0.083845
795.000000 0.083968
796.000000 0.084306
797.000000 0.084182
798.000000 0.084422
799.000000 0.083348
800.000000 0.083279
801.000000 0.082860
802.000000 0.082789
803.000000 0.083571
804.000000 0.083310
805.000000 0.083431
806.000000 0.083851
807.000000 0.083766
808.000000 0.083947
809.000000 0.084236
810.000000 0.083743
811.000000 0.085012
812.000000 0.085012
813.000000 0.085187
814.000000 0.085072
815.000000 0.085215
816.000000 0.084936
817.000000 0.087768
818.000000 0.087959
819.000000 0.088661
820.000000 0.088701
821.000000 0.088504
822.000000 0.088426
823.000000 0.088195
824.000000 0.087917
825.000000 0.087695
826.000000 0.087524
827.000000 0.087867
828.000000 0.087897
829.000000 0.087500
830.000000 0.087524
831.000000 0.087902
832.000000 0.087556
833.000000 0.087944
834.000000 0.087706
835.000000 0.087181
836.000000 0.087934
837.000000 0.087640
838.000000 0.087463
839.000000 0.087334
840.000000 0.087433
841.000000 0.087491
842.000000 0.087365
843.000000 0.087464
844.000000 0.087729
845.000000 0.087919
846.000000 0.086841
847.000000 0.086870
848.000000 0.086890
849.000000 0.087761
850.000000 0.087903
851.000000 0.086926
852.000000 0.086799
853.000000 0.086812
854.000000 0.086568
855.000000 0.086226
856.000000 0.086078
857.000000 0.085350
858.000000 0.085038
859.000000 0.085389
860.000000 0.085578
861.000000 0.085665
862.000000 0.085568
863.000000 0.085108
864.000000 0.084776
865.000000 0.084615
866.000000 0.085127
867.000000 0.085127
868.000000 0.085434
869.000000 0.085480
870.000000 0.085518
871.000000 0.085590
872.000000 0.085733
873.000000 0.085938
874.000000 0.085976
875.000000 0.085807
876.000000 0.085647
877.000000 0.085684
878.000000 0.085560
879.000000 0.085580
880.000000 0.085677
881.000000 0.085783
882.000000 0.085783
883.000000 0.085929
884.000000 0.085742
885.000000 0.085852
886.000000 0.086008
887.000000 0.087352
888.000000 0.087122
889.000000 0.086770
890.000000 0.086629
891.000000 0.086717
892.000000 0.086037
893.000000 0.085935
894.000000 0.086238
895.000000 0.085968
896.000000 0.085986
897.000000 0.085658
898.000000 0.085617
899.000000 0.085464
900.000000 0.085552
901.000000 0.086782
902.000000 0.086973
903.000000 0.086441
904.000000 0.086020
905.000000 0.086051
906.000000 0.085966
907.000000 0.085697
908.000000 0.085964
909.000000 0.086032
910.000000 0.086135
911.000000 0.085980
912.000000 0.086038
913.000000 0.085800
914.000000 0.085863
915.000000 0.085783
916.000000 0.087235
917.000000 0.087606
918.000000 0.087606
919.000000 0.087920
920.000000 0.087732
921.000000 0.087408
922.000000 0.086673
923.000000 0.086028
924.000000 0.085875
925.000000 0.085929
926.000000 0.086142
927.000000 0.084753
928.000000 0.084638
929.000000 0.084484
930.000000 0.084639
931.000000 0.083921
932.000000 0.084096
933.000000 0.084139
934.000000 0.083722
935.000000 0.083767
936.000000 0.083937
937.000000 0.083677
938.000000 0.083884
939.000000 0.083463
940.000000 0.083581
941.000000 0.083633
942.000000 0.083760
943.000000 0.083899
944.000000 0.084059
945.000000 0.084162
946.000000 0.085457
947.000000 0.085618
948.000000 0.086119
949.000000 0.086283
950.000000 0.086248
951.000000 0.085956
952.000000 0.085703
953.000000 0.085662
954.000000 0.085566
955.000000 0.085902
956.000000 0.085972
957.000000 0.086084
958.000000 0.086021
959.000000 0.085817
960.000000 0.084737
961.000000 0.084867
962.000000 0.085144
963.000000 0.085281
964.000000 0.086050
965.000000 0.085986
966.000000 0.086502
967.000000 0.086706
968.000000 0.086883
969.000000 0.086787
970.000000 0.086774
971.000000 0.086832
972.000000 0.086850
973.000000 0.087559
974.000000 0.087559
975.000000 0.087709
976.000000 0.086738
977.000000 0.086659
978.000000 0.086646
979.000000 0.086358
980.000000 0.086270
981.000000 0.086471
982.000000 0.085202
983.000000 0.084274
984.000000 0.083993
985.000000 0.083896
986.000000 0.083795
987.000000 0.083279
988.000000 0.083654
989.000000 0.083669
990.000000 0.083687
991.000000 0.083687
992.000000 0.083539
993.000000 0.083440
994.000000 0.083557
995.000000 0.083258
996.000000 0.082908
997.000000 0.082788
998.000000 0.083225
999.000000 0.083225
1000.000000 0.083107


==> Plots/VarIter_BitWidth/inl_deviation_N16.dat <==
1.000000 1.742228
2.000000 1.742223
3.000000 1.619134
4.000000 1.619042
5.000000 1.077623
6.000000 0.929606
7.000000 0.238515
8.000000 0.472391
9.000000 1.057279
10.000000 1.358669
11.000000 1.772557
12.000000 2.219666
13.000000 2.747831
14.000000 2.799739
15.000000 3.133302
16.000000 5.578684
17.000000 3.700087
18.000000 3.464165
19.000000 1.236949
20.000000 1.154327
21.000000 1.166758
22.000000 1.167630
23.000000 1.031292
24.000000 1.009316
25.000000 1.052785
26.000000 1.083648
27.000000 1.156917
28.000000 1.158518
29.000000 1.163478
30.000000 1.151899
31.000000 1.042264
32.000000 1.012105
33.000000 1.232973
34.000000 1.035659
35.000000 0.942420
36.000000 1.034240
37.000000 0.424226
38.000000 0.477736
39.000000 0.480554
40.000000 0.441615
41.000000 0.597259
42.000000 0.627197
43.000000 0.589940
44.000000 0.553280
45.000000 0.563128
46.000000 0.557956
47.000000 0.353641
48.000000 0.312540
49.000000 0.146246
50.000000 0.100186
51.000000 0.141586
52.000000 0.192244
53.000000 0.179243
54.000000 0.236604
55.000000 0.219026
56.000000 0.066822
57.000000 0.064934
58.000000 0.064934
59.000000 0.064533
60.000000 0.075678
61.000000 0.141640
62.000000 0.140999
63.000000 0.156084
64.000000 0.154590
65.000000 0.155072
66.000000 0.149925
67.000000 0.141631
68.000000 0.107872
69.000000 0.104646
70.000000 0.093711
71.000000 0.002650
72.000000 0.000350
73.000000 0.042220
74.000000 0.027400
75.000000 0.035734
76.000000 0.056209
77.000000 0.050797
78.000000 0.040360
79.000000 0.010833
80.000000 0.052827
81.000000 0.056359
82.000000 0.061893
83.000000 0.094373
84.000000 0.086577
85.000000 0.130238
86.000000 0.120831
87.000000 0.138955
88.000000 0.139743
89.000000 0.089866
90.000000 0.084993
91.000000 0.086367
92.000000 0.072030
93.000000 0.102509
94.000000 0.068460
95.000000 0.071894
96.000000 0.069135
97.000000 0.069699
98.000000 0.069667
99.000000 0.084015
100.000000 0.085811
101.000000 0.085724
102.000000 0.096697
103.000000 0.101739
104.000000 0.112987
105.000000 0.103583
106.000000 0.104437
107.000000 0.096287
108.000000 0.096242
109.000000 0.098932
110.000000 0.099436
111.000000 0.096443
112.000000 0.108570
113.000000 0.125406
114.000000 0.119332
115.000000 0.119063
116.000000 0.113374
117.000000 0.112347
118.000000 0.107282
119.000000 0.099031
120.000000 0.105981
121.000000 0.130645
122.000000 0.096714
123.000000 0.098236
124.000000 0.095981
125.000000 0.096059
126.000000 0.097023
127.000000 0.096040
128.000000 0.094857
129.000000 0.106299
130.000000 0.105712
131.000000 0.099882
132.000000 0.090936
133.000000 0.098250
134.000000 0.097036
135.000000 0.097541
136.000000 0.103662
137.000000 0.104885
138.000000 0.103131
139.000000 0.103131
140.000000 0.104643
141.000000 0.099007
142.000000 0.116982
143.000000 0.110534
144.000000 0.109419
145.000000 0.103573
146.000000 0.082315
147.000000 0.082254
148.000000 0.080578
149.000000 0.078605
150.000000 0.068940
151.000000 0.069241
152.000000 0.069080
153.000000 0.067507
154.000000 0.067712
155.000000 0.062359
156.000000 0.063286
157.000000 0.067088
158.000000 0.067281
159.000000 0.080655
160.000000 0.081164
161.000000 0.081509
162.000000 0.083232
163.000000 0.083171
164.000000 0.084294
165.000000 0.081493
166.000000 0.067528
167.000000 0.067453
168.000000 0.068254
169.000000 0.063443
170.000000 0.065234
171.000000 0.064535
172.000000 0.065788
173.000000 0.066452
174.000000 0.065776
175.000000 0.062501
176.000000 0.061496
177.000000 0.079022
178.000000 0.077464
179.000000 0.080159
180.000000 0.082849
181.000000 0.083487
182.000000 0.065352
183.000000 0.065089
184.000000 0.065169
185.000000 0.065023
186.000000 0.063277
187.000000 0.055839
188.000000 0.053523
189.000000 0.053124
190.000000 0.055174
191.000000 0.051935
192.000000 0.049084
193.000000 0.048145
194.000000 0.048145
195.000000 0.046467
196.000000 0.045120
197.000000 0.045120
198.000000 0.058759
199.000000 0.062527
200.000000 0.061727
201.000000 0.059596
202.000000 0.058735
203.000000 0.057875
204.000000 0.055111
205.000000 0.055463
206.000000 0.054226
207.000000 0.050092
208.000000 0.056005
209.000000 0.056005
210.000000 0.057031
211.000000 0.059728
212.000000 0.057295
213.000000 0.045525
214.000000 0.045141
215.000000 0.048043
216.000000 0.046072
217.000000 0.046072
218.000000 0.041317
219.000000 0.038830
220.000000 0.039513
221.000000 0.048394
222.000000 0.047319
223.000000 0.046709
224.000000 0.047712
225.000000 0.048402
226.000000 0.047303
227.000000 0.046561
228.000000 0.048090
229.000000 0.047888
230.000000 0.044400
231.000000 0.047236
232.000000 0.047747
233.000000 0.046497
234.000000 0.047603
235.000000 0.046907
236.000000 0.040751
237.000000 0.040751
238.000000 0.050617
239.000000 0.052285
240.000000 0.053820
241.000000 0.054344
242.000000 0.050870
243.000000 0.050640
244.000000 0.055429
245.000000 0.056014
246.000000 0.059792
247.000000 0.059402
248.000000 0.060253
249.000000 0.059564
250.000000 0.059333
251.000000 0.059138
252.000000 0.053491
253.000000 0.053382
254.000000 0.051815
255.000000 0.051551
256.000000 0.050310
257.000000 0.050657
258.000000 0.052903
259.000000 0.056419
260.000000 0.054520
261.000000 0.054218
262.000000 0.053087
263.000000 0.053169
264.000000 0.051497
265.000000 0.051497
266.000000 0.050974
267.000000 0.054495
268.000000 0.062258
269.000000 0.058990
270.000000 0.058677
271.000000 0.051521
272.000000 0.051666
273.000000 0.050683
274.000000 0.050558
275.000000 0.050954
276.000000 0.051462
277.000000 0.051575
278.000000 0.051602
279.000000 0.053481
280.000000 0.051649
281.000000 0.051253
282.000000 0.050912
283.000000 0.056249
284.000000 0.056992
285.000000 0.059911
286.000000 0.060483
287.000000 0.060774
288.000000 0.061463
289.000000 0.062437
290.000000 0.063060
291.000000 0.062083
292.000000 0.065651
293.000000 0.067134
294.000000 0.063513
295.000000 0.067787
296.000000 0.066844
297.000000 0.066628
298.000000 0.066968
299.000000 0.063973
300.000000 0.062724
301.000000 0.063029
302.000000 0.062853
303.000000 0.064282
304.000000 0.059706
305.000000 0.059574
306.000000 0.058728
307.000000 0.062178
308.000000 0.063139
309.000000 0.063421
310.000000 0.064838
311.000000 0.077455
312.000000 0.077521
313.000000 0.083172
314.000000 0.079322
315.000000 0.078082
316.000000 0.081974
317.000000 0.082031
318.000000 0.082063
319.000000 0.082063
320.000000 0.080131
321.000000 0.079181
322.000000 0.078908
323.000000 0.075694
324.000000 0.075932
325.000000 0.076965
326.000000 0.075830
327.000000 0.078030
328.000000 0.079863
329.000000 0.077626
330.000000 0.078335
331.000000 0.076764
332.000000 0.072619
333.000000 0.071814
334.000000 0.072876
335.000000 0.073139
336.000000 0.073501
337.000000 0.073098
338.000000 0.073465
339.000000 0.073299
340.000000 0.073057
341.000000 0.073245
342.000000 0.071699
343.000000 0.070758
344.000000 0.070808
345.000000 0.070574
346.000000 0.071947
347.000000 0.073406
348.000000 0.071493
349.000000 0.083315
350.000000 0.083865
351.000000 0.083969
352.000000 0.083533
353.000000 0.084435
354.000000 0.085525
355.000000 0.088248
356.000000 0.088702
357.000000 0.090961
358.000000 0.091090
359.000000 0.090599
360.000000 0.090599
361.000000 0.089524
362.000000 0.090370
363.000000 0.089110
364.000000 0.084774
365.000000 0.084519
366.000000 0.086362
367.000000 0.086319
368.000000 0.086165
369.000000 0.086320
370.000000 0.086086
371.000000 0.085494
372.000000 0.086658
373.000000 0.084930
374.000000 0.084858
375.000000 0.085519
376.000000 0.085287
377.000000 0.085508
378.000000 0.085698
379.000000 0.086389
380.000000 0.086407
381.000000 0.086568
382.000000 0.087920
383.000000 0.088474
384.000000 0.084655
385.000000 0.080973
386.000000 0.083890
387.000000 0.086338
388.000000 0.086573
389.000000 0.090645
390.000000 0.090411
391.000000 0.089935
392.000000 0.091402
393.000000 0.089435
394.000000 0.089265
395.000000 0.086841
396.000000 0.086051
397.000000 0.083079
398.000000 0.083785
399.000000 0.084707
400.000000 0.084648
401.000000 0.085302
402.000000 0.083695
403.000000 0.083695
404.000000 0.083695
405.000000 0.084767
406.000000 0.083875
407.000000 0.083283
408.000000 0.082488
409.000000 0.082958
410.000000 0.083027
411.000000 0.082160
412.000000 0.083302
413.000000 0.083479
414.000000 0.081615
415.000000 0.082325
416.000000 0.082537
417.000000 0.082711
418.000000 0.079464
419.000000 0.082790
420.000000 0.082626
421.000000 0.082585
422.000000 0.082638
423.000000 0.082177
424.000000 0.081932
425.000000 0.080059
426.000000 0.080059
427.000000 0.080592
428.000000 0.077167
429.000000 0.077765
430.000000 0.077874
431.000000 0.076481
432.000000 0.075640
433.000000 0.077538
434.000000 0.077724
435.000000 0.077807
436.000000 0.078697
437.000000 0.079865
438.000000 0.079802
439.000000 0.079444
440.000000 0.079010
441.000000 0.079412
442.000000 0.079132
443.000000 0.074510
444.000000 0.075607
445.000000 0.077757
446.000000 0.076094
447.000000 0.074381
448.000000 0.073885
449.000000 0.072417
450.000000 0.072501
451.000000 0.073686
452.000000 0.074251
453.000000 0.073563
454.000000 0.074744
455.000000 0.075266
456.000000 0.074519
457.000000 0.074042
458.000000 0.073797
459.000000 0.079838
460.000000 0.083530
461.000000 0.081881
462.000000 0.082834
463.000000 0.083647
464.000000 0.083285
465.000000 0.082604
466.000000 0.082694
467.000000 0.083057
468.000000 0.083020
469.000000 0.083589
470.000000 0.083552
471.000000 0.084353
472.000000 0.082595
473.000000 0.082829
474.000000 0.081207
475.000000 0.081745
476.000000 0.079376
477.000000 0.079341
478.000000 0.079441
479.000000 0.078203
480.000000 0.078738
481.000000 0.076040
482.000000 0.076287
483.000000 0.077125
484.000000 0.076784
485.000000 0.074325
486.000000 0.073582
487.000000 0.073582
488.000000 0.073582
489.000000 0.074035
490.000000 0.074477
491.000000 0.074546
492.000000 0.074250
493.000000 0.074989
494.000000 0.074994
495.000000 0.076206
496.000000 0.078049
497.000000 0.077894
498.000000 0.077894
499.000000 0.080687
500.000000 0.081998
501.000000 0.082149
502.000000 0.079642
503.000000 0.078266
504.000000 0.078462
505.000000 0.079688
506.000000 0.079175
507.000000 0.079197
508.000000 0.081573
509.000000 0.081557
510.000000 0.080246
511.000000 0.080810
512.000000 0.082143
513.000000 0.082239
514.000000 0.082176
515.000000 0.081917
516.000000 0.082295
517.000000 0.080807
518.000000 0.080171
519.000000 0.082914
520.000000 0.082731
521.000000 0.079753
522.000000 0.079345
523.000000 0.078909
524.000000 0.078234
525.000000 0.079094
526.000000 0.079636
527.000000 0.079908
528.000000 0.084848
529.000000 0.084836
530.000000 0.084694
531.000000 0.084706
532.000000 0.082713
533.000000 0.083664
534.000000 0.083816
535.000000 0.083870
536.000000 0.083342
537.000000 0.083393
538.000000 0.083495
539.000000 0.083684
540.000000 0.084464
541.000000 0.084414
542.000000 0.082282
543.000000 0.082666
544.000000 0.083740
545.000000 0.083161
546.000000 0.084292
547.000000 0.084060
548.000000 0.085304
549.000000 0.085353
550.000000 0.085604
551.000000 0.085306
552.000000 0.088848
553.000000 0.088026
554.000000 0.087637
555.000000 0.087762
556.000000 0.088241
557.000000 0.088247
558.000000 0.088696
559.000000 0.088371
560.000000 0.085124
561.000000 0.085394
562.000000 0.086033
563.000000 0.087114
564.000000 0.085636
565.000000 0.087726
566.000000 0.087726
567.000000 0.087199
568.000000 0.087974
569.000000 0.087738
570.000000 0.085212
571.000000 0.085504
572.000000 0.085359
573.000000 0.085501
574.000000 0.086581
575.000000 0.086233
576.000000 0.086253
577.000000 0.086536
578.000000 0.086690
579.000000 0.087022
580.000000 0.086241
581.000000 0.086244
582.000000 0.086335
583.000000 0.088267
584.000000 0.086891
585.000000 0.087170
586.000000 0.086950
587.000000 0.088690
588.000000 0.087023
589.000000 0.087188
590.000000 0.085962
591.000000 0.086707
592.000000 0.087573
593.000000 0.088284
594.000000 0.087145
595.000000 0.087994
596.000000 0.087300
597.000000 0.086273
598.000000 0.087008
599.000000 0.089848
600.000000 0.090437
601.000000 0.089623
602.000000 0.088945
603.000000 0.089289
604.000000 0.089438
605.000000 0.089678
606.000000 0.089745
607.000000 0.092148
608.000000 0.092259
609.000000 0.092393
610.000000 0.089886
611.000000 0.090945
612.000000 0.090413
613.000000 0.090428
614.000000 0.090706
615.000000 0.091606
616.000000 0.091703
617.000000 0.091153
618.000000 0.093658
619.000000 0.093201
620.000000 0.093216
621.000000 0.089673
622.000000 0.088897
623.000000 0.088818
624.000000 0.088629
625.000000 0.088168
626.000000 0.088210
627.000000 0.086717
628.000000 0.088311
629.000000 0.088347
630.000000 0.088519
631.000000 0.089043
632.000000 0.087786
633.000000 0.087786
634.000000 0.087382
635.000000 0.084966
636.000000 0.084878
637.000000 0.084868
638.000000 0.084870
639.000000 0.085817
640.000000 0.086570
641.000000 0.084722
642.000000 0.084830
643.000000 0.084728
644.000000 0.082696
645.000000 0.080559
646.000000 0.080559
647.000000 0.079532
648.000000 0.079495
649.000000 0.079727
650.000000 0.080585
651.000000 0.080574
652.000000 0.080330
653.000000 0.079698
654.000000 0.079215
655.000000 0.079433
656.000000 0.079110
657.000000 0.079120
658.000000 0.079557
659.000000 0.079724
660.000000 0.080313
661.000000 0.079153
662.000000 0.079528
663.000000 0.079698
664.000000 0.078733
665.000000 0.079182
666.000000 0.079351
667.000000 0.079169
668.000000 0.078017
669.000000 0.078833
670.000000 0.078391
671.000000 0.079046
672.000000 0.078907
673.000000 0.078901
674.000000 0.078139
675.000000 0.078360
676.000000 0.078295
677.000000 0.078295
678.000000 0.079629
679.000000 0.081862
680.000000 0.081570
681.000000 0.081980
682.000000 0.081948
683.000000 0.082215
684.000000 0.082273
685.000000 0.083413
686.000000 0.086022
687.000000 0.085689
688.000000 0.084795
689.000000 0.084546
690.000000 0.085466
691.000000 0.085839
692.000000 0.085831
693.000000 0.085585
694.000000 0.085426
695.000000 0.085256
696.000000 0.085271
697.000000 0.086012
698.000000 0.087312
699.000000 0.087510
700.000000 0.087153
701.000000 0.087154
702.000000 0.087407
703.000000 0.087700
704.000000 0.088298
705.000000 0.088049
706.000000 0.088593
707.000000 0.088616
708.000000 0.089082
709.000000 0.089678
710.000000 0.089851
711.000000 0.090568
712.000000 0.090685
713.000000 0.090551
714.000000 0.090500
715.000000 0.090262
716.000000 0.090292
717.000000 0.090138
718.000000 0.090958
719.000000 0.091031
720.000000 0.093284
721.000000 0.094050
722.000000 0.094227
723.000000 0.094115
724.000000 0.091861
725.000000 0.091747
726.000000 0.091761
727.000000 0.091795
728.000000 0.091916
729.000000 0.091980
730.000000 0.091118
731.000000 0.091173
732.000000 0.091195
733.000000 0.091616
734.000000 0.092578
735.000000 0.093480
736.000000 0.093064
737.000000 0.093665
738.000000 0.092118
739.000000 0.092042
740.000000 0.091748
741.000000 0.091910
742.000000 0.093321
743.000000 0.091330
744.000000 0.093362
745.000000 0.092797
746.000000 0.093360
747.000000 0.093745
748.000000 0.093240
749.000000 0.092995
750.000000 0.092516
751.000000 0.091676
752.000000 0.091576
753.000000 0.092555
754.000000 0.092949
755.000000 0.092949
756.000000 0.091547
757.000000 0.091545
758.000000 0.091313
759.000000 0.092088
760.000000 0.092634
761.000000 0.092720
762.000000 0.091455
763.000000 0.094598
764.000000 0.094879
765.000000 0.094828
766.000000 0.094466
767.000000 0.094044
768.000000 0.096041
769.000000 0.095688
770.000000 0.095713
771.000000 0.095713
772.000000 0.096527
773.000000 0.096725
774.000000 0.097072
775.000000 0.096856
776.000000 0.095481
777.000000 0.095502
778.000000 0.095745
779.000000 0.094668
780.000000 0.093873
781.000000 0.094050
782.000000 0.094189
783.000000 0.095535
784.000000 0.095535
785.000000 0.095253
786.000000 0.095633
787.000000 0.095274
788.000000 0.095266
789.000000 0.095685
790.000000 0.095470
791.000000 0.095457
792.000000 0.095227
793.000000 0.094569
794.000000 0.094431
795.000000 0.095009
796.000000 0.094942
797.000000 0.095758
798.000000 0.095957
799.000000 0.095605
800.000000 0.095613
801.000000 0.095808
802.000000 0.095761
803.000000 0.096598
804.000000 0.097092
805.000000 0.099041
806.000000 0.099580
807.000000 0.099580
808.000000 0.099485
809.000000 0.098702
810.000000 0.097772
811.000000 0.097836
812.000000 0.097534
813.000000 0.097713
814.000000 0.095840
815.000000 0.095460
816.000000 0.095473
817.000000 0.095717
818.000000 0.097209
819.000000 0.096741
820.000000 0.098697
821.000000 0.097754
822.000000 0.097260
823.000000 0.097452
824.000000 0.097962
825.000000 0.098431
826.000000 0.098382
827.000000 0.100094
828.000000 0.100255
829.000000 0.099907
830.000000 0.099930
831.000000 0.100074
832.000000 0.100547
833.000000 0.102553
834.000000 0.102532
835.000000 0.100764
836.000000 0.101085
837.000000 0.100903
838.000000 0.099807
839.000000 0.099682
840.000000 0.099031
841.000000 0.098916
842.000000 0.100210
843.000000 0.099969
844.000000 0.099739
845.000000 0.098592
846.000000 0.098418
847.000000 0.098293
848.000000 0.099545
849.000000 0.099150
850.000000 0.099464
851.000000 0.099448
852.000000 0.099087
853.000000 0.099684
854.000000 0.099587
855.000000 0.100422
856.000000 0.101247
857.000000 0.101060
858.000000 0.101370
859.000000 0.101094
860.000000 0.101424
861.000000 0.101208
862.000000 0.100983
863.000000 0.100247
864.000000 0.100119
865.000000 0.100123
866.000000 0.100709
867.000000 0.099881
868.000000 0.098643
869.000000 0.099164
870.000000 0.099087
871.000000 0.099358
872.000000 0.100292
873.000000 0.100317
874.000000 0.102335
875.000000 0.102106
876.000000 0.102196
877.000000 0.102492
878.000000 0.102368
879.000000 0.102368
880.000000 0.101762
881.000000 0.101163
882.000000 0.100063
883.000000 0.100305
884.000000 0.099950
885.000000 0.100484
886.000000 0.100740
887.000000 0.100473
888.000000 0.101012
889.000000 0.101064
890.000000 0.100821
891.000000 0.100848
892.000000 0.100848
893.000000 0.100352
894.000000 0.100305
895.000000 0.100554
896.000000 0.101446
897.000000 0.101420
898.000000 0.100324
899.000000 0.099356
900.000000 0.099274
901.000000 0.099298
902.000000 0.097745
903.000000 0.097119
904.000000 0.097110
905.000000 0.097619
906.000000 0.098898
907.000000 0.098546
908.000000 0.098159
909.000000 0.098384
910.000000 0.098427
911.000000 0.098818
912.000000 0.098880
913.000000 0.098812
914.000000 0.099004
915.000000 0.099632
916.000000 0.099521
917.000000 0.100102
918.000000 0.100150
919.000000 0.100215
920.000000 0.100095
921.000000 0.099923
922.000000 0.099923
923.000000 0.099944
924.000000 0.099410
925.000000 0.100180
926.000000 0.100577
927.000000 0.099310
928.000000 0.099515
929.000000 0.099045
930.000000 0.099128
931.000000 0.097889
932.000000 0.096625
933.000000 0.096448
934.000000 0.096075
935.000000 0.096046
936.000000 0.096046
937.000000 0.095912
938.000000 0.095813
939.000000 0.095147
940.000000 0.095131
941.000000 0.094928
942.000000 0.095838
943.000000 0.095699
944.000000 0.095896
945.000000 0.095732
946.000000 0.095432
947.000000 0.095437
948.000000 0.095646
949.000000 0.095249
950.000000 0.095429
951.000000 0.096057
952.000000 0.095593
953.000000 0.096931
954.000000 0.096926
955.000000 0.096967
956.000000 0.097061
957.000000 0.096533
958.000000 0.096817
959.000000 0.096778
960.000000 0.096435
961.000000 0.095918
962.000000 0.096366
963.000000 0.095980
964.000000 0.096292
965.000000 0.095285
966.000000 0.095243
967.000000 0.095314
968.000000 0.095126
969.000000 0.096013
970.000000 0.096181
971.000000 0.096159
972.000000 0.096366
973.000000 0.096463
974.000000 0.096141
975.000000 0.096439
976.000000 0.096280
977.000000 0.086543
978.000000 0.087010
979.000000 0.087349
980.000000 0.086878
981.000000 0.086945
982.000000 0.087516
983.000000 0.086977
984.000000 0.087826
985.000000 0.087824
986.000000 0.087843
987.000000 0.087745
988.000000 0.087446
989.000000 0.087740
990.000000 0.088089
991.000000 0.088445
992.000000 0.087987
993.000000 0.087153
994.000000 0.087049
995.000000 0.085623
996.000000 0.085709
997.000000 0.085867
998.000000 0.084381
999.000000 0.083254
1000.000000 0.083119


==> Plots/VarIter_BitWidth/inl_deviation_N18.dat <==
1.000000 1.636634
2.000000 1.636677
3.000000 1.282489
4.000000 1.282430
5.000000 1.215122
6.000000 0.926590
7.000000 0.753960
8.000000 0.185551
9.000000 0.038535
10.000000 0.157326
11.000000 0.041631
12.000000 0.077510
13.000000 0.121790
14.000000 0.084247
15.000000 0.466138
16.000000 0.604769
17.000000 4.202034
18.000000 0.177905
19.000000 1.163514
20.000000 1.094996
21.000000 1.107876
22.000000 0.699121
23.000000 0.665888
24.000000 1.028495
25.000000 0.483174
26.000000 0.471811
27.000000 0.578050
28.000000 0.884825
29.000000 1.037781
30.000000 0.970629
31.000000 1.500566
32.000000 0.829730
33.000000 0.765502
34.000000 0.961843
35.000000 0.970011
36.000000 0.528809
37.000000 0.583666
38.000000 0.906449
39.000000 0.905812
40.000000 0.757290
41.000000 0.282256
42.000000 0.249990
43.000000 0.623249
44.000000 0.618242
45.000000 0.602483
46.000000 0.608116
47.000000 0.648022
48.000000 0.215536
49.000000 0.385084
50.000000 0.376626
51.000000 0.371476
52.000000 0.364762
53.000000 0.343405
54.000000 0.435037
55.000000 0.328660
56.000000 0.170064
57.000000 0.078644
58.000000 0.091200
59.000000 0.137692
60.000000 0.267443
61.000000 0.191772
62.000000 0.183165
63.000000 0.179074
64.000000 0.179883
65.000000 0.128559
66.000000 0.120955
67.000000 0.139943
68.000000 0.127831
69.000000 0.115895
70.000000 0.111081
71.000000 0.117856
72.000000 0.168170
73.000000 0.140152
74.000000 0.173796
75.000000 0.183042
76.000000 0.193787
77.000000 0.181911
78.000000 0.067786
79.000000 0.021163
80.000000 0.012168
81.000000 0.016530
82.000000 0.004274
83.000000 0.004972
84.000000 0.024317
85.000000 0.022948
86.000000 0.009372
87.000000 0.043683
88.000000 0.088019
89.000000 0.045471
90.000000 0.066560
91.000000 0.061400
92.000000 0.069119
93.000000 0.082117
94.000000 0.003725
95.000000 0.000439
96.000000 0.000439
97.000000 0.000567
98.000000 0.007708
99.000000 0.001576
100.000000 0.021550
101.000000 0.013973
102.000000 0.036192
103.000000 0.057978
104.000000 0.054159
105.000000 0.047835
106.000000 0.051373
107.000000 0.015809
108.000000 0.020839
109.000000 0.045188
110.000000 0.030654
111.000000 0.035774
112.000000 0.013937
113.000000 0.010052
114.000000 0.085715
115.000000 0.107660
116.000000 0.096409
117.000000 0.057133
118.000000 0.058869
119.000000 0.069946
120.000000 0.076920
121.000000 0.077127
122.000000 0.000407
123.000000 0.058336
124.000000 0.035883
125.000000 0.005642
126.000000 0.008658
127.000000 0.015830
128.000000 0.026008
129.000000 0.036808
130.000000 0.020997
131.000000 0.015323
132.000000 0.055809
133.000000 0.066640
134.000000 0.074282
135.000000 0.082361
136.000000 0.079973
137.000000 0.096727
138.000000 0.120149
139.000000 0.124594
140.000000 0.127989
141.000000 0.130123
142.000000 0.123461
143.000000 0.122231
144.000000 0.127870
145.000000 0.128556
146.000000 0.123464
147.000000 0.119215
148.000000 0.124378
149.000000 0.120106
150.000000 0.127926
151.000000 0.127908
152.000000 0.132146
153.000000 0.134018
154.000000 0.143212
155.000000 0.149365
156.000000 0.119276
157.000000 0.146067
158.000000 0.144837
159.000000 0.144761
160.000000 0.140088
161.000000 0.125865
162.000000 0.143648
163.000000 0.144485
164.000000 0.131593
165.000000 0.133723
166.000000 0.151669
167.000000 0.147192
168.000000 0.148584
169.000000 0.154076
170.000000 0.148243
171.000000 0.132061
172.000000 0.115311
173.000000 0.105366
174.000000 0.105820
175.000000 0.117977
176.000000 0.091931
177.000000 0.076223
178.000000 0.071344
179.000000 0.097221
180.000000 0.120148
181.000000 0.144423
182.000000 0.151435
183.000000 0.152651
184.000000 0.155269
185.000000 0.160717
186.000000 0.161389
187.000000 0.157539
188.000000 0.160408
189.000000 0.159440
190.000000 0.159517
191.000000 0.152163
192.000000 0.146926
193.000000 0.158686
194.000000 0.155833
195.000000 0.156069
196.000000 0.145123
197.000000 0.131449
198.000000 0.157066
199.000000 0.159205
200.000000 0.159329
201.000000 0.155821
202.000000 0.167906
203.000000 0.158331
204.000000 0.156421
205.000000 0.165583
206.000000 0.163705
207.000000 0.161465
208.000000 0.165434
209.000000 0.164581
210.000000 0.151508
211.000000 0.168477
212.000000 0.169720
213.000000 0.171680
214.000000 0.175874
215.000000 0.177889
216.000000 0.173483
217.000000 0.166728
218.000000 0.173651
219.000000 0.171650
220.000000 0.173800
221.000000 0.165263
222.000000 0.149862
223.000000 0.146716
224.000000 0.144273
225.000000 0.144488
226.000000 0.140563
227.000000 0.142665
228.000000 0.154362
229.000000 0.158859
230.000000 0.158262
231.000000 0.158754
232.000000 0.159283
233.000000 0.160180
234.000000 0.174998
235.000000 0.177759
236.000000 0.173425
237.000000 0.167570
238.000000 0.166172
239.000000 0.144930
240.000000 0.133363
241.000000 0.133493
242.000000 0.133493
243.000000 0.133084
244.000000 0.129344
245.000000 0.122946
246.000000 0.140038
247.000000 0.136745
248.000000 0.134540
249.000000 0.134975
250.000000 0.135083
251.000000 0.142362
252.000000 0.148894
253.000000 0.150184
254.000000 0.145067
255.000000 0.151170
256.000000 0.150911
257.000000 0.151186
258.000000 0.148959
259.000000 0.155388
260.000000 0.165570
261.000000 0.153358
262.000000 0.147782
263.000000 0.142282
264.000000 0.143146
265.000000 0.145735
266.000000 0.167578
267.000000 0.168612
268.000000 0.168667
269.000000 0.140271
270.000000 0.140271
271.000000 0.135097
272.000000 0.135374
273.000000 0.132263
274.000000 0.133559
275.000000 0.142089
276.000000 0.142785
277.000000 0.154015
278.000000 0.170767
279.000000 0.158408
280.000000 0.162090
281.000000 0.162035
282.000000 0.164089
283.000000 0.162945
284.000000 0.165366
285.000000 0.167158
286.000000 0.169338
287.000000 0.165847
288.000000 0.165364
289.000000 0.166422
290.000000 0.167314
291.000000 0.163946
292.000000 0.160321
293.000000 0.164514
294.000000 0.145694
295.000000 0.145145
296.000000 0.139005
297.000000 0.142398
298.000000 0.142041
299.000000 0.142723
300.000000 0.143165
301.000000 0.148366
302.000000 0.149395
303.000000 0.145130
304.000000 0.145482
305.000000 0.143491
306.000000 0.150005
307.000000 0.140114
308.000000 0.141144
309.000000 0.141285
310.000000 0.144967
311.000000 0.147780
312.000000 0.145086
313.000000 0.139455
314.000000 0.139843
315.000000 0.130271
316.000000 0.132914
317.000000 0.136349
318.000000 0.141731
319.000000 0.142211
320.000000 0.141935
321.000000 0.141458
322.000000 0.135358
323.000000 0.139784
324.000000 0.152838
325.000000 0.153924
326.000000 0.157421
327.000000 0.160015
328.000000 0.163063
329.000000 0.163843
330.000000 0.160845
331.000000 0.167979
332.000000 0.162349
333.000000 0.160583
334.000000 0.168334
335.000000 0.164798
336.000000 0.165197
337.000000 0.156778
338.000000 0.155131
339.000000 0.157571
340.000000 0.158480
341.000000 0.159858
342.000000 0.161648
343.000000 0.160862
344.000000 0.165047
345.000000 0.164730
346.000000 0.164321
347.000000 0.161058
348.000000 0.163543
349.000000 0.162932
350.000000 0.154507
351.000000 0.149497
352.000000 0.148152
353.000000 0.149575
354.000000 0.146207
355.000000 0.144081
356.000000 0.148194
357.000000 0.148010
358.000000 0.152502
359.000000 0.148031
360.000000 0.144869
361.000000 0.142995
362.000000 0.143226
363.000000 0.142463
364.000000 0.149674
365.000000 0.148702
366.000000 0.149217
367.000000 0.155387
368.000000 0.155570
369.000000 0.156148
370.000000 0.163778
371.000000 0.161539
372.000000 0.160847
373.000000 0.166841
374.000000 0.167481
375.000000 0.155284
376.000000 0.156970
377.000000 0.156137
378.000000 0.156215
379.000000 0.154169
380.000000 0.154621
381.000000 0.154814
382.000000 0.158506
383.000000 0.150367
384.000000 0.154609
385.000000 0.160242
386.000000 0.160491
387.000000 0.161538
388.000000 0.162051
389.000000 0.163754
390.000000 0.164221
391.000000 0.154184
392.000000 0.152680
393.000000 0.152228
394.000000 0.150045
395.000000 0.149883
396.000000 0.157244
397.000000 0.158279
398.000000 0.161759
399.000000 0.160891
400.000000 0.157568
401.000000 0.155309
402.000000 0.155613
403.000000 0.153522
404.000000 0.157914
405.000000 0.167383
406.000000 0.167063
407.000000 0.164385
408.000000 0.165714
409.000000 0.165550
410.000000 0.164592
411.000000 0.163378
412.000000 0.160462
413.000000 0.152820
414.000000 0.144743
415.000000 0.144110
416.000000 0.128658
417.000000 0.123384
418.000000 0.123528
419.000000 0.131909
420.000000 0.132374
421.000000 0.131825
422.000000 0.130607
423.000000 0.125604
424.000000 0.124591
425.000000 0.131040
426.000000 0.131647
427.000000 0.130362
428.000000 0.129504
429.000000 0.128592
430.000000 0.126488
431.000000 0.125913
432.000000 0.122656
433.000000 0.123229
434.000000 0.123229
435.000000 0.123497
436.000000 0.123180
437.000000 0.123596
438.000000 0.124310
439.000000 0.125240
440.000000 0.126689
441.000000 0.129939
442.000000 0.130592
443.000000 0.130776
444.000000 0.127224
445.000000 0.125810
446.000000 0.125810
447.000000 0.124680
448.000000 0.124640
449.000000 0.125876
450.000000 0.124964
451.000000 0.116928
452.000000 0.118764
453.000000 0.122309
454.000000 0.119081
455.000000 0.120494
456.000000 0.120814
457.000000 0.123072
458.000000 0.122296
459.000000 0.123089
460.000000 0.125996
461.000000 0.131131
462.000000 0.135515
463.000000 0.136224
464.000000 0.135087
465.000000 0.135324
466.000000 0.135054
467.000000 0.135342
468.000000 0.134352
469.000000 0.134234
470.000000 0.136009
471.000000 0.135085
472.000000 0.133836
473.000000 0.134091
474.000000 0.129035
475.000000 0.128091
476.000000 0.130190
477.000000 0.131500
478.000000 0.132487
479.000000 0.141332
480.000000 0.139360
481.000000 0.136336
482.000000 0.142143
483.000000 0.142529
484.000000 0.132924
485.000000 0.133822
486.000000 0.130261
487.000000 0.130436
488.000000 0.130174
489.000000 0.132606
490.000000 0.125465
491.000000 0.125465
492.000000 0.121726
493.000000 0.121594
494.000000 0.113928
495.000000 0.116359
496.000000 0.116684
497.000000 0.106143
498.000000 0.104520
499.000000 0.106094
500.000000 0.102513
501.000000 0.109005
502.000000 0.109005
503.000000 0.107632
504.000000 0.105530
505.000000 0.109699
506.000000 0.107242
507.000000 0.107485
508.000000 0.104432
509.000000 0.104782
510.000000 0.102941
511.000000 0.101690
512.000000 0.105841
513.000000 0.103394
514.000000 0.103194
515.000000 0.103324
516.000000 0.111354
517.000000 0.111552
518.000000 0.112644
519.000000 0.112378
520.000000 0.112378
521.000000 0.111519
522.000000 0.109196
523.000000 0.101814
524.000000 0.105288
525.000000 0.101962
526.000000 0.098431
527.000000 0.104862
528.000000 0.109721
529.000000 0.108327
530.000000 0.110997
531.000000 0.109757
532.000000 0.109971
533.000000 0.110144
534.000000 0.112423
535.000000 0.113235
536.000000 0.111787
537.000000 0.115126
538.000000 0.113298
539.000000 0.114024
540.000000 0.114520
541.000000 0.114013
542.000000 0.115149
543.000000 0.115519
544.000000 0.115461
545.000000 0.117833
546.000000 0.116643
547.000000 0.114144
548.000000 0.109834
549.000000 0.108454
550.000000 0.113581
551.000000 0.114257
552.000000 0.115359
553.000000 0.111331
554.000000 0.110149
555.000000 0.109484
556.000000 0.111090
557.000000 0.110875
558.000000 0.110485
559.000000 0.112831
560.000000 0.114704
561.000000 0.111222
562.000000 0.108375
563.000000 0.109085
564.000000 0.117511
565.000000 0.118707
566.000000 0.118022
567.000000 0.119774
568.000000 0.117339
569.000000 0.117178
570.000000 0.121314
571.000000 0.120307
572.000000 0.117680
573.000000 0.119932
574.000000 0.125587
575.000000 0.128103
576.000000 0.124098
577.000000 0.122242
578.000000 0.129727
579.000000 0.126359
580.000000 0.124844
581.000000 0.123740
582.000000 0.123682
583.000000 0.123167
584.000000 0.125207
585.000000 0.126355
586.000000 0.126174
587.000000 0.126988
588.000000 0.128114
589.000000 0.133385
590.000000 0.134891
591.000000 0.134711
592.000000 0.135364
593.000000 0.134975
594.000000 0.139510
595.000000 0.137288
596.000000 0.135198
597.000000 0.134928
598.000000 0.128839
599.000000 0.129186
600.000000 0.127907
601.000000 0.127345
602.000000 0.125017
603.000000 0.124066
604.000000 0.124898
605.000000 0.121303
606.000000 0.129533
607.000000 0.134027
608.000000 0.134027
609.000000 0.129246
610.000000 0.131141
611.000000 0.132910
612.000000 0.128734
613.000000 0.127420
614.000000 0.125546
615.000000 0.126902
616.000000 0.125024
617.000000 0.128324
618.000000 0.131538
619.000000 0.130531
620.000000 0.128434
621.000000 0.133211
622.000000 0.132298
623.000000 0.132322
624.000000 0.129561
625.000000 0.128240
626.000000 0.127384
627.000000 0.127384
628.000000 0.127903
629.000000 0.135999
630.000000 0.134274
631.000000 0.134572
632.000000 0.133204
633.000000 0.134327
634.000000 0.134707
635.000000 0.138262
636.000000 0.137587
637.000000 0.132871
638.000000 0.132652
639.000000 0.133360
640.000000 0.132204
641.000000 0.132760
642.000000 0.132857
643.000000 0.135018
644.000000 0.129669
645.000000 0.137785
646.000000 0.132525
647.000000 0.132974
648.000000 0.131897
649.000000 0.134057
650.000000 0.136749
651.000000 0.129531
652.000000 0.127819
653.000000 0.128238
654.000000 0.125805
655.000000 0.125336
656.000000 0.124739
657.000000 0.118576
658.000000 0.117468
659.000000 0.118050
660.000000 0.119173
661.000000 0.120099
662.000000 0.121922
663.000000 0.124656
664.000000 0.121886
665.000000 0.120697
666.000000 0.120841
667.000000 0.125487
668.000000 0.126881
669.000000 0.125700
670.000000 0.125471
671.000000 0.125856
672.000000 0.126189
673.000000 0.124103
674.000000 0.124720
675.000000 0.124321
676.000000 0.122410
677.000000 0.122813
678.000000 0.129182
679.000000 0.129677
680.000000 0.128769
681.000000 0.127172
682.000000 0.127654
683.000000 0.127020
684.000000 0.127924
685.000000 0.128094
686.000000 0.128042
687.000000 0.126160
688.000000 0.128460
689.000000 0.131611
690.000000 0.127137
691.000000 0.128725
692.000000 0.125507
693.000000 0.126581
694.000000 0.125646
695.000000 0.128617
696.000000 0.128465
697.000000 0.128055
698.000000 0.127476
699.000000 0.127023
700.000000 0.127113
701.000000 0.119958
702.000000 0.119049
703.000000 0.119458
704.000000 0.120187
705.000000 0.121754
706.000000 0.119118
707.000000 0.118584
708.000000 0.118203
709.000000 0.115894
710.000000 0.116336
711.000000 0.115767
712.000000 0.116371
713.000000 0.117668
714.000000 0.118890
715.000000 0.117838
716.000000 0.117418
717.000000 0.115017
718.000000 0.115017
719.000000 0.113087
720.000000 0.115354
721.000000 0.118459
722.000000 0.120136
723.000000 0.122218
724.000000 0.121757
725.000000 0.118530
726.000000 0.118619
727.000000 0.118074
728.000000 0.119283
729.000000 0.117461
730.000000 0.118607
731.000000 0.119288
732.000000 0.121712
733.000000 0.118585
734.000000 0.118585
735.000000 0.118301
736.000000 0.119155
737.000000 0.119328
738.000000 0.117058
739.000000 0.116724
740.000000 0.116880
741.000000 0.117171
742.000000 0.116560
743.000000 0.117574
744.000000 0.114000
745.000000 0.114829
746.000000 0.112593
747.000000 0.111435
748.000000 0.109036
749.000000 0.110235
750.000000 0.111787
751.000000 0.108585
752.000000 0.107736
753.000000 0.109315
754.000000 0.109105
755.000000 0.110713
756.000000 0.107351
757.000000 0.103189
758.000000 0.103489
759.000000 0.102024
760.000000 0.098184
761.000000 0.099440
762.000000 0.101973
763.000000 0.110132
764.000000 0.110011
765.000000 0.108732
766.000000 0.108985
767.000000 0.109621
768.000000 0.109323
769.000000 0.108829
770.000000 0.100968
771.000000 0.101700
772.000000 0.103839
773.000000 0.105472
774.000000 0.107548
775.000000 0.107659
776.000000 0.109017
777.000000 0.109769
778.000000 0.109769
779.000000 0.109754
780.000000 0.112378
781.000000 0.114238
782.000000 0.114223
783.000000 0.112383
784.000000 0.113516
785.000000 0.114546
786.000000 0.114975
787.000000 0.115583
788.000000 0.116348
789.000000 0.115431
790.000000 0.115461
791.000000 0.113621
792.000000 0.114023
793.000000 0.114135
794.000000 0.115741
795.000000 0.116588
796.000000 0.118573
797.000000 0.116762
798.000000 0.116809
799.000000 0.117242
800.000000 0.115106
801.000000 0.119069
802.000000 0.119673
803.000000 0.119019
804.000000 0.119632
805.000000 0.119092
806.000000 0.117357
807.000000 0.117647
808.000000 0.117468
809.000000 0.118177
810.000000 0.118701
811.000000 0.119378
812.000000 0.119576
813.000000 0.119046
814.000000 0.119124
815.000000 0.118850
816.000000 0.122305
817.000000 0.120855
818.000000 0.120501
819.000000 0.120747
820.000000 0.120515
821.000000 0.123021
822.000000 0.122464
823.000000 0.122346
824.000000 0.122150
825.000000 0.121837
826.000000 0.122794
827.000000 0.121591
828.000000 0.123162
829.000000 0.122912
830.000000 0.122354
831.000000 0.120489
832.000000 0.120596
833.000000 0.122009
834.000000 0.121998
835.000000 0.122969
836.000000 0.122446
837.000000 0.122446
838.000000 0.119587
839.000000 0.118787
840.000000 0.119059
841.000000 0.117603
842.000000 0.119764
843.000000 0.119189
844.000000 0.119897
845.000000 0.119415
846.000000 0.118942
847.000000 0.118476
848.000000 0.118115
849.000000 0.117875
850.000000 0.116629
851.000000 0.119294
852.000000 0.119321
853.000000 0.117657
854.000000 0.117920
855.000000 0.120317
856.000000 0.121845
857.000000 0.121232
858.000000 0.117204
859.000000 0.117577
860.000000 0.119053
861.000000 0.119161
862.000000 0.118909
863.000000 0.118819
864.000000 0.118722
865.000000 0.115375
866.000000 0.115819
867.000000 0.116611
868.000000 0.116611
869.000000 0.117257
870.000000 0.118477
871.000000 0.118605
872.000000 0.118275
873.000000 0.121232
874.000000 0.120331
875.000000 0.119687
876.000000 0.121772
877.000000 0.121721
878.000000 0.120042
879.000000 0.119651
880.000000 0.119475
881.000000 0.119245
882.000000 0.113657
883.000000 0.113816
884.000000 0.114296
885.000000 0.114514
886.000000 0.117380
887.000000 0.118369
888.000000 0.118530
889.000000 0.117802
890.000000 0.117323
891.000000 0.118316
892.000000 0.117905
893.000000 0.118151
894.000000 0.119114
895.000000 0.119841
896.000000 0.120236
897.000000 0.119155
898.000000 0.117478
899.000000 0.117454
900.000000 0.118672
901.000000 0.117027
902.000000 0.117738
903.000000 0.115242
904.000000 0.115171
905.000000 0.116452
906.000000 0.117199
907.000000 0.115913
908.000000 0.116272
909.000000 0.115827
910.000000 0.115550
911.000000 0.117685
912.000000 0.119930
913.000000 0.120086
914.000000 0.121102
915.000000 0.123730
916.000000 0.123513
917.000000 0.122172
918.000000 0.121592
919.000000 0.120925
920.000000 0.120534
921.000000 0.124324
922.000000 0.124854
923.000000 0.124164
924.000000 0.126223
925.000000 0.129383
926.000000 0.127521
927.000000 0.129297
928.000000 0.129388
929.000000 0.129814
930.000000 0.130333
931.000000 0.130361
932.000000 0.130679
933.000000 0.131104
934.000000 0.132074
935.000000 0.130814
936.000000 0.127559
937.000000 0.127846
938.000000 0.126751
939.000000 0.126318
940.000000 0.126143
941.000000 0.125024
942.000000 0.125086
943.000000 0.123301
944.000000 0.124130
945.000000 0.123191
946.000000 0.123487
947.000000 0.127164
948.000000 0.126966
949.000000 0.127298
950.000000 0.126615
951.000000 0.124079
952.000000 0.121253
953.000000 0.121290
954.000000 0.120628
955.000000 0.121156
956.000000 0.122252
957.000000 0.121857
958.000000 0.122256
959.000000 0.121867
960.000000 0.123033
961.000000 0.122129
962.000000 0.121223
963.000000 0.121420
964.000000 0.120770
965.000000 0.118489
966.000000 0.118561
967.000000 0.118536
968.000000 0.117327
969.000000 0.122261
970.000000 0.121848
971.000000 0.122178
972.000000 0.122052
973.000000 0.121822
974.000000 0.120912
975.000000 0.119816
976.000000 0.122767
977.000000 0.122247
978.000000 0.118322
979.000000 0.118228
980.000000 0.116570
981.000000 0.116800
982.000000 0.115916
983.000000 0.115883
984.000000 0.116860
985.000000 0.118069
986.000000 0.118069
987.000000 0.117945
988.000000 0.117663
989.000000 0.116076
990.000000 0.117310
991.000000 0.117367
992.000000 0.117946
993.000000 0.119472
994.000000 0.120891
995.000000 0.116406
996.000000 0.117007
997.000000 0.117175
998.000000 0.116976
999.000000 0.118533
1000.000000 0.116669


==> Plots/VarIter_Noise/dnl_deviation_S100.dat <==
1.000000 1.698923
2.000000 1.620967
3.000000 1.620972
4.000000 1.140638
5.000000 1.140638
6.000000 0.425432
7.000000 1.189507
8.000000 2.168866
9.000000 2.155368
10.000000 2.726882
11.000000 2.753497
12.000000 3.014549
13.000000 5.018651
14.000000 5.105611
15.000000 5.623547
16.000000 15.399083
17.000000 8.337139
18.000000 4.609419
19.000000 2.838215
20.000000 3.248421
21.000000 3.165488
22.000000 3.204489
23.000000 3.256653
24.000000 3.261369
25.000000 3.414115
26.000000 2.805476
27.000000 2.452179
28.000000 2.429346
29.000000 3.118401
30.000000 3.138559
31.000000 3.346675
32.000000 3.766823
33.000000 7.909627
34.000000 1.567377
35.000000 0.054528
36.000000 0.190285
37.000000 0.199164
38.000000 0.129710
39.000000 0.167237
40.000000 0.197614
41.000000 0.185701
42.000000 0.139162
43.000000 0.078851
44.000000 0.103135
45.000000 0.108078
46.000000 0.152305
47.000000 0.060730
48.000000 0.067413
49.000000 0.173654
50.000000 0.216640
51.000000 0.367777
52.000000 0.365878
53.000000 0.367091
54.000000 0.397818
55.000000 0.398400
56.000000 0.272353
57.000000 0.290079
58.000000 0.302611
59.000000 0.337086
60.000000 0.281925
61.000000 0.222447
62.000000 0.264473
63.000000 0.269970
64.000000 0.265602
65.000000 0.269100
66.000000 0.273237
67.000000 0.243642
68.000000 0.243493
69.000000 0.099968
70.000000 0.097841
71.000000 0.082940
72.000000 0.133649
73.000000 0.113078
74.000000 0.131389
75.000000 0.127250
76.000000 0.128201
77.000000 0.125758
78.000000 0.122677
79.000000 0.152130
80.000000 0.176425
81.000000 0.162580
82.000000 0.092247
83.000000 0.091870
84.000000 0.085463
85.000000 0.064082
86.000000 0.107541
87.000000 0.108857
88.000000 0.093374
89.000000 0.068230
90.000000 0.014067
91.000000 0.001972
92.000000 0.003911
93.000000 0.010534
94.000000 0.009485
95.000000 0.001529
96.000000 0.001680
97.000000 0.004488
98.000000 0.006825
99.000000 0.004983
100.000000 0.001075
101.000000 0.020190
102.000000 0.002578
103.000000 0.009313
104.000000 0.012143
105.000000 0.012300
106.000000 0.013673
107.000000 0.011553
108.000000 0.028792
109.000000 0.031546
110.000000 0.004924
111.000000 0.004924
112.000000 0.004990
113.000000 0.033149
114.000000 0.033655
115.000000 0.033616
116.000000 0.041336
117.000000 0.008428
118.000000 0.009012
119.000000 0.007520
120.000000 0.006973
121.000000 0.007121
122.000000 0.006871
123.000000 0.004269
124.000000 0.005389
125.000000 0.019950
126.000000 0.020284
127.000000 0.014881
128.000000 0.007698
129.000000 0.020023
130.000000 0.000411
131.000000 0.001859
132.000000 0.001345
133.000000 0.011378
134.000000 0.015343
135.000000 0.032032
136.000000 0.035908
137.000000 0.032197
138.000000 0.029793
139.000000 0.028840
140.000000 0.028403
141.000000 0.028390
142.000000 0.021527
143.000000 0.004504
144.000000 0.017559
145.000000 0.025743
146.000000 0.024999
147.000000 0.024343
148.000000 0.035511
149.000000 0.035457
150.000000 0.035901
151.000000 0.035901
152.000000 0.035805
153.000000 0.034908
154.000000 0.026010
155.000000 0.025929
156.000000 0.025611
157.000000 0.040276
158.000000 0.055334
159.000000 0.049703
160.000000 0.050327
161.000000 0.055626
162.000000 0.047619
163.000000 0.040559
164.000000 0.043942
165.000000 0.043391
166.000000 0.046315
167.000000 0.034223
168.000000 0.044408
169.000000 0.044196
170.000000 0.053636
171.000000 0.050258
172.000000 0.050410
173.000000 0.063498
174.000000 0.047989
175.000000 0.046298
176.000000 0.038679
177.000000 0.034523
178.000000 0.034885
179.000000 0.035340
180.000000 0.031868
181.000000 0.031868
182.000000 0.032606
183.000000 0.028178
184.000000 0.022772
185.000000 0.022444
186.000000 0.015237
187.000000 0.023998
188.000000 0.016617
189.000000 0.009010
190.000000 0.008941
191.000000 0.015642
192.000000 0.014136
193.000000 0.018383
194.000000 0.018397
195.000000 0.018666
196.000000 0.019288
197.000000 0.013343
198.000000 0.013767
199.000000 0.013094
200.000000 0.032929
201.000000 0.035111
202.000000 0.036080
203.000000 0.035194
204.000000 0.038277
205.000000 0.038371
206.000000 0.038377
207.000000 0.038690
208.000000 0.033656
209.000000 0.028755
210.000000 0.044160
211.000000 0.043890
212.000000 0.042379
213.000000 0.036339
214.000000 0.041782
215.000000 0.035586
216.000000 0.037878
217.000000 0.040917
218.000000 0.050780
219.000000 0.046414
220.000000 0.045901
221.000000 0.049738
222.000000 0.044859
223.000000 0.045079
224.000000 0.048007
225.000000 0.048007
226.000000 0.056475
227.000000 0.056029
228.000000 0.058013
229.000000 0.055323
230.000000 0.054986
231.000000 0.055027
232.000000 0.058483
233.000000 0.051927
234.000000 0.045331
235.000000 0.049806
236.000000 0.051064
237.000000 0.056761
238.000000 0.055873
239.000000 0.053021
240.000000 0.062501
241.000000 0.060958
242.000000 0.060986
243.000000 0.060651
244.000000 0.060172
245.000000 0.058583
246.000000 0.058074
247.000000 0.058406
248.000000 0.057527
249.000000 0.053287
250.000000 0.053335
251.000000 0.056381
252.000000 0.064321
253.000000 0.064707
254.000000 0.063483
255.000000 0.063483
256.000000 0.061962
257.000000 0.059499
258.000000 0.063109
259.000000 0.068401
260.000000 0.068827
261.000000 0.064278
262.000000 0.061806
263.000000 0.061893
264.000000 0.061911
265.000000 0.062154
266.000000 0.062650
267.000000 0.067586
268.000000 0.065248
269.000000 0.065428
270.000000 0.066082
271.000000 0.064713
272.000000 0.060888
273.000000 0.056989
274.000000 0.049125
275.000000 0.048981
276.000000 0.046564
277.000000 0.051585
278.000000 0.051111
279.000000 0.060603
280.000000 0.060599
281.000000 0.056123
282.000000 0.054405
283.000000 0.049846
284.000000 0.050276
285.000000 0.053088
286.000000 0.049453
287.000000 0.053686
288.000000 0.053703
289.000000 0.053838
290.000000 0.056257
291.000000 0.058051
292.000000 0.058889
293.000000 0.060998
294.000000 0.063593
295.000000 0.063593
296.000000 0.061222
297.000000 0.060998
298.000000 0.059871
299.000000 0.051209
300.000000 0.053168
301.000000 0.046141
302.000000 0.047910
303.000000 0.047152
304.000000 0.049191
305.000000 0.044249
306.000000 0.042111
307.000000 0.039210
308.000000 0.045913
309.000000 0.042558
310.000000 0.038274
311.000000 0.037074
312.000000 0.040338
313.000000 0.048523
314.000000 0.046213
315.000000 0.045712
316.000000 0.047793
317.000000 0.048355
318.000000 0.043863
319.000000 0.050878
320.000000 0.050530
321.000000 0.049220
322.000000 0.049171
323.000000 0.048254
324.000000 0.049054
325.000000 0.049463
326.000000 0.052912
327.000000 0.052912
328.000000 0.052197
329.000000 0.052885
330.000000 0.056696
331.000000 0.054119
332.000000 0.050969
333.000000 0.051052
334.000000 0.048944
335.000000 0.048944
336.000000 0.048562
337.000000 0.048805
338.000000 0.049490
339.000000 0.050278
340.000000 0.048177
341.000000 0.047962
342.000000 0.055088
343.000000 0.052854
344.000000 0.054532
345.000000 0.054365
346.000000 0.054464
347.000000 0.054137
348.000000 0.054077
349.000000 0.057665
350.000000 0.055422
351.000000 0.062336
352.000000 0.062315
353.000000 0.062521
354.000000 0.062509
355.000000 0.062384
356.000000 0.062457
357.000000 0.061572
358.000000 0.062274
359.000000 0.060855
360.000000 0.063985
361.000000 0.063038
362.000000 0.063359
363.000000 0.063459
364.000000 0.064535
365.000000 0.063511
366.000000 0.062528
367.000000 0.062411
368.000000 0.065454
369.000000 0.069681
370.000000 0.069567
371.000000 0.070608
372.000000 0.070954
373.000000 0.070991
374.000000 0.070925
375.000000 0.070341
376.000000 0.070408
377.000000 0.066614
378.000000 0.067846
379.000000 0.068027
380.000000 0.068849
381.000000 0.070549
382.000000 0.070406
383.000000 0.069446
384.000000 0.068216
385.000000 0.068527
386.000000 0.068645
387.000000 0.068625
388.000000 0.068389
389.000000 0.070113
390.000000 0.069897
391.000000 0.071046
392.000000 0.073495
393.000000 0.073578
394.000000 0.073254
395.000000 0.072418
396.000000 0.072528
397.000000 0.072878
398.000000 0.073336
399.000000 0.071506
400.000000 0.071164
401.000000 0.070549
402.000000 0.070549
403.000000 0.073067
404.000000 0.073067
405.000000 0.076887
406.000000 0.075531
407.000000 0.075483
408.000000 0.075487
409.000000 0.075327
410.000000 0.077695
411.000000 0.077429
412.000000 0.079347
413.000000 0.077888
414.000000 0.078569
415.000000 0.079548
416.000000 0.077356
417.000000 0.073028
418.000000 0.073507
419.000000 0.073518
420.000000 0.072051
421.000000 0.071093
422.000000 0.071108
423.000000 0.065845
424.000000 0.068264
425.000000 0.070018
426.000000 0.070009
427.000000 0.069872
428.000000 0.070807
429.000000 0.069988
430.000000 0.070036
431.000000 0.070169
432.000000 0.067821
433.000000 0.067040
434.000000 0.065364
435.000000 0.067985
436.000000 0.068033
437.000000 0.068037
438.000000 0.066743
439.000000 0.065048
440.000000 0.065310
441.000000 0.063858
442.000000 0.060716
443.000000 0.060122
444.000000 0.061209
445.000000 0.063983
446.000000 0.063307
447.000000 0.063261
448.000000 0.063261
449.000000 0.062831
450.000000 0.062319
451.000000 0.062226
452.000000 0.061390
453.000000 0.059675
454.000000 0.057869
455.000000 0.060426
456.000000 0.061996
457.000000 0.060042
458.000000 0.059769
459.000000 0.059811
460.000000 0.059720
461.000000 0.059842
462.000000 0.060552
463.000000 0.057831
464.000000 0.056543
465.000000 0.058934
466.000000 0.060309
467.000000 0.057973
468.000000 0.055678
469.000000 0.056020
470.000000 0.056390
471.000000 0.058195
472.000000 0.056602
473.000000 0.053655
474.000000 0.053715
475.000000 0.052754
476.000000 0.052473
477.000000 0.051808
478.000000 0.054977
479.000000 0.057809
480.000000 0.062032
481.000000 0.061725
482.000000 0.061646
483.000000 0.061659
484.000000 0.060726
485.000000 0.060760
486.000000 0.059862
487.000000 0.059992
488.000000 0.059754
489.000000 0.059828
490.000000 0.060293
491.000000 0.060403
492.000000 0.060392
493.000000 0.059030
494.000000 0.057440
495.000000 0.057183
496.000000 0.059480
497.000000 0.059239
498.000000 0.056394
499.000000 0.058304
500.000000 0.057476
501.000000 0.060044
502.000000 0.059789
503.000000 0.059919
504.000000 0.060509
505.000000 0.058693
506.000000 0.058677
507.000000 0.058244
508.000000 0.059754
509.000000 0.059073
510.000000 0.060093
511.000000 0.061800
512.000000 0.061829
513.000000 0.062638
514.000000 0.062584
515.000000 0.062690
516.000000 0.062565
517.000000 0.063464
518.000000 0.063240
519.000000 0.061509
520.000000 0.059196
521.000000 0.057486
522.000000 0.055754
523.000000 0.057993
524.000000 0.058025
525.000000 0.058009
526.000000 0.058818
527.000000 0.058887
528.000000 0.060308
529.000000 0.061026
530.000000 0.062385
531.000000 0.062385
532.000000 0.062272
533.000000 0.062272
534.000000 0.062750
535.000000 0.064335
536.000000 0.064446
537.000000 0.064404
538.000000 0.063638
539.000000 0.063422
540.000000 0.062927
541.000000 0.061561
542.000000 0.060454
543.000000 0.060708
544.000000 0.059842
545.000000 0.061030
546.000000 0.060831
547.000000 0.060763
548.000000 0.062672
549.000000 0.062641
550.000000 0.061615
551.000000 0.059796
552.000000 0.059513
553.000000 0.059576
554.000000 0.062844
555.000000 0.062067
556.000000 0.060913
557.000000 0.060931
558.000000 0.060958
559.000000 0.060960
560.000000 0.063123
561.000000 0.066516
562.000000 0.066956
563.000000 0.066742
564.000000 0.066288
565.000000 0.066589
566.000000 0.066588
567.000000 0.069176
568.000000 0.069601
569.000000 0.068660
570.000000 0.068620
571.000000 0.068568
572.000000 0.068132
573.000000 0.067484
574.000000 0.067486
575.000000 0.068392
576.000000 0.070694
577.000000 0.067593
578.000000 0.068587
579.000000 0.066123
580.000000 0.066116
581.000000 0.065961
582.000000 0.066782
583.000000 0.066797
584.000000 0.065934
585.000000 0.066047
586.000000 0.066047
587.000000 0.067776
588.000000 0.067545
589.000000 0.065896
590.000000 0.065517
591.000000 0.064017
592.000000 0.064494
593.000000 0.064480
594.000000 0.064665
595.000000 0.064076
596.000000 0.059756
597.000000 0.060219
598.000000 0.061009
599.000000 0.060999
600.000000 0.061222
601.000000 0.061172
602.000000 0.055536
603.000000 0.055729
604.000000 0.055600
605.000000 0.055820
606.000000 0.056597
607.000000 0.058892
608.000000 0.059438
609.000000 0.059163
610.000000 0.059270
611.000000 0.059283
612.000000 0.059313
613.000000 0.058986
614.000000 0.060316
615.000000 0.059944
616.000000 0.058946
617.000000 0.057749
618.000000 0.057223
619.000000 0.057215
620.000000 0.058352
621.000000 0.058404
622.000000 0.058681
623.000000 0.058684
624.000000 0.061098
625.000000 0.060518
626.000000 0.059592
627.000000 0.061066
628.000000 0.061444
629.000000 0.060559
630.000000 0.060559
631.000000 0.058741
632.000000 0.058741
633.000000 0.058804
634.000000 0.058797
635.000000 0.058812
636.000000 0.059215
637.000000 0.058064
638.000000 0.058244
639.000000 0.055917
640.000000 0.057007
641.000000 0.057000
642.000000 0.057194
643.000000 0.058006
644.000000 0.059354
645.000000 0.058031
646.000000 0.056864
647.000000 0.056682
648.000000 0.055984
649.000000 0.056229
650.000000 0.062482
651.000000 0.062397
652.000000 0.062880
653.000000 0.065358
654.000000 0.066174
655.000000 0.066337
656.000000 0.065950
657.000000 0.067834
658.000000 0.067566
659.000000 0.068340
660.000000 0.068327
661.000000 0.066007
662.000000 0.064882
663.000000 0.065009
664.000000 0.063858
665.000000 0.063725
666.000000 0.063725
667.000000 0.064601
668.000000 0.065634
669.000000 0.064208
670.000000 0.064381
671.000000 0.065587
672.000000 0.064481
673.000000 0.064531
674.000000 0.063016
675.000000 0.062364
676.000000 0.063304
677.000000 0.063354
678.000000 0.061907
679.000000 0.063506
680.000000 0.063586
681.000000 0.063850
682.000000 0.063657
683.000000 0.064219
684.000000 0.064682
685.000000 0.064329
686.000000 0.064329
687.000000 0.067025
688.000000 0.067000
689.000000 0.065949
690.000000 0.065531
691.000000 0.065619
692.000000 0.064648
693.000000 0.064654
694.000000 0.066850
695.000000 0.064845
696.000000 0.064845
697.000000 0.067262
698.000000 0.066721
699.000000 0.066949
700.000000 0.067956
701.000000 0.067876
702.000000 0.066798
703.000000 0.065455
704.000000 0.065419
705.000000 0.065419
706.000000 0.065361
707.000000 0.065380
708.000000 0.065213
709.000000 0.065210
710.000000 0.068391
711.000000 0.067863
712.000000 0.067882
713.000000 0.067488
714.000000 0.067378
715.000000 0.067301
716.000000 0.068070
717.000000 0.065001
718.000000 0.064916
719.000000 0.064714
720.000000 0.065814
721.000000 0.065468
722.000000 0.065389
723.000000 0.065379
724.000000 0.065154
725.000000 0.065154
726.000000 0.065235
727.000000 0.066538
728.000000 0.065423
729.000000 0.065453
730.000000 0.064668
731.000000 0.064344
732.000000 0.063822
733.000000 0.063378
734.000000 0.063831
735.000000 0.064012
736.000000 0.063928
737.000000 0.063090
738.000000 0.063366
739.000000 0.060608
740.000000 0.060593
741.000000 0.060593
742.000000 0.060144
743.000000 0.059479
744.000000 0.057910
745.000000 0.056571
746.000000 0.056604
747.000000 0.056625
748.000000 0.059929
749.000000 0.058855
750.000000 0.058899
751.000000 0.058955
752.000000 0.061166
753.000000 0.061669
754.000000 0.061626
755.000000 0.061060
756.000000 0.061027
757.000000 0.059798
758.000000 0.058812
759.000000 0.059829
760.000000 0.058697
761.000000 0.059646
762.000000 0.058872
763.000000 0.058863
764.000000 0.059895
765.000000 0.061162
766.000000 0.061992
767.000000 0.062030
768.000000 0.062036
769.000000 0.062051
770.000000 0.062051
771.000000 0.061007
772.000000 0.060867
773.000000 0.060465
774.000000 0.062142
775.000000 0.062667
776.000000 0.062746
777.000000 0.062860
778.000000 0.061670
779.000000 0.061729
780.000000 0.061989
781.000000 0.061949
782.000000 0.061950
783.000000 0.061495
784.000000 0.059398
785.000000 0.061598
786.000000 0.061464
787.000000 0.060456
788.000000 0.059737
789.000000 0.059679
790.000000 0.060352
791.000000 0.060244
792.000000 0.059854
793.000000 0.059364
794.000000 0.059362
795.000000 0.059296
796.000000 0.059433
797.000000 0.060510
798.000000 0.057631
799.000000 0.057586
800.000000 0.055621
801.000000 0.055701
802.000000 0.055711
803.000000 0.052262
804.000000 0.052998
805.000000 0.052594
806.000000 0.052909
807.000000 0.053719
808.000000 0.053864
809.000000 0.054325
810.000000 0.054348
811.000000 0.054365
812.000000 0.053264
813.000000 0.054093
814.000000 0.054158
815.000000 0.054832
816.000000 0.054595
817.000000 0.052573
818.000000 0.052594
819.000000 0.052594
820.000000 0.052068
821.000000 0.052073
822.000000 0.052104
823.000000 0.052200
824.000000 0.051802
825.000000 0.050093
826.000000 0.048102
827.000000 0.047793
828.000000 0.048221
829.000000 0.048952
830.000000 0.048952
831.000000 0.048412
832.000000 0.048448
833.000000 0.047398
834.000000 0.047251
835.000000 0.046533
836.000000 0.046156
837.000000 0.045579
838.000000 0.045554
839.000000 0.045553
840.000000 0.046705
841.000000 0.045780
842.000000 0.045713
843.000000 0.046192
844.000000 0.046097
845.000000 0.046845
846.000000 0.046842
847.000000 0.046106
848.000000 0.046143
849.000000 0.046354
850.000000 0.046622
851.000000 0.046838
852.000000 0.046765
853.000000 0.044877
854.000000 0.044845
855.000000 0.044717
856.000000 0.044501
857.000000 0.044903
858.000000 0.044892
859.000000 0.045692
860.000000 0.045488
861.000000 0.045415
862.000000 0.044548
863.000000 0.044529
864.000000 0.045552
865.000000 0.046057
866.000000 0.046077
867.000000 0.045391
868.000000 0.045025
869.000000 0.045047
870.000000 0.045274
871.000000 0.044802
872.000000 0.045219
873.000000 0.045596
874.000000 0.046581
875.000000 0.047740
876.000000 0.047871
877.000000 0.050186
878.000000 0.050383
879.000000 0.050317
880.000000 0.050331
881.000000 0.049692
882.000000 0.049737
883.000000 0.052030
884.000000 0.052876
885.000000 0.052257
886.000000 0.052047
887.000000 0.051971
888.000000 0.053308
889.000000 0.052295
890.000000 0.051162
891.000000 0.051653
892.000000 0.051646
893.000000 0.051581
894.000000 0.051581
895.000000 0.053768
896.000000 0.053340
897.000000 0.053410
898.000000 0.053423
899.000000 0.053451
900.000000 0.053451
901.000000 0.053777
902.000000 0.053902
903.000000 0.053209
904.000000 0.053947
905.000000 0.051275
906.000000 0.051298
907.000000 0.051298
908.000000 0.049094
909.000000 0.049051
910.000000 0.048272
911.000000 0.048623
912.000000 0.048580
913.000000 0.048505
914.000000 0.048950
915.000000 0.048959
916.000000 0.048954
917.000000 0.048612
918.000000 0.049986
919.000000 0.050112
920.000000 0.050132
921.000000 0.049992
922.000000 0.049743
923.000000 0.049388
924.000000 0.049779
925.000000 0.049007
926.000000 0.048976
927.000000 0.049179
928.000000 0.046578
929.000000 0.046169
930.000000 0.046107
931.000000 0.045647
932.000000 0.045088
933.000000 0.045955
934.000000 0.048202
935.000000 0.047546
936.000000 0.047556
937.000000 0.047525
938.000000 0.046872
939.000000 0.046882
940.000000 0.046920
941.000000 0.046936
942.000000 0.046928
943.000000 0.046753
944.000000 0.046154
945.000000 0.046164
946.000000 0.045897
947.000000 0.045925
948.000000 0.045797
949.000000 0.046932
950.000000 0.046456
951.000000 0.046456
952.000000 0.045509
953.000000 0.044446
954.000000 0.044435
955.000000 0.044296
956.000000 0.044039
957.000000 0.044110
958.000000 0.043997
959.000000 0.044505
960.000000 0.044568
961.000000 0.044221
962.000000 0.045387
963.000000 0.045647
964.000000 0.045529
965.000000 0.041827
966.000000 0.041897
967.000000 0.041701
968.000000 0.042817
969.000000 0.042817
970.000000 0.043598
971.000000 0.044836
972.000000 0.045213
973.000000 0.045889
974.000000 0.046014
975.000000 0.045950
976.000000 0.045379
977.000000 0.045393
978.000000 0.045086
979.000000 0.044140
980.000000 0.043164
981.000000 0.042680
982.000000 0.042621
983.000000 0.041975
984.000000 0.040696
985.000000 0.041327
986.000000 0.041318
987.000000 0.040622
988.000000 0.041001
989.000000 0.041969
990.000000 0.042997
991.000000 0.041540
992.000000 0.041533
993.000000 0.041524
994.000000 0.041879
995.000000 0.041879
996.000000 0.041827
997.000000 0.042654
998.000000 0.042658
999.000000 0.042645
1000.000000 0.043408


==> Plots/VarIter_Noise/dnl_deviation_S200.dat <==
1.000000 1.353703
2.000000 1.353703
3.000000 1.353589
4.000000 1.352017
5.000000 0.523553
6.000000 0.250994
7.000000 0.215556
8.000000 0.217156
9.000000 0.347565
10.000000 1.365961
11.000000 1.825831
12.000000 1.812778
13.000000 5.633205
14.000000 8.141955
15.000000 6.981817
16.000000 4.951555
17.000000 2.146251
18.000000 2.246201
19.000000 3.108395
20.000000 3.908201
21.000000 4.626793
22.000000 4.888449
23.000000 4.201947
24.000000 4.210493
25.000000 4.228829
26.000000 4.705075
27.000000 4.646453
28.000000 4.127741
29.000000 0.011961
30.000000 0.083053
31.000000 0.153633
32.000000 0.178155
33.000000 0.326457
34.000000 0.438230
35.000000 0.342369
36.000000 0.401593
37.000000 0.364067
38.000000 0.517875
39.000000 0.542805
40.000000 0.608326
41.000000 0.539736
42.000000 0.562803
43.000000 0.576981
44.000000 0.583449
45.000000 0.590195
46.000000 0.565273
47.000000 0.541054
48.000000 0.556958
49.000000 0.532526
50.000000 0.331963
51.000000 0.383906
52.000000 0.384240
53.000000 0.370316
54.000000 0.361085
55.000000 0.358462
56.000000 0.450640
57.000000 0.482683
58.000000 0.481817
59.000000 0.486172
60.000000 0.481599
61.000000 0.503735
62.000000 0.496119
63.000000 0.452449
64.000000 0.424005
65.000000 0.414261
66.000000 0.400113
67.000000 0.382895
68.000000 0.275608
69.000000 0.329487
70.000000 0.332439
71.000000 0.320041
72.000000 0.305082
73.000000 0.309544
74.000000 0.343859
75.000000 0.340108
76.000000 0.356620
77.000000 0.370603
78.000000 0.356568
79.000000 0.324901
80.000000 0.274139
81.000000 0.287576
82.000000 0.279835
83.000000 0.271220
84.000000 0.179014
85.000000 0.162675
86.000000 0.136564
87.000000 0.135317
88.000000 0.141410
89.000000 0.141621
90.000000 0.140602
91.000000 0.146443
92.000000 0.140794
93.000000 0.142105
94.000000 0.146083
95.000000 0.174205
96.000000 0.165203
97.000000 0.168840
98.000000 0.185255
99.000000 0.150592
100.000000 0.147846
101.000000 0.148929
102.000000 0.169213
103.000000 0.195229
104.000000 0.195135
105.000000 0.180320
106.000000 0.194483
107.000000 0.179650
108.000000 0.158051
109.000000 0.081504
110.000000 0.079117
111.000000 0.079559
112.000000 0.081465
113.000000 0.069674
114.000000 0.109737
115.000000 0.109888
116.000000 0.109888
117.000000 0.115866
118.000000 0.115866
119.000000 0.116381
120.000000 0.092469
121.000000 0.092482
122.000000 0.094712
123.000000 0.095287
124.000000 0.088529
125.000000 0.069938
126.000000 0.063237
127.000000 0.083318
128.000000 0.090171
129.000000 0.090985
130.000000 0.068665
131.000000 0.103869
132.000000 0.103768
133.000000 0.100880
134.000000 0.100434
135.000000 0.086001
136.000000 0.089881
137.000000 0.068593
138.000000 0.084493
139.000000 0.091184
140.000000 0.086579
141.000000 0.084953
142.000000 0.087276
143.000000 0.083540
144.000000 0.083764
145.000000 0.067104
146.000000 0.068554
147.000000 0.050366
148.000000 0.063299
149.000000 0.064812
150.000000 0.073220
151.000000 0.071839
152.000000 0.084699
153.000000 0.083595
154.000000 0.083461
155.000000 0.097459
156.000000 0.097158
157.000000 0.094594
158.000000 0.091892
159.000000 0.091248
160.000000 0.112006
161.000000 0.119518
162.000000 0.130628
163.000000 0.115786
164.000000 0.115367
165.000000 0.120476
166.000000 0.113589
167.000000 0.115002
168.000000 0.099862
169.000000 0.099525
170.000000 0.094489
171.000000 0.093428
172.000000 0.078989
173.000000 0.078554
174.000000 0.075754
175.000000 0.075309
176.000000 0.055027
177.000000 0.054988
178.000000 0.050496
179.000000 0.053874
180.000000 0.045675
181.000000 0.045743
182.000000 0.045428
183.000000 0.060085
184.000000 0.065929
185.000000 0.065673
186.000000 0.056641
187.000000 0.060371
188.000000 0.060546
189.000000 0.060541
190.000000 0.053306
191.000000 0.043057
192.000000 0.041300
193.000000 0.030578
194.000000 0.033707
195.000000 0.036518
196.000000 0.037188
197.000000 0.037268
198.000000 0.037017
199.000000 0.037091
200.000000 0.047634
201.000000 0.036131
202.000000 0.036131
203.000000 0.038097
204.000000 0.046122
205.000000 0.046136
206.000000 0.037968
207.000000 0.038936
208.000000 0.047517
209.000000 0.048071
210.000000 0.042217
211.000000 0.040240
212.000000 0.033495
213.000000 0.033073
214.000000 0.033546
215.000000 0.037560
216.000000 0.037841
217.000000 0.044076
218.000000 0.047890
219.000000 0.048046
220.000000 0.041363
221.000000 0.043633
222.000000 0.043883
223.000000 0.043862
224.000000 0.043645
225.000000 0.029579
226.000000 0.028758
227.000000 0.028617
228.000000 0.030312
229.000000 0.006678
230.000000 0.000617
231.000000 0.005927
232.000000 0.010466
233.000000 0.011769
234.000000 0.013082
235.000000 0.013329
236.000000 0.012310
237.000000 0.018784
238.000000 0.016171
239.000000 0.007887
240.000000 0.007409
241.000000 0.007643
242.000000 0.007942
243.000000 0.001453
244.000000 0.007223
245.000000 0.005541
246.000000 0.002646
247.000000 0.004987
248.000000 0.001791
249.000000 0.001975
250.000000 0.012008
251.000000 0.011656
252.000000 0.003069
253.000000 0.001431
254.000000 0.000731
255.000000 0.009701
256.000000 0.004483
257.000000 0.004431
258.000000 0.003793
259.000000 0.004020
260.000000 0.001992
261.000000 0.008548
262.000000 0.007762
263.000000 0.007886
264.000000 0.007853
265.000000 0.002265
266.000000 0.005302
267.000000 0.006261
268.000000 0.009878
269.000000 0.007674
270.000000 0.006141
271.000000 0.012696
272.000000 0.003131
273.000000 0.011023
274.000000 0.013838
275.000000 0.014313
276.000000 0.008713
277.000000 0.003173
278.000000 0.010614
279.000000 0.013540
280.000000 0.013565
281.000000 0.014609
282.000000 0.014620
283.000000 0.019441
284.000000 0.019441
285.000000 0.014793
286.000000 0.012676
287.000000 0.012665
288.000000 0.013137
289.000000 0.013421
290.000000 0.008738
291.000000 0.009172
292.000000 0.008871
293.000000 0.012649
294.000000 0.012527
295.000000 0.012445
296.000000 0.008974
297.000000 0.011073
298.000000 0.004050
299.000000 0.004252
300.000000 0.003778
301.000000 0.000398
302.000000 0.004119
303.000000 0.003904
304.000000 0.004650
305.000000 0.002323
306.000000 0.002323
307.000000 0.000418
308.000000 0.000009
309.000000 0.000048
310.000000 0.005004
311.000000 0.010341
312.000000 0.010201
313.000000 0.011503
314.000000 0.010273
315.000000 0.009830
316.000000 0.012616
317.000000 0.018258
318.000000 0.016510
319.000000 0.010739
320.000000 0.010699
321.000000 0.009127
322.000000 0.009131
323.000000 0.009255
324.000000 0.011545
325.000000 0.016842
326.000000 0.016702
327.000000 0.018160
328.000000 0.018362
329.000000 0.018538
330.000000 0.015734
331.000000 0.014373
332.000000 0.020724
333.000000 0.018446
334.000000 0.022487
335.000000 0.022879
336.000000 0.031659
337.000000 0.037569
338.000000 0.034476
339.000000 0.037837
340.000000 0.037837
341.000000 0.038695
342.000000 0.038692
343.000000 0.035370
344.000000 0.042648
345.000000 0.043029
346.000000 0.043135
347.000000 0.049992
348.000000 0.055241
349.000000 0.064727
350.000000 0.061760
351.000000 0.061205
352.000000 0.065895
353.000000 0.066577
354.000000 0.066473
355.000000 0.066683
356.000000 0.066579
357.000000 0.063431
358.000000 0.061396
359.000000 0.057316
360.000000 0.054164
361.000000 0.054275
362.000000 0.053809
363.000000 0.054312
364.000000 0.054027
365.000000 0.058197
366.000000 0.054629
367.000000 0.051952
368.000000 0.063878
369.000000 0.062139
370.000000 0.062218
371.000000 0.060689
372.000000 0.072508
373.000000 0.070645
374.000000 0.070513
375.000000 0.065177
376.000000 0.060551
377.000000 0.061488
378.000000 0.062097
379.000000 0.059567
380.000000 0.059904
381.000000 0.059754
382.000000 0.060396
383.000000 0.059907
384.000000 0.059919
385.000000 0.058055
386.000000 0.054510
387.000000 0.054554
388.000000 0.054692
389.000000 0.054299
390.000000 0.054594
391.000000 0.052824
392.000000 0.052765
393.000000 0.053094
394.000000 0.055939
395.000000 0.055954
396.000000 0.042697
397.000000 0.042185
398.000000 0.042095
399.000000 0.050418
400.000000 0.050910
401.000000 0.053906
402.000000 0.053763
403.000000 0.053158
404.000000 0.051998
405.000000 0.052132
406.000000 0.058763
407.000000 0.062922
408.000000 0.064206
409.000000 0.062549
410.000000 0.062090
411.000000 0.066914
412.000000 0.068763
413.000000 0.069036
414.000000 0.066298
415.000000 0.062917
416.000000 0.059218
417.000000 0.062463
418.000000 0.062610
419.000000 0.057709
420.000000 0.057691
421.000000 0.057672
422.000000 0.059111
423.000000 0.056432
424.000000 0.059383
425.000000 0.052590
426.000000 0.052580
427.000000 0.057338
428.000000 0.060468
429.000000 0.060702
430.000000 0.061315
431.000000 0.064517
432.000000 0.064488
433.000000 0.063607
434.000000 0.061385
435.000000 0.061249
436.000000 0.061681
437.000000 0.061889
438.000000 0.057609
439.000000 0.051745
440.000000 0.051786
441.000000 0.049293
442.000000 0.057893
443.000000 0.055221
444.000000 0.060416
445.000000 0.062584
446.000000 0.064583
447.000000 0.064434
448.000000 0.064438
449.000000 0.064420
450.000000 0.059361
451.000000 0.054347
452.000000 0.054351
453.000000 0.049828
454.000000 0.049773
455.000000 0.041662
456.000000 0.041643
457.000000 0.041980
458.000000 0.045937
459.000000 0.046469
460.000000 0.044209
461.000000 0.045803
462.000000 0.045766
463.000000 0.048772
464.000000 0.047143
465.000000 0.045730
466.000000 0.044184
467.000000 0.048567
468.000000 0.051122
469.000000 0.052952
470.000000 0.052973
471.000000 0.052724
472.000000 0.054006
473.000000 0.059119
474.000000 0.057033
475.000000 0.057717
476.000000 0.049663
477.000000 0.049018
478.000000 0.046905
479.000000 0.046869
480.000000 0.047130
481.000000 0.045629
482.000000 0.045527
483.000000 0.048571
484.000000 0.050832
485.000000 0.050844
486.000000 0.051530
487.000000 0.051535
488.000000 0.058973
489.000000 0.056253
490.000000 0.054754
491.000000 0.054772
492.000000 0.050803
493.000000 0.053000
494.000000 0.064054
495.000000 0.067301
496.000000 0.067837
497.000000 0.067853
498.000000 0.067814
499.000000 0.070376
500.000000 0.070485
501.000000 0.070481
502.000000 0.062979
503.000000 0.062878
504.000000 0.062878
505.000000 0.062669
506.000000 0.061440
507.000000 0.062498
508.000000 0.062348
509.000000 0.069145
510.000000 0.068665
511.000000 0.068179
512.000000 0.070429
513.000000 0.070441
514.000000 0.072084
515.000000 0.065042
516.000000 0.065045
517.000000 0.065047
518.000000 0.068104
519.000000 0.066487
520.000000 0.069340
521.000000 0.068116
522.000000 0.066505
523.000000 0.066505
524.000000 0.067606
525.000000 0.073142
526.000000 0.074935
527.000000 0.072359
528.000000 0.067236
529.000000 0.067624
530.000000 0.067634
531.000000 0.065749
532.000000 0.068558
533.000000 0.066400
534.000000 0.065352
535.000000 0.068223
536.000000 0.068231
537.000000 0.067004
538.000000 0.069403
539.000000 0.071963
540.000000 0.071882
541.000000 0.072646
542.000000 0.072656
543.000000 0.065198
544.000000 0.065149
545.000000 0.066634
546.000000 0.066650
547.000000 0.066797
548.000000 0.065644
549.000000 0.069621
550.000000 0.069216
551.000000 0.065448
552.000000 0.065448
553.000000 0.065448
554.000000 0.067955
555.000000 0.067541
556.000000 0.063686
557.000000 0.060900
558.000000 0.058901
559.000000 0.062613
560.000000 0.062692
561.000000 0.064849
562.000000 0.063477
563.000000 0.062708
564.000000 0.062745
565.000000 0.063921
566.000000 0.063757
567.000000 0.060434
568.000000 0.059634
569.000000 0.062040
570.000000 0.060364
571.000000 0.061918
572.000000 0.064430
573.000000 0.064666
574.000000 0.064544
575.000000 0.064542
576.000000 0.063978
577.000000 0.063882
578.000000 0.063849
579.000000 0.063760
580.000000 0.062820
581.000000 0.063131
582.000000 0.063166
583.000000 0.061459
584.000000 0.061450
585.000000 0.061251
586.000000 0.061620
587.000000 0.058126
588.000000 0.060226
589.000000 0.065262
590.000000 0.065177
591.000000 0.066639
592.000000 0.067365
593.000000 0.067763
594.000000 0.068624
595.000000 0.070407
596.000000 0.067900
597.000000 0.063701
598.000000 0.064604
599.000000 0.062183
600.000000 0.063908
601.000000 0.062136
602.000000 0.064763
603.000000 0.062922
604.000000 0.061623
605.000000 0.060169
606.000000 0.061565
607.000000 0.065328
608.000000 0.070327
609.000000 0.067690
610.000000 0.070519
611.000000 0.069736
612.000000 0.069724
613.000000 0.069680
614.000000 0.071397
615.000000 0.072243
616.000000 0.072049
617.000000 0.078325
618.000000 0.078556
619.000000 0.081227
620.000000 0.077399
621.000000 0.079356
622.000000 0.077476
623.000000 0.080435
624.000000 0.080538
625.000000 0.080187
626.000000 0.079628
627.000000 0.083554
628.000000 0.081900
629.000000 0.078087
630.000000 0.078453
631.000000 0.078665
632.000000 0.078367
633.000000 0.081385
634.000000 0.081392
635.000000 0.081888
636.000000 0.082144
637.000000 0.084192
638.000000 0.084817
639.000000 0.083544
640.000000 0.081697
641.000000 0.081609
642.000000 0.081588
643.000000 0.084361
644.000000 0.084335
645.000000 0.084694
646.000000 0.079101
647.000000 0.076351
648.000000 0.077514
649.000000 0.077280
650.000000 0.077210
651.000000 0.077725
652.000000 0.077650
653.000000 0.078224
654.000000 0.077352
655.000000 0.077288
656.000000 0.079868
657.000000 0.073784
658.000000 0.072141
659.000000 0.072089
660.000000 0.070698
661.000000 0.070813
662.000000 0.072576
663.000000 0.072402
664.000000 0.072461
665.000000 0.076353
666.000000 0.076191
667.000000 0.076229
668.000000 0.076160
669.000000 0.076729
670.000000 0.076023
671.000000 0.076022
672.000000 0.073475
673.000000 0.073633
674.000000 0.072798
675.000000 0.073488
676.000000 0.075285
677.000000 0.073716
678.000000 0.073959
679.000000 0.073924
680.000000 0.072340
681.000000 0.069574
682.000000 0.070198
683.000000 0.067887
684.000000 0.068420
685.000000 0.068436
686.000000 0.071210
687.000000 0.073601
688.000000 0.076511
689.000000 0.076182
690.000000 0.069198
691.000000 0.071807
692.000000 0.073969
693.000000 0.073703
694.000000 0.068785
695.000000 0.069714
696.000000 0.069634
697.000000 0.073302
698.000000 0.072843
699.000000 0.068472
700.000000 0.072670
701.000000 0.071104
702.000000 0.071118
703.000000 0.071133
704.000000 0.071456
705.000000 0.071528
706.000000 0.071767
707.000000 0.071597
708.000000 0.071557
709.000000 0.073294
710.000000 0.073810
711.000000 0.074026
712.000000 0.073298
713.000000 0.073290
714.000000 0.073230
715.000000 0.073288
716.000000 0.074492
717.000000 0.075439
718.000000 0.074958
719.000000 0.073280
720.000000 0.075260
721.000000 0.075161
722.000000 0.074180
723.000000 0.073837
724.000000 0.073339
725.000000 0.072179
726.000000 0.072337
727.000000 0.071540
728.000000 0.072300
729.000000 0.071934
730.000000 0.071219
731.000000 0.071209
732.000000 0.069789
733.000000 0.065795
734.000000 0.065803
735.000000 0.064074
736.000000 0.065530
737.000000 0.066208
738.000000 0.067645
739.000000 0.068755
740.000000 0.069243
741.000000 0.068712
742.000000 0.069246
743.000000 0.068422
744.000000 0.070632
745.000000 0.070213
746.000000 0.070491
747.000000 0.069248
748.000000 0.066665
749.000000 0.066925
750.000000 0.064276
751.000000 0.064417
752.000000 0.066231
753.000000 0.066138
754.000000 0.064004
755.000000 0.063680
756.000000 0.063667
757.000000 0.062976
758.000000 0.062982
759.000000 0.063759
760.000000 0.063783
761.000000 0.062953
762.000000 0.063716
763.000000 0.063691
764.000000 0.063830
765.000000 0.063307
766.000000 0.063307
767.000000 0.063230
768.000000 0.067677
769.000000 0.068816
770.000000 0.070706
771.000000 0.070691
772.000000 0.072114
773.000000 0.073109
774.000000 0.074604
775.000000 0.074383
776.000000 0.075625
777.000000 0.078476
778.000000 0.081433
779.000000 0.079828
780.000000 0.078899
781.000000 0.080163
782.000000 0.080243
783.000000 0.080266
784.000000 0.081073
785.000000 0.078124
786.000000 0.077191
787.000000 0.076581
788.000000 0.075676
789.000000 0.075686
790.000000 0.077841
791.000000 0.078841
792.000000 0.081807
793.000000 0.078720
794.000000 0.081043
795.000000 0.081484
796.000000 0.081420
797.000000 0.080792
798.000000 0.080727
799.000000 0.081296
800.000000 0.081590
801.000000 0.080115
802.000000 0.081633
803.000000 0.081617
804.000000 0.082238
805.000000 0.082140
806.000000 0.084061
807.000000 0.083718
808.000000 0.083828
809.000000 0.083114
810.000000 0.084500
811.000000 0.086354
812.000000 0.086327
813.000000 0.086206
814.000000 0.088789
815.000000 0.087125
816.000000 0.087120
817.000000 0.087160
818.000000 0.087588
819.000000 0.087546
820.000000 0.087325
821.000000 0.087333
822.000000 0.087256
823.000000 0.086456
824.000000 0.086521
825.000000 0.087237
826.000000 0.086579
827.000000 0.090052
828.000000 0.087314
829.000000 0.084924
830.000000 0.087782
831.000000 0.088222
832.000000 0.088288
833.000000 0.088446
834.000000 0.088024
835.000000 0.088018
836.000000 0.085994
837.000000 0.084415
838.000000 0.084405
839.000000 0.084520
840.000000 0.085143
841.000000 0.083028
842.000000 0.084366
843.000000 0.082459
844.000000 0.087839
845.000000 0.087170
846.000000 0.087103
847.000000 0.086961
848.000000 0.086976
849.000000 0.086976
850.000000 0.086983
851.000000 0.086234
852.000000 0.084466
853.000000 0.083936
854.000000 0.083831
855.000000 0.084010
856.000000 0.082631
857.000000 0.082764
858.000000 0.082643
859.000000 0.081922
860.000000 0.083736
861.000000 0.082342
862.000000 0.079863
863.000000 0.079762
864.000000 0.082656
865.000000 0.081120
866.000000 0.081120
867.000000 0.082963
868.000000 0.082815
869.000000 0.083329
870.000000 0.081758
871.000000 0.081769
872.000000 0.080573
873.000000 0.080439
874.000000 0.079713
875.000000 0.075166
876.000000 0.075069
877.000000 0.077852
878.000000 0.077277
879.000000 0.076385
880.000000 0.081864
881.000000 0.082723
882.000000 0.082763
883.000000 0.083388
884.000000 0.084204
885.000000 0.083645
886.000000 0.084100
887.000000 0.084071
888.000000 0.075720
889.000000 0.074811
890.000000 0.076131
891.000000 0.075082
892.000000 0.075046
893.000000 0.075028
894.000000 0.076000
895.000000 0.075589
896.000000 0.075589
897.000000 0.075034
898.000000 0.074975
899.000000 0.075687
900.000000 0.075700
901.000000 0.075971
902.000000 0.075702
903.000000 0.075643
904.000000 0.074764
905.000000 0.074705
906.000000 0.076641
907.000000 0.076636
908.000000 0.081865
909.000000 0.081855
910.000000 0.081825
911.000000 0.081825
912.000000 0.079962
913.000000 0.079848
914.000000 0.079809
915.000000 0.079897
916.000000 0.079894
917.000000 0.081191
918.000000 0.079102
919.000000 0.079033
920.000000 0.077833
921.000000 0.079993
922.000000 0.081199
923.000000 0.080930
924.000000 0.081643
925.000000 0.083152
926.000000 0.083080
927.000000 0.083080
928.000000 0.083008
929.000000 0.083074
930.000000 0.082373
931.000000 0.082112
932.000000 0.082713
933.000000 0.083724
934.000000 0.084115
935.000000 0.085877
936.000000 0.085738
937.000000 0.085747
938.000000 0.085132
939.000000 0.085048
940.000000 0.085026
941.000000 0.085687
942.000000 0.085194
943.000000 0.086586
944.000000 0.086502
945.000000 0.086120
946.000000 0.085388
947.000000 0.085649
948.000000 0.088283
949.000000 0.088400
950.000000 0.087468
951.000000 0.088829
952.000000 0.087234
953.000000 0.087994
954.000000 0.087799
955.000000 0.085921
956.000000 0.086800
957.000000 0.086453
958.000000 0.086816
959.000000 0.088104
960.000000 0.091016
961.000000 0.092609
962.000000 0.092822
963.000000 0.091472
964.000000 0.091402
965.000000 0.093019
966.000000 0.092380
967.000000 0.092753
968.000000 0.092805
969.000000 0.092618
970.000000 0.091605
971.000000 0.090560
972.000000 0.090159
973.000000 0.092532
974.000000 0.094716
975.000000 0.093456
976.000000 0.093422
977.000000 0.093650
978.000000 0.092209
979.000000 0.095353
980.000000 0.092575
981.000000 0.095803
982.000000 0.096328
983.000000 0.096711
984.000000 0.096711
985.000000 0.093772
986.000000 0.095067
987.000000 0.093734
988.000000 0.094312
989.000000 0.096487
990.000000 0.094306
991.000000 0.094253
992.000000 0.093739
993.000000 0.093012
994.000000 0.091723
995.000000 0.091723
996.000000 0.091105
997.000000 0.090411
998.000000 0.090420
999.000000 0.091140
1000.000000 0.088132


==> Plots/VarIter_Noise/dnl_deviation_S25.dat <==
1.000000 0.820169
2.000000 0.820495
3.000000 0.820379
4.000000 0.819011
5.000000 0.813211
6.000000 0.037842
7.000000 0.211712
8.000000 0.202003
9.000000 0.213570
10.000000 0.140059
11.000000 0.213039
12.000000 0.441653
13.000000 0.535767
14.000000 2.487895
15.000000 7.219635
16.000000 2.156257
17.000000 0.707158
18.000000 0.652556
19.000000 0.490411
20.000000 0.465653
21.000000 0.233005
22.000000 0.655719
23.000000 0.245435
24.000000 0.363464
25.000000 0.074080
26.000000 0.156395
27.000000 0.375609
28.000000 0.389956
29.000000 0.650654
30.000000 0.584612
31.000000 0.575139
32.000000 0.575139
33.000000 0.552796
34.000000 0.493429
35.000000 0.442618
36.000000 0.450479
37.000000 0.407483
38.000000 0.391319
39.000000 0.414706
40.000000 0.274825
41.000000 0.154734
42.000000 0.182029
43.000000 0.181869
44.000000 0.167975
45.000000 0.167598
46.000000 0.168466
47.000000 0.139117
48.000000 0.208503
49.000000 0.196574
50.000000 0.206416
51.000000 0.218569
52.000000 0.215349
53.000000 0.241865
54.000000 0.243769
55.000000 0.242278
56.000000 0.243139
57.000000 0.240420
58.000000 0.240696
59.000000 0.234482
60.000000 0.216924
61.000000 0.189881
62.000000 0.184093
63.000000 0.173153
64.000000 0.159155
65.000000 0.179756
66.000000 0.184740
67.000000 0.178307
68.000000 0.165925
69.000000 0.141828
70.000000 0.141623
71.000000 0.128798
72.000000 0.115795
73.000000 0.102217
74.000000 0.102307
75.000000 0.079970
76.000000 0.082826
77.000000 0.082521
78.000000 0.083273
79.000000 0.085794
80.000000 0.091806
81.000000 0.090991
82.000000 0.088585
83.000000 0.085196
84.000000 0.083824
85.000000 0.083382
86.000000 0.075816
87.000000 0.082513
88.000000 0.091934
89.000000 0.084386
90.000000 0.076195
91.000000 0.073664
92.000000 0.078871
93.000000 0.079523
94.000000 0.079686
95.000000 0.079510
96.000000 0.079510
97.000000 0.082341
98.000000 0.082062
99.000000 0.079676
100.000000 0.076159
101.000000 0.080257
102.000000 0.068527
103.000000 0.071370
104.000000 0.071370
105.000000 0.065672
106.000000 0.065225
107.000000 0.065688
108.000000 0.058676
109.000000 0.060177
110.000000 0.060517
111.000000 0.060516
112.000000 0.060563
113.000000 0.062486
114.000000 0.062287
115.000000 0.062882
116.000000 0.062514
117.000000 0.058663
118.000000 0.058663
119.000000 0.061796
120.000000 0.075140
121.000000 0.079723
122.000000 0.082648
123.000000 0.080137
124.000000 0.079849
125.000000 0.080241
126.000000 0.079749
127.000000 0.079535
128.000000 0.075581
129.000000 0.063139
130.000000 0.062883
131.000000 0.065555
132.000000 0.061108
133.000000 0.064422
134.000000 0.064496
135.000000 0.064506
136.000000 0.065071
137.000000 0.065447
138.000000 0.070128
139.000000 0.064723
140.000000 0.066262
141.000000 0.066262
142.000000 0.063634
143.000000 0.064990
144.000000 0.071869
145.000000 0.072753
146.000000 0.067735
147.000000 0.067649
148.000000 0.067673
149.000000 0.067522
150.000000 0.068397
151.000000 0.068397
152.000000 0.078296
153.000000 0.074477
154.000000 0.076724
155.000000 0.076724
156.000000 0.075694
157.000000 0.077582
158.000000 0.074273
159.000000 0.074618
160.000000 0.073854
161.000000 0.072761
162.000000 0.071896
163.000000 0.074185
164.000000 0.073993
165.000000 0.073993
166.000000 0.067387
167.000000 0.067779
168.000000 0.068224
169.000000 0.068243
170.000000 0.061484
171.000000 0.060719
172.000000 0.059927
173.000000 0.058404
174.000000 0.053941
175.000000 0.053493
176.000000 0.049296
177.000000 0.049229
178.000000 0.049151
179.000000 0.049128
180.000000 0.051042
181.000000 0.051046
182.000000 0.047934
183.000000 0.049959
184.000000 0.052517
185.000000 0.050648
186.000000 0.050717
187.000000 0.047825
188.000000 0.046651
189.000000 0.041605
190.000000 0.040978
191.000000 0.041259
192.000000 0.041870
193.000000 0.040714
194.000000 0.041355
195.000000 0.040051
196.000000 0.039642
197.000000 0.037091
198.000000 0.036444
199.000000 0.036701
200.000000 0.036701
201.000000 0.034747
202.000000 0.033603
203.000000 0.033459
204.000000 0.033458
205.000000 0.035709
206.000000 0.037944
207.000000 0.041135
208.000000 0.044115
209.000000 0.041539
210.000000 0.041467
211.000000 0.036558
212.000000 0.038842
213.000000 0.037403
214.000000 0.032238
215.000000 0.032296
216.000000 0.030971
217.000000 0.033302
218.000000 0.033077
219.000000 0.033946
220.000000 0.033946
221.000000 0.035091
222.000000 0.033680
223.000000 0.034990
224.000000 0.035645
225.000000 0.034302
226.000000 0.035097
227.000000 0.035030
228.000000 0.035568
229.000000 0.035256
230.000000 0.033276
231.000000 0.033276
232.000000 0.032635
233.000000 0.032550
234.000000 0.034541
235.000000 0.035296
236.000000 0.035233
237.000000 0.037455
238.000000 0.037761
239.000000 0.035635
240.000000 0.034151
241.000000 0.034137
242.000000 0.034138
243.000000 0.034426
244.000000 0.036447
245.000000 0.036212
246.000000 0.036446
247.000000 0.040750
248.000000 0.040869
249.000000 0.038142
250.000000 0.038007
251.000000 0.039624
252.000000 0.037739
253.000000 0.037495
254.000000 0.037217
255.000000 0.037162
256.000000 0.040429
257.000000 0.037544
258.000000 0.033522
259.000000 0.031867
260.000000 0.031373
261.000000 0.032601
262.000000 0.032601
263.000000 0.031315
264.000000 0.031023
265.000000 0.031103
266.000000 0.031022
267.000000 0.030802
268.000000 0.029975
269.000000 0.029968
270.000000 0.029042
271.000000 0.028813
272.000000 0.028866
273.000000 0.030501
274.000000 0.031458
275.000000 0.031458
276.000000 0.024404
277.000000 0.019923
278.000000 0.019729
279.000000 0.017922
280.000000 0.016383
281.000000 0.016519
282.000000 0.014732
283.000000 0.014060
284.000000 0.013871
285.000000 0.013934
286.000000 0.012566
287.000000 0.010894
288.000000 0.010970
289.000000 0.010536
290.000000 0.009877
291.000000 0.011306
292.000000 0.010451
293.000000 0.009262
294.000000 0.009212
295.000000 0.009221
296.000000 0.009221
297.000000 0.009411
298.000000 0.008472
299.000000 0.005827
300.000000 0.007752
301.000000 0.007888
302.000000 0.011034
303.000000 0.009354
304.000000 0.008545
305.000000 0.008671
306.000000 0.009082
307.000000 0.008181
308.000000 0.007965
309.000000 0.009143
310.000000 0.008936
311.000000 0.008570
312.000000 0.009395
313.000000 0.009763
314.000000 0.007895
315.000000 0.007754
316.000000 0.007180
317.000000 0.007325
318.000000 0.008566
319.000000 0.006643
320.000000 0.006637
321.000000 0.004789
322.000000 0.004839
323.000000 0.005557
324.000000 0.006356
325.000000 0.006458
326.000000 0.006548
327.000000 0.008211
328.000000 0.008203
329.000000 0.008402
330.000000 0.008402
331.000000 0.008586
332.000000 0.010927
333.000000 0.010927
334.000000 0.010922
335.000000 0.009506
336.000000 0.009506
337.000000 0.009174
338.000000 0.010734
339.000000 0.008514
340.000000 0.008525
341.000000 0.008725
342.000000 0.008355
343.000000 0.008188
344.000000 0.008346
345.000000 0.007475
346.000000 0.009205
347.000000 0.009147
348.000000 0.010364
349.000000 0.008736
350.000000 0.008649
351.000000 0.008634
352.000000 0.008623
353.000000 0.006804
354.000000 0.006804
355.000000 0.007139
356.000000 0.007831
357.000000 0.008014
358.000000 0.008014
359.000000 0.008646
360.000000 0.008657
361.000000 0.007649
362.000000 0.009341
363.000000 0.009353
364.000000 0.008309
365.000000 0.008001
366.000000 0.008861
367.000000 0.008183
368.000000 0.003196
369.000000 0.003182
370.000000 0.002901
371.000000 0.001339
372.000000 0.003073
373.000000 0.003073
374.000000 0.001561
375.000000 0.001109
376.000000 0.000927
377.000000 0.000771
378.000000 0.000633
379.000000 0.000594
380.000000 0.001534
381.000000 0.001604
382.000000 0.002226
383.000000 0.000639
384.000000 0.001171
385.000000 0.001892
386.000000 0.002400
387.000000 0.001809
388.000000 0.001633
389.000000 0.001692
390.000000 0.001104
391.000000 0.001927
392.000000 0.003299
393.000000 0.002563
394.000000 0.003209
395.000000 0.003365
396.000000 0.003846
397.000000 0.002934
398.000000 0.003571
399.000000 0.003714
400.000000 0.004056
401.000000 0.004198
402.000000 0.004062
403.000000 0.003017
404.000000 0.003087
405.000000 0.003108
406.000000 0.003397
407.000000 0.002571
408.000000 0.002571
409.000000 0.001761
410.000000 0.001316
411.000000 0.001897
412.000000 0.001911
413.000000 0.001285
414.000000 0.001285
415.000000 0.001225
416.000000 0.000441
417.000000 0.001196
418.000000 0.001152
419.000000 0.001574
420.000000 0.001565
421.000000 0.001089
422.000000 0.000377
423.000000 0.000393
424.000000 0.000393
425.000000 0.002474
426.000000 0.002455
427.000000 0.001091
428.000000 0.001091
429.000000 0.001079
430.000000 0.000934
431.000000 0.000943
432.000000 0.002302
433.000000 0.001196
434.000000 0.000635
435.000000 0.000538
436.000000 0.000016
437.000000 0.000013
438.000000 0.000504
439.000000 0.001575
440.000000 0.001645
441.000000 0.001238
442.000000 0.001168
443.000000 0.001173
444.000000 0.000844
445.000000 0.000816
446.000000 0.000816
447.000000 0.000550
448.000000 0.000171
449.000000 0.000898
450.000000 0.001580
451.000000 0.002488
452.000000 0.001716
453.000000 0.001135
454.000000 0.001148
455.000000 0.000144
456.000000 0.000400
457.000000 0.000820
458.000000 0.000835
459.000000 0.000835
460.000000 0.000835
461.000000 0.001732
462.000000 0.001865
463.000000 0.001877
464.000000 0.001877
465.000000 0.002019
466.000000 0.002019
467.000000 0.002298
468.000000 0.002345
469.000000 0.004448
470.000000 0.003978
471.000000 0.003919
472.000000 0.003481
473.000000 0.003539
474.000000 0.003403
475.000000 0.002427
476.000000 0.002919
477.000000 0.003335
478.000000 0.002761
479.000000 0.003234
480.000000 0.002983
481.000000 0.002838
482.000000 0.002961
483.000000 0.002858
484.000000 0.002863
485.000000 0.003823
486.000000 0.003823
487.000000 0.004385
488.000000 0.005050
489.000000 0.005021
490.000000 0.005359
491.000000 0.004684
492.000000 0.004684
493.000000 0.005643
494.000000 0.005677
495.000000 0.005347
496.000000 0.004209
497.000000 0.004775
498.000000 0.005458
499.000000 0.005540
500.000000 0.005449
501.000000 0.003343
502.000000 0.003343
503.000000 0.004716
504.000000 0.004744
505.000000 0.004477
506.000000 0.003864
507.000000 0.003864
508.000000 0.003212
509.000000 0.003174
510.000000 0.002886
511.000000 0.001501
512.000000 0.001471
513.000000 0.001591
514.000000 0.000270
515.000000 0.000329
516.000000 0.000972
517.000000 0.001170
518.000000 0.000095
519.000000 0.000259
520.000000 0.002066
521.000000 0.001340
522.000000 0.001330
523.000000 0.001356
524.000000 0.000440
525.000000 0.000467
526.000000 0.000236
527.000000 0.000232
528.000000 0.000427
529.000000 0.000658
530.000000 0.000670
531.000000 0.000670
532.000000 0.000902
533.000000 0.000917
534.000000 0.000929
535.000000 0.000929
536.000000 0.000838
537.000000 0.000405
538.000000 0.000172
539.000000 0.000270
540.000000 0.000329
541.000000 0.000012
542.000000 0.000238
543.000000 0.000217
544.000000 0.000212
545.000000 0.001102
546.000000 0.000654
547.000000 0.000654
548.000000 0.000854
549.000000 0.002714
550.000000 0.002699
551.000000 0.002707
552.000000 0.003139
553.000000 0.004146
554.000000 0.003968
555.000000 0.002845
556.000000 0.002931
557.000000 0.002916
558.000000 0.002970
559.000000 0.002872
560.000000 0.002946
561.000000 0.005035
562.000000 0.005045
563.000000 0.005315
564.000000 0.004935
565.000000 0.006014
566.000000 0.004842
567.000000 0.004808
568.000000 0.005019
569.000000 0.005384
570.000000 0.005222
571.000000 0.005222
572.000000 0.005310
573.000000 0.005027
574.000000 0.006058
575.000000 0.006076
576.000000 0.006570
577.000000 0.005885
578.000000 0.006116
579.000000 0.005790
580.000000 0.005988
581.000000 0.006315
582.000000 0.006157
583.000000 0.006157
584.000000 0.005779
585.000000 0.005189
586.000000 0.004937
587.000000 0.004917
588.000000 0.004916
589.000000 0.004727
590.000000 0.005365
591.000000 0.005241
592.000000 0.004623
593.000000 0.005261
594.000000 0.005139
595.000000 0.004183
596.000000 0.004252
597.000000 0.004344
598.000000 0.004398
599.000000 0.004398
600.000000 0.004398
601.000000 0.003680
602.000000 0.003383
603.000000 0.004332
604.000000 0.004041
605.000000 0.004180
606.000000 0.004132
607.000000 0.004115
608.000000 0.003710
609.000000 0.002024
610.000000 0.002382
611.000000 0.002808
612.000000 0.002153
613.000000 0.002312
614.000000 0.002225
615.000000 0.002669
616.000000 0.002503
617.000000 0.002495
618.000000 0.002073
619.000000 0.002372
620.000000 0.003243
621.000000 0.003354
622.000000 0.003881
623.000000 0.003890
624.000000 0.003877
625.000000 0.003814
626.000000 0.003438
627.000000 0.003289
628.000000 0.004319
629.000000 0.004387
630.000000 0.004179
631.000000 0.004604
632.000000 0.004813
633.000000 0.004902
634.000000 0.004902
635.000000 0.005109
636.000000 0.004808
637.000000 0.004761
638.000000 0.004761
639.000000 0.006323
640.000000 0.005917
641.000000 0.006544
642.000000 0.006536
643.000000 0.005370
644.000000 0.004977
645.000000 0.005519
646.000000 0.005418
647.000000 0.005313
648.000000 0.005320
649.000000 0.004610
650.000000 0.006374
651.000000 0.006291
652.000000 0.006337
653.000000 0.006335
654.000000 0.005754
655.000000 0.006313
656.000000 0.006265
657.000000 0.006275
658.000000 0.004637
659.000000 0.005032
660.000000 0.004762
661.000000 0.004344
662.000000 0.006287
663.000000 0.006281
664.000000 0.006317
665.000000 0.005841
666.000000 0.006008
667.000000 0.005832
668.000000 0.005106
669.000000 0.005146
670.000000 0.005110
671.000000 0.006257
672.000000 0.006224
673.000000 0.006224
674.000000 0.006239
675.000000 0.006064
676.000000 0.007160
677.000000 0.007235
678.000000 0.007676
679.000000 0.007947
680.000000 0.007776
681.000000 0.007677
682.000000 0.007766
683.000000 0.007762
684.000000 0.007259
685.000000 0.007250
686.000000 0.007270
687.000000 0.007270
688.000000 0.007099
689.000000 0.006572
690.000000 0.006572
691.000000 0.006072
692.000000 0.004642
693.000000 0.004633
694.000000 0.004277
695.000000 0.004277
696.000000 0.003936
697.000000 0.003929
698.000000 0.004091
699.000000 0.004070
700.000000 0.004053
701.000000 0.003772
702.000000 0.003439
703.000000 0.003438
704.000000 0.003469
705.000000 0.002856
706.000000 0.001804
707.000000 0.002261
708.000000 0.002480
709.000000 0.002563
710.000000 0.003084
711.000000 0.002865
712.000000 0.003593
713.000000 0.003602
714.000000 0.001887
715.000000 0.001993
716.000000 0.001917
717.000000 0.001603
718.000000 0.001969
719.000000 0.002297
720.000000 0.002210
721.000000 0.001606
722.000000 0.001606
723.000000 0.002090
724.000000 0.002002
725.000000 0.002165
726.000000 0.001922
727.000000 0.002089
728.000000 0.002663
729.000000 0.003211
730.000000 0.003134
731.000000 0.002973
732.000000 0.002757
733.000000 0.003118
734.000000 0.002886
735.000000 0.002835
736.000000 0.002164
737.000000 0.001854
738.000000 0.001550
739.000000 0.001428
740.000000 0.000466
741.000000 0.000467
742.000000 0.000234
743.000000 0.000879
744.000000 0.001463
745.000000 0.001695
746.000000 0.003690
747.000000 0.003470
748.000000 0.003006
749.000000 0.002963
750.000000 0.002881
751.000000 0.002898
752.000000 0.002933
753.000000 0.002070
754.000000 0.001626
755.000000 0.001491
756.000000 0.001197
757.000000 0.001212
758.000000 0.001250
759.000000 0.000789
760.000000 0.001569
761.000000 0.002105
762.000000 0.001522
763.000000 0.001368
764.000000 0.000840
765.000000 0.001031
766.000000 0.001049
767.000000 0.001049
768.000000 0.001072
769.000000 0.000607
770.000000 0.000668
771.000000 0.000365
772.000000 0.000348
773.000000 0.000496
774.000000 0.000905
775.000000 0.002009
776.000000 0.002009
777.000000 0.002007
778.000000 0.002010
779.000000 0.002174
780.000000 0.002314
781.000000 0.002534
782.000000 0.001792
783.000000 0.001769
784.000000 0.001705
785.000000 0.001676
786.000000 0.001662
787.000000 0.001601
788.000000 0.001599
789.000000 0.001249
790.000000 0.001605
791.000000 0.001435
792.000000 0.001141
793.000000 0.002255
794.000000 0.002244
795.000000 0.002549
796.000000 0.003610
797.000000 0.004633
798.000000 0.005386
799.000000 0.005388
800.000000 0.006080
801.000000 0.006099
802.000000 0.005709
803.000000 0.005763
804.000000 0.005735
805.000000 0.005590
806.000000 0.004782
807.000000 0.005077
808.000000 0.004943
809.000000 0.004874
810.000000 0.004874
811.000000 0.005461
812.000000 0.005336
813.000000 0.004421
814.000000 0.003999
815.000000 0.005437
816.000000 0.005610
817.000000 0.005617
818.000000 0.005754
819.000000 0.005769
820.000000 0.005899
821.000000 0.005698
822.000000 0.005881
823.000000 0.005670
824.000000 0.005307
825.000000 0.005337
826.000000 0.005773
827.000000 0.004810
828.000000 0.004743
829.000000 0.004820
830.000000 0.004187
831.000000 0.004603
832.000000 0.004467
833.000000 0.004045
834.000000 0.003700
835.000000 0.003904
836.000000 0.004050
837.000000 0.004177
838.000000 0.003524
839.000000 0.003524
840.000000 0.003296
841.000000 0.003029
842.000000 0.003497
843.000000 0.003629
844.000000 0.003432
845.000000 0.003475
846.000000 0.004582
847.000000 0.004618
848.000000 0.004298
849.000000 0.003912
850.000000 0.004931
851.000000 0.004878
852.000000 0.005005
853.000000 0.004760
854.000000 0.003754
855.000000 0.004422
856.000000 0.004432
857.000000 0.004428
858.000000 0.004108
859.000000 0.004241
860.000000 0.003611
861.000000 0.003605
862.000000 0.001712
863.000000 0.001670
864.000000 0.001663
865.000000 0.001999
866.000000 0.001758
867.000000 0.001629
868.000000 0.001554
869.000000 0.001964
870.000000 0.001312
871.000000 0.000820
872.000000 0.000820
873.000000 0.000998
874.000000 0.001258
875.000000 0.001066
876.000000 0.000843
877.000000 0.000714
878.000000 0.000369
879.000000 0.000773
880.000000 0.000773
881.000000 0.002340
882.000000 0.002687
883.000000 0.002757
884.000000 0.002294
885.000000 0.002106
886.000000 0.002336
887.000000 0.002206
888.000000 0.002279
889.000000 0.002443
890.000000 0.002380
891.000000 0.002898
892.000000 0.002913
893.000000 0.002757
894.000000 0.002515
895.000000 0.002527
896.000000 0.002522
897.000000 0.002876
898.000000 0.003650
899.000000 0.003030
900.000000 0.003011
901.000000 0.003011
902.000000 0.002933
903.000000 0.003259
904.000000 0.004430
905.000000 0.003906
906.000000 0.004391
907.000000 0.004753
908.000000 0.004745
909.000000 0.003492
910.000000 0.003037
911.000000 0.002930
912.000000 0.002981
913.000000 0.003369
914.000000 0.003197
915.000000 0.003333
916.000000 0.003530
917.000000 0.003453
918.000000 0.003465
919.000000 0.003566
920.000000 0.003879
921.000000 0.004082
922.000000 0.004149
923.000000 0.003613
924.000000 0.003597
925.000000 0.003597
926.000000 0.003742
927.000000 0.003690
928.000000 0.003116
929.000000 0.003387
930.000000 0.003393
931.000000 0.003287
932.000000 0.002841
933.000000 0.002855
934.000000 0.003063
935.000000 0.002864
936.000000 0.002864
937.000000 0.002511
938.000000 0.002203
939.000000 0.002279
940.000000 0.002385
941.000000 0.001878
942.000000 0.001825
943.000000 0.001489
944.000000 0.001299
945.000000 0.001228
946.000000 0.000415
947.000000 0.000534
948.000000 0.000790
949.000000 0.000572
950.000000 0.001176
951.000000 0.000553
952.000000 0.000553
953.000000 0.001822
954.000000 0.001609
955.000000 0.001606
956.000000 0.000873
957.000000 0.000872
958.000000 0.000928
959.000000 0.000829
960.000000 0.000090
961.000000 0.000459
962.000000 0.000193
963.000000 0.000208
964.000000 0.000103
965.000000 0.000103
966.000000 0.000016
967.000000 0.000089
968.000000 0.001352
969.000000 0.001468
970.000000 0.001588
971.000000 0.001521
972.000000 0.002146
973.000000 0.002750
974.000000 0.002637
975.000000 0.002628
976.000000 0.002685
977.000000 0.003295
978.000000 0.002376
979.000000 0.002474
980.000000 0.002699
981.000000 0.003022
982.000000 0.003013
983.000000 0.003138
984.000000 0.003097
985.000000 0.003068
986.000000 0.003075
987.000000 0.003130
988.000000 0.002168
989.000000 0.001477
990.000000 0.001472
991.000000 0.000895
992.000000 0.000886
993.000000 0.001507
994.000000 0.001527
995.000000 0.001531
996.000000 0.001536
997.000000 0.001421
998.000000 0.001382
999.000000 0.000162
1000.000000 0.000138


==> Plots/VarIter_Noise/dnl_deviation_S50.dat <==
1.000000 1.102635
2.000000 1.102705
3.000000 1.102647
4.000000 1.102199
5.000000 1.099555
6.000000 0.500554
7.000000 0.500955
8.000000 0.501648
9.000000 0.502815
10.000000 0.504443
11.000000 0.506509
12.000000 0.240203
13.000000 0.246471
14.000000 0.996791
15.000000 1.731131
16.000000 0.542970
17.000000 0.529180
18.000000 0.603578
19.000000 0.561126
20.000000 0.504736
21.000000 0.389163
22.000000 0.419549
23.000000 0.828771
24.000000 0.960700
25.000000 0.840337
26.000000 0.668824
27.000000 0.457866
28.000000 0.491849
29.000000 0.174859
30.000000 0.023807
31.000000 0.046667
32.000000 0.016885
33.000000 0.039439
34.000000 0.053817
35.000000 0.058543
36.000000 0.020161
37.000000 0.048235
38.000000 0.228325
39.000000 0.281347
40.000000 0.500413
41.000000 0.441375
42.000000 0.201257
43.000000 0.192699
44.000000 0.231851
45.000000 0.258859
46.000000 0.263955
47.000000 0.027049
48.000000 0.152671
49.000000 0.133773
50.000000 0.029999
51.000000 0.105343
52.000000 0.128769
53.000000 0.119043
54.000000 0.143379
55.000000 0.275000
56.000000 0.265424
57.000000 0.238083
58.000000 0.230863
59.000000 0.230429
60.000000 0.238395
61.000000 0.223429
62.000000 0.227088
63.000000 0.240735
64.000000 0.239145
65.000000 0.238140
66.000000 0.234034
67.000000 0.234288
68.000000 0.226365
69.000000 0.230294
70.000000 0.199634
71.000000 0.213779
72.000000 0.212471
73.000000 0.221386
74.000000 0.208636
75.000000 0.208726
76.000000 0.211854
77.000000 0.197742
78.000000 0.185459
79.000000 0.174083
80.000000 0.172595
81.000000 0.186867
82.000000 0.180729
83.000000 0.183301
84.000000 0.188738
85.000000 0.188353
86.000000 0.192997
87.000000 0.182850
88.000000 0.180038
89.000000 0.172909
90.000000 0.165532
91.000000 0.163202
92.000000 0.163168
93.000000 0.173580
94.000000 0.172988
95.000000 0.166864
96.000000 0.176151
97.000000 0.168605
98.000000 0.172216
99.000000 0.169074
100.000000 0.167820
101.000000 0.150982
102.000000 0.150314
103.000000 0.149656
104.000000 0.159924
105.000000 0.159924
106.000000 0.156185
107.000000 0.155627
108.000000 0.156259
109.000000 0.155942
110.000000 0.141838
111.000000 0.141836
112.000000 0.134268
113.000000 0.138862
114.000000 0.133125
115.000000 0.143307
116.000000 0.144067
117.000000 0.139349
118.000000 0.133557
119.000000 0.133583
120.000000 0.145739
121.000000 0.145263
122.000000 0.140084
123.000000 0.140084
124.000000 0.140330
125.000000 0.142491
126.000000 0.121793
127.000000 0.123686
128.000000 0.123803
129.000000 0.125070
130.000000 0.120505
131.000000 0.126130
132.000000 0.133992
133.000000 0.133023
134.000000 0.128067
135.000000 0.119615
136.000000 0.120473
137.000000 0.120369
138.000000 0.120252
139.000000 0.115129
140.000000 0.110914
141.000000 0.108259
142.000000 0.108425
143.000000 0.110137
144.000000 0.105349
145.000000 0.102837
146.000000 0.102751
147.000000 0.102687
148.000000 0.102687
149.000000 0.107017
150.000000 0.109303
151.000000 0.105887
152.000000 0.106692
153.000000 0.105949
154.000000 0.105973
155.000000 0.106764
156.000000 0.106764
157.000000 0.106741
158.000000 0.102290
159.000000 0.105749
160.000000 0.099481
161.000000 0.099131
162.000000 0.099840
163.000000 0.097203
164.000000 0.097893
165.000000 0.097844
166.000000 0.098254
167.000000 0.097561
168.000000 0.097705
169.000000 0.099873
170.000000 0.099196
171.000000 0.100371
172.000000 0.101724
173.000000 0.103903
174.000000 0.108332
175.000000 0.104096
176.000000 0.105416
177.000000 0.104954
178.000000 0.105633
179.000000 0.104185
180.000000 0.106288
181.000000 0.106305
182.000000 0.104231
183.000000 0.100947
184.000000 0.099394
185.000000 0.094573
186.000000 0.094460
187.000000 0.094137
188.000000 0.096170
189.000000 0.096196
190.000000 0.100103
191.000000 0.100148
192.000000 0.100214
193.000000 0.096961
194.000000 0.094598
195.000000 0.096467
196.000000 0.098090
197.000000 0.097199
198.000000 0.094604
199.000000 0.095557
200.000000 0.092821
201.000000 0.092909
202.000000 0.095837
203.000000 0.098900
204.000000 0.098875
205.000000 0.097184
206.000000 0.098395
207.000000 0.101401
208.000000 0.101716
209.000000 0.101607
210.000000 0.101590
211.000000 0.101596
212.000000 0.099359
213.000000 0.098783
214.000000 0.097169
215.000000 0.096137
216.000000 0.095605
217.000000 0.095644
218.000000 0.085140
219.000000 0.085140
220.000000 0.083365
221.000000 0.084434
222.000000 0.084750
223.000000 0.084476
224.000000 0.082668
225.000000 0.083394
226.000000 0.083980
227.000000 0.084061
228.000000 0.082524
229.000000 0.082524
230.000000 0.072595
231.000000 0.072669
232.000000 0.070710
233.000000 0.070721
234.000000 0.070976
235.000000 0.070853
236.000000 0.070943
237.000000 0.071039
238.000000 0.073093
239.000000 0.070428
240.000000 0.070379
241.000000 0.070333
242.000000 0.067806
243.000000 0.070033
244.000000 0.068615
245.000000 0.066427
246.000000 0.066401
247.000000 0.066135
248.000000 0.068639
249.000000 0.067358
250.000000 0.067358
251.000000 0.067389
252.000000 0.067390
253.000000 0.067466
254.000000 0.067539
255.000000 0.067091
256.000000 0.062129
257.000000 0.062147
258.000000 0.063585
259.000000 0.063734
260.000000 0.063230
261.000000 0.058501
262.000000 0.059969
263.000000 0.059992
264.000000 0.060217
265.000000 0.057032
266.000000 0.057040
267.000000 0.057909
268.000000 0.057951
269.000000 0.059434
270.000000 0.059866
271.000000 0.060262
272.000000 0.061387
273.000000 0.063504
274.000000 0.063474
275.000000 0.061243
276.000000 0.061049
277.000000 0.061126
278.000000 0.058539
279.000000 0.058522
280.000000 0.058126
281.000000 0.058335
282.000000 0.058335
283.000000 0.059957
284.000000 0.059824
285.000000 0.059629
286.000000 0.057135
287.000000 0.054133
288.000000 0.054806
289.000000 0.053199
290.000000 0.049852
291.000000 0.054962
292.000000 0.055156
293.000000 0.056749
294.000000 0.056823
295.000000 0.056893
296.000000 0.056834
297.000000 0.059026
298.000000 0.058818
299.000000 0.059166
300.000000 0.059772
301.000000 0.059630
302.000000 0.060196
303.000000 0.059350
304.000000 0.059292
305.000000 0.058878
306.000000 0.055520
307.000000 0.055519
308.000000 0.054632
309.000000 0.052789
310.000000 0.053564
311.000000 0.053954
312.000000 0.055367
313.000000 0.055328
314.000000 0.053165
315.000000 0.049723
316.000000 0.046987
317.000000 0.046954
318.000000 0.046958
319.000000 0.044882
320.000000 0.046620
321.000000 0.046609
322.000000 0.046672
323.000000 0.045342
324.000000 0.044182
325.000000 0.045802
326.000000 0.047562
327.000000 0.049425
328.000000 0.047344
329.000000 0.047344
330.000000 0.047344
331.000000 0.048056
332.000000 0.044465
333.000000 0.043212
334.000000 0.048005
335.000000 0.047981
336.000000 0.044797
337.000000 0.044990
338.000000 0.044491
339.000000 0.045233
340.000000 0.047113
341.000000 0.047115
342.000000 0.045518
343.000000 0.044586
344.000000 0.043857
345.000000 0.044927
346.000000 0.045257
347.000000 0.045255
348.000000 0.046181
349.000000 0.044072
350.000000 0.043408
351.000000 0.042925
352.000000 0.042939
353.000000 0.044317
354.000000 0.044317
355.000000 0.043195
356.000000 0.044186
357.000000 0.043007
358.000000 0.047439
359.000000 0.046154
360.000000 0.045132
361.000000 0.044097
362.000000 0.044124
363.000000 0.043087
364.000000 0.042254
365.000000 0.042232
366.000000 0.041204
367.000000 0.041037
368.000000 0.041209
369.000000 0.040277
370.000000 0.040277
371.000000 0.040424
372.000000 0.040424
373.000000 0.038430
374.000000 0.037909
375.000000 0.039334
376.000000 0.039960
377.000000 0.039341
378.000000 0.038348
379.000000 0.038348
380.000000 0.038351
381.000000 0.038206
382.000000 0.038206
383.000000 0.034679
384.000000 0.034674
385.000000 0.034267
386.000000 0.033687
387.000000 0.035243
388.000000 0.035270
389.000000 0.035270
390.000000 0.034202
391.000000 0.034242
392.000000 0.034834
393.000000 0.034828
394.000000 0.033137
395.000000 0.033137
396.000000 0.033096
397.000000 0.033097
398.000000 0.032617
399.000000 0.031279
400.000000 0.031730
401.000000 0.031590
402.000000 0.031742
403.000000 0.031878
404.000000 0.031951
405.000000 0.031668
406.000000 0.030902
407.000000 0.030380
408.000000 0.030380
409.000000 0.028715
410.000000 0.028850
411.000000 0.028852
412.000000 0.028995
413.000000 0.029140
414.000000 0.027935
415.000000 0.029021
416.000000 0.029970
417.000000 0.029970
418.000000 0.030896
419.000000 0.031348
420.000000 0.031230
421.000000 0.031182
422.000000 0.032639
423.000000 0.034617
424.000000 0.035578
425.000000 0.034672
426.000000 0.034672
427.000000 0.034972
428.000000 0.035496
429.000000 0.036591
430.000000 0.036519
431.000000 0.036657
432.000000 0.035723
433.000000 0.035723
434.000000 0.035302
435.000000 0.033818
436.000000 0.033382
437.000000 0.032852
438.000000 0.032864
439.000000 0.033161
440.000000 0.033161
441.000000 0.033081
442.000000 0.033642
443.000000 0.033627
444.000000 0.030915
445.000000 0.030617
446.000000 0.030617
447.000000 0.030093
448.000000 0.032454
449.000000 0.032454
450.000000 0.032376
451.000000 0.032384
452.000000 0.032355
453.000000 0.032405
454.000000 0.032659
455.000000 0.031340
456.000000 0.031349
457.000000 0.031327
458.000000 0.032133
459.000000 0.032639
460.000000 0.033378
461.000000 0.033507
462.000000 0.034899
463.000000 0.033896
464.000000 0.033896
465.000000 0.033666
466.000000 0.034037
467.000000 0.033956
468.000000 0.031603
469.000000 0.031258
470.000000 0.033050
471.000000 0.033017
472.000000 0.033017
473.000000 0.032230
474.000000 0.032230
475.000000 0.032215
476.000000 0.032241
477.000000 0.031501
478.000000 0.033070
479.000000 0.033432
480.000000 0.033560
481.000000 0.033042
482.000000 0.034311
483.000000 0.033762
484.000000 0.033735
485.000000 0.033726
486.000000 0.033691
487.000000 0.034622
488.000000 0.033596
489.000000 0.034850
490.000000 0.034885
491.000000 0.034571
492.000000 0.035426
493.000000 0.035425
494.000000 0.035681
495.000000 0.035593
496.000000 0.036594
497.000000 0.039508
498.000000 0.040486
499.000000 0.039684
500.000000 0.039684
501.000000 0.039722
502.000000 0.039603
503.000000 0.039709
504.000000 0.039075
505.000000 0.039075
506.000000 0.039399
507.000000 0.041697
508.000000 0.041755
509.000000 0.041539
510.000000 0.041584
511.000000 0.042043
512.000000 0.042043
513.000000 0.042038
514.000000 0.041812
515.000000 0.040902
516.000000 0.041052
517.000000 0.040570
518.000000 0.040330
519.000000 0.040275
520.000000 0.040187
521.000000 0.039961
522.000000 0.039961
523.000000 0.039096
524.000000 0.038647
525.000000 0.038647
526.000000 0.038231
527.000000 0.039588
528.000000 0.039121
529.000000 0.040263
530.000000 0.040288
531.000000 0.039640
532.000000 0.040336
533.000000 0.039984
534.000000 0.039689
535.000000 0.041295
536.000000 0.041061
537.000000 0.040096
538.000000 0.040111
539.000000 0.040090
540.000000 0.040225
541.000000 0.039501
542.000000 0.040223
543.000000 0.038923
544.000000 0.038470
545.000000 0.038365
546.000000 0.038367
547.000000 0.038686
548.000000 0.038674
549.000000 0.038686
550.000000 0.038692
551.000000 0.039722
552.000000 0.039739
553.000000 0.040142
554.000000 0.041678
555.000000 0.040040
556.000000 0.039119
557.000000 0.039009
558.000000 0.039011
559.000000 0.037901
560.000000 0.037926
561.000000 0.037460
562.000000 0.037465
563.000000 0.035505
564.000000 0.035505
565.000000 0.035496
566.000000 0.035514
567.000000 0.035612
568.000000 0.035407
569.000000 0.035388
570.000000 0.036457
571.000000 0.036450
572.000000 0.036649
573.000000 0.035796
574.000000 0.035781
575.000000 0.035978
576.000000 0.035978
577.000000 0.035168
578.000000 0.035395
579.000000 0.035588
580.000000 0.033646
581.000000 0.033674
582.000000 0.033671
583.000000 0.033722
584.000000 0.035347
585.000000 0.036828
586.000000 0.036811
587.000000 0.036779
588.000000 0.036584
589.000000 0.035016
590.000000 0.032312
591.000000 0.032312
592.000000 0.032531
593.000000 0.032531
594.000000 0.032855
595.000000 0.032855
596.000000 0.032859
597.000000 0.032650
598.000000 0.033818
599.000000 0.034223
600.000000 0.033567
601.000000 0.033754
602.000000 0.033754
603.000000 0.032953
604.000000 0.032958
605.000000 0.032990
606.000000 0.032454
607.000000 0.031977
608.000000 0.032076
609.000000 0.032016
610.000000 0.032073
611.000000 0.032026
612.000000 0.031994
613.000000 0.031793
614.000000 0.032369
615.000000 0.031630
616.000000 0.030517
617.000000 0.029886
618.000000 0.029886
619.000000 0.028964
620.000000 0.028235
621.000000 0.028057
622.000000 0.028059
623.000000 0.027961
624.000000 0.028276
625.000000 0.028284
626.000000 0.028089
627.000000 0.027468
628.000000 0.027100
629.000000 0.026727
630.000000 0.026553
631.000000 0.026593
632.000000 0.026635
633.000000 0.026433
634.000000 0.025302
635.000000 0.025302
636.000000 0.025865
637.000000 0.026982
638.000000 0.026982
639.000000 0.028195
640.000000 0.027289
641.000000 0.026713
642.000000 0.025556
643.000000 0.025549
644.000000 0.025539
645.000000 0.025962
646.000000 0.025952
647.000000 0.025385
648.000000 0.024467
649.000000 0.024418
650.000000 0.024799
651.000000 0.024816
652.000000 0.023747
653.000000 0.023738
654.000000 0.023747
655.000000 0.024871
656.000000 0.025053
657.000000 0.025426
658.000000 0.025387
659.000000 0.025477
660.000000 0.025391
661.000000 0.024716
662.000000 0.025261
663.000000 0.025268
664.000000 0.025264
665.000000 0.025264
666.000000 0.025175
667.000000 0.025181
668.000000 0.024947
669.000000 0.024586
670.000000 0.022528
671.000000 0.022930
672.000000 0.022848
673.000000 0.023371
674.000000 0.023032
675.000000 0.023042
676.000000 0.023134
677.000000 0.022107
678.000000 0.023877
679.000000 0.023134
680.000000 0.022592
681.000000 0.022761
682.000000 0.022673
683.000000 0.022075
684.000000 0.023848
685.000000 0.023090
686.000000 0.021650
687.000000 0.021501
688.000000 0.022499
689.000000 0.022607
690.000000 0.022440
691.000000 0.022498
692.000000 0.022483
693.000000 0.021500
694.000000 0.021975
695.000000 0.022054
696.000000 0.022054
697.000000 0.022213
698.000000 0.022023
699.000000 0.022043
700.000000 0.021582
701.000000 0.019531
702.000000 0.018680
703.000000 0.018008
704.000000 0.018184
705.000000 0.018184
706.000000 0.017826
707.000000 0.017815
708.000000 0.017906
709.000000 0.017824
710.000000 0.018552
711.000000 0.017547
712.000000 0.016614
713.000000 0.016598
714.000000 0.016649
715.000000 0.016649
716.000000 0.016696
717.000000 0.016775
718.000000 0.016296
719.000000 0.016645
720.000000 0.016829
721.000000 0.016660
722.000000 0.016625
723.000000 0.016640
724.000000 0.016632
725.000000 0.016480
726.000000 0.015992
727.000000 0.015980
728.000000 0.015297
729.000000 0.015989
730.000000 0.015613
731.000000 0.015383
732.000000 0.014009
733.000000 0.014599
734.000000 0.014841
735.000000 0.014397
736.000000 0.014483
737.000000 0.014320
738.000000 0.013574
739.000000 0.013571
740.000000 0.013996
741.000000 0.013824
742.000000 0.013082
743.000000 0.013241
744.000000 0.013900
745.000000 0.014523
746.000000 0.014026
747.000000 0.013866
748.000000 0.013866
749.000000 0.013002
750.000000 0.012958
751.000000 0.012889
752.000000 0.014108
753.000000 0.014448
754.000000 0.013768
755.000000 0.013757
756.000000 0.013599
757.000000 0.013628
758.000000 0.013629
759.000000 0.012930
760.000000 0.012931
761.000000 0.012929
762.000000 0.013815
763.000000 0.013467
764.000000 0.012576
765.000000 0.009707
766.000000 0.009420
767.000000 0.009409
768.000000 0.009480
769.000000 0.009162
770.000000 0.009238
771.000000 0.009918
772.000000 0.009839
773.000000 0.010113
774.000000 0.011526
775.000000 0.011526
776.000000 0.011454
777.000000 0.012094
778.000000 0.012094
779.000000 0.011958
780.000000 0.011279
781.000000 0.011504
782.000000 0.011109
783.000000 0.011586
784.000000 0.011586
785.000000 0.011601
786.000000 0.011770
787.000000 0.011115
788.000000 0.011147
789.000000 0.010839
790.000000 0.009754
791.000000 0.009757
792.000000 0.009829
793.000000 0.010246
794.000000 0.010250
795.000000 0.010684
796.000000 0.010684
797.000000 0.010146
798.000000 0.008638
799.000000 0.008260
800.000000 0.008290
801.000000 0.008559
802.000000 0.007417
803.000000 0.007441
804.000000 0.007441
805.000000 0.007480
806.000000 0.007455
807.000000 0.007476
808.000000 0.006880
809.000000 0.006887
810.000000 0.006818
811.000000 0.006206
812.000000 0.005920
813.000000 0.005926
814.000000 0.006229
815.000000 0.006220
816.000000 0.006206
817.000000 0.006636
818.000000 0.006398
819.000000 0.006412
820.000000 0.006398
821.000000 0.006392
822.000000 0.006337
823.000000 0.006876
824.000000 0.007452
825.000000 0.007438
826.000000 0.008445
827.000000 0.008420
828.000000 0.007087
829.000000 0.007088
830.000000 0.006950
831.000000 0.007097
832.000000 0.006643
833.000000 0.007162
834.000000 0.007169
835.000000 0.006857
836.000000 0.006857
837.000000 0.006147
838.000000 0.007040
839.000000 0.007303
840.000000 0.007309
841.000000 0.007766
842.000000 0.007893
843.000000 0.007877
844.000000 0.007407
845.000000 0.007478
846.000000 0.007576
847.000000 0.007721
848.000000 0.007036
849.000000 0.007388
850.000000 0.006830
851.000000 0.007090
852.000000 0.007118
853.000000 0.006407
854.000000 0.007252
855.000000 0.007191
856.000000 0.007182
857.000000 0.007249
858.000000 0.007393
859.000000 0.007769
860.000000 0.007814
861.000000 0.008885
862.000000 0.008603
863.000000 0.008602
864.000000 0.007682
865.000000 0.007682
866.000000 0.007660
867.000000 0.007660
868.000000 0.007868
869.000000 0.007657
870.000000 0.007689
871.000000 0.007684
872.000000 0.008109
873.000000 0.008140
874.000000 0.008140
875.000000 0.008134
876.000000 0.008158
877.000000 0.007847
878.000000 0.007854
879.000000 0.008114
880.000000 0.008102
881.000000 0.007970
882.000000 0.007529
883.000000 0.007535
884.000000 0.007891
885.000000 0.007677
886.000000 0.008686
887.000000 0.008816
888.000000 0.008816
889.000000 0.008789
890.000000 0.008717
891.000000 0.008705
892.000000 0.008710
893.000000 0.009571
894.000000 0.009360
895.000000 0.009490
896.000000 0.009547
897.000000 0.009571
898.000000 0.008831
899.000000 0.008836
900.000000 0.009106
901.000000 0.009118
902.000000 0.007877
903.000000 0.008344
904.000000 0.007693
905.000000 0.006303
906.000000 0.005659
907.000000 0.005688
908.000000 0.007193
909.000000 0.007135
910.000000 0.007142
911.000000 0.007208
912.000000 0.006972
913.000000 0.006019
914.000000 0.005752
915.000000 0.005804
916.000000 0.005799
917.000000 0.005782
918.000000 0.006147
919.000000 0.006642
920.000000 0.006627
921.000000 0.006978
922.000000 0.007248
923.000000 0.007114
924.000000 0.006859
925.000000 0.006721
926.000000 0.006721
927.000000 0.006852
928.000000 0.006849
929.000000 0.007696
930.000000 0.007490
931.000000 0.007074
932.000000 0.006544
933.000000 0.006909
934.000000 0.006203
935.000000 0.006203
936.000000 0.005865
937.000000 0.005867
938.000000 0.005882
939.000000 0.006314
940.000000 0.006573
941.000000 0.006441
942.000000 0.006565
943.000000 0.006584
944.000000 0.006643
945.000000 0.006186
946.000000 0.006255
947.000000 0.006255
948.000000 0.006277
949.000000 0.006749
950.000000 0.006393
951.000000 0.006386
952.000000 0.005847
953.000000 0.007000
954.000000 0.006888
955.000000 0.006709
956.000000 0.006714
957.000000 0.008916
958.000000 0.008643
959.000000 0.008773
960.000000 0.008969
961.000000 0.009309
962.000000 0.009508
963.000000 0.009627
964.000000 0.009563
965.000000 0.009094
966.000000 0.009108
967.000000 0.009527
968.000000 0.010289
969.000000 0.010060
970.000000 0.010064
971.000000 0.010065
972.000000 0.009196
973.000000 0.008968
974.000000 0.008968
975.000000 0.009027
976.000000 0.008271
977.000000 0.008739
978.000000 0.008993
979.000000 0.008993
980.000000 0.008987
981.000000 0.008958
982.000000 0.008964
983.000000 0.008973
984.000000 0.009187
985.000000 0.009219
986.000000 0.010230
987.000000 0.010215
988.000000 0.010207
989.000000 0.010219
990.000000 0.009704
991.000000 0.009830
992.000000 0.009830
993.000000 0.009846
994.000000 0.009846
995.000000 0.009900
996.000000 0.009886
997.000000 0.009945
998.000000 0.009951
999.000000 0.009930
1000.000000 0.009244


==> Plots/VarIter_Noise/dnl_deviation_S500.dat <==
1.000000 0.506325
2.000000 0.641123
3.000000 0.640939
4.000000 0.640595
5.000000 0.636512
6.000000 4.361486
7.000000 4.352474
8.000000 6.889395
9.000000 6.821736
10.000000 8.360118
11.000000 7.956903
12.000000 7.531917
13.000000 7.420088
14.000000 8.335361
15.000000 8.470491
16.000000 8.345546
17.000000 10.354663
18.000000 8.498439
19.000000 6.229058
20.000000 6.239449
21.000000 5.159176
22.000000 5.331755
23.000000 5.366743
24.000000 4.420892
25.000000 3.491623
26.000000 3.216473
27.000000 3.028271
28.000000 2.811553
29.000000 2.563835
30.000000 1.065577
31.000000 1.096417
32.000000 1.167073
33.000000 1.135053
34.000000 1.096693
35.000000 0.919732
36.000000 0.849887
37.000000 0.818201
38.000000 0.826710
39.000000 0.828846
40.000000 0.820791
41.000000 0.984289
42.000000 0.798454
43.000000 0.786712
44.000000 0.758368
45.000000 0.664517
46.000000 0.651550
47.000000 0.675180
48.000000 0.575993
49.000000 0.678993
50.000000 0.626810
51.000000 0.577300
52.000000 0.604025
53.000000 0.623591
54.000000 0.629275
55.000000 0.671507
56.000000 0.624366
57.000000 0.536209
58.000000 0.527005
59.000000 0.503445
60.000000 0.523574
61.000000 0.526300
62.000000 0.483991
63.000000 0.489263
64.000000 0.236571
65.000000 0.230519
66.000000 0.232901
67.000000 0.044107
68.000000 0.018917
69.000000 0.014487
70.000000 0.043885
71.000000 0.051745
72.000000 0.197514
73.000000 0.179406
74.000000 0.177324
75.000000 0.179048
76.000000 0.140676
77.000000 0.139828
78.000000 0.139390
79.000000 0.247255
80.000000 0.320522
81.000000 0.285672
82.000000 0.350491
83.000000 0.351775
84.000000 0.352452
85.000000 0.357708
86.000000 0.363241
87.000000 0.349649
88.000000 0.318324
89.000000 0.379704
90.000000 0.396106
91.000000 0.599316
92.000000 0.662318
93.000000 0.659258
94.000000 0.692851
95.000000 0.705266
96.000000 0.612537
97.000000 0.622524
98.000000 0.660342
99.000000 0.654823
100.000000 0.683255
101.000000 0.655512
102.000000 0.659730
103.000000 0.660150
104.000000 0.619803
105.000000 0.606183
106.000000 0.525103
107.000000 0.549959
108.000000 0.605532
109.000000 0.646855
110.000000 0.528189
111.000000 0.459147
112.000000 0.510040
113.000000 0.484460
114.000000 0.452604
115.000000 0.452693
116.000000 0.480016
117.000000 0.478158
118.000000 0.477370
119.000000 0.475047
120.000000 0.433016
121.000000 0.470473
122.000000 0.487913
123.000000 0.500689
124.000000 0.453161
125.000000 0.454583
126.000000 0.492034
127.000000 0.490440
128.000000 0.461306
129.000000 0.450314
130.000000 0.383893
131.000000 0.404395
132.000000 0.410203
133.000000 0.383557
134.000000 0.419611
135.000000 0.415179
136.000000 0.486100
137.000000 0.484419
138.000000 0.434084
139.000000 0.446820
140.000000 0.486029
141.000000 0.446773
142.000000 0.445588
143.000000 0.459232
144.000000 0.446164
145.000000 0.426151
146.000000 0.428058
147.000000 0.424082
148.000000 0.457398
149.000000 0.454777
150.000000 0.461271
151.000000 0.465933
152.000000 0.478127
153.000000 0.482011
154.000000 0.480222
155.000000 0.459252
156.000000 0.485625
157.000000 0.407944
158.000000 0.390448
159.000000 0.431452
160.000000 0.409498
161.000000 0.440749
162.000000 0.442282
163.000000 0.439042
164.000000 0.441183
165.000000 0.435919
166.000000 0.422008
167.000000 0.420471
168.000000 0.460507
169.000000 0.460537
170.000000 0.446850
171.000000 0.448762
172.000000 0.431192
173.000000 0.456231
174.000000 0.455041
175.000000 0.418424
176.000000 0.407102
177.000000 0.338754
178.000000 0.293789
179.000000 0.293025
180.000000 0.335754
181.000000 0.355720
182.000000 0.355163
183.000000 0.354434
184.000000 0.363793
185.000000 0.358538
186.000000 0.358048
187.000000 0.353761
188.000000 0.381064
189.000000 0.377988
190.000000 0.383647
191.000000 0.386926
192.000000 0.376395
193.000000 0.376466
194.000000 0.384938
195.000000 0.378245
196.000000 0.309792
197.000000 0.335026
198.000000 0.336467
199.000000 0.335638
200.000000 0.335028
201.000000 0.357257
202.000000 0.358233
203.000000 0.381392
204.000000 0.356906
205.000000 0.356956
206.000000 0.355960
207.000000 0.335791
208.000000 0.336827
209.000000 0.329954
210.000000 0.311560
211.000000 0.311343
212.000000 0.311631
213.000000 0.314743
214.000000 0.232069
215.000000 0.226320
216.000000 0.225330
217.000000 0.237493
218.000000 0.247033
219.000000 0.261338
220.000000 0.258613
221.000000 0.263728
222.000000 0.263755
223.000000 0.264132
224.000000 0.293473
225.000000 0.263257
226.000000 0.266009
227.000000 0.272844
228.000000 0.273397
229.000000 0.285773
230.000000 0.303573
231.000000 0.303528
232.000000 0.301896
233.000000 0.299579
234.000000 0.313474
235.000000 0.291551
236.000000 0.259440
237.000000 0.249833
238.000000 0.249941
239.000000 0.252352
240.000000 0.252446
241.000000 0.269638
242.000000 0.290665
243.000000 0.302793
244.000000 0.302815
245.000000 0.305345
246.000000 0.304552
247.000000 0.304747
248.000000 0.308747
249.000000 0.301831
250.000000 0.280088
251.000000 0.270519
252.000000 0.259922
253.000000 0.230132
254.000000 0.192861
255.000000 0.203674
256.000000 0.190822
257.000000 0.203280
258.000000 0.203922
259.000000 0.203391
260.000000 0.189702
261.000000 0.183790
262.000000 0.164395
263.000000 0.160780
264.000000 0.173194
265.000000 0.172975
266.000000 0.183761
267.000000 0.166440
268.000000 0.158108
269.000000 0.196149
270.000000 0.194522
271.000000 0.209623
272.000000 0.229510
273.000000 0.208808
274.000000 0.208542
275.000000 0.197796
276.000000 0.201652
277.000000 0.201749
278.000000 0.210347
279.000000 0.209878
280.000000 0.209641
281.000000 0.209566
282.000000 0.161678
283.000000 0.161715
284.000000 0.175532
285.000000 0.190344
286.000000 0.175046
287.000000 0.178297
288.000000 0.180819
289.000000 0.192530
290.000000 0.189028
291.000000 0.175389
292.000000 0.152584
293.000000 0.179139
294.000000 0.194659
295.000000 0.194441
296.000000 0.194509
297.000000 0.194579
298.000000 0.204003
299.000000 0.195075
300.000000 0.185110
301.000000 0.185315
302.000000 0.179546
303.000000 0.179496
304.000000 0.181663
305.000000 0.172499
306.000000 0.176210
307.000000 0.200868
308.000000 0.193346
309.000000 0.192849
310.000000 0.193841
311.000000 0.193798
312.000000 0.198485
313.000000 0.207482
314.000000 0.207891
315.000000 0.208190
316.000000 0.196242
317.000000 0.196248
318.000000 0.200250
319.000000 0.165508
320.000000 0.164388
321.000000 0.151298
322.000000 0.133068
323.000000 0.127443
324.000000 0.128075
325.000000 0.111205
326.000000 0.112506
327.000000 0.102259
328.000000 0.106609
329.000000 0.103129
330.000000 0.105678
331.000000 0.104264
332.000000 0.103776
333.000000 0.113521
334.000000 0.101440
335.000000 0.101078
336.000000 0.101076
337.000000 0.108288
338.000000 0.115043
339.000000 0.120563
340.000000 0.111061
341.000000 0.119907
342.000000 0.121543
343.000000 0.115810
344.000000 0.115362
345.000000 0.115030
346.000000 0.103853
347.000000 0.103691
348.000000 0.098014
349.000000 0.098227
350.000000 0.105680
351.000000 0.104555
352.000000 0.102219
353.000000 0.102220
354.000000 0.102215
355.000000 0.099010
356.000000 0.096658
357.000000 0.074613
358.000000 0.067277
359.000000 0.079159
360.000000 0.076696
361.000000 0.077878
362.000000 0.071603
363.000000 0.071968
364.000000 0.080512
365.000000 0.083576
366.000000 0.067679
367.000000 0.072198
368.000000 0.074092
369.000000 0.071938
370.000000 0.069140
371.000000 0.055814
372.000000 0.055921
373.000000 0.056303
374.000000 0.059741
375.000000 0.059421
376.000000 0.061016
377.000000 0.048692
378.000000 0.055629
379.000000 0.057845
380.000000 0.044678
381.000000 0.056882
382.000000 0.046868
383.000000 0.047063
384.000000 0.046539
385.000000 0.039929
386.000000 0.018121
387.000000 0.032348
388.000000 0.032112
389.000000 0.021431
390.000000 0.022793
391.000000 0.003738
392.000000 0.003900
393.000000 0.003868
394.000000 0.004035
395.000000 0.000416
396.000000 0.001748
397.000000 0.008628
398.000000 0.002784
399.000000 0.010875
400.000000 0.017859
401.000000 0.019401
402.000000 0.019476
403.000000 0.019483
404.000000 0.018412
405.000000 0.019695
406.000000 0.022447
407.000000 0.005725
408.000000 0.000942
409.000000 0.026157
410.000000 0.027431
411.000000 0.019307
412.000000 0.012795
413.000000 0.012795
414.000000 0.010716
415.000000 0.010686
416.000000 0.006049
417.000000 0.006354
418.000000 0.007805
419.000000 0.007587
420.000000 0.004352
421.000000 0.007513
422.000000 0.001385
423.000000 0.001941
424.000000 0.001672
425.000000 0.001362
426.000000 0.001325
427.000000 0.015263
428.000000 0.016491
429.000000 0.020151
430.000000 0.018971
431.000000 0.008686
432.000000 0.001328
433.000000 0.009070
434.000000 0.008485
435.000000 0.009875
436.000000 0.015192
437.000000 0.015899
438.000000 0.015643
439.000000 0.016290
440.000000 0.018563
441.000000 0.012680
442.000000 0.011452
443.000000 0.007228
444.000000 0.007266
445.000000 0.012101
446.000000 0.012270
447.000000 0.015768
448.000000 0.011572
449.000000 0.020510
450.000000 0.013513
451.000000 0.011887
452.000000 0.010791
453.000000 0.008071
454.000000 0.016529
455.000000 0.016442
456.000000 0.016885
457.000000 0.016219
458.000000 0.008245
459.000000 0.009946
460.000000 0.006024
461.000000 0.004760
462.000000 0.006696
463.000000 0.011107
464.000000 0.008917
465.000000 0.021403
466.000000 0.022204
467.000000 0.020469
468.000000 0.020135
469.000000 0.020272
470.000000 0.016815
471.000000 0.014200
472.000000 0.014330
473.000000 0.014260
474.000000 0.015015
475.000000 0.008878
476.000000 0.015594
477.000000 0.006266
478.000000 0.001913
479.000000 0.001944
480.000000 0.002985
481.000000 0.001976
482.000000 0.000014
483.000000 0.000156
484.000000 0.000267
485.000000 0.012267
486.000000 0.021263
487.000000 0.026487
488.000000 0.010086
489.000000 0.010328
490.000000 0.010149
491.000000 0.005949
492.000000 0.005765
493.000000 0.006648
494.000000 0.006697
495.000000 0.014684
496.000000 0.014565
497.000000 0.008624
498.000000 0.008891
499.000000 0.009858
500.000000 0.009636
501.000000 0.016103
502.000000 0.016032
503.000000 0.010807
504.000000 0.031313
505.000000 0.031447
506.000000 0.032029
507.000000 0.027451
508.000000 0.031621
509.000000 0.026054
510.000000 0.026025
511.000000 0.012155
512.000000 0.005780
513.000000 0.007862
514.000000 0.005688
515.000000 0.020154
516.000000 0.023250
517.000000 0.021743
518.000000 0.021238
519.000000 0.021366
520.000000 0.021003
521.000000 0.022561
522.000000 0.022765
523.000000 0.022517
524.000000 0.023870
525.000000 0.023639
526.000000 0.023933
527.000000 0.012831
528.000000 0.012711
529.000000 0.017878
530.000000 0.011759
531.000000 0.015470
532.000000 0.016392
533.000000 0.016326
534.000000 0.019756
535.000000 0.019764
536.000000 0.020634
537.000000 0.026032
538.000000 0.025631
539.000000 0.022997
540.000000 0.022408
541.000000 0.022946
542.000000 0.028463
543.000000 0.028684
544.000000 0.024582
545.000000 0.027618
546.000000 0.027697
547.000000 0.021867
548.000000 0.021308
549.000000 0.028350
550.000000 0.028422
551.000000 0.043386
552.000000 0.043386
553.000000 0.049479
554.000000 0.057568
555.000000 0.057749
556.000000 0.050082
557.000000 0.038176
558.000000 0.038154
559.000000 0.038117
560.000000 0.041827
561.000000 0.031794
562.000000 0.031805
563.000000 0.026535
564.000000 0.032683
565.000000 0.041226
566.000000 0.043298
567.000000 0.044237
568.000000 0.052223
569.000000 0.051180
570.000000 0.050994
571.000000 0.049386
572.000000 0.051136
573.000000 0.055226
574.000000 0.049155
575.000000 0.048294
576.000000 0.034639
577.000000 0.034638
578.000000 0.041019
579.000000 0.040838
580.000000 0.041156
581.000000 0.041098
582.000000 0.036387
583.000000 0.031750
584.000000 0.039293
585.000000 0.039501
586.000000 0.038165
587.000000 0.039487
588.000000 0.039737
589.000000 0.036997
590.000000 0.036742
591.000000 0.035500
592.000000 0.029663
593.000000 0.031472
594.000000 0.020821
595.000000 0.020925
596.000000 0.028552
597.000000 0.028682
598.000000 0.036253
599.000000 0.036854
600.000000 0.036733
601.000000 0.032072
602.000000 0.032158
603.000000 0.032702
604.000000 0.026812
605.000000 0.026401
606.000000 0.027370
607.000000 0.027377
608.000000 0.038131
609.000000 0.038409
610.000000 0.045124
611.000000 0.044920
612.000000 0.045900
613.000000 0.046499
614.000000 0.053817
615.000000 0.052850
616.000000 0.048222
617.000000 0.036982
618.000000 0.043447
619.000000 0.038728
620.000000 0.040332
621.000000 0.039165
622.000000 0.036053
623.000000 0.043379
624.000000 0.030192
625.000000 0.036544
626.000000 0.032800
627.000000 0.042634
628.000000 0.041043
629.000000 0.041615
630.000000 0.043182
631.000000 0.043085
632.000000 0.045280
633.000000 0.033153
634.000000 0.039087
635.000000 0.042920
636.000000 0.046372
637.000000 0.046310
638.000000 0.050435
639.000000 0.053591
640.000000 0.053722
641.000000 0.048652
642.000000 0.048612
643.000000 0.052214
644.000000 0.054657
645.000000 0.056057
646.000000 0.054646
647.000000 0.067708
648.000000 0.071643
649.000000 0.071450
650.000000 0.077085
651.000000 0.076494
652.000000 0.072185
653.000000 0.073396
654.000000 0.079898
655.000000 0.086520
656.000000 0.086569
657.000000 0.086441
658.000000 0.102872
659.000000 0.103102
660.000000 0.103143
661.000000 0.102977
662.000000 0.103047
663.000000 0.096847
664.000000 0.109709
665.000000 0.114544
666.000000 0.114623
667.000000 0.113676
668.000000 0.110396
669.000000 0.110171
670.000000 0.110519
671.000000 0.108415
672.000000 0.107834
673.000000 0.106978
674.000000 0.107884
675.000000 0.107931
676.000000 0.106567
677.000000 0.102163
678.000000 0.095955
679.000000 0.095130
680.000000 0.095112
681.000000 0.093667
682.000000 0.096067
683.000000 0.096022
684.000000 0.096242
685.000000 0.099941
686.000000 0.092704
687.000000 0.096219
688.000000 0.094387
689.000000 0.094339
690.000000 0.100174
691.000000 0.097189
692.000000 0.097374
693.000000 0.099494
694.000000 0.097847
695.000000 0.098695
696.000000 0.098447
697.000000 0.098122
698.000000 0.097852
699.000000 0.103027
700.000000 0.105462
701.000000 0.105407
702.000000 0.106887
703.000000 0.107408
704.000000 0.107512
705.000000 0.107833
706.000000 0.103471
707.000000 0.101575
708.000000 0.109658
709.000000 0.109635
710.000000 0.105705
711.000000 0.115999
712.000000 0.113555
713.000000 0.113750
714.000000 0.114029
715.000000 0.113716
716.000000 0.112819
717.000000 0.115088
718.000000 0.116490
719.000000 0.110902
720.000000 0.115528
721.000000 0.117989
722.000000 0.116787
723.000000 0.117018
724.000000 0.111366
725.000000 0.111321
726.000000 0.119260
727.000000 0.120283
728.000000 0.116917
729.000000 0.117069
730.000000 0.117275
731.000000 0.124753
732.000000 0.124350
733.000000 0.128412
734.000000 0.128167
735.000000 0.131553
736.000000 0.125931
737.000000 0.129424
738.000000 0.129366
739.000000 0.129067
740.000000 0.129978
741.000000 0.132783
742.000000 0.133105
743.000000 0.132020
744.000000 0.120204
745.000000 0.103708
746.000000 0.103766
747.000000 0.103843
748.000000 0.099935
749.000000 0.097366
750.000000 0.100479
751.000000 0.100750
752.000000 0.101048
753.000000 0.105246
754.000000 0.093176
755.000000 0.093168
756.000000 0.093183
757.000000 0.093366
758.000000 0.091661
759.000000 0.091346
760.000000 0.091583
761.000000 0.083398
762.000000 0.081575
763.000000 0.081415
764.000000 0.081456
765.000000 0.080693
766.000000 0.082736
767.000000 0.083626
768.000000 0.083930
769.000000 0.084114
770.000000 0.083804
771.000000 0.079247
772.000000 0.075714
773.000000 0.075868
774.000000 0.075899
775.000000 0.075832
776.000000 0.073643
777.000000 0.073309
778.000000 0.073388
779.000000 0.073007
780.000000 0.072678
781.000000 0.080104
782.000000 0.081181
783.000000 0.082805
784.000000 0.086166
785.000000 0.094013
786.000000 0.091125
787.000000 0.093832
788.000000 0.088589
789.000000 0.088637
790.000000 0.088695
791.000000 0.091185
792.000000 0.090930
793.000000 0.089766
794.000000 0.090089
795.000000 0.086501
796.000000 0.086752
797.000000 0.086802
798.000000 0.087270
799.000000 0.088248
800.000000 0.100522
801.000000 0.099791
802.000000 0.102378
803.000000 0.095930
804.000000 0.095739
805.000000 0.095263
806.000000 0.095538
807.000000 0.088241
808.000000 0.093000
809.000000 0.092699
810.000000 0.089313
811.000000 0.086424
812.000000 0.086093
813.000000 0.086175
814.000000 0.086652
815.000000 0.086474
816.000000 0.086687
817.000000 0.089689
818.000000 0.090361
819.000000 0.089289
820.000000 0.091039
821.000000 0.090525
822.000000 0.083832
823.000000 0.083736
824.000000 0.085946
825.000000 0.092851
826.000000 0.092894
827.000000 0.090584
828.000000 0.078385
829.000000 0.075386
830.000000 0.075102
831.000000 0.075105
832.000000 0.081958
833.000000 0.079405
834.000000 0.079425
835.000000 0.079492
836.000000 0.079474
837.000000 0.079312
838.000000 0.079241
839.000000 0.081536
840.000000 0.077841
841.000000 0.077980
842.000000 0.081459
843.000000 0.081069
844.000000 0.072125
845.000000 0.075726
846.000000 0.073697
847.000000 0.074111
848.000000 0.074037
849.000000 0.077442
850.000000 0.081641
851.000000 0.079537
852.000000 0.079145
853.000000 0.079336
854.000000 0.071368
855.000000 0.068964
856.000000 0.067235
857.000000 0.063235
858.000000 0.056919
859.000000 0.052446
860.000000 0.051912
861.000000 0.051479
862.000000 0.051555
863.000000 0.044042
864.000000 0.043875
865.000000 0.044077
866.000000 0.044169
867.000000 0.039255
868.000000 0.036641
869.000000 0.037057
870.000000 0.032391
871.000000 0.033427
872.000000 0.034836
873.000000 0.039099
874.000000 0.039173
875.000000 0.038666
876.000000 0.038754
877.000000 0.037866
878.000000 0.040408
879.000000 0.040428
880.000000 0.049463
881.000000 0.051153
882.000000 0.048310
883.000000 0.046767
884.000000 0.040631
885.000000 0.044617
886.000000 0.044346
887.000000 0.046961
888.000000 0.049130
889.000000 0.045415
890.000000 0.046502
891.000000 0.046501
892.000000 0.047836
893.000000 0.047870
894.000000 0.053041
895.000000 0.051544
896.000000 0.051738
897.000000 0.049406
898.000000 0.049589
899.000000 0.049459
900.000000 0.050586
901.000000 0.048350
902.000000 0.043007
903.000000 0.042742
904.000000 0.043865
905.000000 0.041903
906.000000 0.041950
907.000000 0.041870
908.000000 0.047841
909.000000 0.048029
910.000000 0.048183
911.000000 0.048158
912.000000 0.057272
913.000000 0.061464
914.000000 0.060016
915.000000 0.063076
916.000000 0.062983
917.000000 0.062998
918.000000 0.065484
919.000000 0.066647
920.000000 0.069301
921.000000 0.065213
922.000000 0.073750
923.000000 0.074734
924.000000 0.075179
925.000000 0.073794
926.000000 0.073295
927.000000 0.077735
928.000000 0.077804
929.000000 0.076322
930.000000 0.079403
931.000000 0.078443
932.000000 0.081132
933.000000 0.081383
934.000000 0.083284
935.000000 0.082308
936.000000 0.082560
937.000000 0.084696
938.000000 0.087599
939.000000 0.087187
940.000000 0.083208
941.000000 0.083598
942.000000 0.085235
943.000000 0.084009
944.000000 0.083984
945.000000 0.083941
946.000000 0.086068
947.000000 0.082630
948.000000 0.084973
949.000000 0.085472
950.000000 0.085404
951.000000 0.084657
952.000000 0.084677
953.000000 0.078004
954.000000 0.074759
955.000000 0.074811
956.000000 0.074698
957.000000 0.074632
958.000000 0.071515
959.000000 0.065732
960.000000 0.065179
961.000000 0.065204
962.000000 0.064814
963.000000 0.062472
964.000000 0.065164
965.000000 0.067987
966.000000 0.067844
967.000000 0.064385
968.000000 0.061485
969.000000 0.061525
970.000000 0.069680
971.000000 0.067776
972.000000 0.078145
973.000000 0.081134
974.000000 0.081149
975.000000 0.079459
976.000000 0.082549
977.000000 0.086845
978.000000 0.089448
979.000000 0.088440
980.000000 0.088431
981.000000 0.088763
982.000000 0.094589
983.000000 0.097680
984.000000 0.097471
985.000000 0.096826
986.000000 0.096764
987.000000 0.097986
988.000000 0.097065
989.000000 0.093270
990.000000 0.091663
991.000000 0.091453
992.000000 0.096392
993.000000 0.101042
994.000000 0.099201
995.000000 0.101990
996.000000 0.102171
997.000000 0.102458
998.000000 0.111414
999.000000 0.111333
1000.000000 0.113208


==> Plots/VarIter_Noise/inl_deviation_S100.dat <==
1.000000 1.773611
2.000000 1.703218
3.000000 1.703235
4.000000 1.376928
5.000000 1.376928
6.000000 0.304172
7.000000 0.626808
8.000000 1.611976
9.000000 2.158832
10.000000 2.925140
11.000000 3.658517
12.000000 4.364643
13.000000 5.116203
14.000000 5.143135
15.000000 5.835160
16.000000 10.532920
17.000000 8.159891
18.000000 7.081563
19.000000 4.541717
20.000000 4.153812
21.000000 4.108063
22.000000 4.106640
23.000000 3.883549
24.000000 3.884633
25.000000 3.824747
26.000000 3.514348
27.000000 3.182581
28.000000 3.180005
29.000000 3.361416
30.000000 3.431622
31.000000 3.572626
32.000000 4.959928
33.000000 6.105595
34.000000 2.973181
35.000000 1.008412
36.000000 0.851930
37.000000 0.843363
38.000000 0.934762
39.000000 0.734972
40.000000 0.728291
41.000000 0.702054
42.000000 0.438409
43.000000 0.447620
44.000000 0.453231
45.000000 0.420079
46.000000 0.425026
47.000000 0.426834
48.000000 0.422588
49.000000 0.333060
50.000000 0.302159
51.000000 0.305475
52.000000 0.385732
53.000000 0.413572
54.000000 0.293179
55.000000 0.290896
56.000000 0.255335
57.000000 0.241869
58.000000 0.237686
59.000000 0.252013
60.000000 0.202595
61.000000 0.085713
62.000000 0.106667
63.000000 0.117978
64.000000 0.122535
65.000000 0.119075
66.000000 0.114095
67.000000 0.130965
68.000000 0.138136
69.000000 0.009346
70.000000 0.018376
71.000000 0.010019
72.000000 0.036694
73.000000 0.022820
74.000000 0.053793
75.000000 0.005420
76.000000 0.007220
77.000000 0.042562
78.000000 0.084170
79.000000 0.114843
80.000000 0.116573
81.000000 0.111245
82.000000 0.119746
83.000000 0.120413
84.000000 0.113255
85.000000 0.141616
86.000000 0.149344
87.000000 0.142802
88.000000 0.119565
89.000000 0.037384
90.000000 0.072621
91.000000 0.052066
92.000000 0.053107
93.000000 0.055804
94.000000 0.086172
95.000000 0.096745
96.000000 0.094116
97.000000 0.096629
98.000000 0.105994
99.000000 0.128714
100.000000 0.131398
101.000000 0.145575
102.000000 0.133890
103.000000 0.130346
104.000000 0.129804
105.000000 0.119936
106.000000 0.118603
107.000000 0.128219
108.000000 0.087026
109.000000 0.088007
110.000000 0.110645
111.000000 0.110645
112.000000 0.111906
113.000000 0.095922
114.000000 0.091992
115.000000 0.093484
116.000000 0.098562
117.000000 0.105837
118.000000 0.105641
119.000000 0.117148
120.000000 0.148424
121.000000 0.142205
122.000000 0.140616
123.000000 0.140206
124.000000 0.140264
125.000000 0.137540
126.000000 0.140782
127.000000 0.136935
128.000000 0.124147
129.000000 0.121533
130.000000 0.117032
131.000000 0.165152
132.000000 0.153958
133.000000 0.156126
134.000000 0.157917
135.000000 0.162037
136.000000 0.160768
137.000000 0.160834
138.000000 0.160456
139.000000 0.160114
140.000000 0.161226
141.000000 0.159442
142.000000 0.156191
143.000000 0.153841
144.000000 0.141789
145.000000 0.126997
146.000000 0.127784
147.000000 0.114833
148.000000 0.113241
149.000000 0.111701
150.000000 0.120821
151.000000 0.120821
152.000000 0.119751
153.000000 0.103251
154.000000 0.119636
155.000000 0.118949
156.000000 0.128915
157.000000 0.138013
158.000000 0.141132
159.000000 0.139875
160.000000 0.136873
161.000000 0.129912
162.000000 0.129360
163.000000 0.131268
164.000000 0.125732
165.000000 0.119714
166.000000 0.112034
167.000000 0.110170
168.000000 0.101977
169.000000 0.095198
170.000000 0.104537
171.000000 0.106507
172.000000 0.109050
173.000000 0.113983
174.000000 0.115843
175.000000 0.117610
176.000000 0.128870
177.000000 0.132617
178.000000 0.136408
179.000000 0.144347
180.000000 0.146355
181.000000 0.146355
182.000000 0.147062
183.000000 0.140842
184.000000 0.133790
185.000000 0.134453
186.000000 0.162171
187.000000 0.156542
188.000000 0.151340
189.000000 0.146519
190.000000 0.145901
191.000000 0.140357
192.000000 0.144023
193.000000 0.144855
194.000000 0.141171
195.000000 0.146453
196.000000 0.146380
197.000000 0.143315
198.000000 0.141987
199.000000 0.141893
200.000000 0.130177
201.000000 0.126001
202.000000 0.125633
203.000000 0.115337
204.000000 0.119691
205.000000 0.122136
206.000000 0.121930
207.000000 0.131583
208.000000 0.140427
209.000000 0.144024
210.000000 0.146801
211.000000 0.138359
212.000000 0.137364
213.000000 0.139480
214.000000 0.132828
215.000000 0.130987
216.000000 0.129978
217.000000 0.135888
218.000000 0.132330
219.000000 0.135021
220.000000 0.134446
221.000000 0.139644
222.000000 0.140019
223.000000 0.142757
224.000000 0.144681
225.000000 0.144681
226.000000 0.143592
227.000000 0.134695
228.000000 0.136465
229.000000 0.137053
230.000000 0.133911
231.000000 0.129151
232.000000 0.122519
233.000000 0.117441
234.000000 0.128698
235.000000 0.126487
236.000000 0.123880
237.000000 0.129747
238.000000 0.128677
239.000000 0.130831
240.000000 0.132457
241.000000 0.133327
242.000000 0.133367
243.000000 0.122419
244.000000 0.117326
245.000000 0.116592
246.000000 0.116491
247.000000 0.119737
248.000000 0.121102
249.000000 0.129249
250.000000 0.129889
251.000000 0.129760
252.000000 0.140694
253.000000 0.141251
254.000000 0.140269
255.000000 0.140269
256.000000 0.140134
257.000000 0.138462
258.000000 0.128415
259.000000 0.126962
260.000000 0.126350
261.000000 0.125536
262.000000 0.120658
263.000000 0.121824
264.000000 0.122194
265.000000 0.117103
266.000000 0.117695
267.000000 0.118964
268.000000 0.120283
269.000000 0.127070
270.000000 0.139459
271.000000 0.141851
272.000000 0.141122
273.000000 0.145482
274.000000 0.148993
275.000000 0.147126
276.000000 0.144916
277.000000 0.138459
278.000000 0.138374
279.000000 0.133012
280.000000 0.132863
281.000000 0.131130
282.000000 0.128899
283.000000 0.135456
284.000000 0.140833
285.000000 0.135619
286.000000 0.135132
287.000000 0.138908
288.000000 0.136991
289.000000 0.138510
290.000000 0.136777
291.000000 0.140188
292.000000 0.139877
293.000000 0.136318
294.000000 0.137679
295.000000 0.137679
296.000000 0.135637
297.000000 0.128328
298.000000 0.129238
299.000000 0.136972
300.000000 0.133717
301.000000 0.128499
302.000000 0.127090
303.000000 0.127765
304.000000 0.132347
305.000000 0.132571
306.000000 0.134189
307.000000 0.137961
308.000000 0.137429
309.000000 0.136985
310.000000 0.140001
311.000000 0.139128
312.000000 0.141159
313.000000 0.138711
314.000000 0.142451
315.000000 0.133616
316.000000 0.133786
317.000000 0.132725
318.000000 0.136406
319.000000 0.142402
320.000000 0.142442
321.000000 0.141906
322.000000 0.138565
323.000000 0.138206
324.000000 0.139739
325.000000 0.140038
326.000000 0.139728
327.000000 0.139728
328.000000 0.140233
329.000000 0.138540
330.000000 0.136249
331.000000 0.135942
332.000000 0.140738
333.000000 0.142271
334.000000 0.146308
335.000000 0.146308
336.000000 0.146473
337.000000 0.149261
338.000000 0.148641
339.000000 0.148452
340.000000 0.144409
341.000000 0.141713
342.000000 0.135683
343.000000 0.134545
344.000000 0.135708
345.000000 0.133713
346.000000 0.132566
347.000000 0.133257
348.000000 0.131095
349.000000 0.130912
350.000000 0.132272
351.000000 0.129431
352.000000 0.128996
353.000000 0.133919
354.000000 0.133769
355.000000 0.133416
356.000000 0.134378
357.000000 0.133751
358.000000 0.133336
359.000000 0.132667
360.000000 0.132191
361.000000 0.131112
362.000000 0.130902
363.000000 0.126484
364.000000 0.127280
365.000000 0.126582
366.000000 0.127485
367.000000 0.124308
368.000000 0.124144
369.000000 0.120443
370.000000 0.120162
371.000000 0.121192
372.000000 0.121233
373.000000 0.121966
374.000000 0.121265
375.000000 0.121356
376.000000 0.124045
377.000000 0.121216
378.000000 0.118722
379.000000 0.118072
380.000000 0.117781
381.000000 0.119814
382.000000 0.120192
383.000000 0.120599
384.000000 0.121718
385.000000 0.121138
386.000000 0.121263
387.000000 0.120702
388.000000 0.117129
389.000000 0.115864
390.000000 0.111215
391.000000 0.113349
392.000000 0.109393
393.000000 0.110537
394.000000 0.110378
395.000000 0.110282
396.000000 0.108639
397.000000 0.109561
398.000000 0.109143
399.000000 0.109164
400.000000 0.108913
401.000000 0.108768
402.000000 0.108768
403.000000 0.102125
404.000000 0.102125
405.000000 0.102851
406.000000 0.102390
407.000000 0.101644
408.000000 0.100638
409.000000 0.100487
410.000000 0.099856
411.000000 0.100209
412.000000 0.101750
413.000000 0.100833
414.000000 0.100541
415.000000 0.102016
416.000000 0.106130
417.000000 0.102944
418.000000 0.103327
419.000000 0.102947
420.000000 0.098982
421.000000 0.099584
422.000000 0.101721
423.000000 0.100747
424.000000 0.099271
425.000000 0.097995
426.000000 0.097942
427.000000 0.097993
428.000000 0.097671
429.000000 0.098936
430.000000 0.099182
431.000000 0.103131
432.000000 0.105014
433.000000 0.106232
434.000000 0.106313
435.000000 0.108028
436.000000 0.108439
437.000000 0.108589
438.000000 0.110588
439.000000 0.111119
440.000000 0.110755
441.000000 0.111131
442.000000 0.108339
443.000000 0.107977
444.000000 0.108710
445.000000 0.113692
446.000000 0.114483
447.000000 0.114247
448.000000 0.114247
449.000000 0.114486
450.000000 0.114662
451.000000 0.109511
452.000000 0.112204
453.000000 0.111191
454.000000 0.106300
455.000000 0.108749
456.000000 0.109761
457.000000 0.108930
458.000000 0.108871
459.000000 0.109055
460.000000 0.108535
461.000000 0.108491
462.000000 0.107099
463.000000 0.107537
464.000000 0.106929
465.000000 0.106121
466.000000 0.105073
467.000000 0.109563
468.000000 0.109687
469.000000 0.116815
470.000000 0.116105
471.000000 0.113041
472.000000 0.112631
473.000000 0.111411
474.000000 0.110777
475.000000 0.111020
476.000000 0.110235
477.000000 0.109320
478.000000 0.109001
479.000000 0.107983
480.000000 0.107372
481.000000 0.101464
482.000000 0.099914
483.000000 0.100088
484.000000 0.098735
485.000000 0.099563
486.000000 0.102335
487.000000 0.102376
488.000000 0.102476
489.000000 0.104284
490.000000 0.103818
491.000000 0.106601
492.000000 0.106518
493.000000 0.104225
494.000000 0.102639
495.000000 0.102547
496.000000 0.095056
497.000000 0.095071
498.000000 0.093815
499.000000 0.098908
500.000000 0.099004
501.000000 0.098493
502.000000 0.098669
503.000000 0.098202
504.000000 0.097462
505.000000 0.094455
506.000000 0.094089
507.000000 0.094369
508.000000 0.093911
509.000000 0.094080
510.000000 0.094633
511.000000 0.095017
512.000000 0.095286
513.000000 0.095139
514.000000 0.096874
515.000000 0.096554
516.000000 0.096491
517.000000 0.096196
518.000000 0.096499
519.000000 0.093964
520.000000 0.094089
521.000000 0.093472
522.000000 0.095269
523.000000 0.093928
524.000000 0.094532
525.000000 0.094034
526.000000 0.091399
527.000000 0.089638
528.000000 0.090100
529.000000 0.091107
530.000000 0.090621
531.000000 0.090621
532.000000 0.088526
533.000000 0.088526
534.000000 0.088721
535.000000 0.088123
536.000000 0.088231
537.000000 0.087220
538.000000 0.085864
539.000000 0.086043
540.000000 0.084686
541.000000 0.085218
542.000000 0.086523
543.000000 0.085712
544.000000 0.084864
545.000000 0.083223
546.000000 0.083601
547.000000 0.081692
548.000000 0.084877
549.000000 0.084308
550.000000 0.083989
551.000000 0.090324
552.000000 0.086120
553.000000 0.086549
554.000000 0.084147
555.000000 0.086648
556.000000 0.085940
557.000000 0.086416
558.000000 0.086692
559.000000 0.087367
560.000000 0.086141
561.000000 0.087583
562.000000 0.087416
563.000000 0.087427
564.000000 0.086792
565.000000 0.091423
566.000000 0.091631
567.000000 0.092102
568.000000 0.092082
569.000000 0.091275
570.000000 0.089674
571.000000 0.089301
572.000000 0.089189
573.000000 0.090472
574.000000 0.090083
575.000000 0.090651
576.000000 0.092206
577.000000 0.094227
578.000000 0.091636
579.000000 0.096139
580.000000 0.096000
581.000000 0.094833
582.000000 0.095192
583.000000 0.095318
584.000000 0.094997
585.000000 0.095089
586.000000 0.095089
587.000000 0.095731
588.000000 0.091865
589.000000 0.092582
590.000000 0.093592
591.000000 0.089504
592.000000 0.088119
593.000000 0.088022
594.000000 0.087888
595.000000 0.088025
596.000000 0.087274
597.000000 0.086427
598.000000 0.087749
599.000000 0.088946
600.000000 0.089136
601.000000 0.088693
602.000000 0.088814
603.000000 0.088758
604.000000 0.086350
605.000000 0.086521
606.000000 0.082891
607.000000 0.083919
608.000000 0.084296
609.000000 0.079532
610.000000 0.079599
611.000000 0.079242
612.000000 0.080892
613.000000 0.080332
614.000000 0.079365
615.000000 0.079503
616.000000 0.078794
617.000000 0.078917
618.000000 0.078662
619.000000 0.079168
620.000000 0.078747
621.000000 0.079236
622.000000 0.078840
623.000000 0.079030
624.000000 0.077057
625.000000 0.079779
626.000000 0.080017
627.000000 0.081095
628.000000 0.081455
629.000000 0.081235
630.000000 0.081235
631.000000 0.078802
632.000000 0.078802
633.000000 0.079377
634.000000 0.079992
635.000000 0.080521
636.000000 0.080741
637.000000 0.079780
638.000000 0.082545
639.000000 0.084670
640.000000 0.083127
641.000000 0.084057
642.000000 0.084106
643.000000 0.082997
644.000000 0.078908
645.000000 0.080938
646.000000 0.082399
647.000000 0.082237
648.000000 0.081934
649.000000 0.081417
650.000000 0.090315
651.000000 0.090375
652.000000 0.090494
653.000000 0.090035
654.000000 0.089982
655.000000 0.089638
656.000000 0.089868
657.000000 0.091055
658.000000 0.091102
659.000000 0.091405
660.000000 0.092458
661.000000 0.088373
662.000000 0.088086
663.000000 0.090311
664.000000 0.089222
665.000000 0.086584
666.000000 0.086584
667.000000 0.086312
668.000000 0.084899
669.000000 0.084930
670.000000 0.084890
671.000000 0.082302
672.000000 0.081941
673.000000 0.082309
674.000000 0.084627
675.000000 0.085000
676.000000 0.085384
677.000000 0.085700
678.000000 0.084645
679.000000 0.079816
680.000000 0.081703
681.000000 0.081674
682.000000 0.078627
683.000000 0.078258
684.000000 0.078452
685.000000 0.078761
686.000000 0.078761
687.000000 0.076856
688.000000 0.076649
689.000000 0.074914
690.000000 0.075513
691.000000 0.075433
692.000000 0.076926
693.000000 0.075937
694.000000 0.079038
695.000000 0.078198
696.000000 0.078198
697.000000 0.080052
698.000000 0.079838
699.000000 0.079089
700.000000 0.077227
701.000000 0.077277
702.000000 0.076909
703.000000 0.077025
704.000000 0.076763
705.000000 0.076763
706.000000 0.076338
707.000000 0.076474
708.000000 0.076573
709.000000 0.076790
710.000000 0.078002
711.000000 0.077261
712.000000 0.077901
713.000000 0.078539
714.000000 0.074188
715.000000 0.074239
716.000000 0.073663
717.000000 0.073175
718.000000 0.073333
719.000000 0.070438
720.000000 0.071175
721.000000 0.071051
722.000000 0.071078
723.000000 0.070440
724.000000 0.067004
725.000000 0.067004
726.000000 0.066991
727.000000 0.066815
728.000000 0.068229
729.000000 0.069148
730.000000 0.068748
731.000000 0.068461
732.000000 0.068228
733.000000 0.067516
734.000000 0.067216
735.000000 0.070087
736.000000 0.070071
737.000000 0.069814
738.000000 0.070307
739.000000 0.066298
740.000000 0.066180
741.000000 0.066180
742.000000 0.066994
743.000000 0.068249
744.000000 0.069323
745.000000 0.069536
746.000000 0.069721
747.000000 0.069936
748.000000 0.070696
749.000000 0.071455
750.000000 0.072430
751.000000 0.071735
752.000000 0.070372
753.000000 0.071079
754.000000 0.071312
755.000000 0.073136
756.000000 0.072584
757.000000 0.070468
758.000000 0.070155
759.000000 0.071110
760.000000 0.071430
761.000000 0.070812
762.000000 0.070900
763.000000 0.070666
764.000000 0.067986
765.000000 0.067483
766.000000 0.068300
767.000000 0.069080
768.000000 0.069126
769.000000 0.069265
770.000000 0.069265
771.000000 0.069015
772.000000 0.069279
773.000000 0.069138
774.000000 0.069573
775.000000 0.068932
776.000000 0.070236
777.000000 0.071983
778.000000 0.075612
779.000000 0.075311
780.000000 0.076003
781.000000 0.075717
782.000000 0.075731
783.000000 0.075313
784.000000 0.074366
785.000000 0.074877
786.000000 0.072459
787.000000 0.071761
788.000000 0.071492
789.000000 0.070488
790.000000 0.070194
791.000000 0.066909
792.000000 0.067216
793.000000 0.066901
794.000000 0.066968
795.000000 0.067101
796.000000 0.067015
797.000000 0.068809
798.000000 0.066037
799.000000 0.064725
800.000000 0.065529
801.000000 0.065645
802.000000 0.064832
803.000000 0.065473
804.000000 0.065039
805.000000 0.064761
806.000000 0.064904
807.000000 0.066246
808.000000 0.066226
809.000000 0.065927
810.000000 0.066718
811.000000 0.067307
812.000000 0.066796
813.000000 0.066992
814.000000 0.066854
815.000000 0.066435
816.000000 0.066292
817.000000 0.070378
818.000000 0.070556
819.000000 0.070556
820.000000 0.071507
821.000000 0.071617
822.000000 0.071863
823.000000 0.073504
824.000000 0.073777
825.000000 0.072124
826.000000 0.071301
827.000000 0.071149
828.000000 0.070962
829.000000 0.069553
830.000000 0.069553
831.000000 0.070957
832.000000 0.071502
833.000000 0.070589
834.000000 0.070554
835.000000 0.069299
836.000000 0.069153
837.000000 0.069050
838.000000 0.068867
839.000000 0.069003
840.000000 0.066792
841.000000 0.068400
842.000000 0.067316
843.000000 0.068173
844.000000 0.063915
845.000000 0.064225
846.000000 0.064652
847.000000 0.064957
848.000000 0.066056
849.000000 0.066052
850.000000 0.065683
851.000000 0.065520
852.000000 0.065568
853.000000 0.064989
854.000000 0.064151
855.000000 0.062005
856.000000 0.061945
857.000000 0.061616
858.000000 0.061521
859.000000 0.062655
860.000000 0.062692
861.000000 0.062591
862.000000 0.062719
863.000000 0.062060
864.000000 0.062511
865.000000 0.062192
866.000000 0.062617
867.000000 0.064684
868.000000 0.064508
869.000000 0.064728
870.000000 0.064880
871.000000 0.064472
872.000000 0.064113
873.000000 0.064732
874.000000 0.066435
875.000000 0.067522
876.000000 0.067483
877.000000 0.068044
878.000000 0.067793
879.000000 0.066747
880.000000 0.067464
881.000000 0.068456
882.000000 0.068773
883.000000 0.070945
884.000000 0.070421
885.000000 0.070838
886.000000 0.070996
887.000000 0.070864
888.000000 0.067428
889.000000 0.068964
890.000000 0.068990
891.000000 0.068082
892.000000 0.067745
893.000000 0.066690
894.000000 0.066690
895.000000 0.067179
896.000000 0.066764
897.000000 0.066721
898.000000 0.066064
899.000000 0.065643
900.000000 0.065643
901.000000 0.065930
902.000000 0.065742
903.000000 0.066787
904.000000 0.064808
905.000000 0.063983
906.000000 0.064543
907.000000 0.064543
908.000000 0.062675
909.000000 0.062426
910.000000 0.061677
911.000000 0.061888
912.000000 0.061177
913.000000 0.059830
914.000000 0.060620
915.000000 0.060704
916.000000 0.060672
917.000000 0.060204
918.000000 0.060800
919.000000 0.063113
920.000000 0.063683
921.000000 0.063614
922.000000 0.063690
923.000000 0.063440
924.000000 0.063071
925.000000 0.063077
926.000000 0.062145
927.000000 0.062024
928.000000 0.060316
929.000000 0.061049
930.000000 0.061123
931.000000 0.060964
932.000000 0.060075
933.000000 0.059457
934.000000 0.059085
935.000000 0.058921
936.000000 0.059133
937.000000 0.058903
938.000000 0.060609
939.000000 0.060720
940.000000 0.061621
941.000000 0.061280
942.000000 0.061740
943.000000 0.061852
944.000000 0.063956
945.000000 0.062737
946.000000 0.062615
947.000000 0.062828
948.000000 0.062807
949.000000 0.064794
950.000000 0.065484
951.000000 0.065484
952.000000 0.067463
953.000000 0.065943
954.000000 0.065864
955.000000 0.065624
956.000000 0.065560
957.000000 0.066068
958.000000 0.066290
959.000000 0.064768
960.000000 0.064719
961.000000 0.065311
962.000000 0.065122
963.000000 0.065216
964.000000 0.065251
965.000000 0.065285
966.000000 0.065025
967.000000 0.064739
968.000000 0.066699
969.000000 0.066699
970.000000 0.067025
971.000000 0.066528
972.000000 0.066618
973.000000 0.065423
974.000000 0.065463
975.000000 0.065498
976.000000 0.066410
977.000000 0.065553
978.000000 0.065804
979.000000 0.064249
980.000000 0.066786
981.000000 0.066824
982.000000 0.066836
983.000000 0.068914
984.000000 0.066727
985.000000 0.066356
986.000000 0.066173
987.000000 0.066383
988.000000 0.066629
989.000000 0.067162
990.000000 0.065163
991.000000 0.062825
992.000000 0.062710
993.000000 0.062266
994.000000 0.061846
995.000000 0.061846
996.000000 0.061436
997.000000 0.061391
998.000000 0.061418
999.000000 0.061986
1000.000000 0.062733


==> Plots/VarIter_Noise/inl_deviation_S200.dat <==
1.000000 1.601001
2.000000 1.601001
3.000000 1.600944
4.000000 1.422533
5.000000 0.897778
6.000000 0.382604
7.000000 0.092327
8.000000 0.139040
9.000000 0.369175
10.000000 1.097253
11.000000 2.039921
12.000000 2.761702
13.000000 5.229587
14.000000 6.324580
15.000000 4.346276
16.000000 4.504200
17.000000 3.469331
18.000000 3.153476
19.000000 3.382864
20.000000 4.159253
21.000000 4.286775
22.000000 4.199718
23.000000 4.748303
24.000000 4.493372
25.000000 4.499768
26.000000 4.381556
27.000000 3.869110
28.000000 4.118847
29.000000 1.194309
30.000000 1.210384
31.000000 1.227442
32.000000 1.239076
33.000000 0.991567
34.000000 0.815015
35.000000 0.883105
36.000000 0.786657
37.000000 0.749858
38.000000 0.397570
39.000000 0.432647
40.000000 0.447283
41.000000 0.471691
42.000000 0.464647
43.000000 0.367402
44.000000 0.291958
45.000000 0.247506
46.000000 0.229923
47.000000 0.268314
48.000000 0.270748
49.000000 0.264812
50.000000 0.389145
51.000000 0.325766
52.000000 0.323131
53.000000 0.327162
54.000000 0.321764
55.000000 0.316260
56.000000 0.375038
57.000000 0.359552
58.000000 0.178692
59.000000 0.206002
60.000000 0.218927
61.000000 0.165731
62.000000 0.133927
63.000000 0.188785
64.000000 0.161518
65.000000 0.111473
66.000000 0.088699
67.000000 0.095495
68.000000 0.138601
69.000000 0.008671
70.000000 0.010039
71.000000 0.002848
72.000000 0.013912
73.000000 0.005720
74.000000 0.030289
75.000000 0.030770
76.000000 0.006768
77.000000 0.023427
78.000000 0.030233
79.000000 0.024925
80.000000 0.026695
81.000000 0.019464
82.000000 0.017361
83.000000 0.008372
84.000000 0.002125
85.000000 0.014246
86.000000 0.039019
87.000000 0.041697
88.000000 0.035038
89.000000 0.010872
90.000000 0.018911
91.000000 0.032815
92.000000 0.036622
93.000000 0.038857
94.000000 0.079765
95.000000 0.061521
96.000000 0.045366
97.000000 0.065322
98.000000 0.081603
99.000000 0.089176
100.000000 0.087614
101.000000 0.078631
102.000000 0.083353
103.000000 0.108739
104.000000 0.109293
105.000000 0.092110
106.000000 0.114762
107.000000 0.103658
108.000000 0.089338
109.000000 0.060532
110.000000 0.106144
111.000000 0.085119
112.000000 0.105754
113.000000 0.116118
114.000000 0.140093
115.000000 0.138848
116.000000 0.138848
117.000000 0.140832
118.000000 0.140832
119.000000 0.136773
120.000000 0.132125
121.000000 0.167995
122.000000 0.167850
123.000000 0.156029
124.000000 0.159734
125.000000 0.146648
126.000000 0.152804
127.000000 0.181241
128.000000 0.182412
129.000000 0.183114
130.000000 0.200709
131.000000 0.206952
132.000000 0.182120
133.000000 0.184547
134.000000 0.184278
135.000000 0.175689
136.000000 0.168137
137.000000 0.200945
138.000000 0.192660
139.000000 0.182442
140.000000 0.176291
141.000000 0.184468
142.000000 0.133081
143.000000 0.130674
144.000000 0.127978
145.000000 0.116691
146.000000 0.114734
147.000000 0.079025
148.000000 0.073240
149.000000 0.088961
150.000000 0.087249
151.000000 0.104800
152.000000 0.131002
153.000000 0.143994
154.000000 0.128919
155.000000 0.137390
156.000000 0.131282
157.000000 0.160260
158.000000 0.165602
159.000000 0.148335
160.000000 0.116085
161.000000 0.126860
162.000000 0.130480
163.000000 0.113321
164.000000 0.113838
165.000000 0.117543
166.000000 0.117324
167.000000 0.112497
168.000000 0.116360
169.000000 0.132099
170.000000 0.129578
171.000000 0.130861
172.000000 0.138466
173.000000 0.142517
174.000000 0.145440
175.000000 0.156601
176.000000 0.150977
177.000000 0.152326
178.000000 0.144884
179.000000 0.144014
180.000000 0.153692
181.000000 0.151888
182.000000 0.151652
183.000000 0.128920
184.000000 0.131167
185.000000 0.134824
186.000000 0.122685
187.000000 0.122796
188.000000 0.118492
189.000000 0.118866
190.000000 0.112933
191.000000 0.109323
192.000000 0.109863
193.000000 0.089445
194.000000 0.089984
195.000000 0.093467
196.000000 0.092876
197.000000 0.090657
198.000000 0.103670
199.000000 0.104834
200.000000 0.113594
201.000000 0.129593
202.000000 0.129593
203.000000 0.131432
204.000000 0.125698
205.000000 0.128346
206.000000 0.123013
207.000000 0.119602
208.000000 0.137508
209.000000 0.137952
210.000000 0.130346
211.000000 0.137104
212.000000 0.127219
213.000000 0.127964
214.000000 0.121883
215.000000 0.111908
216.000000 0.102727
217.000000 0.097541
218.000000 0.099851
219.000000 0.100921
220.000000 0.103737
221.000000 0.103373
222.000000 0.104088
223.000000 0.104821
224.000000 0.115168
225.000000 0.113510
226.000000 0.114291
227.000000 0.115831
228.000000 0.115687
229.000000 0.138929
230.000000 0.128093
231.000000 0.106426
232.000000 0.106442
233.000000 0.111400
234.000000 0.112418
235.000000 0.110720
236.000000 0.111354
237.000000 0.116373
238.000000 0.108600
239.000000 0.111712
240.000000 0.111511
241.000000 0.111083
242.000000 0.111551
243.000000 0.114967
244.000000 0.119254
245.000000 0.121909
246.000000 0.120877
247.000000 0.125036
248.000000 0.130560
249.000000 0.134198
250.000000 0.128194
251.000000 0.118383
252.000000 0.108887
253.000000 0.110659
254.000000 0.110557
255.000000 0.121882
256.000000 0.124707
257.000000 0.124208
258.000000 0.115452
259.000000 0.116224
260.000000 0.116232
261.000000 0.118195
262.000000 0.117034
263.000000 0.117579
264.000000 0.116574
265.000000 0.099206
266.000000 0.099603
267.000000 0.100378
268.000000 0.108100
269.000000 0.110851
270.000000 0.110561
271.000000 0.108810
272.000000 0.107867
273.000000 0.113744
274.000000 0.111060
275.000000 0.110417
276.000000 0.110076
277.000000 0.117051
278.000000 0.119499
279.000000 0.120352
280.000000 0.119401
281.000000 0.109881
282.000000 0.109600
283.000000 0.106877
284.000000 0.106877
285.000000 0.108981
286.000000 0.109840
287.000000 0.108538
288.000000 0.106729
289.000000 0.103587
290.000000 0.101873
291.000000 0.101998
292.000000 0.108011
293.000000 0.109718
294.000000 0.113322
295.000000 0.118702
296.000000 0.116579
297.000000 0.115158
298.000000 0.114100
299.000000 0.114289
300.000000 0.107734
301.000000 0.104347
302.000000 0.113109
303.000000 0.105960
304.000000 0.105662
305.000000 0.100808
306.000000 0.100808
307.000000 0.110739
308.000000 0.111171
309.000000 0.112254
310.000000 0.109054
311.000000 0.107086
312.000000 0.109754
313.000000 0.108904
314.000000 0.107307
315.000000 0.106164
316.000000 0.111360
317.000000 0.104724
318.000000 0.106244
319.000000 0.109485
320.000000 0.108263
321.000000 0.106969
322.000000 0.107248
323.000000 0.108563
324.000000 0.110236
325.000000 0.101987
326.000000 0.100605
327.000000 0.099206
328.000000 0.102944
329.000000 0.102890
330.000000 0.107406
331.000000 0.106335
332.000000 0.102465
333.000000 0.103185
334.000000 0.114121
335.000000 0.106970
336.000000 0.104736
337.000000 0.106023
338.000000 0.102729
339.000000 0.105480
340.000000 0.105480
341.000000 0.105771
342.000000 0.104512
343.000000 0.103632
344.000000 0.104331
345.000000 0.117055
346.000000 0.119545
347.000000 0.117435
348.000000 0.118054
349.000000 0.109495
350.000000 0.108753
351.000000 0.108148
352.000000 0.119057
353.000000 0.120035
354.000000 0.119212
355.000000 0.113333
356.000000 0.112185
357.000000 0.116046
358.000000 0.116458
359.000000 0.111847
360.000000 0.112421
361.000000 0.116162
362.000000 0.116986
363.000000 0.117501
364.000000 0.117546
365.000000 0.108449
366.000000 0.109417
367.000000 0.107580
368.000000 0.116324
369.000000 0.118575
370.000000 0.119294
371.000000 0.119925
372.000000 0.113409
373.000000 0.109530
374.000000 0.105824
375.000000 0.109813
376.000000 0.107116
377.000000 0.106183
378.000000 0.115374
379.000000 0.114297
380.000000 0.123404
381.000000 0.123422
382.000000 0.123347
383.000000 0.123488
384.000000 0.126217
385.000000 0.126285
386.000000 0.125439
387.000000 0.126057
388.000000 0.129265
389.000000 0.121657
390.000000 0.121542
391.000000 0.121690
392.000000 0.119970
393.000000 0.126558
394.000000 0.126995
395.000000 0.126878
396.000000 0.129324
397.000000 0.128250
398.000000 0.125477
399.000000 0.125184
400.000000 0.125858
401.000000 0.127424
402.000000 0.127626
403.000000 0.127244
404.000000 0.126086
405.000000 0.130816
406.000000 0.135331
407.000000 0.135223
408.000000 0.134932
409.000000 0.135691
410.000000 0.135816
411.000000 0.137755
412.000000 0.140002
413.000000 0.139645
414.000000 0.135358
415.000000 0.141603
416.000000 0.141777
417.000000 0.144569
418.000000 0.144524
419.000000 0.149639
420.000000 0.149529
421.000000 0.148468
422.000000 0.149550
423.000000 0.150332
424.000000 0.141183
425.000000 0.142707
426.000000 0.141420
427.000000 0.145974
428.000000 0.144635
429.000000 0.147882
430.000000 0.148212
431.000000 0.142474
432.000000 0.142103
433.000000 0.142331
434.000000 0.141239
435.000000 0.137818
436.000000 0.138062
437.000000 0.142696
438.000000 0.153673
439.000000 0.151604
440.000000 0.156931
441.000000 0.155237
442.000000 0.152056
443.000000 0.146681
444.000000 0.156104
445.000000 0.150062
446.000000 0.150494
447.000000 0.149866
448.000000 0.149557
449.000000 0.152016
450.000000 0.145783
451.000000 0.146353
452.000000 0.145540
453.000000 0.147282
454.000000 0.146452
455.000000 0.147862
456.000000 0.148075
457.000000 0.152573
458.000000 0.151271
459.000000 0.168808
460.000000 0.171987
461.000000 0.175325
462.000000 0.175249
463.000000 0.171996
464.000000 0.171528
465.000000 0.173693
466.000000 0.172305
467.000000 0.171046
468.000000 0.178000
469.000000 0.177652
470.000000 0.177717
471.000000 0.177804
472.000000 0.175540
473.000000 0.167742
474.000000 0.166246
475.000000 0.167186
476.000000 0.167392
477.000000 0.167684
478.000000 0.169031
479.000000 0.169338
480.000000 0.169659
481.000000 0.167730
482.000000 0.167963
483.000000 0.166183
484.000000 0.163314
485.000000 0.163627
486.000000 0.164991
487.000000 0.165377
488.000000 0.165146
489.000000 0.162290
490.000000 0.160269
491.000000 0.160072
492.000000 0.161370
493.000000 0.158123
494.000000 0.156860
495.000000 0.156598
496.000000 0.157577
497.000000 0.157731
498.000000 0.156893
499.000000 0.158100
500.000000 0.162145
501.000000 0.161006
502.000000 0.163277
503.000000 0.162762
504.000000 0.162762
505.000000 0.161680
506.000000 0.161276
507.000000 0.160458
508.000000 0.159058
509.000000 0.161883
510.000000 0.161799
511.000000 0.161825
512.000000 0.163685
513.000000 0.163866
514.000000 0.156005
515.000000 0.156717
516.000000 0.156676
517.000000 0.156740
518.000000 0.157110
519.000000 0.160206
520.000000 0.162589
521.000000 0.160881
522.000000 0.162043
523.000000 0.162245
524.000000 0.164498
525.000000 0.164447
526.000000 0.163116
527.000000 0.163525
528.000000 0.161638
529.000000 0.163563
530.000000 0.163934
531.000000 0.165643
532.000000 0.164592
533.000000 0.163555
534.000000 0.164326
535.000000 0.163425
536.000000 0.163655
537.000000 0.163385
538.000000 0.165404
539.000000 0.160687
540.000000 0.159761
541.000000 0.161784
542.000000 0.160546
543.000000 0.153663
544.000000 0.151956
545.000000 0.152224
546.000000 0.151367
547.000000 0.152819
548.000000 0.153382
549.000000 0.154462
550.000000 0.154600
551.000000 0.157659
552.000000 0.157659
553.000000 0.157659
554.000000 0.156253
555.000000 0.156773
556.000000 0.163710
557.000000 0.161156
558.000000 0.161200
559.000000 0.162945
560.000000 0.163741
561.000000 0.164711
562.000000 0.164334
563.000000 0.160605
564.000000 0.158522
565.000000 0.159351
566.000000 0.155421
567.000000 0.158437
568.000000 0.158746
569.000000 0.158392
570.000000 0.157895
571.000000 0.155892
572.000000 0.155251
573.000000 0.155642
574.000000 0.159390
575.000000 0.157021
576.000000 0.153614
577.000000 0.151946
578.000000 0.151858
579.000000 0.150101
580.000000 0.151366
581.000000 0.151391
582.000000 0.151985
583.000000 0.150551
584.000000 0.150301
585.000000 0.150355
586.000000 0.149922
587.000000 0.146902
588.000000 0.149447
589.000000 0.152984
590.000000 0.150390
591.000000 0.150672
592.000000 0.151354
593.000000 0.151298
594.000000 0.152106
595.000000 0.151686
596.000000 0.150742
597.000000 0.146336
598.000000 0.148355
599.000000 0.144695
600.000000 0.148596
601.000000 0.147140
602.000000 0.144941
603.000000 0.144905
604.000000 0.148139
605.000000 0.152770
606.000000 0.152140
607.000000 0.152703
608.000000 0.140669
609.000000 0.144614
610.000000 0.145045
611.000000 0.143967
612.000000 0.142335
613.000000 0.140612
614.000000 0.142496
615.000000 0.140241
616.000000 0.137853
617.000000 0.138915
618.000000 0.141631
619.000000 0.141462
620.000000 0.139711
621.000000 0.143370
622.000000 0.144000
623.000000 0.143127
624.000000 0.143390
625.000000 0.143542
626.000000 0.143118
627.000000 0.139213
628.000000 0.138543
629.000000 0.133983
630.000000 0.133756
631.000000 0.140716
632.000000 0.140684
633.000000 0.140577
634.000000 0.140839
635.000000 0.140927
636.000000 0.143051
637.000000 0.139369
638.000000 0.140412
639.000000 0.140010
640.000000 0.140667
641.000000 0.141581
642.000000 0.143202
643.000000 0.138899
644.000000 0.138505
645.000000 0.138282
646.000000 0.134022
647.000000 0.137249
648.000000 0.135677
649.000000 0.133310
650.000000 0.132393
651.000000 0.131307
652.000000 0.131127
653.000000 0.131756
654.000000 0.131822
655.000000 0.130696
656.000000 0.128270
657.000000 0.125419
658.000000 0.127450
659.000000 0.125329
660.000000 0.126555
661.000000 0.125292
662.000000 0.129167
663.000000 0.129728
664.000000 0.130887
665.000000 0.133670
666.000000 0.131993
667.000000 0.131542
668.000000 0.129502
669.000000 0.129636
670.000000 0.132194
671.000000 0.134024
672.000000 0.134552
673.000000 0.140885
674.000000 0.141159
675.000000 0.141311
676.000000 0.144686
677.000000 0.141104
678.000000 0.140606
679.000000 0.139986
680.000000 0.140158
681.000000 0.143270
682.000000 0.142306
683.000000 0.142716
684.000000 0.142142
685.000000 0.142196
686.000000 0.144563
687.000000 0.145978
688.000000 0.145708
689.000000 0.138627
690.000000 0.135946
691.000000 0.136328
692.000000 0.137885
693.000000 0.137973
694.000000 0.137466
695.000000 0.135538
696.000000 0.133616
697.000000 0.132430
698.000000 0.131840
699.000000 0.137555
700.000000 0.140305
701.000000 0.136873
702.000000 0.136085
703.000000 0.135504
704.000000 0.135300
705.000000 0.136769
706.000000 0.136347
707.000000 0.136344
708.000000 0.133356
709.000000 0.133970
710.000000 0.134192
711.000000 0.139407
712.000000 0.138676
713.000000 0.138699
714.000000 0.139207
715.000000 0.140604
716.000000 0.142058
717.000000 0.142948
718.000000 0.142859
719.000000 0.141985
720.000000 0.142918
721.000000 0.143856
722.000000 0.144056
723.000000 0.143835
724.000000 0.143812
725.000000 0.144597
726.000000 0.148985
727.000000 0.149480
728.000000 0.149277
729.000000 0.148817
730.000000 0.150853
731.000000 0.152086
732.000000 0.155000
733.000000 0.150369
734.000000 0.150346
735.000000 0.150522
736.000000 0.147143
737.000000 0.147636
738.000000 0.148687
739.000000 0.148844
740.000000 0.149083
741.000000 0.148429
742.000000 0.148059
743.000000 0.152352
744.000000 0.151892
745.000000 0.151420
746.000000 0.150955
747.000000 0.150685
748.000000 0.149343
749.000000 0.152023
750.000000 0.154896
751.000000 0.156892
752.000000 0.157482
753.000000 0.154337
754.000000 0.154180
755.000000 0.154267
756.000000 0.154235
757.000000 0.152622
758.000000 0.152700
759.000000 0.152619
760.000000 0.153202
761.000000 0.153114
762.000000 0.152879
763.000000 0.152357
764.000000 0.152165
765.000000 0.151055
766.000000 0.150893
767.000000 0.149698
768.000000 0.151259
769.000000 0.152670
770.000000 0.151099
771.000000 0.152115
772.000000 0.148248
773.000000 0.148521
774.000000 0.148320
775.000000 0.148474
776.000000 0.146890
777.000000 0.148413
778.000000 0.147238
779.000000 0.149579
780.000000 0.147042
781.000000 0.147629
782.000000 0.148750
783.000000 0.149844
784.000000 0.150428
785.000000 0.150598
786.000000 0.151159
787.000000 0.151610
788.000000 0.150003
789.000000 0.152191
790.000000 0.151879
791.000000 0.153738
792.000000 0.149527
793.000000 0.147229
794.000000 0.147598
795.000000 0.147455
796.000000 0.145857
797.000000 0.146068
798.000000 0.145509
799.000000 0.143218
800.000000 0.143009
801.000000 0.141983
802.000000 0.142140
803.000000 0.141412
804.000000 0.141331
805.000000 0.140045
806.000000 0.141416
807.000000 0.136793
808.000000 0.137768
809.000000 0.137920
810.000000 0.139065
811.000000 0.140454
812.000000 0.140559
813.000000 0.137121
814.000000 0.142865
815.000000 0.144380
816.000000 0.144236
817.000000 0.142901
818.000000 0.142821
819.000000 0.142586
820.000000 0.142738
821.000000 0.142830
822.000000 0.142858
823.000000 0.143429
824.000000 0.144589
825.000000 0.145227
826.000000 0.145007
827.000000 0.148327
828.000000 0.148813
829.000000 0.148579
830.000000 0.149209
831.000000 0.148075
832.000000 0.148831
833.000000 0.153618
834.000000 0.153485
835.000000 0.153522
836.000000 0.154658
837.000000 0.155090
838.000000 0.154808
839.000000 0.154417
840.000000 0.155248
841.000000 0.155391
842.000000 0.156348
843.000000 0.154382
844.000000 0.145113
845.000000 0.143867
846.000000 0.143930
847.000000 0.139881
848.000000 0.139783
849.000000 0.139783
850.000000 0.140037
851.000000 0.140466
852.000000 0.139131
853.000000 0.139075
854.000000 0.137548
855.000000 0.141598
856.000000 0.140576
857.000000 0.144403
858.000000 0.142703
859.000000 0.142221
860.000000 0.142154
861.000000 0.140393
862.000000 0.141933
863.000000 0.139514
864.000000 0.139415
865.000000 0.139570
866.000000 0.139570
867.000000 0.137786
868.000000 0.135857
869.000000 0.135998
870.000000 0.134899
871.000000 0.134779
872.000000 0.132356
873.000000 0.132310
874.000000 0.132880
875.000000 0.131204
876.000000 0.129609
877.000000 0.130197
878.000000 0.130116
879.000000 0.129368
880.000000 0.123362
881.000000 0.121294
882.000000 0.122156
883.000000 0.122746
884.000000 0.120553
885.000000 0.120175
886.000000 0.120734
887.000000 0.120354
888.000000 0.116734
889.000000 0.116556
890.000000 0.117039
891.000000 0.116158
892.000000 0.116635
893.000000 0.117197
894.000000 0.119320
895.000000 0.120807
896.000000 0.120807
897.000000 0.120337
898.000000 0.117723
899.000000 0.116823
900.000000 0.117089
901.000000 0.117119
902.000000 0.117194
903.000000 0.116989
904.000000 0.117589
905.000000 0.117683
906.000000 0.117334
907.000000 0.116941
908.000000 0.121257
909.000000 0.121407
910.000000 0.122157
911.000000 0.122157
912.000000 0.118398
913.000000 0.118233
914.000000 0.118617
915.000000 0.118700
916.000000 0.118589
917.000000 0.115384
918.000000 0.113710
919.000000 0.113765
920.000000 0.113307
921.000000 0.114843
922.000000 0.114550
923.000000 0.114361
924.000000 0.113029
925.000000 0.111864
926.000000 0.112019
927.000000 0.112019
928.000000 0.110984
929.000000 0.111049
930.000000 0.110151
931.000000 0.109978
932.000000 0.109897
933.000000 0.110635
934.000000 0.110549
935.000000 0.108832
936.000000 0.106008
937.000000 0.106124
938.000000 0.106473
939.000000 0.105335
940.000000 0.104806
941.000000 0.105275
942.000000 0.105174
943.000000 0.102564
944.000000 0.099860
945.000000 0.100350
946.000000 0.101210
947.000000 0.101266
948.000000 0.104155
949.000000 0.104008
950.000000 0.103886
951.000000 0.103533
952.000000 0.101596
953.000000 0.103313
954.000000 0.102933
955.000000 0.101454
956.000000 0.100371
957.000000 0.100324
958.000000 0.100119
959.000000 0.101042
960.000000 0.099889
961.000000 0.101760
962.000000 0.106149
963.000000 0.105847
964.000000 0.104340
965.000000 0.102865
966.000000 0.102895
967.000000 0.102867
968.000000 0.104073
969.000000 0.100766
970.000000 0.100508
971.000000 0.101096
972.000000 0.100938
973.000000 0.099999
974.000000 0.104615
975.000000 0.103382
976.000000 0.102539
977.000000 0.102305
978.000000 0.103666
979.000000 0.105158
980.000000 0.105573
981.000000 0.115767
982.000000 0.116007
983.000000 0.115530
984.000000 0.115530
985.000000 0.112142
986.000000 0.112392
987.000000 0.113978
988.000000 0.113615
989.000000 0.116569
990.000000 0.117740
991.000000 0.117880
992.000000 0.118261
993.000000 0.118227
994.000000 0.117814
995.000000 0.117814
996.000000 0.118251
997.000000 0.118120
998.000000 0.118021
999.000000 0.118560
1000.000000 0.114842


==> Plots/VarIter_Noise/inl_deviation_S25.dat <==
1.000000 1.334234
2.000000 1.240339
3.000000 1.229659
4.000000 1.045854
5.000000 0.737851
6.000000 0.092167
7.000000 0.359955
8.000000 0.566356
9.000000 0.710110
10.000000 0.706658
11.000000 0.706249
12.000000 0.647386
13.000000 0.850570
14.000000 2.616470
15.000000 5.991372
16.000000 1.747649
17.000000 0.481106
18.000000 0.450966
19.000000 0.791222
20.000000 0.737507
21.000000 1.113019
22.000000 0.602696
23.000000 0.680311
24.000000 0.566428
25.000000 0.494071
26.000000 0.558671
27.000000 0.327666
28.000000 0.299604
29.000000 0.130575
30.000000 0.312122
31.000000 0.303834
32.000000 0.303834
33.000000 0.354443
34.000000 0.417572
35.000000 0.347399
36.000000 0.351559
37.000000 0.442670
38.000000 0.435142
39.000000 0.434131
40.000000 0.369099
41.000000 0.438493
42.000000 0.449017
43.000000 0.439784
44.000000 0.449637
45.000000 0.410580
46.000000 0.409232
47.000000 0.391299
48.000000 0.190050
49.000000 0.156796
50.000000 0.147394
51.000000 0.138691
52.000000 0.150815
53.000000 0.149992
54.000000 0.159678
55.000000 0.159674
56.000000 0.168140
57.000000 0.161604
58.000000 0.162548
59.000000 0.154200
60.000000 0.130922
61.000000 0.119610
62.000000 0.115814
63.000000 0.114449
64.000000 0.116983
65.000000 0.117263
66.000000 0.109026
67.000000 0.117881
68.000000 0.104850
69.000000 0.091343
70.000000 0.107616
71.000000 0.137844
72.000000 0.133422
73.000000 0.127145
74.000000 0.135877
75.000000 0.152147
76.000000 0.151270
77.000000 0.147113
78.000000 0.147456
79.000000 0.150746
80.000000 0.148080
81.000000 0.149891
82.000000 0.147830
83.000000 0.137797
84.000000 0.123253
85.000000 0.121086
86.000000 0.116369
87.000000 0.120964
88.000000 0.114797
89.000000 0.120274
90.000000 0.110041
91.000000 0.106538
92.000000 0.098608
93.000000 0.099599
94.000000 0.101676
95.000000 0.103705
96.000000 0.103705
97.000000 0.101667
98.000000 0.104255
99.000000 0.102001
100.000000 0.107818
101.000000 0.108805
102.000000 0.078001
103.000000 0.076913
104.000000 0.076913
105.000000 0.067775
106.000000 0.063206
107.000000 0.052665
108.000000 0.055758
109.000000 0.057150
110.000000 0.058025
111.000000 0.048997
112.000000 0.049465
113.000000 0.052961
114.000000 0.050822
115.000000 0.050637
116.000000 0.059135
117.000000 0.069408
118.000000 0.069408
119.000000 0.067578
120.000000 0.072884
121.000000 0.071359
122.000000 0.066336
123.000000 0.068337
124.000000 0.069744
125.000000 0.070428
126.000000 0.069634
127.000000 0.066766
128.000000 0.063927
129.000000 0.065922
130.000000 0.069595
131.000000 0.074952
132.000000 0.083458
133.000000 0.083421
134.000000 0.081894
135.000000 0.079318
136.000000 0.078516
137.000000 0.078882
138.000000 0.078626
139.000000 0.076263
140.000000 0.072341
141.000000 0.072341
142.000000 0.073783
143.000000 0.075962
144.000000 0.080987
145.000000 0.081184
146.000000 0.083316
147.000000 0.082276
148.000000 0.082512
149.000000 0.086448
150.000000 0.085710
151.000000 0.085710
152.000000 0.078952
153.000000 0.084930
154.000000 0.081240
155.000000 0.081240
156.000000 0.082896
157.000000 0.083245
158.000000 0.081329
159.000000 0.082123
160.000000 0.081586
161.000000 0.080418
162.000000 0.082894
163.000000 0.078964
164.000000 0.076906
165.000000 0.076906
166.000000 0.072210
167.000000 0.070605
168.000000 0.070026
169.000000 0.068249
170.000000 0.072489
171.000000 0.075296
172.000000 0.075440
173.000000 0.079780
174.000000 0.076746
175.000000 0.077086
176.000000 0.071662
177.000000 0.072493
178.000000 0.072694
179.000000 0.073017
180.000000 0.072634
181.000000 0.073219
182.000000 0.068231
183.000000 0.069119
184.000000 0.070069
185.000000 0.070637
186.000000 0.066614
187.000000 0.067756
188.000000 0.065474
189.000000 0.061835
190.000000 0.060556
191.000000 0.051015
192.000000 0.051070
193.000000 0.051267
194.000000 0.051096
195.000000 0.051717
196.000000 0.055739
197.000000 0.056612
198.000000 0.057095
199.000000 0.057596
200.000000 0.057596
201.000000 0.051960
202.000000 0.053731
203.000000 0.051483
204.000000 0.052081
205.000000 0.053783
206.000000 0.055453
207.000000 0.054116
208.000000 0.049724
209.000000 0.044639
210.000000 0.047266
211.000000 0.052032
212.000000 0.058659
213.000000 0.057681
214.000000 0.057136
215.000000 0.056260
216.000000 0.056073
217.000000 0.054248
218.000000 0.054725
219.000000 0.054601
220.000000 0.054601
221.000000 0.055865
222.000000 0.057004
223.000000 0.056172
224.000000 0.056003
225.000000 0.056618
226.000000 0.056630
227.000000 0.056494
228.000000 0.056243
229.000000 0.058644
230.000000 0.057727
231.000000 0.057727
232.000000 0.057952
233.000000 0.053886
234.000000 0.054261
235.000000 0.053680
236.000000 0.054229
237.000000 0.065962
238.000000 0.059287
239.000000 0.060087
240.000000 0.060411
241.000000 0.059793
242.000000 0.060275
243.000000 0.060611
244.000000 0.057131
245.000000 0.056911
246.000000 0.057160
247.000000 0.057858
248.000000 0.056405
249.000000 0.060764
250.000000 0.061105
251.000000 0.060772
252.000000 0.060658
253.000000 0.060036
254.000000 0.059945
255.000000 0.062747
256.000000 0.062189
257.000000 0.060411
258.000000 0.062359
259.000000 0.063619
260.000000 0.063644
261.000000 0.064613
262.000000 0.064613
263.000000 0.068410
264.000000 0.072057
265.000000 0.071689
266.000000 0.070987
267.000000 0.070343
268.000000 0.069053
269.000000 0.070669
270.000000 0.071509
271.000000 0.071863
272.000000 0.068814
273.000000 0.066067
274.000000 0.066839
275.000000 0.066839
276.000000 0.061885
277.000000 0.060442
278.000000 0.063991
279.000000 0.061975
280.000000 0.060900
281.000000 0.059141
282.000000 0.055835
283.000000 0.056276
284.000000 0.055903
285.000000 0.054863
286.000000 0.053975
287.000000 0.053521
288.000000 0.053284
289.000000 0.053288
290.000000 0.052700
291.000000 0.048842
292.000000 0.049014
293.000000 0.047508
294.000000 0.047817
295.000000 0.047749
296.000000 0.047749
297.000000 0.042650
298.000000 0.040878
299.000000 0.040462
300.000000 0.041963
301.000000 0.039997
302.000000 0.039057
303.000000 0.037790
304.000000 0.038540
305.000000 0.036413
306.000000 0.036268
307.000000 0.033559
308.000000 0.033684
309.000000 0.035243
310.000000 0.035374
311.000000 0.035247
312.000000 0.034001
313.000000 0.034766
314.000000 0.034157
315.000000 0.036038
316.000000 0.034651
317.000000 0.030609
318.000000 0.030112
319.000000 0.029396
320.000000 0.029879
321.000000 0.026137
322.000000 0.025047
323.000000 0.025979
324.000000 0.025208
325.000000 0.023051
326.000000 0.020537
327.000000 0.019069
328.000000 0.019822
329.000000 0.019699
330.000000 0.019699
331.000000 0.019745
332.000000 0.017549
333.000000 0.017549
334.000000 0.017775
335.000000 0.016628
336.000000 0.016628
337.000000 0.016443
338.000000 0.014981
339.000000 0.014143
340.000000 0.013813
341.000000 0.013471
342.000000 0.013617
343.000000 0.013166
344.000000 0.010707
345.000000 0.011561
346.000000 0.012496
347.000000 0.013039
348.000000 0.014070
349.000000 0.016342
350.000000 0.016645
351.000000 0.016964
352.000000 0.017274
353.000000 0.017983
354.000000 0.017983
355.000000 0.017826
356.000000 0.017629
357.000000 0.017378
358.000000 0.017378
359.000000 0.017573
360.000000 0.017669
361.000000 0.017375
362.000000 0.016067
363.000000 0.015999
364.000000 0.017024
365.000000 0.016644
366.000000 0.015909
367.000000 0.015651
368.000000 0.014675
369.000000 0.014377
370.000000 0.013871
371.000000 0.011659
372.000000 0.015713
373.000000 0.015713
374.000000 0.013535
375.000000 0.013624
376.000000 0.013312
377.000000 0.013548
378.000000 0.011208
379.000000 0.009825
380.000000 0.010258
381.000000 0.012108
382.000000 0.012297
383.000000 0.011077
384.000000 0.011526
385.000000 0.011424
386.000000 0.011727
387.000000 0.013534
388.000000 0.013421
389.000000 0.011675
390.000000 0.011454
391.000000 0.011900
392.000000 0.008422
393.000000 0.008689
394.000000 0.008183
395.000000 0.008453
396.000000 0.007933
397.000000 0.008164
398.000000 0.008788
399.000000 0.008928
400.000000 0.009203
401.000000 0.008941
402.000000 0.009148
403.000000 0.011077
404.000000 0.011304
405.000000 0.011422
406.000000 0.010697
407.000000 0.010302
408.000000 0.010302
409.000000 0.008879
410.000000 0.008803
411.000000 0.008428
412.000000 0.008315
413.000000 0.006546
414.000000 0.006546
415.000000 0.006278
416.000000 0.006616
417.000000 0.005993
418.000000 0.005207
419.000000 0.005195
420.000000 0.004761
421.000000 0.003990
422.000000 0.003330
423.000000 0.003139
424.000000 0.003139
425.000000 0.004281
426.000000 0.004327
427.000000 0.005168
428.000000 0.005168
429.000000 0.006096
430.000000 0.005829
431.000000 0.006523
432.000000 0.006052
433.000000 0.005804
434.000000 0.005311
435.000000 0.004192
436.000000 0.004290
437.000000 0.004470
438.000000 0.004552
439.000000 0.003727
440.000000 0.003808
441.000000 0.004529
442.000000 0.003487
443.000000 0.004150
444.000000 0.003389
445.000000 0.002871
446.000000 0.002871
447.000000 0.003041
448.000000 0.001432
449.000000 0.001905
450.000000 0.000946
451.000000 0.000672
452.000000 0.000573
453.000000 0.000942
454.000000 0.002092
455.000000 0.002204
456.000000 0.002399
457.000000 0.002339
458.000000 0.002234
459.000000 0.002234
460.000000 0.002234
461.000000 0.002826
462.000000 0.002657
463.000000 0.002011
464.000000 0.002011
465.000000 0.001918
466.000000 0.002148
467.000000 0.002095
468.000000 0.001967
469.000000 0.005186
470.000000 0.005257
471.000000 0.006469
472.000000 0.006498
473.000000 0.006167
474.000000 0.006345
475.000000 0.005576
476.000000 0.005761
477.000000 0.004997
478.000000 0.006369
479.000000 0.007118
480.000000 0.007841
481.000000 0.008787
482.000000 0.008422
483.000000 0.008646
484.000000 0.008434
485.000000 0.009349
486.000000 0.009349
487.000000 0.009643
488.000000 0.008065
489.000000 0.008394
490.000000 0.008561
491.000000 0.008199
492.000000 0.008199
493.000000 0.011266
494.000000 0.010959
495.000000 0.010384
496.000000 0.009425
497.000000 0.009003
498.000000 0.008834
499.000000 0.008656
500.000000 0.008854
501.000000 0.006705
502.000000 0.006705
503.000000 0.004364
504.000000 0.003033
505.000000 0.003616
506.000000 0.003378
507.000000 0.003378
508.000000 0.002847
509.000000 0.002901
510.000000 0.002816
511.000000 0.001209
512.000000 0.001003
513.000000 0.000659
514.000000 0.000477
515.000000 0.000246
516.000000 0.001533
517.000000 0.001223
518.000000 0.001798
519.000000 0.001704
520.000000 0.002165
521.000000 0.002022
522.000000 0.001859
523.000000 0.002241
524.000000 0.002316
525.000000 0.002032
526.000000 0.002256
527.000000 0.002197
528.000000 0.002374
529.000000 0.002331
530.000000 0.002123
531.000000 0.002123
532.000000 0.001822
533.000000 0.001442
534.000000 0.001045
535.000000 0.001045
536.000000 0.000821
537.000000 0.000774
538.000000 0.001182
539.000000 0.001274
540.000000 0.001196
541.000000 0.000656
542.000000 0.000617
543.000000 0.000832
544.000000 0.001188
545.000000 0.001459
546.000000 0.001035
547.000000 0.001035
548.000000 0.001061
549.000000 0.000228
550.000000 0.000285
551.000000 0.000307
552.000000 0.000940
553.000000 0.000713
554.000000 0.000500
555.000000 0.001506
556.000000 0.001420
557.000000 0.001158
558.000000 0.001513
559.000000 0.001694
560.000000 0.001936
561.000000 0.000966
562.000000 0.001135
563.000000 0.000683
564.000000 0.000047
565.000000 0.000299
566.000000 0.002431
567.000000 0.002231
568.000000 0.002199
569.000000 0.001858
570.000000 0.001473
571.000000 0.001473
572.000000 0.001509
573.000000 0.001547
574.000000 0.001817
575.000000 0.001220
576.000000 0.001501
577.000000 0.002005
578.000000 0.002008
579.000000 0.001551
580.000000 0.001210
581.000000 0.001956
582.000000 0.001592
583.000000 0.001592
584.000000 0.001643
585.000000 0.001308
586.000000 0.001207
587.000000 0.001013
588.000000 0.001596
589.000000 0.001717
590.000000 0.001584
591.000000 0.001566
592.000000 0.000957
593.000000 0.000776
594.000000 0.000835
595.000000 0.000844
596.000000 0.000657
597.000000 0.000838
598.000000 0.000040
599.000000 0.000040
600.000000 0.000040
601.000000 0.000158
602.000000 0.000222
603.000000 0.000902
604.000000 0.000305
605.000000 0.000635
606.000000 0.000181
607.000000 0.000820
608.000000 0.001523
609.000000 0.001399
610.000000 0.001997
611.000000 0.003394
612.000000 0.004512
613.000000 0.004571
614.000000 0.004696
615.000000 0.005610
616.000000 0.005411
617.000000 0.004741
618.000000 0.005453
619.000000 0.005610
620.000000 0.006290
621.000000 0.006083
622.000000 0.006944
623.000000 0.006624
624.000000 0.006498
625.000000 0.006958
626.000000 0.006908
627.000000 0.007479
628.000000 0.007779
629.000000 0.007261
630.000000 0.008872
631.000000 0.008154
632.000000 0.007850
633.000000 0.007898
634.000000 0.007898
635.000000 0.007529
636.000000 0.007653
637.000000 0.008038
638.000000 0.008038
639.000000 0.008061
640.000000 0.007959
641.000000 0.008750
642.000000 0.009502
643.000000 0.009529
644.000000 0.009419
645.000000 0.009604
646.000000 0.009878
647.000000 0.009956
648.000000 0.009911
649.000000 0.010517
650.000000 0.011061
651.000000 0.011411
652.000000 0.011237
653.000000 0.011591
654.000000 0.011385
655.000000 0.011697
656.000000 0.012534
657.000000 0.012506
658.000000 0.011342
659.000000 0.011755
660.000000 0.011330
661.000000 0.011209
662.000000 0.009410
663.000000 0.009649
664.000000 0.009547
665.000000 0.009213
666.000000 0.009502
667.000000 0.009522
668.000000 0.009303
669.000000 0.007679
670.000000 0.008204
671.000000 0.007734
672.000000 0.008214
673.000000 0.008214
674.000000 0.008008
675.000000 0.007847
676.000000 0.007427
677.000000 0.007483
678.000000 0.008391
679.000000 0.007890
680.000000 0.007406
681.000000 0.007447
682.000000 0.007293
683.000000 0.007059
684.000000 0.006726
685.000000 0.006992
686.000000 0.006598
687.000000 0.006598
688.000000 0.006595
689.000000 0.006643
690.000000 0.006643
691.000000 0.006466
692.000000 0.007157
693.000000 0.007322
694.000000 0.007462
695.000000 0.007462
696.000000 0.007548
697.000000 0.007599
698.000000 0.007710
699.000000 0.008476
700.000000 0.008716
701.000000 0.009147
702.000000 0.009146
703.000000 0.009047
704.000000 0.008424
705.000000 0.007207
706.000000 0.007633
707.000000 0.007407
708.000000 0.008124
709.000000 0.008057
710.000000 0.007530
711.000000 0.007361
712.000000 0.006676
713.000000 0.006379
714.000000 0.005897
715.000000 0.004668
716.000000 0.004738
717.000000 0.004538
718.000000 0.004323
719.000000 0.004028
720.000000 0.004181
721.000000 0.004326
722.000000 0.004326
723.000000 0.004496
724.000000 0.004557
725.000000 0.004511
726.000000 0.004551
727.000000 0.004532
728.000000 0.004181
729.000000 0.002728
730.000000 0.002729
731.000000 0.002450
732.000000 0.001962
733.000000 0.002561
734.000000 0.002456
735.000000 0.002692
736.000000 0.003366
737.000000 0.003838
738.000000 0.003624
739.000000 0.003840
740.000000 0.004135
741.000000 0.004183
742.000000 0.005394
743.000000 0.006057
744.000000 0.005962
745.000000 0.005800
746.000000 0.002810
747.000000 0.003295
748.000000 0.003447
749.000000 0.003267
750.000000 0.003347
751.000000 0.003576
752.000000 0.003433
753.000000 0.001749
754.000000 0.002058
755.000000 0.000898
756.000000 0.000904
757.000000 0.000830
758.000000 0.002276
759.000000 0.002162
760.000000 0.002041
761.000000 0.003012
762.000000 0.003009
763.000000 0.002943
764.000000 0.003224
765.000000 0.003130
766.000000 0.002391
767.000000 0.002391
768.000000 0.002575
769.000000 0.002383
770.000000 0.002332
771.000000 0.002188
772.000000 0.002043
773.000000 0.002138
774.000000 0.001570
775.000000 0.000104
776.000000 0.000104
777.000000 0.000048
778.000000 0.000005
779.000000 0.000163
780.000000 0.000245
781.000000 0.000212
782.000000 0.000539
783.000000 0.000417
784.000000 0.000487
785.000000 0.000661
786.000000 0.000608
787.000000 0.000574
788.000000 0.001517
789.000000 0.002005
790.000000 0.001503
791.000000 0.001698
792.000000 0.001494
793.000000 0.001028
794.000000 0.000796
795.000000 0.000871
796.000000 0.001783
797.000000 0.001960
798.000000 0.001181
799.000000 0.001324
800.000000 0.001593
801.000000 0.001872
802.000000 0.002513
803.000000 0.002648
804.000000 0.002522
805.000000 0.002337
806.000000 0.002694
807.000000 0.002388
808.000000 0.002388
809.000000 0.002604
810.000000 0.002604
811.000000 0.002005
812.000000 0.002300
813.000000 0.000937
814.000000 0.000861
815.000000 0.001280
816.000000 0.001082
817.000000 0.001230
818.000000 0.001107
819.000000 0.001065
820.000000 0.001153
821.000000 0.001560
822.000000 0.001157
823.000000 0.000884
824.000000 0.001656
825.000000 0.001766
826.000000 0.001651
827.000000 0.001689
828.000000 0.001671
829.000000 0.001633
830.000000 0.000445
831.000000 0.000231
832.000000 0.000178
833.000000 0.000340
834.000000 0.000525
835.000000 0.000708
836.000000 0.001932
837.000000 0.001526
838.000000 0.000615
839.000000 0.000615
840.000000 0.000243
841.000000 0.000325
842.000000 0.000650
843.000000 0.000594
844.000000 0.000908
845.000000 0.001570
846.000000 0.001515
847.000000 0.000811
848.000000 0.000932
849.000000 0.000647
850.000000 0.001019
851.000000 0.001047
852.000000 0.001294
853.000000 0.000899
854.000000 0.002264
855.000000 0.002043
856.000000 0.001979
857.000000 0.000922
858.000000 0.001040
859.000000 0.001068
860.000000 0.001071
861.000000 0.001352
862.000000 0.000584
863.000000 0.000498
864.000000 0.000574
865.000000 0.001376
866.000000 0.001755
867.000000 0.001845
868.000000 0.001616
869.000000 0.002036
870.000000 0.002151
871.000000 0.001454
872.000000 0.001454
873.000000 0.001461
874.000000 0.001637
875.000000 0.001023
876.000000 0.000848
877.000000 0.000523
878.000000 0.000787
879.000000 0.000922
880.000000 0.000922
881.000000 0.001318
882.000000 0.000747
883.000000 0.000639
884.000000 0.000523
885.000000 0.000634
886.000000 0.000334
887.000000 0.000213
888.000000 0.000262
889.000000 0.000654
890.000000 0.000613
891.000000 0.000589
892.000000 0.000008
893.000000 0.000069
894.000000 0.000387
895.000000 0.000409
896.000000 0.000439
897.000000 0.000124
898.000000 0.001530
899.000000 0.000674
900.000000 0.000690
901.000000 0.000690
902.000000 0.000720
903.000000 0.000396
904.000000 0.000176
905.000000 0.000393
906.000000 0.000582
907.000000 0.002328
908.000000 0.002381
909.000000 0.002722
910.000000 0.002207
911.000000 0.002031
912.000000 0.001963
913.000000 0.002741
914.000000 0.002566
915.000000 0.002647
916.000000 0.002215
917.000000 0.002319
918.000000 0.002225
919.000000 0.001963
920.000000 0.001999
921.000000 0.002115
922.000000 0.002227
923.000000 0.001309
924.000000 0.000458
925.000000 0.000458
926.000000 0.000447
927.000000 0.001314
928.000000 0.001303
929.000000 0.001040
930.000000 0.000985
931.000000 0.001836
932.000000 0.001463
933.000000 0.001516
934.000000 0.001730
935.000000 0.001651
936.000000 0.002267
937.000000 0.002019
938.000000 0.001888
939.000000 0.001711
940.000000 0.001899
941.000000 0.001832
942.000000 0.001742
943.000000 0.001356
944.000000 0.001528
945.000000 0.001612
946.000000 0.002817
947.000000 0.003080
948.000000 0.003216
949.000000 0.003295
950.000000 0.003484
951.000000 0.003752
952.000000 0.003752
953.000000 0.004565
954.000000 0.004012
955.000000 0.004766
956.000000 0.004997
957.000000 0.005096
958.000000 0.005303
959.000000 0.005220
960.000000 0.004634
961.000000 0.004886
962.000000 0.005157
963.000000 0.005052
964.000000 0.005076
965.000000 0.005076
966.000000 0.005110
967.000000 0.005977
968.000000 0.006345
969.000000 0.006555
970.000000 0.006560
971.000000 0.006561
972.000000 0.006470
973.000000 0.006741
974.000000 0.006806
975.000000 0.006868
976.000000 0.006834
977.000000 0.007484
978.000000 0.008203
979.000000 0.007876
980.000000 0.007478
981.000000 0.007544
982.000000 0.007712
983.000000 0.007767
984.000000 0.007548
985.000000 0.007492
986.000000 0.007213
987.000000 0.007684
988.000000 0.009101
989.000000 0.009608
990.000000 0.009492
991.000000 0.009652
992.000000 0.008333
993.000000 0.008617
994.000000 0.008676
995.000000 0.009632
996.000000 0.009676
997.000000 0.009922
998.000000 0.009605
999.000000 0.009586
1000.000000 0.009516


==> Plots/VarIter_Noise/inl_deviation_S50.dat <==
1.000000 1.475467
2.000000 1.475502
3.000000 1.475473
4.000000 1.440880
5.000000 1.291016
6.000000 0.740767
7.000000 0.502822
8.000000 0.399650
9.000000 0.371182
10.000000 0.329100
11.000000 0.260270
12.000000 0.137360
13.000000 0.046307
14.000000 0.324571
15.000000 0.705779
16.000000 0.076261
17.000000 0.071787
18.000000 0.028412
19.000000 0.034054
20.000000 0.048011
21.000000 0.206077
22.000000 0.338819
23.000000 0.096507
24.000000 0.047507
25.000000 0.031579
26.000000 0.089366
27.000000 0.146688
28.000000 0.115896
29.000000 0.077753
30.000000 0.153465
31.000000 0.156798
32.000000 0.181355
33.000000 0.167252
34.000000 0.156803
35.000000 0.159808
36.000000 0.169538
37.000000 0.172777
38.000000 0.255424
39.000000 0.333538
40.000000 0.430195
41.000000 0.418561
42.000000 0.355408
43.000000 0.357439
44.000000 0.356321
45.000000 0.382562
46.000000 0.383539
47.000000 0.227753
48.000000 0.200416
49.000000 0.199819
50.000000 0.208859
51.000000 0.146370
52.000000 0.137204
53.000000 0.141670
54.000000 0.131074
55.000000 0.068251
56.000000 0.078421
57.000000 0.073733
58.000000 0.073159
59.000000 0.071342
60.000000 0.075746
61.000000 0.072790
62.000000 0.049351
63.000000 0.017509
64.000000 0.007980
65.000000 0.007095
66.000000 0.004263
67.000000 0.000978
68.000000 0.005424
69.000000 0.007348
70.000000 0.021105
71.000000 0.043195
72.000000 0.070044
73.000000 0.079157
74.000000 0.088998
75.000000 0.090121
76.000000 0.057923
77.000000 0.040536
78.000000 0.033558
79.000000 0.052479
80.000000 0.053118
81.000000 0.036952
82.000000 0.041073
83.000000 0.048036
84.000000 0.049513
85.000000 0.047595
86.000000 0.043614
87.000000 0.036265
88.000000 0.037348
89.000000 0.018402
90.000000 0.004121
91.000000 0.002521
92.000000 0.001909
93.000000 0.010378
94.000000 0.009675
95.000000 0.007883
96.000000 0.006536
97.000000 0.005936
98.000000 0.007824
99.000000 0.005353
100.000000 0.005431
101.000000 0.018265
102.000000 0.017690
103.000000 0.017830
104.000000 0.009806
105.000000 0.009806
106.000000 0.015388
107.000000 0.016239
108.000000 0.042696
109.000000 0.045524
110.000000 0.035485
111.000000 0.030737
112.000000 0.028535
113.000000 0.026978
114.000000 0.031900
115.000000 0.037539
116.000000 0.027810
117.000000 0.028301
118.000000 0.022524
119.000000 0.017853
120.000000 0.017332
121.000000 0.018318
122.000000 0.020305
123.000000 0.020305
124.000000 0.015696
125.000000 0.027165
126.000000 0.000000
127.000000 0.000752
128.000000 0.009939
129.000000 0.026230
130.000000 0.035037
131.000000 0.026848
132.000000 0.030676
133.000000 0.032589
134.000000 0.039439
135.000000 0.045879
136.000000 0.045682
137.000000 0.045411
138.000000 0.049753
139.000000 0.049611
140.000000 0.046692
141.000000 0.048970
142.000000 0.048177
143.000000 0.048994
144.000000 0.047466
145.000000 0.049570
146.000000 0.047568
147.000000 0.047679
148.000000 0.047679
149.000000 0.053968
150.000000 0.052783
151.000000 0.053784
152.000000 0.054366
153.000000 0.055296
154.000000 0.055264
155.000000 0.054654
156.000000 0.054654
157.000000 0.054474
158.000000 0.047752
159.000000 0.053460
160.000000 0.047107
161.000000 0.046631
162.000000 0.048040
163.000000 0.044696
164.000000 0.044532
165.000000 0.046180
166.000000 0.045351
167.000000 0.045464
168.000000 0.043799
169.000000 0.042615
170.000000 0.043966
171.000000 0.042670
172.000000 0.041123
173.000000 0.040997
174.000000 0.035898
175.000000 0.036482
176.000000 0.037154
177.000000 0.045569
178.000000 0.046540
179.000000 0.047805
180.000000 0.046341
181.000000 0.046732
182.000000 0.044242
183.000000 0.036391
184.000000 0.035531
185.000000 0.032606
186.000000 0.030107
187.000000 0.031245
188.000000 0.028640
189.000000 0.028066
190.000000 0.023477
191.000000 0.023484
192.000000 0.024163
193.000000 0.024489
194.000000 0.022123
195.000000 0.023247
196.000000 0.023502
197.000000 0.022438
198.000000 0.020305
199.000000 0.019952
200.000000 0.021296
201.000000 0.021866
202.000000 0.018646
203.000000 0.017528
204.000000 0.018292
205.000000 0.018022
206.000000 0.017280
207.000000 0.020723
208.000000 0.020139
209.000000 0.020555
210.000000 0.021495
211.000000 0.022905
212.000000 0.022828
213.000000 0.022331
214.000000 0.020739
215.000000 0.018222
216.000000 0.018049
217.000000 0.017836
218.000000 0.034930
219.000000 0.034930
220.000000 0.035728
221.000000 0.036371
222.000000 0.036284
223.000000 0.036244
224.000000 0.040218
225.000000 0.041107
226.000000 0.041010
227.000000 0.037693
228.000000 0.037834
229.000000 0.037834
230.000000 0.037512
231.000000 0.037790
232.000000 0.038281
233.000000 0.037434
234.000000 0.033382
235.000000 0.034256
236.000000 0.031438
237.000000 0.031296
238.000000 0.034203
239.000000 0.027748
240.000000 0.029540
241.000000 0.031663
242.000000 0.032350
243.000000 0.031415
244.000000 0.034267
245.000000 0.034952
246.000000 0.037755
247.000000 0.037793
248.000000 0.035906
249.000000 0.035686
250.000000 0.035686
251.000000 0.036677
252.000000 0.036463
253.000000 0.033239
254.000000 0.032670
255.000000 0.032179
256.000000 0.032324
257.000000 0.032409
258.000000 0.031415
259.000000 0.030227
260.000000 0.030873
261.000000 0.030677
262.000000 0.028938
263.000000 0.027925
264.000000 0.027832
265.000000 0.028264
266.000000 0.028239
267.000000 0.029895
268.000000 0.028532
269.000000 0.029346
270.000000 0.029409
271.000000 0.026148
272.000000 0.025464
273.000000 0.023730
274.000000 0.023869
275.000000 0.025436
276.000000 0.025407
277.000000 0.024836
278.000000 0.017216
279.000000 0.017105
280.000000 0.016315
281.000000 0.016529
282.000000 0.016529
283.000000 0.014398
284.000000 0.020050
285.000000 0.019756
286.000000 0.015146
287.000000 0.017316
288.000000 0.016948
289.000000 0.016672
290.000000 0.015612
291.000000 0.012572
292.000000 0.012228
293.000000 0.011937
294.000000 0.012413
295.000000 0.012345
296.000000 0.015017
297.000000 0.015060
298.000000 0.018647
299.000000 0.019317
300.000000 0.019161
301.000000 0.023808
302.000000 0.023736
303.000000 0.025238
304.000000 0.024204
305.000000 0.024498
306.000000 0.016068
307.000000 0.016974
308.000000 0.014742
309.000000 0.014626
310.000000 0.014403
311.000000 0.014459
312.000000 0.014495
313.000000 0.014856
314.000000 0.017170
315.000000 0.018794
316.000000 0.019200
317.000000 0.019964
318.000000 0.019776
319.000000 0.018826
320.000000 0.020636
321.000000 0.020562
322.000000 0.020314
323.000000 0.016937
324.000000 0.018866
325.000000 0.020185
326.000000 0.018758
327.000000 0.021953
328.000000 0.019115
329.000000 0.019115
330.000000 0.019115
331.000000 0.018460
332.000000 0.017549
333.000000 0.015930
334.000000 0.020724
335.000000 0.021532
336.000000 0.021117
337.000000 0.021011
338.000000 0.021216
339.000000 0.019998
340.000000 0.018326
341.000000 0.018181
342.000000 0.016339
343.000000 0.013876
344.000000 0.014378
345.000000 0.015496
346.000000 0.015642
347.000000 0.016433
348.000000 0.016066
349.000000 0.017402
350.000000 0.016645
351.000000 0.016287
352.000000 0.016257
353.000000 0.015402
354.000000 0.015402
355.000000 0.017814
356.000000 0.017632
357.000000 0.018814
358.000000 0.018182
359.000000 0.018007
360.000000 0.016794
361.000000 0.017503
362.000000 0.017825
363.000000 0.014934
364.000000 0.015229
365.000000 0.015570
366.000000 0.016253
367.000000 0.016056
368.000000 0.015742
369.000000 0.014132
370.000000 0.014132
371.000000 0.014098
372.000000 0.014098
373.000000 0.015598
374.000000 0.016189
375.000000 0.015705
376.000000 0.017263
377.000000 0.017294
378.000000 0.018333
379.000000 0.018333
380.000000 0.018164
381.000000 0.017881
382.000000 0.017881
383.000000 0.020250
384.000000 0.020423
385.000000 0.018822
386.000000 0.018696
387.000000 0.017544
388.000000 0.017959
389.000000 0.017959
390.000000 0.015980
391.000000 0.014626
392.000000 0.014637
393.000000 0.014693
394.000000 0.014914
395.000000 0.014914
396.000000 0.015343
397.000000 0.015844
398.000000 0.016151
399.000000 0.019775
400.000000 0.019821
401.000000 0.019643
402.000000 0.019615
403.000000 0.019658
404.000000 0.019263
405.000000 0.019211
406.000000 0.020585
407.000000 0.019559
408.000000 0.019559
409.000000 0.018206
410.000000 0.018401
411.000000 0.018425
412.000000 0.018597
413.000000 0.018709
414.000000 0.019909
415.000000 0.019275
416.000000 0.018003
417.000000 0.018003
418.000000 0.017378
419.000000 0.016558
420.000000 0.021031
421.000000 0.020987
422.000000 0.020837
423.000000 0.021032
424.000000 0.020772
425.000000 0.022020
426.000000 0.022020
427.000000 0.022013
428.000000 0.022679
429.000000 0.022786
430.000000 0.023474
431.000000 0.023408
432.000000 0.024583
433.000000 0.024583
434.000000 0.025414
435.000000 0.021923
436.000000 0.022426
437.000000 0.022551
438.000000 0.022535
439.000000 0.022414
440.000000 0.022414
441.000000 0.023189
442.000000 0.023274
443.000000 0.023136
444.000000 0.022861
445.000000 0.023255
446.000000 0.023255
447.000000 0.022881
448.000000 0.022562
449.000000 0.022562
450.000000 0.022655
451.000000 0.023011
452.000000 0.023881
453.000000 0.023048
454.000000 0.023002
455.000000 0.021186
456.000000 0.020911
457.000000 0.022040
458.000000 0.021634
459.000000 0.022006
460.000000 0.022913
461.000000 0.023099
462.000000 0.022587
463.000000 0.019467
464.000000 0.019467
465.000000 0.019029
466.000000 0.019114
467.000000 0.019593
468.000000 0.020571
469.000000 0.020035
470.000000 0.019457
471.000000 0.020166
472.000000 0.020166
473.000000 0.020947
474.000000 0.020947
475.000000 0.021031
476.000000 0.020615
477.000000 0.020959
478.000000 0.020482
479.000000 0.020826
480.000000 0.020854
481.000000 0.018757
482.000000 0.019257
483.000000 0.019214
484.000000 0.019559
485.000000 0.019244
486.000000 0.020096
487.000000 0.019010
488.000000 0.020235
489.000000 0.021308
490.000000 0.020200
491.000000 0.019203
492.000000 0.018466
493.000000 0.018445
494.000000 0.018243
495.000000 0.018648
496.000000 0.017241
497.000000 0.016459
498.000000 0.016058
499.000000 0.014243
500.000000 0.014243
501.000000 0.014021
502.000000 0.013917
503.000000 0.014236
504.000000 0.015135
505.000000 0.015135
506.000000 0.015952
507.000000 0.015466
508.000000 0.016300
509.000000 0.015815
510.000000 0.014896
511.000000 0.014559
512.000000 0.014559
513.000000 0.014939
514.000000 0.014851
515.000000 0.014268
516.000000 0.012866
517.000000 0.013166
518.000000 0.013266
519.000000 0.013574
520.000000 0.014860
521.000000 0.014770
522.000000 0.014770
523.000000 0.017221
524.000000 0.017190
525.000000 0.017190
526.000000 0.016393
527.000000 0.016893
528.000000 0.017346
529.000000 0.016274
530.000000 0.015492
531.000000 0.015093
532.000000 0.015473
533.000000 0.015950
534.000000 0.015048
535.000000 0.014550
536.000000 0.014666
537.000000 0.015242
538.000000 0.015024
539.000000 0.015618
540.000000 0.013599
541.000000 0.015574
542.000000 0.014936
543.000000 0.015523
544.000000 0.015621
545.000000 0.015475
546.000000 0.015787
547.000000 0.015850
548.000000 0.015903
549.000000 0.015710
550.000000 0.015694
551.000000 0.018294
552.000000 0.018365
553.000000 0.018642
554.000000 0.018243
555.000000 0.018626
556.000000 0.015553
557.000000 0.015589
558.000000 0.015535
559.000000 0.014868
560.000000 0.014239
561.000000 0.013242
562.000000 0.013137
563.000000 0.014460
564.000000 0.014460
565.000000 0.014634
566.000000 0.015321
567.000000 0.015600
568.000000 0.015578
569.000000 0.015782
570.000000 0.015528
571.000000 0.015728
572.000000 0.015781
573.000000 0.016124
574.000000 0.015848
575.000000 0.015992
576.000000 0.015992
577.000000 0.014258
578.000000 0.013867
579.000000 0.014143
580.000000 0.016040
581.000000 0.015054
582.000000 0.015070
583.000000 0.013747
584.000000 0.011956
585.000000 0.010959
586.000000 0.011624
587.000000 0.012000
588.000000 0.012024
589.000000 0.008436
590.000000 0.008224
591.000000 0.008224
592.000000 0.007945
593.000000 0.007945
594.000000 0.007197
595.000000 0.007197
596.000000 0.007337
597.000000 0.007313
598.000000 0.007030
599.000000 0.007196
600.000000 0.008642
601.000000 0.008997
602.000000 0.008997
603.000000 0.009411
604.000000 0.009657
605.000000 0.008772
606.000000 0.009371
607.000000 0.009018
608.000000 0.009056
609.000000 0.009111
610.000000 0.009138
611.000000 0.010057
612.000000 0.010438
613.000000 0.010527
614.000000 0.011643
615.000000 0.011342
616.000000 0.011188
617.000000 0.009565
618.000000 0.009565
619.000000 0.011008
620.000000 0.010209
621.000000 0.009841
622.000000 0.009853
623.000000 0.009923
624.000000 0.009405
625.000000 0.009535
626.000000 0.009608
627.000000 0.009913
628.000000 0.009890
629.000000 0.009561
630.000000 0.009308
631.000000 0.008175
632.000000 0.007417
633.000000 0.007652
634.000000 0.008025
635.000000 0.008025
636.000000 0.008199
637.000000 0.007666
638.000000 0.007080
639.000000 0.008524
640.000000 0.008279
641.000000 0.006745
642.000000 0.006962
643.000000 0.007212
644.000000 0.007141
645.000000 0.007207
646.000000 0.007429
647.000000 0.007385
648.000000 0.009331
649.000000 0.009987
650.000000 0.009823
651.000000 0.009145
652.000000 0.008981
653.000000 0.009037
654.000000 0.008876
655.000000 0.008392
656.000000 0.008554
657.000000 0.008406
658.000000 0.009097
659.000000 0.009146
660.000000 0.008971
661.000000 0.009812
662.000000 0.009554
663.000000 0.009635
664.000000 0.009606
665.000000 0.009606
666.000000 0.009582
667.000000 0.009468
668.000000 0.008602
669.000000 0.008128
670.000000 0.010528
671.000000 0.009665
672.000000 0.010771
673.000000 0.010912
674.000000 0.010761
675.000000 0.010555
676.000000 0.010469
677.000000 0.009625
678.000000 0.008710
679.000000 0.007397
680.000000 0.007245
681.000000 0.007382
682.000000 0.007273
683.000000 0.008107
684.000000 0.007362
685.000000 0.009122
686.000000 0.010087
687.000000 0.009854
688.000000 0.010343
689.000000 0.007438
690.000000 0.007383
691.000000 0.006459
692.000000 0.006850
693.000000 0.006637
694.000000 0.005680
695.000000 0.005843
696.000000 0.005843
697.000000 0.006032
698.000000 0.006462
699.000000 0.006044
700.000000 0.006146
701.000000 0.006070
702.000000 0.005966
703.000000 0.006942
704.000000 0.006812
705.000000 0.006812
706.000000 0.007200
707.000000 0.007034
708.000000 0.006741
709.000000 0.006682
710.000000 0.007137
711.000000 0.007532
712.000000 0.008162
713.000000 0.008200
714.000000 0.007325
715.000000 0.007325
716.000000 0.006455
717.000000 0.006441
718.000000 0.006268
719.000000 0.006537
720.000000 0.006130
721.000000 0.005944
722.000000 0.006482
723.000000 0.006635
724.000000 0.006928
725.000000 0.006786
726.000000 0.007152
727.000000 0.007534
728.000000 0.008302
729.000000 0.007658
730.000000 0.007613
731.000000 0.007174
732.000000 0.005567
733.000000 0.005643
734.000000 0.005550
735.000000 0.004891
736.000000 0.004891
737.000000 0.004835
738.000000 0.004735
739.000000 0.004893
740.000000 0.005254
741.000000 0.005287
742.000000 0.005906
743.000000 0.005796
744.000000 0.007296
745.000000 0.007164
746.000000 0.007468
747.000000 0.007457
748.000000 0.007457
749.000000 0.006552
750.000000 0.007544
751.000000 0.009276
752.000000 0.009728
753.000000 0.009379
754.000000 0.009553
755.000000 0.008259
756.000000 0.008378
757.000000 0.007989
758.000000 0.008051
759.000000 0.009635
760.000000 0.009793
761.000000 0.009543
762.000000 0.010568
763.000000 0.011006
764.000000 0.009277
765.000000 0.010741
766.000000 0.010144
767.000000 0.010165
768.000000 0.010247
769.000000 0.010538
770.000000 0.010431
771.000000 0.009064
772.000000 0.008975
773.000000 0.009373
774.000000 0.009218
775.000000 0.009272
776.000000 0.009199
777.000000 0.008741
778.000000 0.008741
779.000000 0.008378
780.000000 0.009234
781.000000 0.009337
782.000000 0.009720
783.000000 0.009623
784.000000 0.009623
785.000000 0.009042
786.000000 0.008681
787.000000 0.008444
788.000000 0.006636
789.000000 0.006823
790.000000 0.006986
791.000000 0.007091
792.000000 0.007077
793.000000 0.006494
794.000000 0.006618
795.000000 0.006994
796.000000 0.006994
797.000000 0.007411
798.000000 0.007355
799.000000 0.007629
800.000000 0.006970
801.000000 0.007319
802.000000 0.006816
803.000000 0.006549
804.000000 0.006549
805.000000 0.005525
806.000000 0.006042
807.000000 0.006094
808.000000 0.006396
809.000000 0.006457
810.000000 0.006313
811.000000 0.006727
812.000000 0.006647
813.000000 0.006554
814.000000 0.006336
815.000000 0.006494
816.000000 0.006828
817.000000 0.007125
818.000000 0.007414
819.000000 0.007893
820.000000 0.007905
821.000000 0.007992
822.000000 0.009278
823.000000 0.008780
824.000000 0.008363
825.000000 0.009019
826.000000 0.009142
827.000000 0.009478
828.000000 0.010297
829.000000 0.010321
830.000000 0.010180
831.000000 0.010082
832.000000 0.009047
833.000000 0.009599
834.000000 0.009575
835.000000 0.009088
836.000000 0.009088
837.000000 0.009179
838.000000 0.008296
839.000000 0.008668
840.000000 0.008531
841.000000 0.009717
842.000000 0.009940
843.000000 0.010015
844.000000 0.011145
845.000000 0.011165
846.000000 0.010745
847.000000 0.010693
848.000000 0.010611
849.000000 0.010941
850.000000 0.010780
851.000000 0.010943
852.000000 0.010101
853.000000 0.011087
854.000000 0.010826
855.000000 0.011929
856.000000 0.011970
857.000000 0.011978
858.000000 0.011922
859.000000 0.011610
860.000000 0.011328
861.000000 0.011973
862.000000 0.011796
863.000000 0.011736
864.000000 0.011020
865.000000 0.011020
866.000000 0.011099
867.000000 0.011099
868.000000 0.011259
869.000000 0.011401
870.000000 0.010901
871.000000 0.011090
872.000000 0.010931
873.000000 0.010229
874.000000 0.010229
875.000000 0.010320
876.000000 0.009972
877.000000 0.009454
878.000000 0.009323
879.000000 0.009647
880.000000 0.010044
881.000000 0.010039
882.000000 0.010424
883.000000 0.010391
884.000000 0.009917
885.000000 0.009840
886.000000 0.009669
887.000000 0.009695
888.000000 0.009695
889.000000 0.010270
890.000000 0.010310
891.000000 0.010449
892.000000 0.010330
893.000000 0.011158
894.000000 0.011455
895.000000 0.011475
896.000000 0.011667
897.000000 0.011302
898.000000 0.011460
899.000000 0.011419
900.000000 0.011457
901.000000 0.011853
902.000000 0.013043
903.000000 0.012871
904.000000 0.012873
905.000000 0.011902
906.000000 0.009960
907.000000 0.009735
908.000000 0.008270
909.000000 0.008095
910.000000 0.007900
911.000000 0.007957
912.000000 0.007778
913.000000 0.008626
914.000000 0.008721
915.000000 0.008459
916.000000 0.008762
917.000000 0.009398
918.000000 0.009467
919.000000 0.009621
920.000000 0.009154
921.000000 0.009764
922.000000 0.009640
923.000000 0.009699
924.000000 0.009225
925.000000 0.009328
926.000000 0.009328
927.000000 0.009235
928.000000 0.009271
929.000000 0.009978
930.000000 0.010119
931.000000 0.010454
932.000000 0.010892
933.000000 0.011351
934.000000 0.010709
935.000000 0.010709
936.000000 0.011298
937.000000 0.011238
938.000000 0.010853
939.000000 0.010474
940.000000 0.010283
941.000000 0.010341
942.000000 0.010445
943.000000 0.010319
944.000000 0.010357
945.000000 0.009545
946.000000 0.009433
947.000000 0.009421
948.000000 0.009072
949.000000 0.009202
950.000000 0.009076
951.000000 0.009263
952.000000 0.009076
953.000000 0.008325
954.000000 0.007990
955.000000 0.007964
956.000000 0.007853
957.000000 0.009943
958.000000 0.009071
959.000000 0.008952
960.000000 0.009021
961.000000 0.008737
962.000000 0.008426
963.000000 0.008318
964.000000 0.008348
965.000000 0.008201
966.000000 0.007562
967.000000 0.007591
968.000000 0.007294
969.000000 0.006977
970.000000 0.006869
971.000000 0.006925
972.000000 0.007159
973.000000 0.006828
974.000000 0.006828
975.000000 0.006835
976.000000 0.007163
977.000000 0.007254
978.000000 0.006909
979.000000 0.006909
980.000000 0.006710
981.000000 0.007272
982.000000 0.006975
983.000000 0.006939
984.000000 0.007592
985.000000 0.007045
986.000000 0.006041
987.000000 0.006263
988.000000 0.006349
989.000000 0.006229
990.000000 0.006072
991.000000 0.006008
992.000000 0.006008
993.000000 0.006479
994.000000 0.006479
995.000000 0.006585
996.000000 0.007102
997.000000 0.007214
998.000000 0.007113
999.000000 0.007753
1000.000000 0.007249


==> Plots/VarIter_Noise/inl_deviation_S500.dat <==
1.000000 1.177312
2.000000 0.273672
3.000000 0.274143
4.000000 0.159390
5.000000 0.924126
6.000000 3.386129
7.000000 4.435419
8.000000 6.224923
9.000000 6.727949
10.000000 8.257046
11.000000 8.490350
12.000000 8.518999
13.000000 8.471098
14.000000 9.945012
15.000000 9.495020
16.000000 9.974389
17.000000 10.912016
18.000000 10.557284
19.000000 5.610875
20.000000 5.463245
21.000000 5.015012
22.000000 5.197560
23.000000 5.202634
24.000000 4.774551
25.000000 4.931326
26.000000 4.428804
27.000000 4.510185
28.000000 4.420077
29.000000 4.406552
30.000000 1.725469
31.000000 1.755296
32.000000 1.803124
33.000000 1.914873
34.000000 1.779155
35.000000 1.409235
36.000000 1.536408
37.000000 1.467882
38.000000 1.700601
39.000000 1.704704
40.000000 1.704691
41.000000 1.365713
42.000000 1.382132
43.000000 1.425156
44.000000 1.389637
45.000000 1.213194
46.000000 1.175375
47.000000 1.178359
48.000000 1.064297
49.000000 1.002984
50.000000 1.056282
51.000000 1.095768
52.000000 1.033204
53.000000 0.992970
54.000000 0.999888
55.000000 0.992734
56.000000 1.157436
57.000000 1.148104
58.000000 1.180107
59.000000 0.768353
60.000000 0.772849
61.000000 0.768637
62.000000 0.762017
63.000000 0.758805
64.000000 0.581088
65.000000 0.761544
66.000000 0.780395
67.000000 0.674953
68.000000 0.628051
69.000000 0.625681
70.000000 0.589138
71.000000 0.579473
72.000000 0.654126
73.000000 0.677210
74.000000 0.746089
75.000000 0.767878
76.000000 0.759809
77.000000 0.782457
78.000000 0.820782
79.000000 0.738334
80.000000 0.684320
81.000000 0.683238
82.000000 0.574029
83.000000 0.435305
84.000000 0.414015
85.000000 0.401909
86.000000 0.402414
87.000000 0.398379
88.000000 0.424738
89.000000 0.519612
90.000000 0.509894
91.000000 0.444180
92.000000 0.489619
93.000000 0.502868
94.000000 0.558182
95.000000 0.461043
96.000000 0.439424
97.000000 0.439348
98.000000 0.455213
99.000000 0.519481
100.000000 0.422867
101.000000 0.382322
102.000000 0.383353
103.000000 0.378125
104.000000 0.410443
105.000000 0.443080
106.000000 0.520002
107.000000 0.458134
108.000000 0.433423
109.000000 0.379577
110.000000 0.443953
111.000000 0.477772
112.000000 0.397384
113.000000 0.341862
114.000000 0.327130
115.000000 0.318335
116.000000 0.305324
117.000000 0.311301
118.000000 0.321233
119.000000 0.264706
120.000000 0.242935
121.000000 0.138225
122.000000 0.116476
123.000000 0.131556
124.000000 0.172970
125.000000 0.106380
126.000000 0.183712
127.000000 0.178625
128.000000 0.130522
129.000000 0.142582
130.000000 0.199823
131.000000 0.161770
132.000000 0.164711
133.000000 0.172970
134.000000 0.128437
135.000000 0.184985
136.000000 0.122826
137.000000 0.132986
138.000000 0.208897
139.000000 0.165334
140.000000 0.100860
141.000000 0.032898
142.000000 0.040217
143.000000 0.050706
144.000000 0.048286
145.000000 0.001463
146.000000 0.000912
147.000000 0.000879
148.000000 0.028855
149.000000 0.026061
150.000000 0.040845
151.000000 0.041191
152.000000 0.020286
153.000000 0.022002
154.000000 0.025524
155.000000 0.007602
156.000000 0.007601
157.000000 0.009359
158.000000 0.031895
159.000000 0.010207
160.000000 0.005455
161.000000 0.003923
162.000000 0.003479
163.000000 0.013031
164.000000 0.055390
165.000000 0.110918
166.000000 0.099843
167.000000 0.078631
168.000000 0.040050
169.000000 0.046603
170.000000 0.041843
171.000000 0.054855
172.000000 0.023598
173.000000 0.025118
174.000000 0.042844
175.000000 0.015408
176.000000 0.000662
177.000000 0.044257
178.000000 0.001723
179.000000 0.011681
180.000000 0.140930
181.000000 0.072335
182.000000 0.070114
183.000000 0.069412
184.000000 0.077739
185.000000 0.064043
186.000000 0.058091
187.000000 0.005149
188.000000 0.060278
189.000000 0.058862
190.000000 0.057282
191.000000 0.059188
192.000000 0.072351
193.000000 0.074166
194.000000 0.079426
195.000000 0.076543
196.000000 0.083778
197.000000 0.099883
198.000000 0.136868
199.000000 0.136941
200.000000 0.136298
201.000000 0.216064
202.000000 0.218216
203.000000 0.270463
204.000000 0.283180
205.000000 0.283722
206.000000 0.281400
207.000000 0.262061
208.000000 0.300266
209.000000 0.293310
210.000000 0.268980
211.000000 0.268348
212.000000 0.283370
213.000000 0.282772
214.000000 0.221699
215.000000 0.223234
216.000000 0.206116
217.000000 0.195181
218.000000 0.220912
219.000000 0.223943
220.000000 0.188727
221.000000 0.188728
222.000000 0.188810
223.000000 0.205481
224.000000 0.281343
225.000000 0.294915
226.000000 0.303994
227.000000 0.300678
228.000000 0.294724
229.000000 0.279596
230.000000 0.299556
231.000000 0.299710
232.000000 0.301192
233.000000 0.300411
234.000000 0.351784
235.000000 0.344163
236.000000 0.340707
237.000000 0.324001
238.000000 0.334227
239.000000 0.327971
240.000000 0.324632
241.000000 0.352633
242.000000 0.371590
243.000000 0.383018
244.000000 0.385052
245.000000 0.383153
246.000000 0.381977
247.000000 0.381483
248.000000 0.377841
249.000000 0.370381
250.000000 0.370619
251.000000 0.367302
252.000000 0.349673
253.000000 0.344921
254.000000 0.336823
255.000000 0.347115
256.000000 0.340734
257.000000 0.321116
258.000000 0.328155
259.000000 0.324576
260.000000 0.328028
261.000000 0.323528
262.000000 0.305862
263.000000 0.302044
264.000000 0.317154
265.000000 0.317974
266.000000 0.317502
267.000000 0.332719
268.000000 0.316143
269.000000 0.353724
270.000000 0.322527
271.000000 0.340362
272.000000 0.347195
273.000000 0.366108
274.000000 0.371890
275.000000 0.359893
276.000000 0.366639
277.000000 0.367781
278.000000 0.377799
279.000000 0.370669
280.000000 0.366825
281.000000 0.366444
282.000000 0.362476
283.000000 0.363489
284.000000 0.362180
285.000000 0.352747
286.000000 0.340146
287.000000 0.332411
288.000000 0.336881
289.000000 0.337217
290.000000 0.337870
291.000000 0.340619
292.000000 0.339697
293.000000 0.332964
294.000000 0.337297
295.000000 0.339448
296.000000 0.333669
297.000000 0.314826
298.000000 0.298672
299.000000 0.305221
300.000000 0.303935
301.000000 0.308392
302.000000 0.306088
303.000000 0.305853
304.000000 0.305724
305.000000 0.290216
306.000000 0.294680
307.000000 0.276104
308.000000 0.269375
309.000000 0.275562
310.000000 0.274073
311.000000 0.274914
312.000000 0.275457
313.000000 0.273585
314.000000 0.268085
315.000000 0.264110
316.000000 0.287423
317.000000 0.287180
318.000000 0.294733
319.000000 0.304347
320.000000 0.304012
321.000000 0.306437
322.000000 0.295035
323.000000 0.297506
324.000000 0.252719
325.000000 0.263319
326.000000 0.249775
327.000000 0.218589
328.000000 0.218758
329.000000 0.220500
330.000000 0.219109
331.000000 0.223796
332.000000 0.223050
333.000000 0.231345
334.000000 0.211183
335.000000 0.218176
336.000000 0.217677
337.000000 0.217229
338.000000 0.216402
339.000000 0.218321
340.000000 0.223182
341.000000 0.207736
342.000000 0.207154
343.000000 0.194019
344.000000 0.192989
345.000000 0.192786
346.000000 0.174992
347.000000 0.174672
348.000000 0.173059
349.000000 0.168319
350.000000 0.158737
351.000000 0.169615
352.000000 0.169317
353.000000 0.168856
354.000000 0.168501
355.000000 0.165497
356.000000 0.164147
357.000000 0.173527
358.000000 0.179019
359.000000 0.186082
360.000000 0.187935
361.000000 0.186842
362.000000 0.187880
363.000000 0.182127
364.000000 0.181531
365.000000 0.183708
366.000000 0.182463
367.000000 0.184840
368.000000 0.188782
369.000000 0.184853
370.000000 0.188548
371.000000 0.187768
372.000000 0.181836
373.000000 0.170891
374.000000 0.173626
375.000000 0.183147
376.000000 0.184646
377.000000 0.177961
378.000000 0.173247
379.000000 0.178800
380.000000 0.186085
381.000000 0.181906
382.000000 0.184284
383.000000 0.186182
384.000000 0.196419
385.000000 0.207745
386.000000 0.190438
387.000000 0.181630
388.000000 0.185481
389.000000 0.181428
390.000000 0.181654
391.000000 0.185531
392.000000 0.185531
393.000000 0.182153
394.000000 0.181767
395.000000 0.181657
396.000000 0.182092
397.000000 0.173919
398.000000 0.177683
399.000000 0.178580
400.000000 0.180016
401.000000 0.177320
402.000000 0.178056
403.000000 0.178628
404.000000 0.174555
405.000000 0.187464
406.000000 0.189318
407.000000 0.181776
408.000000 0.160760
409.000000 0.176796
410.000000 0.175404
411.000000 0.174709
412.000000 0.176137
413.000000 0.176137
414.000000 0.174141
415.000000 0.174635
416.000000 0.178305
417.000000 0.196865
418.000000 0.194259
419.000000 0.188443
420.000000 0.186825
421.000000 0.186369
422.000000 0.184361
423.000000 0.164988
424.000000 0.157486
425.000000 0.155033
426.000000 0.151302
427.000000 0.161518
428.000000 0.164110
429.000000 0.162031
430.000000 0.160110
431.000000 0.146643
432.000000 0.148086
433.000000 0.146964
434.000000 0.146676
435.000000 0.146146
436.000000 0.149200
437.000000 0.131372
438.000000 0.131852
439.000000 0.110391
440.000000 0.114235
441.000000 0.122227
442.000000 0.120328
443.000000 0.115521
444.000000 0.116527
445.000000 0.111197
446.000000 0.103747
447.000000 0.090306
448.000000 0.088843
449.000000 0.088724
450.000000 0.087084
451.000000 0.088228
452.000000 0.087443
453.000000 0.094933
454.000000 0.102225
455.000000 0.102338
456.000000 0.109254
457.000000 0.096641
458.000000 0.125151
459.000000 0.126688
460.000000 0.126451
461.000000 0.126812
462.000000 0.126593
463.000000 0.124382
464.000000 0.123328
465.000000 0.137863
466.000000 0.144889
467.000000 0.147655
468.000000 0.141769
469.000000 0.143651
470.000000 0.147126
471.000000 0.145850
472.000000 0.145814
473.000000 0.142832
474.000000 0.165957
475.000000 0.167187
476.000000 0.175073
477.000000 0.159204
478.000000 0.163084
479.000000 0.164414
480.000000 0.178726
481.000000 0.180780
482.000000 0.185241
483.000000 0.181703
484.000000 0.181755
485.000000 0.173083
486.000000 0.173467
487.000000 0.166023
488.000000 0.177995
489.000000 0.178188
490.000000 0.183200
491.000000 0.182396
492.000000 0.189532
493.000000 0.188972
494.000000 0.188864
495.000000 0.185275
496.000000 0.187441
497.000000 0.175746
498.000000 0.175469
499.000000 0.172024
500.000000 0.172006
501.000000 0.174648
502.000000 0.175454
503.000000 0.184061
504.000000 0.176789
505.000000 0.172889
506.000000 0.173903
507.000000 0.170912
508.000000 0.179044
509.000000 0.185073
510.000000 0.186680
511.000000 0.212280
512.000000 0.207975
513.000000 0.214971
514.000000 0.221171
515.000000 0.208122
516.000000 0.208701
517.000000 0.208135
518.000000 0.202760
519.000000 0.203169
520.000000 0.195654
521.000000 0.197324
522.000000 0.195355
523.000000 0.191978
524.000000 0.186554
525.000000 0.186912
526.000000 0.188055
527.000000 0.186475
528.000000 0.186286
529.000000 0.190223
530.000000 0.188151
531.000000 0.187213
532.000000 0.187395
533.000000 0.185384
534.000000 0.186358
535.000000 0.186685
536.000000 0.186884
537.000000 0.178305
538.000000 0.179144
539.000000 0.182717
540.000000 0.181983
541.000000 0.182943
542.000000 0.186887
543.000000 0.187294
544.000000 0.183630
545.000000 0.185703
546.000000 0.185696
547.000000 0.192862
548.000000 0.192355
549.000000 0.194026
550.000000 0.194254
551.000000 0.192005
552.000000 0.192005
553.000000 0.187700
554.000000 0.172915
555.000000 0.176196
556.000000 0.187896
557.000000 0.181715
558.000000 0.181252
559.000000 0.181178
560.000000 0.176247
561.000000 0.182078
562.000000 0.181662
563.000000 0.178207
564.000000 0.164986
565.000000 0.176489
566.000000 0.175146
567.000000 0.176367
568.000000 0.174587
569.000000 0.176224
570.000000 0.171473
571.000000 0.170487
572.000000 0.170438
573.000000 0.175332
574.000000 0.192244
575.000000 0.183357
576.000000 0.186381
577.000000 0.185909
578.000000 0.190430
579.000000 0.183864
580.000000 0.189283
581.000000 0.188286
582.000000 0.186227
583.000000 0.177429
584.000000 0.179072
585.000000 0.179090
586.000000 0.180620
587.000000 0.184968
588.000000 0.185290
589.000000 0.183069
590.000000 0.180438
591.000000 0.179797
592.000000 0.197615
593.000000 0.199223
594.000000 0.202383
595.000000 0.203452
596.000000 0.180310
597.000000 0.180778
598.000000 0.158970
599.000000 0.164507
600.000000 0.163324
601.000000 0.165905
602.000000 0.159112
603.000000 0.164450
604.000000 0.165060
605.000000 0.164922
606.000000 0.165791
607.000000 0.165804
608.000000 0.178929
609.000000 0.179018
610.000000 0.183527
611.000000 0.183537
612.000000 0.183766
613.000000 0.184633
614.000000 0.195807
615.000000 0.197150
616.000000 0.205705
617.000000 0.198920
618.000000 0.201207
619.000000 0.205175
620.000000 0.202280
621.000000 0.204126
622.000000 0.206398
623.000000 0.222452
624.000000 0.226921
625.000000 0.224880
626.000000 0.221294
627.000000 0.215516
628.000000 0.213768
629.000000 0.214190
630.000000 0.215174
631.000000 0.215190
632.000000 0.209648
633.000000 0.214193
634.000000 0.213346
635.000000 0.216607
636.000000 0.213488
637.000000 0.212134
638.000000 0.216097
639.000000 0.209485
640.000000 0.213541
641.000000 0.225936
642.000000 0.225745
643.000000 0.219341
644.000000 0.219200
645.000000 0.220198
646.000000 0.224122
647.000000 0.232768
648.000000 0.232023
649.000000 0.226204
650.000000 0.222010
651.000000 0.223022
652.000000 0.219373
653.000000 0.221479
654.000000 0.219881
655.000000 0.219625
656.000000 0.219910
657.000000 0.219409
658.000000 0.222752
659.000000 0.224403
660.000000 0.224786
661.000000 0.225042
662.000000 0.229353
663.000000 0.243294
664.000000 0.242538
665.000000 0.242356
666.000000 0.243632
667.000000 0.244684
668.000000 0.242045
669.000000 0.231084
670.000000 0.238165
671.000000 0.244262
672.000000 0.240249
673.000000 0.233911
674.000000 0.234144
675.000000 0.234132
676.000000 0.235513
677.000000 0.232512
678.000000 0.230524
679.000000 0.232461
680.000000 0.232030
681.000000 0.231886
682.000000 0.232034
683.000000 0.231161
684.000000 0.234870
685.000000 0.234880
686.000000 0.237440
687.000000 0.238894
688.000000 0.241960
689.000000 0.239442
690.000000 0.233263
691.000000 0.232180
692.000000 0.232397
693.000000 0.234358
694.000000 0.235095
695.000000 0.232889
696.000000 0.229568
697.000000 0.224007
698.000000 0.223766
699.000000 0.225035
700.000000 0.224099
701.000000 0.223015
702.000000 0.222187
703.000000 0.222261
704.000000 0.224502
705.000000 0.225026
706.000000 0.217799
707.000000 0.214491
708.000000 0.190266
709.000000 0.193335
710.000000 0.191624
711.000000 0.182864
712.000000 0.185774
713.000000 0.191302
714.000000 0.193259
715.000000 0.190659
716.000000 0.190045
717.000000 0.188558
718.000000 0.188350
719.000000 0.190350
720.000000 0.190991
721.000000 0.192074
722.000000 0.193921
723.000000 0.201906
724.000000 0.202028
725.000000 0.200972
726.000000 0.204403
727.000000 0.205750
728.000000 0.204500
729.000000 0.206918
730.000000 0.205832
731.000000 0.190860
732.000000 0.184406
733.000000 0.183231
734.000000 0.178699
735.000000 0.177669
736.000000 0.180661
737.000000 0.178410
738.000000 0.175023
739.000000 0.175456
740.000000 0.174676
741.000000 0.175269
742.000000 0.175324
743.000000 0.173413
744.000000 0.169465
745.000000 0.167388
746.000000 0.168224
747.000000 0.170215
748.000000 0.167314
749.000000 0.166586
750.000000 0.169299
751.000000 0.169421
752.000000 0.169095
753.000000 0.167511
754.000000 0.176799
755.000000 0.176687
756.000000 0.177909
757.000000 0.182565
758.000000 0.183875
759.000000 0.183898
760.000000 0.184198
761.000000 0.182020
762.000000 0.180239
763.000000 0.180151
764.000000 0.180699
765.000000 0.182078
766.000000 0.179242
767.000000 0.177294
768.000000 0.176959
769.000000 0.169868
770.000000 0.169463
771.000000 0.167480
772.000000 0.171956
773.000000 0.171900
774.000000 0.172237
775.000000 0.170570
776.000000 0.171074
777.000000 0.167458
778.000000 0.168933
779.000000 0.157121
780.000000 0.157798
781.000000 0.164420
782.000000 0.164684
783.000000 0.166042
784.000000 0.164887
785.000000 0.166827
786.000000 0.165616
787.000000 0.159552
788.000000 0.155809
789.000000 0.158908
790.000000 0.162826
791.000000 0.161102
792.000000 0.159243
793.000000 0.159380
794.000000 0.161996
795.000000 0.155512
796.000000 0.157144
797.000000 0.158537
798.000000 0.158763
799.000000 0.157876
800.000000 0.157046
801.000000 0.157184
802.000000 0.157281
803.000000 0.154614
804.000000 0.153407
805.000000 0.144531
806.000000 0.152193
807.000000 0.156500
808.000000 0.160075
809.000000 0.160118
810.000000 0.160591
811.000000 0.164679
812.000000 0.157077
813.000000 0.157061
814.000000 0.156440
815.000000 0.155329
816.000000 0.158703
817.000000 0.155601
818.000000 0.167034
819.000000 0.166659
820.000000 0.166930
821.000000 0.168563
822.000000 0.170179
823.000000 0.166190
824.000000 0.166476
825.000000 0.166247
826.000000 0.167175
827.000000 0.165489
828.000000 0.167363
829.000000 0.170931
830.000000 0.169113
831.000000 0.168429
832.000000 0.162871
833.000000 0.161809
834.000000 0.162678
835.000000 0.164110
836.000000 0.164432
837.000000 0.161569
838.000000 0.161104
839.000000 0.160322
840.000000 0.159640
841.000000 0.159568
842.000000 0.148153
843.000000 0.147870
844.000000 0.141637
845.000000 0.141076
846.000000 0.138084
847.000000 0.146193
848.000000 0.146162
849.000000 0.143265
850.000000 0.139615
851.000000 0.139660
852.000000 0.140623
853.000000 0.148136
854.000000 0.153729
855.000000 0.151828
856.000000 0.151435
857.000000 0.144256
858.000000 0.138614
859.000000 0.143960
860.000000 0.144103
861.000000 0.143887
862.000000 0.144318
863.000000 0.146491
864.000000 0.145039
865.000000 0.148660
866.000000 0.152790
867.000000 0.158294
868.000000 0.159913
869.000000 0.159083
870.000000 0.161503
871.000000 0.163297
872.000000 0.162221
873.000000 0.169767
874.000000 0.170200
875.000000 0.170302
876.000000 0.170868
877.000000 0.170315
878.000000 0.163765
879.000000 0.164315
880.000000 0.168639
881.000000 0.168905
882.000000 0.170833
883.000000 0.169354
884.000000 0.166279
885.000000 0.159730
886.000000 0.161838
887.000000 0.157194
888.000000 0.160957
889.000000 0.165502
890.000000 0.163305
891.000000 0.163281
892.000000 0.163419
893.000000 0.163688
894.000000 0.165420
895.000000 0.166584
896.000000 0.170065
897.000000 0.170416
898.000000 0.169934
899.000000 0.170003
900.000000 0.169657
901.000000 0.168698
902.000000 0.163865
903.000000 0.159966
904.000000 0.160221
905.000000 0.158878
906.000000 0.160417
907.000000 0.164079
908.000000 0.161969
909.000000 0.163534
910.000000 0.164459
911.000000 0.163832
912.000000 0.168772
913.000000 0.167133
914.000000 0.164467
915.000000 0.168779
916.000000 0.168031
917.000000 0.168596
918.000000 0.160491
919.000000 0.159697
920.000000 0.159347
921.000000 0.165736
922.000000 0.174979
923.000000 0.174889
924.000000 0.182257
925.000000 0.184015
926.000000 0.184471
927.000000 0.187556
928.000000 0.190399
929.000000 0.192790
930.000000 0.193415
931.000000 0.193442
932.000000 0.193949
933.000000 0.195790
934.000000 0.191560
935.000000 0.189448
936.000000 0.187269
937.000000 0.191202
938.000000 0.193938
939.000000 0.194445
940.000000 0.193508
941.000000 0.193702
942.000000 0.189265
943.000000 0.190086
944.000000 0.190180
945.000000 0.189589
946.000000 0.186314
947.000000 0.188510
948.000000 0.187609
949.000000 0.187295
950.000000 0.185774
951.000000 0.186552
952.000000 0.186784
953.000000 0.183650
954.000000 0.179249
955.000000 0.179940
956.000000 0.175655
957.000000 0.175563
958.000000 0.176118
959.000000 0.172409
960.000000 0.171794
961.000000 0.173034
962.000000 0.172708
963.000000 0.173936
964.000000 0.172241
965.000000 0.163812
966.000000 0.163911
967.000000 0.163178
968.000000 0.164306
969.000000 0.164769
970.000000 0.170154
971.000000 0.173676
972.000000 0.172463
973.000000 0.178102
974.000000 0.177990
975.000000 0.174353
976.000000 0.171813
977.000000 0.172445
978.000000 0.173614
979.000000 0.174276
980.000000 0.174258
981.000000 0.174691
982.000000 0.169279
983.000000 0.166004
984.000000 0.162896
985.000000 0.163431
986.000000 0.161413
987.000000 0.161999
988.000000 0.162591
989.000000 0.164773
990.000000 0.167720
991.000000 0.166229
992.000000 0.169582
993.000000 0.167707
994.000000 0.166154
995.000000 0.168207
996.000000 0.171779
997.000000 0.175998
998.000000 0.172950
999.000000 0.170824
1000.000000 0.171431

